Truncating Trajectories in Monte Carlo Reinforcement Learning

In Reinforcement Learning (RL), an agent acts in an unknown environment to maximize the expected cumulative discounted sum of an external reward signal, i.e., the expected return. In practice, in many tasks of interest, such as policy optimization, the agent usually spends its interaction budget by collecting episodes of fixed length within a simulator (i.e., Monte Carlo simulation). However, given the discounted nature of the RL objective, this data collection strategy might not be the best option. Indeed, the rewards taken in early simulation steps weigh exponentially more than future rewards. Taking a cue from this intuition, in this paper, we design an a-priori budget allocation strategy that leads to the collection of trajectories of different lengths, i.e., truncated. The proposed approach provably minimizes the width of the confidence intervals around the empirical estimates of the expected return of a policy. After discussing the theoretical properties of our method, we make use of our trajectory truncation mechanism to extend Policy Optimization via Importance Sampling (POIS, Metelli et al., 2018) algorithm. Finally, we conduct a numerical comparison between our algorithm and POIS: the results are consistent with our theory and show that an appropriate truncation of the trajectories can succeed in improving performance.

==> figures/boundvis/data/hor1000bud10kg6_7.csv <==
,gamma,imp
0,0.6000000238418579,6.659873733003914
1,0.6041666865348816,6.703371946059727
2,0.6083333492279053,6.747354895329092
3,0.612500011920929,6.792381446477968
4,0.6166666746139526,6.837974672285386
5,0.6208333373069763,6.884223505789154
6,0.625,6.931333229357267
7,0.6291666626930237,6.9785388829988415
8,0.6333333253860474,7.027053197444564
9,0.637499988079071,7.076385433740995
10,0.6416666507720947,7.126327470581131
11,0.6458333134651184,7.177346528872283
12,0.6499999761581421,7.228577868234658
13,0.6541666388511658,7.281016976231282
14,0.6583333611488342,7.33462788074275
15,0.6625000238418579,7.388944617382133
16,0.6666666865348816,7.4438204693941215
17,0.6708333492279053,7.500120937153465
18,0.675000011920929,7.557420021705194
19,0.6791666746139526,7.615875196979732
20,0.6833333373069763,7.674683628114962
21,0.6875,7.735220440349984
22,0.6916666626930237,7.7969088797746995
23,0.6958333253860474,7.859855569741693
24,0.699999988079071,7.92335113440443


==> figures/boundvis/data/hor1000bud10kg6_9995.csv <==
,gamma,imp
0,0.6000000238418579,6.659873733003914
1,0.6166458129882812,6.837743721990597
2,0.6332916617393494,7.026561057211814
3,0.6499375104904175,7.227794264037321
4,0.6665833592414856,7.442701688376542
5,0.6832291483879089,7.673180033300415
6,0.699874997138977,7.921402691998779
7,0.7165208458900452,8.189823327795704
8,0.7331666946411133,8.481751248421546
9,0.7498124837875366,8.799874775154823
10,0.7664583325386047,9.150298267883496
11,0.7831041812896729,9.538044100211504
12,0.7997499704360962,9.971357232899889
13,0.8163958191871643,10.459437182910841
14,0.8330416679382324,11.01594708089267
15,0.8496875166893005,11.659332810386793
16,0.8663333058357239,12.416049818487764
17,0.882979154586792,13.322440265383436
18,0.8996250033378601,14.440569668874714
19,0.9162708520889282,15.868190923293888
20,0.9329166412353516,17.785022270636567
21,0.9495624899864197,20.563091481256855
22,0.9662083387374878,25.148946601267834
23,0.9828541874885559,35.15064467729708
24,0.9994999766349792,91.89804395176662


==> figures/boundvis/data/hor1000bud10kg7_8.csv <==
,gamma,imp
0,0.699999988079071,7.92335113440443
1,0.7041666507720947,7.9888111640205235
2,0.7083333134651184,8.055453667649907
3,0.7124999761581421,8.123059761494288
4,0.7166666388511658,8.192287934612647
5,0.7208333611488342,8.2632913835314
6,0.7250000238418579,8.335413328218078
7,0.7291666865348816,8.408977053007506
8,0.7333333492279053,8.484830725450843
9,0.737500011920929,8.56174195744773
10,0.7416666746139526,8.640611800966278
11,0.7458333373069763,8.721193165872595
12,0.75,8.803660256893854
13,0.7541666626930237,8.888680265523856
14,0.7583333253860474,8.975197733629999
15,0.762499988079071,9.063866345736757
16,0.7666666507720947,9.154902687038298
17,0.7708333134651184,9.248352384268804
18,0.7749999761581421,9.344148643978347
19,0.7791666388511658,9.442756077743743
20,0.7833333611488342,9.54371976614085
21,0.7875000238418579,9.648055609877728
22,0.7916666865348816,9.754776302590397
23,0.7958333492279053,9.86516227843806
24,0.800000011920929,9.97830712710583


==> figures/boundvis/data/hor1000bud10kg8_9.csv <==
,gamma,imp
0,0.800000011920929,9.97830712710583
1,0.8041666746139526,10.094972894365704
2,0.8083333373069763,10.21584803015477
3,0.8125,10.339602708403811
4,0.8166666626930237,10.46799472097003
5,0.8208333253860474,10.600977082147075
6,0.824999988079071,10.738056566983255
7,0.8291666507720947,10.879767654867427
8,0.8333333134651184,11.02650759986088
9,0.8374999761581421,11.178989064339484
10,0.8416666388511658,11.337287407244755
11,0.8458333611488342,11.501754358777049
12,0.8500000238418579,11.672517985413238
13,0.8541666865348816,11.850567793456381
14,0.8583333492279053,12.03600958989783
15,0.862500011920929,12.229874543058424
16,0.8666666746139526,12.432532533125961
17,0.8708333373069763,12.643282637666452
18,0.875,12.865720128998973
19,0.8791666626930237,13.099436621727486
20,0.8833333253860474,13.344129125296247
21,0.887499988079071,13.602210596095023
22,0.8916666507720947,13.874275121425562
23,0.8958333134651184,14.163515086763322
24,0.8999999761581421,14.468373285063924


==> figures/boundvis/data/hor1000bud10kg95_99.csv <==
,gamma,imp
0,0.949999988079071,20.6550135410982
1,0.9516666531562805,21.012622599237456
2,0.95333331823349,21.386701734039278
3,0.9549999833106995,21.783813507515877
4,0.9566666483879089,22.200905367714117
5,0.9583333134651184,22.643333408557353
6,0.9599999785423279,23.11291461822444
7,0.9616666436195374,23.61089145580627
8,0.9633333086967468,24.14233458570904
9,0.9649999737739563,24.710696889060824
10,0.9666666388511658,25.319349938289932
11,0.9683333039283752,25.975968412782123
12,0.9700000286102295,26.684807513376434
13,0.971666693687439,27.45259148887691
14,0.9733333587646484,28.28942634372302
15,0.9750000238418579,29.20799951820071
16,0.9766666889190674,30.21922736215752
17,0.9783333539962769,31.343023291147787
18,0.9800000190734863,32.599542296707234
19,0.9816666841506958,34.01969908051724
20,0.9833333492279053,35.64027313328617
21,0.9850000143051147,37.5157113156772
22,0.9866666793823242,39.717926809595824
23,0.9883333444595337,42.35812423374143
24,0.9900000095367432,45.60375595906882


==> figures/boundvis/data/hor1000bud10kg995_999.csv <==
,gamma,imp
0,0.9950000047683716,62.51479495999851
1,0.9951666593551636,63.38623501189121
2,0.9953333139419556,64.28954646884215
3,0.9955000281333923,65.21730255025922
4,0.9956666827201843,66.17341652384509
5,0.9958333373069763,67.15681090676178
6,0.9959999918937683,68.16834508408603
7,0.9961666464805603,69.20697351564549
8,0.9963333606719971,70.27306556046591
9,0.9965000152587891,71.35987722632642
10,0.996666669845581,72.46658998997634
11,0.996833324432373,73.60085389336638
12,0.996999979019165,74.75476890793463
13,0.9971666932106018,75.92204918036242
14,0.9973333477973938,77.10185717645793
15,0.9975000023841858,78.29150114841012
16,0.9976666569709778,79.49485666878574
17,0.9978333115577698,80.6992322286747
18,0.9980000257492065,81.90181834023717
19,0.9981666803359985,83.0972900900573
20,0.9983333349227905,84.28225656142737
21,0.9984999895095825,85.45301660863092
22,0.9986666440963745,86.60634601884315
23,0.9988333582878113,87.73252673046862
24,0.9990000128746033,88.8317734339183


==> figures/boundvis/data/hor1000bud10kg999_9995.csv <==
,gamma,imp
0,0.9990000128746033,88.8317734339183
1,0.9990208148956299,88.96803589543978
2,0.9990416765213013,89.10405685336814
3,0.9990624785423279,89.23773461245761
4,0.9990833401679993,89.3695633646276
5,0.9991041421890259,89.50754744284097
6,0.9991250038146973,89.63949175370615
7,0.9991458058357239,89.7687905767327
8,0.9991666674613953,89.89981540422023
9,0.9991875290870667,90.0305863963423
10,0.9992083311080933,90.15846199981671
11,0.9992291927337646,90.2883396205581
12,0.9992499947547913,90.4196653867946
13,0.9992708563804626,90.54071637958802
14,0.9992916584014893,90.66918086415039
15,0.9993125200271606,90.79738189010635
16,0.9993333220481873,90.92005199245285
17,0.9993541836738586,91.04866661790861
18,0.9993749856948853,91.16936887442084
19,0.9993958473205566,91.29004689220297
20,0.9994166493415833,91.41428688415687
21,0.9994375109672546,91.53410179559931
22,0.9994583129882812,91.65702091431763
23,0.9994791746139526,91.77516295986707
24,0.9994999766349792,91.89804395176662


==> figures/boundvis/data/hor1000bud10kg99_995.csv <==
,gamma,imp
0,0.9900000095367432,45.60375595906882
1,0.9902083277702332,46.064395329498566
2,0.9904166460037231,46.536033120551664
3,0.9906250238418579,47.02766402306581
4,0.9908333420753479,47.531634880506004
5,0.9910416603088379,48.05220679081598
6,0.9912499785423279,48.58711990447419
7,0.9914583563804626,49.14544243523406
8,0.9916666746139526,49.71986298515706
9,0.9918749928474426,50.31285927578083
10,0.9920833110809326,50.92965405604526
11,0.9922916889190674,51.56978162674113
12,0.9925000071525574,52.23012653522217
13,0.9927083253860474,52.91508549686095
14,0.9929166436195374,53.627761051055934
15,0.9931250214576721,54.366176172240586
16,0.9933333396911621,55.13592137604035
17,0.9935416579246521,55.93853521220906
18,0.9937499761581421,56.76648504838692
19,0.9939583539962769,57.63406094160934
20,0.9941666722297668,58.53121425786662
21,0.9943749904632568,59.46830744937367
22,0.9945833086967468,60.44598272927563
23,0.9947916865348816,61.46058384523787
24,0.9950000047683716,62.51479495999851


==> figures/boundvis/data/hor1000bud10kg9_95.csv <==
,gamma,imp
0,0.8999999761581421,14.468373285063924
1,0.9020833373069763,14.628363628042937
2,0.9041666388511658,14.793382983330833
3,0.90625,14.963681239504293
4,0.9083333611488342,15.140118157861156
5,0.9104166626930237,15.32169104134457
6,0.9125000238418579,15.510345714910448
7,0.9145833253860474,15.705160752681332
8,0.9166666865348816,15.906958858837475
9,0.918749988079071,16.117386528945335
10,0.9208333492279053,16.3340358744145
11,0.9229166507720947,16.560196294488335
12,0.925000011920929,16.7961688438441
13,0.9270833134651184,17.04065293720833
14,0.9291666746139526,17.295942934189405
15,0.9312499761581421,17.563444218018265
16,0.9333333373069763,17.84296675764777
17,0.9354166388511658,18.133682141234548
18,0.9375,18.44026392534231
19,0.9395833611488342,18.761586550301264
20,0.9416666626930237,19.100531198676627
21,0.9437500238418579,19.457894816700215
22,0.9458333253860474,19.83393337782192
23,0.9479166865348816,20.231607832133154
24,0.949999988079071,20.6550135410982


==> figures/boundvis/data/hor100bud10kg6_9995.csv <==
,gamma,imp
0,0.6000000238418579,20.081770128528305
1,0.6166458129882812,20.61836181367063
2,0.6332916617393494,21.188188312002726
3,0.6499375104904175,21.794808693303878
4,0.6665833592414856,22.4430718471668
5,0.6832291483879089,23.13844284514929
6,0.699874997138977,23.88737943422842
7,0.7165208458900452,24.697386400882312
8,0.7331666946411133,25.57617419891216
9,0.7498124837875366,26.537397438742076
10,0.7664583325386047,27.593600271800582
11,0.7831041812896729,28.764389796571344
12,0.7997499704360962,30.070949125626306
13,0.8163958191871643,31.542652122030347
14,0.8330416679382324,33.22317506661043
15,0.8496875166893005,35.162961623268956
16,0.8663333058357239,37.44420420265392
17,0.882979154586792,40.18037545434511
18,0.8996250033378601,43.551571213977304
19,0.9162708520889282,47.84060332728264
20,0.9329166412353516,53.50755634758012
21,0.9495624899864197,61.20249288488684
22,0.9662083387374878,71.45574489133404
23,0.9828541874885559,83.55402854346262
24,0.9994999766349792,94.05244219248735


==> figures/boundvis/data/hor100bud10kg7_8.csv <==
,gamma,imp
0,0.699999988079071,23.893253137729456
1,0.7041666507720947,24.09032711058027
2,0.7083333134651184,24.290261509467616
3,0.7124999761581421,24.494919238297253
4,0.7166666388511658,24.70445336740294
5,0.7208333611488342,24.917462022847317
6,0.7250000238418579,25.134811834702926
7,0.7291666865348816,25.358304174803827
8,0.7333333492279053,25.5854164347676
9,0.737500011920929,25.81786384365096
10,0.7416666746139526,26.056859748353432
11,0.7458333373069763,26.299576387888624
12,0.75,26.548872232565053
13,0.7541666626930237,26.803545103448883
14,0.7583333253860474,27.064632103939555
15,0.762499988079071,27.332471337365398
16,0.7666666507720947,27.60752694181291
17,0.7708333134651184,27.888636363038476
18,0.7749999761581421,28.17921617178464
19,0.7791666388511658,28.474697704076355
20,0.7833333611488342,28.781541122097902
21,0.7875000238418579,29.09377142877553
22,0.7916666865348816,29.417803268293486
23,0.7958333492279053,29.748530667158256
24,0.800000011920929,30.091619402517665


==> figures/boundvis/data/hor100bud10kg8_9.csv <==
,gamma,imp
0,0.800000011920929,30.091619402517665
1,0.8041666746139526,30.443455217774996
2,0.8083333373069763,30.80635775275961
3,0.8125,31.182731890271288
4,0.8166666626930237,31.568435028556408
5,0.8208333253860474,31.96861154131483
6,0.824999988079071,32.38144259374033
7,0.8291666507720947,32.8096869252714
8,0.8333333134651184,33.254608608688315
9,0.8374999761581421,33.7143531372197
10,0.8416666388511658,34.19117576013345
11,0.8458333611488342,34.68668363431491
12,0.8500000238418579,35.20286316298692
13,0.8541666865348816,35.740486905842914
14,0.8583333492279053,36.30032813254233
15,0.862500011920929,36.883250067495084
16,0.8666666746139526,37.494023572060726
17,0.8708333373069763,38.133992689926664
18,0.875,38.80255621893202
19,0.8791666626930237,39.505976410515984
20,0.8833333253860474,40.24429789664276
21,0.887499988079071,41.02269184056952
22,0.8916666507720947,41.84704499735641
23,0.8958333134651184,42.71517814282495
24,0.8999999761581421,43.6364910951364


==> figures/boundvis/data/hor100bud10kg95_99.csv <==
,gamma,imp
0,0.949999988079071,61.43522263307798
1,0.9516666531562805,62.350529300771804
2,0.95333331823349,63.293863968330314
3,0.9549999833106995,64.26061537676173
4,0.9566666483879089,65.25780840620163
5,0.9583333134651184,66.27847620361044
6,0.9599999785423279,67.32684194900321
7,0.9616666436195374,68.40023634566857
8,0.9633333086967468,69.50071562163376
9,0.9649999737739563,70.62554427781733
10,0.9666666388511658,71.77427014036182
11,0.9683333039283752,72.93935925687556
12,0.9700000286102295,74.12342593434863
13,0.971666693687439,75.32361523546625
14,0.9733333587646484,76.5387312974063
15,0.9750000238418579,77.7643047160386
16,0.9766666889190674,78.99396493476073
17,0.9783333539962769,80.22836309631118
18,0.9800000190734863,81.4616269381105
19,0.9816666841506958,82.686773512538
20,0.9833333492279053,83.90193395245046
21,0.9850000143051147,85.10101338750673
22,0.9866666793823242,86.27829765272034
23,0.9883333444595337,87.42920108296494
24,0.9900000095367432,88.54790004235524


==> figures/boundvis/data/hor100bud10kg995_999.csv <==
,gamma,imp
0,0.9950000047683716,91.6565203757168
1,0.9951666593551636,91.75253569158346
2,0.9953333139419556,91.84831123247726
3,0.9955000281333923,91.94347537843733
4,0.9956666827201843,92.03777116674362
5,0.9958333373069763,92.1317814882209
6,0.9959999918937683,92.22571472097792
7,0.9961666464805603,92.31846461055837
8,0.9963333606719971,92.41072223539388
9,0.9965000152587891,92.50186986910978
10,0.996666669845581,92.59371981948289
11,0.996833324432373,92.68415779013436
12,0.996999979019165,92.77395342884145
13,0.9971666932106018,92.86345979151608
14,0.9973333477973938,92.95212270020407
15,0.9975000023841858,93.04045108336865
16,0.9976666569709778,93.12850865701189
17,0.9978333115577698,93.21555571577753
18,0.9980000257492065,93.3021365495076
19,0.9981666803359985,93.38816754470083
20,0.9983333349227905,93.47371625039838
21,0.9984999895095825,93.55779377104402
22,0.9986666440963745,93.64202565843087
23,0.9988333582878113,93.72520939397896
24,0.9990000128746033,93.80766998825392


==> figures/boundvis/data/hor100bud10kg999_9995.csv <==
,gamma,imp
0,0.9990000128746033,93.80766998825392
1,0.9990208148956299,93.81803811024992
2,0.9990416765213013,93.82840740824197
3,0.9990624785423279,93.83874988786172
4,0.9990833401679993,93.84908195988986
5,0.9991041421890259,93.85923964078559
6,0.9991250038146973,93.86949813229141
7,0.9991458058357239,93.87966007330667
8,0.9991666674613953,93.88995915275704
9,0.9991875290870667,93.90010108838834
10,0.9992083311080933,93.91036100029068
11,0.9992291927337646,93.92062521066438
12,0.9992499947547913,93.93089265043542
13,0.9992708563804626,93.94113672837278
14,0.9992916584014893,93.95143963585721
15,0.9993125200271606,93.96132888852685
16,0.9993333220481873,93.97150021768897
17,0.9993541836738586,93.9816664623166
18,0.9993749856948853,93.99187649326427
19,0.9993958473205566,94.00193124688
20,0.9994166493415833,94.01214102280771
21,0.9994375109672546,94.02201173942417
22,0.9994583129882812,94.03208073453769
23,0.9994791746139526,94.04220881123173
24,0.9994999766349792,94.05244219248735


==> figures/boundvis/data/hor100bud10kg99_995.csv <==
,gamma,imp
0,0.9900000095367432,88.54790004235524
1,0.9902083277702332,88.68491188542397
2,0.9904166460037231,88.82137900008843
3,0.9906250238418579,88.95804044555297
4,0.9908333420753479,89.09373532441062
5,0.9910416603088379,89.22800898117484
6,0.9912499785423279,89.36176652530663
7,0.9914583563804626,89.49507204858067
8,0.9916666746139526,89.62817557071543
9,0.9918749928474426,89.76023044993688
10,0.9920833110809326,89.89210935942681
11,0.9922916889190674,90.0235602984016
12,0.9925000071525574,90.1533037913622
13,0.9927083253860474,90.28210065376192
14,0.9929166436195374,90.41140627482123
15,0.9931250214576721,90.53909986905163
16,0.9933333396911621,90.66635566376237
17,0.9935416579246521,90.7932364609037
18,0.9937499761581421,90.91915507706098
19,0.9939583539962769,91.04334250656261
20,0.9941666722297668,91.1676332046284
21,0.9943749904632568,91.29114709421505
22,0.9945833086967468,91.41341047007548
23,0.9947916865348816,91.53532007135574
24,0.9950000047683716,91.6565203757168


==> figures/boundvis/data/hor100bud10kg9_95.csv <==
,gamma,imp
0,0.8999999761581421,43.6364910951364
1,0.9020833373069763,44.11848786972893
2,0.9041666388511658,44.613053174424756
3,0.90625,45.12565544951073
4,0.9083333611488342,45.655825383749566
5,0.9104166626930237,46.20374667984773
6,0.9125000238418579,46.76777322949907
7,0.9145833253860474,47.35247000758342
8,0.9166666865348816,47.95831656770703
9,0.918749988079071,48.58386086715413
10,0.9208333492279053,49.2335063980037
11,0.9229166507720947,49.90496981747691
12,0.925000011920929,50.60219820546842
13,0.9270833134651184,51.32770146662686
14,0.9291666746139526,52.07956540177607
15,0.9312499761581421,52.86080298031103
16,0.9333333373069763,53.67557880559597
17,0.9354166388511658,54.51707310751084
18,0.9375,55.393902976508656
19,0.9395833611488342,56.3087175890156
20,0.9416666626930237,57.25674107678328
21,0.9437500238418579,58.24132141588441
22,0.9458333253860474,59.266423077122866
23,0.9479166865348816,60.333364802053715
24,0.949999988079071,61.43522263307798


==> figures/boundvis/data/hor500bud10kg6_7.csv <==
,gamma,imp
0,0.6000000238418579,9.167875376908146
1,0.6041666865348816,9.227760018911777
2,0.6083333492279053,9.28827795368276
3,0.612500011920929,9.350120673953624
4,0.6166666746139526,9.412854307687292
5,0.6208333373069763,9.476703077734186
6,0.625,9.541420550947304
7,0.6291666626930237,9.606506973017396
8,0.6333333253860474,9.673330583559865
9,0.637499988079071,9.741045658512366
10,0.6416666507720947,9.810121106595574
11,0.6458333134651184,9.880043584081406
12,0.6499999761581421,9.950573458454475
13,0.6541666388511658,10.023040232081996
14,0.6583333611488342,10.096555514418224
15,0.6625000238418579,10.171649603657071
16,0.6666666865348816,10.24707618634811
17,0.6708333492279053,10.324537746165712
18,0.675000011920929,10.403598018381038
19,0.6791666746139526,10.483888513566573
20,0.6833333373069763,10.565008436312064
21,0.6875,10.648240541941197
22,0.6916666626930237,10.733317587825832
23,0.6958333253860474,10.819313275703056
24,0.699999988079071,10.907286042482083


==> figures/boundvis/data/hor500bud10kg6_9995.csv <==
,gamma,imp
0,0.6000000238418579,9.167875376908146
1,0.6166458129882812,9.412536611767147
2,0.6332916617393494,9.672651180687183
3,0.6499375104904175,9.949582018215622
4,0.6665833592414856,10.24553313179732
5,0.6832291483879089,10.562942337516647
6,0.699874997138977,10.9046009088491
7,0.7165208458900452,11.274238216312169
8,0.7331666946411133,11.675609560218483
9,0.7498124837875366,12.114174398390865
10,0.7664583325386047,12.596706396214197
11,0.7831041812896729,13.130678002953003
12,0.7997499704360962,13.727352562695321
13,0.8163958191871643,14.39944357838879
14,0.8330416679382324,15.165844328628674
15,0.8496875166893005,16.05166492414502
16,0.8663333058357239,17.09204325292851
17,0.882979154586792,18.342055168816344
18,0.8996250033378601,19.88113611850052
19,0.9162708520889282,21.847422938427368
20,0.9329166412353516,24.487226628083654
21,0.9495624899864197,28.315157677426967
22,0.9662083387374878,34.633064582036326
23,0.9828541874885559,48.40808061236557
24,0.9994999766349792,93.08990320047076


==> figures/boundvis/data/hor500bud10kg7_8.csv <==
,gamma,imp
0,0.699999988079071,10.907286042482083
1,0.7041666507720947,10.997240601871484
2,0.7083333134651184,11.089374300831249
3,0.7124999761581421,11.181938597364367
4,0.7166666388511658,11.277632832601508
5,0.7208333611488342,11.375347443787792
6,0.7250000238418579,11.47408593744261
7,0.7291666865348816,11.57605805173705
8,0.7333333492279053,11.679660835122657
9,0.737500011920929,11.785797897525772
10,0.7416666746139526,11.894738846673153
11,0.7458333373069763,12.00572034189776
12,0.75,12.119394010066149
13,0.7541666626930237,12.235670743247448
14,0.7583333253860474,12.355224362190386
15,0.762499988079071,12.477843026628916
16,0.7666666507720947,12.603109410219112
17,0.7708333134651184,12.73163305051569
18,0.7749999761581421,12.863601852604233
19,0.7791666388511658,12.99922191351813
20,0.7833333611488342,13.138507301812508
21,0.7875000238418579,13.281700568839424
22,0.7916666865348816,13.428969472407463
23,0.7958333492279053,13.579877022446071
24,0.800000011920929,13.73681859972249


==> figures/boundvis/data/hor500bud10kg8_9.csv <==
,gamma,imp
0,0.800000011920929,13.73681859972249
1,0.8041666746139526,13.897049817340765
2,0.8083333373069763,14.062920976578344
3,0.8125,14.234364348809283
4,0.8166666626930237,14.41062699468674
5,0.8208333253860474,14.593107610554249
6,0.824999988079071,14.782589246537494
7,0.8291666507720947,14.97791700447468
8,0.8333333134651184,15.180251901650191
9,0.8374999761581421,15.389846650021099
10,0.8416666388511658,15.607336235362999
11,0.8458333611488342,15.834089141340444
12,0.8500000238418579,16.06993004614326
13,0.8541666865348816,16.314851278078013
14,0.8583333492279053,16.569985855640134
15,0.862500011920929,16.836842165053923
16,0.8666666746139526,17.114840243418467
17,0.8708333373069763,17.4070311555541
18,0.875,17.71322990968912
19,0.8791666626930237,18.033610377209246
20,0.8833333253860474,18.371730021037774
21,0.887499988079071,18.726635818903084
22,0.8916666507720947,19.10235537674889
23,0.8958333134651184,19.499049381707575
24,0.8999999761581421,19.92039786755124


==> figures/boundvis/data/hor500bud10kg95_99.csv <==
,gamma,imp
0,0.949999988079071,28.44089892355339
1,0.9516666531562805,28.93241638726039
2,0.95333331823349,29.45021456128841
3,0.9549999833106995,29.99644747122637
4,0.9566666483879089,30.572473697104012
5,0.9583333134651184,31.18113678291644
6,0.9599999785423279,31.827730229508045
7,0.9616666436195374,32.51485327405165
8,0.9633333086967468,33.24753753528178
9,0.9649999737739563,34.030480341785506
10,0.9666666388511658,34.8693925779807
11,0.9683333039283752,35.77441033672737
12,0.9700000286102295,36.75028296923649
13,0.971666693687439,37.80891915068863
14,0.9733333587646484,38.96361163130381
15,0.9750000238418579,40.230534331360275
16,0.9766666889190674,41.62478079463343
17,0.9783333539962769,43.17300449131536
18,0.9800000190734863,44.90575831567937
19,0.9816666841506958,46.85497379910619
20,0.9833333492279053,49.08123666899477
21,0.9850000143051147,51.633886935854925
22,0.9866666793823242,54.59743530103825
23,0.9883333444595337,58.061768104444724
24,0.9900000095367432,62.11838176419745


==> figures/boundvis/data/hor500bud10kg995_999.csv <==
,gamma,imp
0,0.9950000047683716,78.03554081255747
1,0.9951666593551636,78.63794577955771
2,0.9953333139419556,79.24440764622796
3,0.9955000281333923,79.84591956586489
4,0.9956666827201843,80.4493949947954
5,0.9958333373069763,81.05430719808713
6,0.9959999918937683,81.65898858028507
7,0.9961666464805603,82.25734264842649
8,0.9963333606719971,82.8578812180774
9,0.9965000152587891,83.45582330126027
10,0.996666669845581,84.05352727516073
11,0.996833324432373,84.6454134177693
12,0.996999979019165,85.23276209196834
13,0.9971666932106018,85.81760827603945
14,0.9973333477973938,86.39194449496803
15,0.9975000023841858,86.96266786615071
16,0.9976666569709778,87.53041660526682
17,0.9978333115577698,88.08327081778252
18,0.9980000257492065,88.6355700616472
19,0.9981666803359985,89.1727087089013
20,0.9983333349227905,89.70470809464408
21,0.9984999895095825,90.2206912196191
22,0.9986666440963745,90.72992245446862
23,0.9988333582878113,91.22878944616527
24,0.9990000128746033,91.71539602500842


==> figures/boundvis/data/hor500bud10kg999_9995.csv <==
,gamma,imp
0,0.9990000128746033,91.71539602500842
1,0.9990208148956299,91.7704089739515
2,0.9990416765213013,91.83176443256755
3,0.9990624785423279,91.89054056097513
4,0.9990833401679993,91.94998987259058
5,0.9991041421890259,92.00609767221431
6,0.9991250038146973,92.0661551103159
7,0.9991458058357239,92.12551621771273
8,0.9991666674613953,92.18311283007361
9,0.9991875290870667,92.24279299088802
10,0.9992083311080933,92.30145775551009
11,0.9992291927337646,92.35911593763358
12,0.9992499947547913,92.41479912406115
13,0.9992708563804626,92.47385434882823
14,0.9992916584014893,92.5308283866921
15,0.9993125200271606,92.58879444577705
16,0.9993333220481873,92.64586887663494
17,0.9993541836738586,92.70098432978567
18,0.9993749856948853,92.75838711009163
19,0.9993958473205566,92.81539911151542
20,0.9994166493415833,92.86830831721755
21,0.9994375109672546,92.9242604488479
22,0.9994583129882812,92.98011319940184
23,0.9994791746139526,93.03452715687312
24,0.9994999766349792,93.08990320047076


==> figures/boundvis/data/hor500bud10kg99_995.csv <==
,gamma,imp
0,0.9900000095367432,62.11838176419745
1,0.9902083277702332,62.66931286380733
2,0.9904166460037231,63.23499116816244
3,0.9906250238418579,63.806354781882355
4,0.9908333420753479,64.39058236068094
5,0.9910416603088379,64.9832837196981
6,0.9912499785423279,65.5920626981029
7,0.9914583563804626,66.2069701012448
8,0.9916666746139526,66.83065404084464
9,0.9918749928474426,67.46612337857908
10,0.9920833110809326,68.11332747656877
11,0.9922916889190674,68.7674180308835
12,0.9925000071525574,69.43525520743636
13,0.9927083253860474,70.10673850166962
14,0.9929166436195374,70.79198462752603
15,0.9931250214576721,71.48525185133697
16,0.9933333396911621,72.18699783982416
17,0.9935416579246521,72.89725738341808
18,0.9937499761581421,73.61178734425977
19,0.9939583539962769,74.33397035363953
20,0.9941666722297668,75.0659365178844
21,0.9943749904632568,75.80260896018599
22,0.9945833086967468,76.54331752763788
23,0.9947916865348816,77.28784001079056
24,0.9950000047683716,78.03554081255747


==> figures/boundvis/data/hor500bud10kg9_95.csv <==
,gamma,imp
0,0.8999999761581421,19.92039786755124
1,0.9020833373069763,20.140686802669187
2,0.9041666388511658,20.368462991454976
3,0.90625,20.602293999432362
4,0.9083333611488342,20.844076867795167
5,0.9104166626930237,21.094956077864467
6,0.9125000238418579,21.355022431466296
7,0.9145833253860474,21.622435490713844
8,0.9166666865348816,21.901257458845514
9,0.918749988079071,22.18912195911294
10,0.9208333492279053,22.488602787310015
11,0.9229166507720947,22.800628131091937
12,0.925000011920929,23.124721976696048
13,0.9270833134651184,23.461900474506766
14,0.9291666746139526,23.81471588897785
15,0.9312499761581421,24.18194848685623
16,0.9333333373069763,24.566633869047575
17,0.9354166388511658,24.96932121268643
18,0.9375,25.39021522438355
19,0.9395833611488342,25.833422187832355
20,0.9416666626930237,26.299796270837632
21,0.9437500238418579,26.79208909866903
22,0.9458333253860474,27.310314287548465
23,0.9479166865348816,27.85828445566035
24,0.949999988079071,28.44089892355339


==> figures/corrdense/discounted/data/corrdense15kg995f10disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2488888888889085,0.2488888888889079,140.72,13.603133362994155,13.603133362994152,1.99
10,150000.0,10.0,7.614222222222256,12.854718614718658,140.72,13.793167824474153,13.891978363519257,1.99
20,300000.0,20.0,12.753777777777824,28.525021645021738,140.72,14.181971808116192,12.827759678331374,1.99
30,450000.0,30.0,16.58666666666671,42.15965367965383,140.72,12.617520233348312,11.812670159291857,1.99
40,600000.0,40.0,20.53866666666671,53.35445887445912,140.72,12.098808201797825,10.989294699184347,1.99
50,750000.0,50.0,26.071111111111186,62.99463203463241,140.72,12.241644986472316,9.692644974491891,1.99
60,900000.0,60.0,30.42666666666673,72.25904761904809,140.72,11.021603474876677,7.906783729130721,1.99
70,1050000.0,70.0,36.28444444444453,81.25367965368028,140.72,10.163558420481792,6.411859597817582,1.99
80,1200000.0,80.0,42.7235555555557,86.61748917748989,140.72,10.7559758517952,5.369926891906859,1.99
90,1350000.0,90.0,45.1413333333335,91.56398268398344,140.72,9.92613854628422,4.957802771225853,1.99
100,1500000.0,100.0,48.34133333333351,96.47203463203547,140.72,8.249809402248136,4.240392156297571,1.99
110,1650000.0,110.0,53.740444444444684,99.1885714285723,140.72,8.78764518701679,6.16794658075847,1.99
120,1800000.0,120.0,58.81777777777808,103.420606060607,140.72,7.847133928926975,6.151435886681326,1.99
130,1950000.0,130.0,62.43022222222257,104.3348917748927,140.72,8.20740436352965,6.296198890726629,1.99
140,2100000.0,140.0,67.28355555555596,106.89350649350747,140.72,9.267629058680592,6.39354327893216,1.99
150,2250000.0,150.0,69.59111111111156,108.23030303030399,140.72,10.773555875799678,7.108018512386447,1.99
160,2400000.0,160.0,74.10311111111163,110.17316017316118,140.72,12.035077282704519,7.273606597239093,1.99
170,2550000.0,170.0,76.92444444444499,113.0039826839837,140.72,11.737630961540072,7.263668809241612,1.99
180,2700000.0,180.0,80.0053333333339,114.08103896103995,140.72,12.8472777461295,8.006718021076626,1.99
190,2850000.0,190.0,82.76266666666722,116.12225108225208,140.72,13.336331185182985,7.841044315631978,1.99
200,3000000.0,200.0,86.08355555555615,116.96761904762003,140.72,13.23115992453197,8.130725699734626,1.99
210,3150000.0,210.0,86.84800000000061,116.99220779220877,140.72,13.294395558067736,8.135014206079388,1.99
220,3300000.0,220.0,90.26311111111174,116.033593073594,140.72,13.989576980115071,9.24030291228082,1.99
230,3450000.0,230.0,90.26311111111175,116.12606060606147,140.72,13.120653107836315,9.894606064510839,1.99
240,3600000.0,240.0,91.28355555555619,115.61731601731694,140.72,13.111321215470486,9.345867419636898,1.99
250,3750000.0,250.0,90.70933333333396,115.8974891774901,140.72,12.795521265944311,9.300362398704968,1.99
260,3900000.0,260.0,93.3991111111118,116.69679653679745,140.72,11.773540103726674,9.910580300424629,1.99
270,4050000.0,270.0,95.76355555555625,118.77922077922167,140.72,11.773610227881676,10.361901048720341,1.99
280,4200000.0,280.0,94.89066666666739,119.95393939394026,140.72,12.342918197972109,10.170923820531078,1.99
290,4350000.0,290.0,97.09511111111183,119.89679653679741,140.72,12.428569800349258,9.998272639231699,1.99
300,4500000.0,300.0,98.44800000000073,119.52935064935153,140.72,12.583986279099426,9.795223492129615,1.99
310,4650000.0,310.0,98.6595555555563,119.17610389610476,140.72,12.011841258464424,9.755384091401883,1.99
320,4800000.0,320.0,99.70666666666745,120.62683982684071,140.72,11.628300612988818,9.630887166870213,1.99
330,4950000.0,330.0,102.0497777777786,120.59948051948136,140.72,11.728506321898427,9.910490569250843,1.99
340,5100000.0,340.0,102.18488888888966,119.99445887445971,140.72,12.75703933008107,10.306046108289019,1.99
350,5250000.0,350.0,103.17866666666747,120.48415584415666,140.72,12.939087600156125,10.272824789499769,1.99
360,5400000.0,360.0,102.79644444444521,121.03792207792286,140.72,12.708978752956037,10.116569159190057,1.99
370,5550000.0,370.0,104.15288888888968,120.88865800865885,140.72,13.306773047691047,9.935498315595455,1.99
380,5700000.0,380.0,104.9208888888897,120.92606060606143,140.72,13.675158350249278,10.309191887278649,1.99
390,5850000.0,390.0,106.46044444444527,121.34649350649434,140.72,13.827240125255054,10.182613518189305,1.99
400,6000000.0,400.0,104.686222222223,122.61887445887528,140.72,13.53438285521314,9.969558865350766,1.99
410,6150000.0,410.0,106.41777777777862,122.87411255411334,140.72,13.728218209613914,9.781439718583904,1.99
420,6300000.0,420.0,105.79200000000083,123.44554112554194,140.72,13.56219296488446,9.59713903606514,1.99
430,6450000.0,430.0,105.62844444444525,124.13991341991422,140.72,14.448343293089515,9.436542462227468,1.99
440,6600000.0,440.0,105.10577777777857,123.86008658008738,140.72,14.471572640674495,9.59099863652911,1.99
450,6750000.0,450.0,105.88622222222303,123.46493506493584,140.72,14.368095125082494,9.900025315707179,1.99
460,6900000.0,460.0,106.126222222223,123.30632034632114,140.72,14.92936762292253,10.062571343437023,1.99
470,7050000.0,470.0,107.94488888888968,123.3056277056285,140.72,14.234920220668306,10.029413421945199,1.99
480,7200000.0,480.0,108.16888888888971,123.2443290043298,140.72,14.268834177863559,9.990603840284829,1.99
490,7350000.0,490.0,109.00444444444523,123.22632034632115,140.72,14.71681803492775,10.02176425945331,1.99
500,7500000.0,500.0,110.63822222222304,123.60311688311766,140.72,14.944730200543392,10.053321966055892,1.99
510,7650000.0,510.0,109.68533333333411,124.05194805194884,140.72,15.741940415304716,9.470789721403028,1.99
520,7800000.0,520.0,109.65688888888968,124.19186147186227,140.72,15.992405729767485,9.453816443929309,1.99
530,7950000.0,530.0,109.89155555555634,124.97385281385363,140.72,16.412761964336116,9.461184759391744,1.99
540,8100000.0,540.0,110.78755555555631,124.84432900432982,140.72,16.883647410574564,9.293326661776959,1.99
550,8250000.0,550.0,111.80977777777852,125.54632034632114,140.72,17.190881516102102,9.179450074386127,1.99
560,8400000.0,560.0,112.72711111111184,125.43030303030382,140.72,17.092321639368574,9.517937721496079,1.99
570,8550000.0,570.0,113.76711111111182,125.56536796536876,140.72,17.167158305094656,9.391882105981052,1.99
580,8700000.0,580.0,113.12533333333407,125.36796536796618,140.72,17.526932339996563,9.455972197471306,1.99
590,8850000.0,590.0,113.85066666666738,125.23497835497915,140.72,17.21176087485275,9.298399757636176,1.99
600,9000000.0,600.0,113.06666666666737,125.62389610389688,140.72,17.552791964000495,9.239771948144309,1.99
610,9150000.0,610.0,113.09511111111182,126.01904761904844,140.72,17.701015137201864,9.017019033453993,1.99
620,9300000.0,620.0,113.83822222222287,125.68519480519558,140.72,18.07610388404557,9.243132373687832,1.99
630,9450000.0,630.0,114.45155555555623,125.3156709956718,140.72,17.5069762109302,9.05185081259256,1.99
640,9600000.0,640.0,114.83022222222287,125.34787878787957,140.72,17.569248810032203,8.873101539744443,1.99
650,9750000.0,650.0,116.58311111111179,124.98285714285791,140.72,16.64558963769816,9.218543095507595,1.99
660,9900000.0,660.0,116.5351111111118,124.85402597402675,140.72,16.41323909663898,9.216605704205348,1.99
670,10050000.0,670.0,117.46311111111181,124.51878787878863,140.72,16.193533249377765,9.54832492161715,1.99
680,10200000.0,680.0,118.09422222222294,124.4318614718622,140.72,16.03069922639767,9.543644887936184,1.99
690,10350000.0,690.0,118.58666666666734,124.12155844155924,140.72,16.251702898720158,9.414775340534739,1.99
700,10500000.0,700.0,119.26400000000064,124.61645021645099,140.72,16.300218299553247,9.200229543871142,1.99
710,10650000.0,710.0,119.2106666666673,125.00225108225185,140.72,16.358091607765655,9.1176920672198,1.99
720,10800000.0,720.0,118.38222222222291,125.10025974026053,140.72,16.05735113458589,9.118282827001421,1.99
730,10950000.0,730.0,118.89422222222285,125.51896103896182,140.72,16.546314989277874,8.899349686339805,1.99
740,11100000.0,740.0,119.36177777777843,125.20831168831245,140.72,16.344378236452386,9.14572297941768,1.99
750,11250000.0,750.0,119.5555555555562,125.22701298701377,140.72,16.442796622471178,9.207269110746507,1.99
760,11400000.0,760.0,119.5662222222229,125.26822510822589,140.72,15.953202657280377,9.271737785223422,1.99
770,11550000.0,770.0,119.14666666666731,124.55757575757652,140.72,16.004404201587292,9.735627956801387,1.99
780,11700000.0,780.0,120.17066666666732,124.80311688311765,140.72,16.099715434714657,9.617544834201892,1.99
790,11850000.0,790.0,121.26577777777838,125.16675324675401,140.72,16.036843441435497,9.34325316481534,1.99
800,12000000.0,800.0,121.81333333333397,125.19515151515228,140.72,15.358760767787716,9.49309980372474,1.99
810,12150000.0,810.0,121.80977777777841,125.29281385281459,140.72,15.666969629184017,9.583146978934844,1.99
820,12300000.0,820.0,121.71022222222288,125.10441558441633,140.72,15.202065161204503,9.662731388659216,1.99
830,12450000.0,830.0,121.94488888888951,125.1781818181826,140.72,15.672911399045528,9.43844375541513,1.99
840,12600000.0,840.0,122.64177777777839,124.85575757575836,140.72,15.827048961243232,9.437558681494693,1.99
850,12750000.0,850.0,121.65866666666729,124.60709956710029,140.72,16.456760129323875,9.773570631973675,1.99
860,12900000.0,860.0,121.51466666666725,124.45922077922152,140.72,16.760676313953034,9.863057558973315,1.99
870,13050000.0,870.0,121.31200000000062,124.3823376623384,140.72,16.751789250999334,10.128509299487389,1.99
880,13200000.0,880.0,121.17688888888945,124.42043290043365,140.72,17.17500507061531,9.782485531055755,1.99
890,13350000.0,890.0,120.75200000000059,124.00346320346397,140.72,17.06545162317782,9.839707249091132,1.99
900,13500000.0,900.0,120.46577777777834,124.23307359307435,140.72,17.167135956200255,9.706931431467055,1.99
910,13650000.0,910.0,121.4951111111117,124.16277056277134,140.72,16.547220155383698,9.57387564025898,1.99
920,13800000.0,920.0,121.34577777777834,124.51913419913495,140.72,16.766703405489146,9.482038996283519,1.99
930,13950000.0,930.0,120.62400000000056,124.69160173160247,140.72,17.277512140848856,9.484364449678289,1.99
940,14100000.0,940.0,120.38755555555612,124.66562770562845,140.72,17.497818306185028,9.533032777860427,1.99
950,14250000.0,950.0,120.7306666666672,124.85922077922152,140.72,17.571085497571772,9.653276224003424,1.99
960,14400000.0,960.0,120.39111111111171,124.0976623376631,140.72,16.78319383813886,9.640739062604373,1.99
970,14550000.0,970.0,120.34666666666725,124.80935064935142,140.72,17.241147305815296,9.312096295470159,1.99
980,14700000.0,980.0,119.94133333333389,124.39099567099643,140.72,17.281445130448773,9.573747999452145,1.99
990,14850000.0,990.0,120.57777777777832,125.0237229437237,140.72,17.175417058599148,9.208838417174807,1.99


==> figures/corrdense/discounted/data/corrdense15kg995f10disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.09560246000000004,0.09560245999999992,27.7,2.6890510878100997,2.6890510878100997,0.59
10,150000.0,10.0,1.6668522770666667,2.754135609333333,27.7,2.6876032167828883,2.9034303319795045,0.59
20,300000.0,20.0,2.68108809,5.947737033333334,27.7,2.941914780280342,2.6928125186152005,0.59
30,450000.0,30.0,3.5077307306666667,8.895120508666666,27.7,2.582015997106633,2.6223268685603887,0.59
40,600000.0,40.0,4.431618615333333,11.57029924,27.7,2.5078041112142087,2.554340084790641,0.59
50,750000.0,50.0,5.605209310666667,13.839890526666666,27.7,2.6883574287076057,2.3108890004085203,0.59
60,900000.0,60.0,6.744030666666666,15.832546966666666,27.7,2.477736657121256,2.046649943740586,0.59
70,1050000.0,70.0,7.875216390666667,17.874048833333333,27.7,2.3574850638552536,1.8157912772679115,0.59
80,1200000.0,80.0,9.565117512,19.198194666666666,27.7,2.4235786662927428,1.4841319451105117,0.59
90,1350000.0,90.0,9.984743056000001,20.404550399999998,27.7,2.3458715723618426,1.3319895688785688,0.59
100,1500000.0,100.0,10.832344886666666,21.496991333333334,27.7,1.9779276557639183,1.144300519322005,0.59
110,1650000.0,110.0,12.001487546666668,22.10976073333334,27.7,2.1164539228365262,1.4039488655267516,0.59
120,1800000.0,120.0,13.498631819999998,23.043960533333333,27.7,1.7875788996974036,1.196151405265551,0.59
130,1950000.0,130.0,14.501815133333336,23.47958613333333,27.7,1.893543058026544,1.059847625316433,0.59
140,2100000.0,140.0,15.505727566666668,24.202102733333334,27.7,2.011105018183502,0.8972845948057907,0.59
150,2250000.0,150.0,15.878168866666668,24.440882000000006,27.7,2.1218021919129235,1.081034534968586,0.59
160,2400000.0,160.0,17.059683633333332,24.739970333333336,27.7,2.3056788326483093,1.0180070795245684,0.59
170,2550000.0,170.0,17.905141933333333,25.245618933333333,27.7,2.1842544566032775,0.9141676195132583,0.59
180,2700000.0,180.0,18.548181399999997,25.41076226666667,27.7,2.1864169334455132,0.8693692715723087,0.59
190,2850000.0,190.0,19.141036633333332,25.9381662,27.7,2.2448695823000757,0.7801309330523222,0.59
200,3000000.0,200.0,19.818765200000005,26.2437242,27.7,2.190431068029773,0.6578395228671614,0.59
210,3150000.0,210.0,20.107399333333333,26.489702799999996,27.7,2.0329108013176804,0.5490667133516552,0.59
220,3300000.0,220.0,21.064769199999997,26.306581999999995,27.7,1.9678657025302195,0.6309325227670339,0.59
230,3450000.0,230.0,21.473209533333335,26.293176733333333,27.7,1.96531814769432,0.6854974051173978,0.59
240,3600000.0,240.0,21.664755400000004,26.412300666666667,27.7,1.8594109626821635,0.6714861403573368,0.59
250,3750000.0,250.0,21.567688999999998,26.66278773333333,27.7,1.675404964533806,0.5813546898245792,0.59
260,3900000.0,260.0,22.301278733333334,26.728266733333335,27.7,1.522878766888996,0.5921213413583195,0.59
270,4050000.0,270.0,22.82931473333333,26.90528133333333,27.7,1.4625526034659555,0.5757540728543898,0.59
280,4200000.0,280.0,22.7422356,27.059146533333333,27.7,1.5610304185766821,0.5227378579464503,0.59
290,4350000.0,290.0,23.061190333333332,26.981593999999998,27.7,1.3985052950979895,0.5263855747578201,0.59
300,4500000.0,300.0,23.697950666666667,27.0877466,27.7,1.3880394635871802,0.45837467307033314,0.59
310,4650000.0,310.0,23.447381133333337,26.968383,27.7,1.4189053566721532,0.6077965919937882,0.59
320,4800000.0,320.0,23.803668666666667,27.108735266666663,27.7,1.2444222245735819,0.4722407594500332,0.59
330,4950000.0,330.0,24.149875533333333,27.162537733333338,27.7,1.2779715521401196,0.4780599521088742,0.59
340,5100000.0,340.0,24.0249328,27.117037066666665,27.7,1.3454814915276903,0.5077354397181741,0.59
350,5250000.0,350.0,24.266773600000004,27.111770133333334,27.7,1.3787143686927552,0.5034789452052526,0.59
360,5400000.0,360.0,24.44337253333333,27.29157273333333,27.7,1.4346586929424459,0.464235850149045,0.59
370,5550000.0,370.0,24.789122533333337,27.183744866666665,27.7,1.3011114850864982,0.43648803752396753,0.59
380,5700000.0,380.0,24.859651333333332,27.1963882,27.7,1.4007484187697927,0.5013005450675875,0.59
390,5850000.0,390.0,25.196033400000008,27.1632322,27.7,1.2976754154504457,0.5364550610315094,0.59
400,6000000.0,400.0,24.82702546666667,27.288637933333334,27.7,1.5051904132922593,0.5063701674634594,0.59
410,6150000.0,410.0,24.8222146,27.310151866666672,27.7,1.517546504913535,0.48032427776647696,0.59
420,6300000.0,420.0,24.6299632,27.317399799999997,27.7,1.6034945431575507,0.5116209801095516,0.59
430,6450000.0,430.0,24.75810746666667,27.361415000000004,27.7,1.71613248582424,0.4643570069869605,0.59
440,6600000.0,440.0,24.829324199999995,27.354920333333332,27.7,1.7602721728235597,0.46219546732912437,0.59
450,6750000.0,450.0,24.8720692,27.387424399999997,27.7,1.6516043241251366,0.4415340378238269,0.59
460,6900000.0,460.0,24.940686200000002,27.392925866666666,27.7,1.6606215896984786,0.4206483886873358,0.59
470,7050000.0,470.0,25.15408353333334,27.339058333333334,27.7,1.4591290999428326,0.4047951685682608,0.59
480,7200000.0,480.0,24.94397046666667,27.3000344,27.7,1.646844153368841,0.4270911582523427,0.59
490,7350000.0,490.0,25.1580118,27.4282342,27.7,1.6244564350754085,0.40582894772392913,0.59
500,7500000.0,500.0,25.478885466666664,27.39843919999999,27.7,1.588038612874066,0.4565169821687351,0.59
510,7650000.0,510.0,25.28887146666666,27.431323266666666,27.7,1.6727085882495263,0.352246429113087,0.59
520,7800000.0,520.0,25.267436066666665,27.414110466666664,27.7,1.8357803541699649,0.37435508515268506,0.59
530,7950000.0,530.0,25.43429913333333,27.402524600000003,27.7,1.8048156906083483,0.47297203909304714,0.59
540,8100000.0,540.0,25.601278333333333,27.40397013333334,27.7,1.8829970685638238,0.44801514746822435,0.59
550,8250000.0,550.0,25.385873866666667,27.412379799999997,27.7,1.9728154700682115,0.4515617439367594,0.59
560,8400000.0,560.0,25.579698866666668,27.361528266666664,27.7,1.9508057062074364,0.5655277484302276,0.59
570,8550000.0,570.0,25.459804333333334,27.427302199999996,27.7,1.994459782380878,0.4570262807175106,0.59
580,8700000.0,580.0,25.323082,27.454949866666666,27.7,1.9686168965003537,0.3666189593542667,0.59
590,8850000.0,590.0,25.604533466666666,27.429236733333333,27.7,1.7655081532047194,0.3796549996344574,0.59
600,9000000.0,600.0,25.6963098,27.471139933333337,27.7,1.7929076887613984,0.41874673240663024,0.59
610,9150000.0,610.0,25.560601600000005,27.539700733333333,27.7,1.8740648267486524,0.27080193119467905,0.59
620,9300000.0,620.0,25.549635200000004,27.441406066666666,27.7,1.838896847251251,0.2959243668858325,0.59
630,9450000.0,630.0,25.76926246666666,27.505657333333335,27.7,1.8239135273051263,0.27685872255320043,0.59
640,9600000.0,640.0,25.687148200000003,27.508068733333335,27.7,1.8336991625724244,0.19596020908975345,0.59
650,9750000.0,650.0,25.79535313333333,27.553330599999995,27.7,1.6756635151018384,0.271076082651852,0.59
660,9900000.0,660.0,25.866688066666672,27.409516933333336,27.7,1.6858126405812135,0.3019543290019865,0.59
670,10050000.0,670.0,25.99404226666667,27.546850333333335,27.7,1.4812811646353177,0.2917959924979397,0.59
680,10200000.0,680.0,26.12919773333334,27.480882466666664,27.7,1.5499348921922869,0.3052845390718862,0.59
690,10350000.0,690.0,26.170074066666665,27.370212933333335,27.7,1.5935518488966245,0.28030154428014886,0.59
700,10500000.0,700.0,26.3474092,27.490319133333333,27.7,1.4980210903959725,0.24268569542019328,0.59
710,10650000.0,710.0,26.257792599999995,27.44296213333333,27.7,1.439509879868386,0.23854992267347808,0.59
720,10800000.0,720.0,26.347947066666666,27.541630466666668,27.7,1.3333949226736086,0.25118168665083696,0.59
730,10950000.0,730.0,26.313356466666665,27.52450586666667,27.7,1.4029440073121242,0.23616181952524976,0.59
740,11100000.0,740.0,26.3447166,27.515255133333334,27.7,1.3998650188696995,0.21885022517562328,0.59
750,11250000.0,750.0,26.351311000000003,27.589293066666674,27.7,1.425615579438567,0.23450848859539017,0.59
760,11400000.0,760.0,26.410641733333332,27.49475573333334,27.7,1.3281331862476249,0.2228912046102911,0.59
770,11550000.0,770.0,26.28320346666667,27.46371213333333,27.7,1.2942801680969402,0.22675139852450152,0.59
780,11700000.0,780.0,26.557762933333336,27.52916973333334,27.7,1.2655312922407018,0.24647521022012298,0.59
790,11850000.0,790.0,26.5604144,27.602514666666664,27.7,1.358689656082225,0.16725549462276837,0.59
800,12000000.0,800.0,26.545308133333336,27.523999933333336,27.7,1.355673796985937,0.22247401827056887,0.59
810,12150000.0,810.0,26.5297638,27.567666533333337,27.7,1.3985445925935496,0.21768541004319,0.59
820,12300000.0,820.0,26.6288346,27.572020533333337,27.7,1.1461631975395574,0.22599529896201023,0.59
830,12450000.0,830.0,26.426136333333336,27.54366666666667,27.7,1.2587498449159964,0.2020612517324951,0.59
840,12600000.0,840.0,26.593799999999998,27.525953800000003,27.7,1.262026432598383,0.20003854952611613,0.59
850,12750000.0,850.0,26.462808199999998,27.50634833333333,27.7,1.3617752703520447,0.22735077126411618,0.59
860,12900000.0,860.0,26.44578406666666,27.529098333333334,27.7,1.3973792036172152,0.29136811520644,0.59
870,13050000.0,870.0,26.2719924,27.5318574,27.7,1.3193074512352416,0.29216417949129825,0.59
880,13200000.0,880.0,26.277487199999996,27.564343666666666,27.7,1.521215747691275,0.17251854087399987,0.59
890,13350000.0,890.0,26.36090653333333,27.476454933333333,27.7,1.4592800041375151,0.1995045678737432,0.59
900,13500000.0,900.0,26.445632600000003,27.5812878,27.7,1.45288466413372,0.22623083941886488,0.59
910,13650000.0,910.0,26.384699866666665,27.547631000000006,27.7,1.3536430367778993,0.22483266983694872,0.59
920,13800000.0,920.0,26.321651399999997,27.469157999999997,27.7,1.317628798251444,0.2208645444022358,0.59
930,13950000.0,930.0,26.188202999999998,27.556925333333336,27.7,1.4105831613991684,0.19752916880722282,0.59
940,14100000.0,940.0,26.195281666666673,27.483006533333334,27.7,1.3730286227902921,0.2187596963139875,0.59
950,14250000.0,950.0,26.401274266666658,27.5761192,27.7,1.378131771714121,0.22340850158987507,0.59
960,14400000.0,960.0,26.479064866666665,27.44314526666666,27.7,1.287493514214319,0.22352507542256317,0.59
970,14550000.0,970.0,26.3963092,27.521189866666663,27.7,1.270116927726266,0.1527680018049451,0.59
980,14700000.0,980.0,26.306296399999997,27.52283433333333,27.7,1.2968779946990028,0.21981611268950163,0.59
990,14850000.0,990.0,26.4879522,27.625797400000003,27.7,1.2851191186880886,0.2161060038673616,0.59


==> figures/corrdense/discounted/data/corrdense15kg999f10disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.24888888888890837,0.24888888888890862,140.72,13.603133362994152,13.603133362994155,1.99
10,150000.0,10.0,7.317333333333365,6.7655913978494855,140.72,13.511566561792554,13.867749120464357,1.99
20,300000.0,20.0,12.647111111111151,13.618924731182824,140.72,14.047928733371206,12.68901462154937,1.99
30,450000.0,30.0,17.2195555555556,22.030967741935545,140.72,12.842928129821969,12.549560780165821,1.99
40,600000.0,40.0,22.664888888888957,30.148817204301167,140.72,12.698439503696388,12.35017827436653,1.99
50,750000.0,50.0,27.7831111111112,36.40516129032269,140.72,12.186984659940531,11.463202261792809,1.99
60,900000.0,60.0,33.47022222222231,42.207311827957106,140.72,10.99287371685594,9.626807631379743,1.99
70,1050000.0,70.0,42.45333333333346,48.5901075268819,140.72,9.868601208675106,8.343613472658152,1.99
80,1200000.0,80.0,49.90755555555575,56.544516129032544,140.72,9.060969146924501,7.871180590474986,1.99
90,1350000.0,90.0,53.87911111111135,61.72903225806486,140.72,8.139101151641881,7.663653805123787,1.99
100,1500000.0,100.0,58.90844444444475,71.441720430108,140.72,7.997827756500964,9.198854058666939,1.99
110,1650000.0,110.0,61.80800000000033,73.13118279569943,140.72,7.434235462502544,9.043576276137586,1.99
120,1800000.0,120.0,68.57422222222266,80.10236559139844,140.72,7.718638061880315,8.851766881145931,1.99
130,1950000.0,130.0,72.02844444444493,86.147956989248,140.72,8.896792453680849,8.72864711271807,1.99
140,2100000.0,140.0,75.86844444444499,88.80860215053832,140.72,11.298500609210857,8.53617841418653,1.99
150,2250000.0,150.0,77.99466666666723,91.83655913978569,140.72,10.912132031009078,8.606802629086568,1.99
160,2400000.0,160.0,83.46133333333397,95.50021505376426,140.72,12.174980175865496,8.835705517799788,1.99
170,2550000.0,170.0,89.15200000000068,99.04602150537717,140.72,11.391747464511354,9.47466905893845,1.99
180,2700000.0,180.0,92.57244444444517,102.68043010752777,140.72,12.070316600156241,9.111816630920018,1.99
190,2850000.0,190.0,93.65688888888961,108.56000000000094,140.72,11.52387788025666,7.5627004600685614,1.99
200,3000000.0,200.0,97.2373333333341,110.0670967741945,140.72,12.424198748771392,7.776596935381168,1.99
210,3150000.0,210.0,97.56800000000077,112.25376344086116,140.72,11.361861528443995,8.09384265993108,1.99
220,3300000.0,220.0,105.02755555555639,117.09161290322676,140.72,10.763997504764834,7.078572817635367,1.99
230,3450000.0,230.0,108.57066666666756,117.55870967742027,140.72,9.321761978132722,8.059868180151101,1.99
240,3600000.0,240.0,110.06933333333421,119.84000000000091,140.72,9.39976639742686,7.860914593393808,1.99
250,3750000.0,250.0,110.42666666666757,120.47225806451704,140.72,9.027666350972133,8.444917277453031,1.99
260,3900000.0,260.0,115.67111111111201,122.48774193548476,140.72,8.441021417911811,8.916787449856018,1.99
270,4050000.0,270.0,119.20000000000097,122.50064516129117,140.72,6.44180205451779,9.081055260736893,1.99
280,4200000.0,280.0,119.05955555555651,123.98709677419437,140.72,7.1778227169297315,8.83719901122312,1.99
290,4350000.0,290.0,120.848000000001,125.54666666666752,140.72,6.795615798780103,7.9591040813985,1.99
300,4500000.0,300.0,122.75200000000102,126.01720430107603,140.72,6.061091104026257,8.74771998329904,1.99
310,4650000.0,310.0,123.43111111111207,124.64344086021583,140.72,6.006421551908053,9.61026279078423,1.99
320,4800000.0,320.0,124.59911111111211,125.62924731182873,140.72,5.535782994839988,9.427096557294863,1.99
330,4950000.0,330.0,127.36888888888986,127.40215053763517,140.72,5.0188331159655135,8.645716949774796,1.99
340,5100000.0,340.0,127.29244444444537,128.0404301075276,140.72,5.916409910896303,9.538150115194583,1.99
350,5250000.0,350.0,128.6880000000009,125.5122580645168,140.72,5.9098154180786455,12.325749947141771,1.99
360,5400000.0,360.0,129.22666666666754,126.57032258064586,140.72,6.174087494578861,11.043277713906116,1.99
370,5550000.0,370.0,129.50933333333418,129.43827956989318,140.72,6.05829524562084,9.308198382628941,1.99
380,5700000.0,380.0,129.33688888888972,130.064516129033,140.72,6.350026673901668,8.3596503196975,1.99
390,5850000.0,390.0,129.6106666666675,131.01075268817274,140.72,6.332591793097498,8.389482968197658,1.99
400,6000000.0,400.0,130.80355555555644,132.4017204301082,140.72,5.294679241933029,7.548399008825442,1.99
410,6150000.0,410.0,130.78933333333418,132.97634408602224,140.72,5.419873395920169,7.0841137119324795,1.99
420,6300000.0,420.0,130.7946666666675,133.2731182795706,140.72,5.79185357578769,6.468062687576219,1.99
430,6450000.0,430.0,131.12000000000086,133.76860215053836,140.72,5.535717489401696,6.373490665589231,1.99
440,6600000.0,440.0,132.4000000000009,135.00645161290393,140.72,4.5115711510406875,5.4719380539962605,1.99
450,6750000.0,450.0,133.72622222222307,135.3462365591405,140.72,4.221836826085513,5.247572134345969,1.99
460,6900000.0,460.0,135.4631111111119,135.38494623655984,140.72,3.107069035890821,4.998586981900313,1.99
470,7050000.0,470.0,135.1520000000008,135.89419354838776,140.72,3.292924257737694,5.198391311455362,1.99
480,7200000.0,480.0,134.88355555555637,136.63311827957057,140.72,3.7066525772492613,4.327697962822271,1.99
490,7350000.0,490.0,134.66311111111193,136.27182795698988,140.72,3.723545439045426,5.121827235621949,1.99
500,7500000.0,500.0,133.98755555555638,135.74967741935546,140.72,4.33635118937612,6.293035371075278,1.99
510,7650000.0,510.0,134.96177777777854,135.05892473118345,140.72,3.9987228990572485,5.998141571496624,1.99
520,7800000.0,520.0,134.3235555555563,136.0404301075275,140.72,5.462497368417155,5.585656606616776,1.99
530,7950000.0,530.0,134.40177777777856,135.59569892473186,140.72,4.541108065274579,5.607771736593432,1.99
540,8100000.0,540.0,136.4977777777785,135.90709677419423,140.72,3.4641710427856878,5.212624019254654,1.99
550,8250000.0,550.0,137.38844444444518,136.08000000000067,140.72,2.235810641505634,5.038406759141414,1.99
560,8400000.0,560.0,138.373333333334,135.12258064516195,140.72,2.346710602147536,6.284641033872081,1.99
570,8550000.0,570.0,137.04355555555625,135.2653763440867,140.72,3.1677408765821657,6.154522832232577,1.99
580,8700000.0,580.0,138.27022222222288,135.5638709677426,140.72,2.440598349543984,5.809346166847272,1.99
590,8850000.0,590.0,138.88711111111175,135.3290322580652,140.72,2.490987716888063,6.063651115907111,1.99
600,9000000.0,600.0,139.08977777777844,135.59913978494689,140.72,2.031032821383041,6.1777035708404275,1.99
610,9150000.0,610.0,139.4346666666673,135.11483870967808,140.72,1.180822648703734,6.107916205029406,1.99
620,9300000.0,620.0,139.59822222222286,135.22064516129095,140.72,0.5589132885671272,6.271466886349703,1.99
630,9450000.0,630.0,139.6160000000006,136.6081720430114,140.72,1.2964362436764294,5.270796554462759,1.99
640,9600000.0,640.0,139.2622222222229,137.05290322580714,140.72,0.835898783279402,4.162682137368538,1.99
650,9750000.0,650.0,139.25866666666732,137.19827956989315,140.72,1.4498320708574166,3.9573678638099943,1.99
660,9900000.0,660.0,139.13955555555623,138.2391397849469,140.72,1.1486144004869332,3.442880573950005,1.99
670,10050000.0,670.0,139.6035555555562,138.28731182795764,140.72,0.7127689252864041,2.546301626121962,1.99
680,10200000.0,680.0,139.92533333333395,138.6812903225813,140.72,0.4296815932447052,2.33912768564889,1.99
690,10350000.0,690.0,140.16355555555614,139.10967741935548,140.72,0.47536472939235297,2.732164425351117,1.99
700,10500000.0,700.0,139.74044444444505,139.00043010752754,140.72,0.48626334627900697,2.265578644171749,1.99
710,10650000.0,710.0,140.26488888888946,139.01333333333395,140.72,0.5572163072411246,2.4360144541995292,1.99
720,10800000.0,720.0,139.35111111111175,139.33333333333397,140.72,0.5938226711793221,1.3487427362955002,1.99
730,10950000.0,730.0,140.01066666666728,139.5019354838716,140.72,0.7274031282341842,0.823175028718985,1.99
740,11100000.0,740.0,140.06577777777838,139.47440860215116,140.72,0.5308689576042169,1.0235760510612824,1.99
750,11250000.0,750.0,140.39288888888947,140.00516129032317,140.72,0.5015292638199566,0.44490398636095574,1.99
760,11400000.0,760.0,140.05333333333394,139.3892473118286,140.72,0.5702791279477119,0.7970395094588639,1.99
770,11550000.0,770.0,139.54133333333397,139.65333333333396,140.72,0.4737358198306168,0.7896229917163926,1.99
780,11700000.0,780.0,140.16000000000062,140.03784946236618,140.72,0.38084196718633,0.364745856362687,1.99
790,11850000.0,790.0,140.7342222222228,139.93290322580708,140.72,0.5638745577989571,0.3850941030981076,1.99
800,12000000.0,800.0,139.72622222222284,140.05247311828018,140.72,0.44438530413038463,0.3061925224992618,1.99
810,12150000.0,810.0,140.14577777777836,140.18924731182855,140.72,0.5150114191275192,0.46738794919280424,1.99
820,12300000.0,820.0,139.84000000000063,140.03526881720492,140.72,0.4403654067888111,0.45859454352590284,1.99
830,12450000.0,830.0,140.05866666666725,140.3810752688178,140.72,0.48725442511387707,0.4923290576715518,1.99
840,12600000.0,840.0,140.44977777777837,140.1488172043017,140.72,0.5706168323642508,0.28603658367346585,1.99
850,12750000.0,850.0,140.44977777777837,140.14795698924794,140.72,0.6507589092437533,0.49280806000056016,1.99
860,12900000.0,860.0,140.4000000000006,139.79010752688234,140.72,0.33710987064884024,0.4291344835818863,1.99
870,13050000.0,870.0,139.84711111111173,140.10666666666728,140.72,0.5366376286035299,0.4710640694877857,1.99
880,13200000.0,880.0,140.05688888888952,140.25204301075328,140.72,0.5094650219468418,0.4838550771093358,1.99
890,13350000.0,890.0,140.30933333333394,140.2219354838716,140.72,0.4530528211343053,0.37950243054818883,1.99
900,13500000.0,900.0,140.26488888888946,140.23655913978556,140.72,0.5991312832563681,0.330655139643687,1.99
910,13650000.0,910.0,139.7368888888895,139.75053763440923,140.72,0.49306715212867425,0.5223601922602944,1.99
920,13800000.0,920.0,139.81333333333396,139.7556989247318,140.72,0.47849935893758094,0.41103991749264873,1.99
930,13950000.0,930.0,139.7706666666673,140.03354838709737,140.72,0.5819084816695594,0.37454579723495224,1.99
940,14100000.0,940.0,139.8204444444451,139.86752688172103,140.72,0.6238706167690332,0.4667842216880991,1.99
950,14250000.0,950.0,140.5262222222228,139.9062365591404,140.72,0.504209264941625,0.29680172699869733,1.99
960,14400000.0,960.0,139.64622222222286,140.30451612903286,140.72,0.2364018587770532,0.3561043463055814,1.99
970,14550000.0,970.0,139.8720000000006,140.12731182795758,140.72,0.4185164467089761,0.4853684709569036,1.99
980,14700000.0,980.0,139.7511111111117,140.08688172043068,140.72,0.6321682402313163,0.2152761838075727,1.99
990,14850000.0,990.0,140.05866666666728,139.58881720430165,140.72,0.6108460686564515,0.4701362459905555,1.99


==> figures/corrdense/discounted/data/corrdense15kg999f10disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2573081400000001,0.2573081400000008,89.0,8.607229898184865,8.607229898184867,0.72
10,150000.0,10.0,4.89179492,4.298578346666665,89.0,8.5711011245587,8.746956955165658,0.72
20,300000.0,20.0,7.92682992,8.692194097333333,89.0,8.853122571666983,8.084610301261835,0.72
30,450000.0,30.0,10.889669165333334,13.899608313999996,89.0,8.118343350894962,7.959533372887122,0.72
40,600000.0,40.0,14.443460510666672,19.135895326666667,89.0,7.991590748122524,7.901840942080001,0.72
50,750000.0,50.0,17.594698793333333,23.266801933333333,89.0,7.744125945651131,7.392347076006485,0.72
60,900000.0,60.0,21.35616402666667,26.770852666666666,89.0,7.011866400692197,6.230786944632871,0.72
70,1050000.0,70.0,26.863367933333336,30.950908866666673,89.0,6.277153603319899,5.363624178437489,0.72
80,1200000.0,80.0,31.845080866666667,35.85927386666667,89.0,5.817649987480054,5.138006424644106,0.72
90,1350000.0,90.0,34.25205606666667,39.17007366666667,89.0,5.230482710130819,5.133078483573781,0.72
100,1500000.0,100.0,37.40985173333333,45.40651906666666,89.0,4.945839619268242,6.023612677021956,0.72
110,1650000.0,110.0,38.969425333333334,46.65153693333333,89.0,4.6402556412775535,5.990159339266504,0.72
120,1800000.0,120.0,43.315413066666665,51.198832866666656,89.0,4.815354378263085,5.778286850190741,0.72
130,1950000.0,130.0,45.5819258,55.31522593333333,89.0,5.640458099243314,5.486927975199734,0.72
140,2100000.0,140.0,48.082381533333326,57.01315246666666,89.0,7.115791327334013,5.177459714481143,0.72
150,2250000.0,150.0,49.541533199999996,58.96817660000001,89.0,6.7738181175373855,5.26666638168021,0.72
160,2400000.0,160.0,53.07115206666667,61.35144733333333,89.0,7.6397021869091635,5.41398510278588,0.72
170,2550000.0,170.0,56.58063253333332,63.48086766666666,89.0,7.111174106699386,5.759858641297273,0.72
180,2700000.0,180.0,58.94506686666667,65.6522288,89.0,7.432056309557516,5.451956394499949,0.72
190,2850000.0,190.0,59.74671846666666,69.57429566666666,89.0,7.149985412140209,4.409228785345219,0.72
200,3000000.0,200.0,62.12486153333334,70.40648793333334,89.0,7.687561823816041,4.582984852778855,0.72
210,3150000.0,210.0,62.269159266666655,71.84555826666666,89.0,7.091782968967489,4.783458847652809,0.72
220,3300000.0,220.0,67.03290566666666,74.93649066666667,89.0,6.610728969903085,4.192241996264242,0.72
230,3450000.0,230.0,69.40642253333334,75.2468812,89.0,5.5841208386990875,4.7659462768054475,0.72
240,3600000.0,240.0,70.30533033333334,76.63632419999999,89.0,5.627803367717824,4.623766763459526,0.72
250,3750000.0,250.0,70.49520780000002,76.99772153333333,89.0,5.256826703602932,5.068444075360251,0.72
260,3900000.0,260.0,73.70729006666666,78.05046633333332,89.0,5.127295597454789,5.396572828222464,0.72
270,4050000.0,270.0,75.87848973333331,77.93540046666668,89.0,3.8721292729646253,5.529869016385092,0.72
280,4200000.0,280.0,75.82113866666667,78.9136056,89.0,4.277571918468157,5.290192813141775,0.72
290,4350000.0,290.0,76.78829180000001,80.05716986666667,89.0,4.101212986801961,4.766086343705056,0.72
300,4500000.0,300.0,78.39527773333334,80.32658093333335,89.0,3.461718509330794,5.037251675075747,0.72
310,4650000.0,310.0,78.49353726666668,79.33946973333333,89.0,3.5162734069883452,5.655213328724555,0.72
320,4800000.0,320.0,79.32436066666666,80.02392780000001,89.0,3.26556766869298,5.513936486151917,0.72
330,4950000.0,330.0,81.00018746666667,81.25351646666668,89.0,3.0520588173253,4.94613197099546,0.72
340,5100000.0,340.0,80.79298473333333,81.72112213333331,89.0,3.5394530194976914,5.432696042779804,0.72
350,5250000.0,350.0,81.76495506666666,80.13270046666666,89.0,3.476576606163217,7.403496299010007,0.72
360,5400000.0,360.0,82.2074974,80.79648206666666,89.0,3.5764184708860696,6.487409370023235,0.72
370,5550000.0,370.0,82.57354979999998,82.5647928,89.0,3.4085657461650283,5.269193832500787,0.72
380,5700000.0,380.0,82.64815633333333,82.84624253333332,89.0,3.5683479596361756,4.689498280164103,0.72
390,5850000.0,390.0,82.77354426666668,83.54516333333335,89.0,3.5691176580477824,4.599841764053323,0.72
400,6000000.0,400.0,83.2578562,84.35063746666665,89.0,3.070902199773232,4.099887247433381,0.72
410,6150000.0,410.0,83.19758533333334,84.64184346666664,89.0,3.2044780352640867,3.963842238292363,0.72
420,6300000.0,420.0,83.11348853333332,84.85079726666666,89.0,3.479469945291006,3.435823222127409,0.72
430,6450000.0,430.0,83.48290413333332,85.19483740000003,89.0,3.3360116500057564,3.4580592572112745,0.72
440,6600000.0,440.0,84.29049839999999,85.9076684,89.0,2.6760177352683256,2.8097993403784285,0.72
450,6750000.0,450.0,85.00495966666668,86.03977139999999,89.0,2.3264895135479455,2.7585462895666257,0.72
460,6900000.0,460.0,85.99054206666665,86.16086920000001,89.0,1.794561428009569,2.5631448502982384,0.72
470,7050000.0,470.0,85.66707733333334,86.350663,89.0,1.8126947026009728,2.6790837429662555,0.72
480,7200000.0,480.0,85.44243386666663,86.80360486666667,89.0,2.3013829022016896,2.072427796445467,0.72
490,7350000.0,490.0,85.3590298,86.61048213333332,89.0,2.030983236673401,2.5253694801815074,0.72
500,7500000.0,500.0,85.08018706666665,86.32434180000001,89.0,2.4023835947329553,3.275938901262472,0.72
510,7650000.0,510.0,85.60018246666667,86.01140166666667,89.0,2.2115834478438816,3.050156205158435,0.72
520,7800000.0,520.0,85.19121726666665,86.46212266666666,89.0,2.934045302436881,2.839510937083564,0.72
530,7950000.0,530.0,85.27346966666666,86.22095326666665,89.0,2.3814491840341963,2.8410397631003566,0.72
540,8100000.0,540.0,86.48620193333335,86.38603853333335,89.0,2.022859180491107,2.672355588669271,0.72
550,8250000.0,550.0,86.96535266666666,86.36014073333335,89.0,1.3550501037511515,2.6827957520794303,0.72
560,8400000.0,560.0,87.56486720000001,85.82860233333332,89.0,1.4768323586485386,3.483470526049822,0.72
570,8550000.0,570.0,86.6552486,85.92125533333335,89.0,1.9812491579423022,3.389013589565519,0.72
580,8700000.0,580.0,87.3676174,86.12712899999998,89.0,1.508070239046254,3.1936835379101973,0.72
590,8850000.0,590.0,87.79440386666666,85.90523433333333,89.0,1.5515180198403704,3.4785496459711767,0.72
600,9000000.0,600.0,87.9814412,85.98644966666667,89.0,1.283136832990105,3.5806618916368396,0.72
610,9150000.0,610.0,88.15640526666668,85.70686960000002,89.0,0.7496825323595514,3.538086566345374,0.72
620,9300000.0,620.0,88.27376633333331,85.84692906666666,89.0,0.40372264539200564,3.49654008851854,0.72
630,9450000.0,630.0,88.3725872,86.77163573333334,89.0,0.8053445033402663,2.8656181240168177,0.72
640,9600000.0,640.0,88.05866573333334,87.01896946666668,89.0,0.5200624742062,2.0785330619805995,0.72
650,9750000.0,650.0,88.04347166666666,86.99849226666667,89.0,0.842081305168429,1.995787590251735,0.72
660,9900000.0,660.0,88.0470426,87.69530366666666,89.0,0.6409698603820976,1.6458730250201759,0.72
670,10050000.0,670.0,88.28399833333333,87.70545606666668,89.0,0.4533307723504142,1.2465371622675177,0.72
680,10200000.0,680.0,88.53004733333333,87.83668466666668,89.0,0.2837652024469498,1.1031479883475326,0.72
690,10350000.0,690.0,88.65966793333335,88.20264433333334,89.0,0.30135309227755575,1.2973256724676179,0.72
700,10500000.0,700.0,88.43989866666668,88.13723313333334,89.0,0.31527497006486993,0.9959352792946166,0.72
710,10650000.0,710.0,88.67347533333333,88.08591526666666,89.0,0.3706234800247607,1.127612352353034,0.72
720,10800000.0,720.0,88.25829106666667,88.21367620000001,89.0,0.3872167327978837,0.6391794202914968,0.72
730,10950000.0,730.0,88.59916206666666,88.30300026666667,89.0,0.5250739038047729,0.3876241034146987,0.72
740,11100000.0,740.0,88.5539862,88.39081333333336,89.0,0.31382475413600336,0.5028894792832664,0.72
750,11250000.0,750.0,88.7683942,88.62853839999998,89.0,0.30975043164035543,0.2516595048819333,0.72
760,11400000.0,760.0,88.56941173333333,88.1673058,89.0,0.36992598049658454,0.38936860321638167,0.72
770,11550000.0,770.0,88.23375633333333,88.33638739999999,89.0,0.30816199557349133,0.41405228718036924,0.72
780,11700000.0,780.0,88.64269113333333,88.52215500000003,89.0,0.2604248248573961,0.2450818947806904,0.72
790,11850000.0,790.0,88.97446980000001,88.46323099999998,89.0,0.3635667785245856,0.21514198891557368,0.72
800,12000000.0,800.0,88.43034626666669,88.60230073333334,89.0,0.3363719525419697,0.2544501013616351,0.72
810,12150000.0,810.0,88.62998939999999,88.66281520000001,89.0,0.370923532915439,0.30365388146424266,0.72
820,12300000.0,820.0,88.5099876,88.51292666666667,89.0,0.29130767933750734,0.3151691269596126,0.72
830,12450000.0,830.0,88.45639053333333,88.68774773333331,89.0,0.29046064256204024,0.3296663182958128,0.72
840,12600000.0,840.0,88.83436199999998,88.65615673333335,89.0,0.36321294136444426,0.19993710478015717,0.72
850,12750000.0,850.0,88.82134733333332,88.58945066666666,89.0,0.4440480021384179,0.3033407653352859,0.72
860,12900000.0,860.0,88.85214526666667,88.35064820000001,89.0,0.24197716162592187,0.2825094214795141,0.72
870,13050000.0,870.0,88.3403208,88.61649326666667,89.0,0.358286098207439,0.31211484867953804,0.72
880,13200000.0,880.0,88.53990933333334,88.67300666666667,89.0,0.33238173368036833,0.34124160180026947,0.72
890,13350000.0,890.0,88.71398700000002,88.64884506666665,89.0,0.3319655276818331,0.26228874347652975,0.72
900,13500000.0,900.0,88.80744960000001,88.73265073333333,89.0,0.3819281348199469,0.23093853276335513,0.72
910,13650000.0,910.0,88.38064106666667,88.39196599999998,89.0,0.31195705876046637,0.34743108838749853,0.72
920,13800000.0,920.0,88.35348379999999,88.36776166666667,89.0,0.31084885158388603,0.28188228072459176,0.72
930,13950000.0,930.0,88.26663646666667,88.56871473333332,89.0,0.44131148734060777,0.22340939458638084,0.72
940,14100000.0,940.0,88.28778293333333,88.46693373333333,89.0,0.38602404643619687,0.3053095179357313,0.72
950,14250000.0,950.0,88.80233873333333,88.4821744,89.0,0.3779799094690052,0.19949199878266302,0.72
960,14400000.0,960.0,88.36644566666665,88.71426793333333,89.0,0.19478484630296605,0.22548076213318372,0.72
970,14550000.0,970.0,88.4117776,88.55241006666665,89.0,0.2591714109071898,0.3181229447994429,0.72
980,14700000.0,980.0,88.36451173333333,88.60775459999998,89.0,0.41227328359930254,0.16898076453835978,0.72
990,14850000.0,990.0,88.5298442,88.29552733333331,89.0,0.4077319068885544,0.28566977727235093,0.72


==> figures/corrdense/discounted/data/corrdense15kg99f10disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.24888888888890862,0.24888888888890884,140.72,13.603133362994152,13.603133362994152,1.99
10,150000.0,10.0,7.774222222222259,15.532879818594155,140.72,14.00443857094681,12.874831704527978,1.99
20,300000.0,20.0,12.92266666666671,39.13160997732438,140.72,14.015190815827742,10.347225531960387,1.99
30,450000.0,30.0,16.903111111111155,59.20562358276674,140.72,12.926981640513706,8.132677498723313,1.99
40,600000.0,40.0,20.832000000000058,74.18956916099823,140.72,12.711753066200139,6.611858256841332,1.99
50,750000.0,50.0,25.52000000000007,86.41777777777845,140.72,12.049925304837746,6.984806761618649,1.99
60,900000.0,60.0,30.36622222222229,96.22294784580579,140.72,11.3068181647284,6.085348082517558,1.99
70,1050000.0,70.0,36.853333333333445,103.50548752834558,140.72,11.210983269251134,6.525454288747708,1.99
80,1200000.0,80.0,42.6613333333335,107.78376417233656,140.72,11.973386902401414,6.811318039406415,1.99
90,1350000.0,90.0,45.60355555555575,110.70439909297153,140.72,11.63254092022963,7.341323926610586,1.99
100,1500000.0,100.0,49.251555555555775,112.3854875283457,140.72,10.615669199671785,7.13599072873974,1.99
110,1650000.0,110.0,53.879111111111364,114.78385487528445,140.72,10.707520171310422,7.919463942419126,1.99
120,1800000.0,120.0,60.22755555555589,116.7043990929715,140.72,10.52162935221255,8.782802721135651,1.99
130,1950000.0,130.0,62.58311111111147,119.37668934240455,140.72,10.736570065117538,9.17638293449338,1.99
140,2100000.0,140.0,67.56800000000041,120.99609977324353,140.72,11.856005608574504,9.494687962833341,1.99
150,2250000.0,150.0,70.90844444444492,122.52244897959272,140.72,11.912407431985459,9.36372323289312,1.99
160,2400000.0,160.0,76.23111111111167,123.69886621315277,140.72,12.752915927059128,9.219093138908418,1.99
170,2550000.0,170.0,79.79200000000058,124.77333333333416,140.72,12.515294242201477,8.92576062822077,1.99
180,2700000.0,180.0,80.60622222222283,125.5227210884362,140.72,11.49067867169991,8.648767396931294,1.99
190,2850000.0,190.0,83.22666666666731,126.00616780045438,140.72,10.632518302111876,8.258681076265907,1.99
200,3000000.0,200.0,83.88622222222287,126.03827664399176,140.72,10.96948100992761,8.366117677456657,1.99
210,3150000.0,210.0,84.73600000000064,126.56399092970602,140.72,11.489033739047999,8.351852622006648,1.99
220,3300000.0,220.0,87.31377777777844,126.97850340136135,140.72,12.225022713897138,8.422497771206261,1.99
230,3450000.0,230.0,86.5671111111118,127.62013605442255,140.72,11.76766737355956,8.431260104628512,1.99
240,3600000.0,240.0,87.99111111111179,128.31074829932052,140.72,12.672001005877808,8.338837420653904,1.99
250,3750000.0,250.0,89.25155555555622,128.2352834467128,140.72,12.469850094781913,8.788515688205988,1.99
260,3900000.0,260.0,92.68266666666737,128.576326530613,140.72,12.680823346187736,8.7074865377238,1.99
270,4050000.0,270.0,94.2186666666674,128.88634920634996,140.72,12.306303252068934,8.453623365480517,1.99
280,4200000.0,280.0,92.66844444444516,128.2024489795926,140.72,11.71135562729774,8.661255738386178,1.99
290,4350000.0,290.0,94.01244444444518,128.16344671201887,140.72,12.264780041039826,8.939419403881024,1.99
300,4500000.0,300.0,95.48444444444519,127.80408163265378,140.72,12.414921201107088,9.008905922913176,1.99
310,4650000.0,310.0,95.79911111111187,127.93904761904834,140.72,11.80829009887868,9.04897599329387,1.99
320,4800000.0,320.0,97.678222222223,128.06893424036355,140.72,12.301171157758356,9.10800317347688,1.99
330,4950000.0,330.0,99.48444444444523,128.28517006802792,140.72,12.802694523170477,9.179592726821818,1.99
340,5100000.0,340.0,100.36977777777854,128.03120181405967,140.72,13.225808122335902,9.359736397146278,1.99
350,5250000.0,350.0,100.29688888888965,128.43736961451316,140.72,12.998963541439789,8.961217913228154,1.99
360,5400000.0,360.0,99.71555555555629,128.67537414966057,140.72,12.2068505443532,8.925084735950701,1.99
370,5550000.0,370.0,99.54311111111188,129.27201814059026,140.72,11.390424371488699,8.687958680179674,1.99
380,5700000.0,380.0,100.20622222222296,129.70267573696214,140.72,12.681071963623108,8.506953914543299,1.99
390,5850000.0,390.0,101.42044444444521,129.30448979591912,140.72,12.564574709199368,8.321294498345583,1.99
400,6000000.0,400.0,101.60888888888964,129.18639455782383,140.72,12.215274180257772,8.5518876801456,1.99
410,6150000.0,410.0,103.46311111111184,129.01297052154266,140.72,12.92069763258118,8.681089287482875,1.99
420,6300000.0,420.0,104.19733333333407,128.7871201814066,140.72,13.220362254480294,8.710750417445542,1.99
430,6450000.0,430.0,104.80888888888965,128.8437188208624,140.72,13.532543009267227,8.887696068825598,1.99
440,6600000.0,440.0,103.9395555555563,128.67664399093042,140.72,13.079468717482197,9.155686284000117,1.99
450,6750000.0,450.0,103.70311111111188,128.72453514739303,140.72,13.569979872827194,9.13671736472838,1.99
460,6900000.0,460.0,105.25511111111187,128.4350113378692,140.72,13.556229625859752,9.35395325618425,1.99
470,7050000.0,470.0,105.9697777777785,129.22902494331134,140.72,13.878735878880674,9.154881047573772,1.99
480,7200000.0,480.0,106.3057777777785,129.078639455783,140.72,14.20545810806419,9.127460327301796,1.99
490,7350000.0,490.0,107.23377777777847,129.04344671201886,140.72,14.486971132620935,9.210388975947897,1.99
500,7500000.0,500.0,107.29600000000073,128.9082993197286,140.72,14.264060793972263,9.301010217969047,1.99
510,7650000.0,510.0,105.36533333333405,128.8999546485268,140.72,14.841832471716842,9.204096530334704,1.99
520,7800000.0,520.0,105.28000000000068,128.88816326530682,140.72,14.705722021815689,9.19162202130384,1.99
530,7950000.0,530.0,107.17155555555628,128.79782312925244,140.72,13.899389460742244,9.192921820521562,1.99
540,8100000.0,540.0,109.3866666666674,129.1916553287989,140.72,14.571730866142161,9.061380600636744,1.99
550,8250000.0,550.0,109.79911111111187,129.12181405895763,140.72,14.300459593425185,9.077114614126616,1.99
560,8400000.0,560.0,111.80444444444517,129.45215419501207,140.72,14.67046261223132,8.936142370223546,1.99
570,8550000.0,570.0,111.83822222222294,130.3330612244905,140.72,14.725550363554856,8.580956486258449,1.99
580,8700000.0,580.0,112.47822222222293,130.83120181405968,140.72,14.834416036539686,8.586436014262729,1.99
590,8850000.0,590.0,113.04711111111183,131.04380952381018,140.72,14.923960951182988,8.654188460447202,1.99
600,9000000.0,600.0,111.52355555555626,131.16807256235896,140.72,15.684856460233556,8.40757382384615,1.99
610,9150000.0,610.0,111.56444444444514,130.67464852607776,140.72,16.083650284101026,8.866999871626433,1.99
620,9300000.0,620.0,112.28622222222293,130.65922902494398,140.72,15.525895002738167,9.154569370374748,1.99
630,9450000.0,630.0,113.09511111111185,130.88018140589637,140.72,15.441274150775515,8.852370694534196,1.99
640,9600000.0,640.0,111.46133333333405,131.00117913832267,140.72,15.823463567128952,8.627712018607001,1.99
650,9750000.0,650.0,112.12800000000071,131.02530612244968,140.72,16.33395035639287,8.533466535256634,1.99
660,9900000.0,660.0,112.49600000000073,130.99410430839072,140.72,16.132603590765047,8.380692117837935,1.99
670,10050000.0,670.0,114.02844444444511,131.49079365079436,140.72,15.913915522566988,8.062681167744813,1.99
680,10200000.0,680.0,115.94666666666743,131.86412698412767,140.72,14.880515720785525,7.772358636780185,1.99
690,10350000.0,690.0,116.3128888888896,132.04643990929773,140.72,15.224430967787246,7.572026085889983,1.99
700,10500000.0,700.0,116.75733333333402,132.15201814059023,140.72,15.445149560699292,7.8495103474787635,1.99
710,10650000.0,710.0,117.38844444444514,132.17505668934308,140.72,15.37509163900987,7.908793103267226,1.99
720,10800000.0,720.0,116.75911111111184,132.57650793650865,140.72,15.337898994231614,7.593852521766321,1.99
730,10950000.0,730.0,117.73511111111178,132.6501587301594,140.72,15.666774801772132,7.629612674696684,1.99
740,11100000.0,740.0,118.34666666666732,132.66721088435443,140.72,15.349957425162867,7.906504857453618,1.99
750,11250000.0,750.0,118.5457777777784,132.99428571428638,140.72,15.677587701319963,7.90504959172953,1.99
760,11400000.0,760.0,119.08800000000066,133.3565532879825,140.72,15.128379343108987,8.136384591336585,1.99
770,11550000.0,770.0,119.26400000000066,133.50712018140652,140.72,14.995038398075428,8.256958457014026,1.99
780,11700000.0,780.0,119.54844444444511,133.57333333333392,140.72,14.818359832492074,8.349763729943266,1.99
790,11850000.0,790.0,120.1635555555562,133.62340136054485,140.72,14.836743877097271,8.464721375872923,1.99
800,12000000.0,800.0,119.55377777777845,133.4820861678011,140.72,14.530508902011896,8.276434386720833,1.99
810,12150000.0,810.0,119.40800000000067,133.51419501133847,140.72,14.725301139770874,8.45383187955433,1.99
820,12300000.0,820.0,119.14844444444513,133.3540136054428,140.72,14.461583323148448,8.524809072771628,1.99
830,12450000.0,830.0,118.81955555555618,133.06702947845866,140.72,15.409048148515822,9.021549750410253,1.99
840,12600000.0,840.0,119.33688888888952,133.27292517006862,140.72,15.32758900554421,8.770955316309106,1.99
850,12750000.0,850.0,119.05066666666731,133.16498866213215,140.72,15.169576651354728,8.815311395093229,1.99
860,12900000.0,860.0,118.98488888888954,133.0556009070301,140.72,15.233903016789817,8.914659963850434,1.99
870,13050000.0,870.0,119.05422222222292,133.17968253968314,140.72,15.273656612453264,8.721094511322729,1.99
880,13200000.0,880.0,118.14044444444512,133.28925170068086,140.72,15.973659786416782,8.728929719026457,1.99
890,13350000.0,890.0,118.50488888888958,133.34204081632714,140.72,15.80301427384781,8.625520182285353,1.99
900,13500000.0,900.0,118.74133333333403,133.39827664399158,140.72,15.949715654891513,8.561025479930315,1.99
910,13650000.0,910.0,119.56088888888958,133.27437641723418,140.72,15.889281284580518,8.58436973066496,1.99
920,13800000.0,920.0,119.38666666666731,133.59473922902555,140.72,16.060008943516184,8.234160252578993,1.99
930,13950000.0,930.0,119.8364444444451,133.61487528344733,140.72,16.283892562523544,8.305675933419202,1.99
940,14100000.0,940.0,120.30222222222282,133.77723356009133,140.72,16.66823009999974,8.18096140336358,1.99
950,14250000.0,950.0,120.47822222222284,133.48988662131583,140.72,16.46350071517293,8.374906354596623,1.99
960,14400000.0,960.0,120.24711111111174,133.33297052154256,140.72,16.148864791822792,8.566373249787954,1.99
970,14550000.0,970.0,120.16000000000058,133.27854875283506,140.72,16.469392446948287,8.654422185096625,1.99
980,14700000.0,980.0,121.06666666666729,133.02929705215482,140.72,15.702238215471356,8.910760596900547,1.99
990,14850000.0,990.0,121.76888888888949,133.11002267573753,140.72,15.535065388854926,8.952965823927348,1.99


==> figures/corrdense/discounted/data/corrdense15kg99f10disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.05605113506666672,0.05605113506666683,13.9,1.33044813273715,1.3304481327371498,0.11
10,150000.0,10.0,0.8456257713333334,1.5504355046666667,13.9,1.392703148386713,1.3021026056961402,0.11
20,300000.0,20.0,1.3086179646666667,3.984666806666666,13.9,1.4976530176672311,1.0594884148548693,0.11
30,450000.0,30.0,1.815513014666667,6.20450274,13.9,1.3785169538178712,0.8753090715803556,0.11
40,600000.0,40.0,2.3591732666666663,8.079430606666667,13.9,1.3503796824690861,0.7583179793188705,0.11
50,750000.0,50.0,2.820228783466667,9.626818446666666,13.9,1.372938439480971,0.7383924624659803,0.11
60,900000.0,60.0,3.414028389333333,10.86638373333333,13.9,1.330554710538278,0.5993362988793127,0.11
70,1050000.0,70.0,3.88082201,11.789952866666663,13.9,1.314910529655104,0.5236882837714125,0.11
80,1200000.0,80.0,4.758697335333334,12.208634066666667,13.9,1.446344603472525,0.48189685536944804,0.11
90,1350000.0,90.0,4.944711014666668,12.529712766666668,13.9,1.3627377757706953,0.5086172878186778,0.11
100,1500000.0,100.0,5.621072595999999,12.757971166666666,13.9,1.3053490822606475,0.43672985391899716,0.11
110,1650000.0,110.0,6.050412293333335,12.961554266666667,13.9,1.291080583314066,0.42772406335778207,0.11
120,1800000.0,120.0,7.063666973333333,13.116732400000002,13.9,1.2279288968476352,0.40492118465464205,0.11
130,1950000.0,130.0,7.474370319999999,13.281195799999999,13.9,1.3063564063669741,0.4163149177906565,0.11
140,2100000.0,140.0,8.047192879999999,13.448391033333332,13.9,1.3919950433198922,0.36177920648072615,0.11
150,2250000.0,150.0,8.506534413333334,13.574807433333332,13.9,1.3690000795192323,0.2951395713298413,0.11
160,2400000.0,160.0,9.087653073333334,13.733634100000002,13.9,1.4786659957436734,0.20394679087386597,0.11
170,2550000.0,170.0,9.442559386666666,13.7225923,13.9,1.3437670839450895,0.1869752255938841,0.11
180,2700000.0,180.0,9.632846533333332,13.821691666666668,13.9,1.2744169779545218,0.12363608120898255,0.11
190,2850000.0,190.0,10.015841066666667,13.833520466666666,13.9,1.166744283295056,0.13119888903037535,0.11
200,3000000.0,200.0,10.230158833333336,13.836147799999999,13.9,1.1238625456706268,0.1323711019459589,0.11
210,3150000.0,210.0,10.527699973333332,13.874785433333333,13.9,1.139021920869393,0.0963932775690493,0.11
220,3300000.0,220.0,10.826421773333331,13.884668266666667,13.9,1.0632709775594171,0.09445194332273117,0.11
230,3450000.0,230.0,10.862431633333332,13.925607366666668,13.9,0.9352927206381549,0.1002029958954523,0.11
240,3600000.0,240.0,10.959329626666666,13.903685866666667,13.9,0.9852792196804121,0.08960941361374282,0.11
250,3750000.0,250.0,11.089160233333335,13.899231033333335,13.9,0.8244859361839866,0.08153150614565519,0.11
260,3900000.0,260.0,11.508744400000001,13.915258066666667,13.9,0.8018319338691549,0.10237852599926396,0.11
270,4050000.0,270.0,11.725676733333335,13.924201433333332,13.9,0.8416378079758328,0.10225250362260134,0.11
280,4200000.0,280.0,11.755237566666667,13.883836,13.9,0.7755296034159807,0.06829974281799663,0.11
290,4350000.0,290.0,11.8586292,13.942579433333332,13.9,0.6334342634467874,0.07984769402649869,0.11
300,4500000.0,300.0,12.331458833333333,13.967046466666666,13.9,0.6340391638136291,0.07979478420660503,0.11
310,4650000.0,310.0,12.056719166666666,13.947536266666667,13.9,0.754100469546649,0.058661437047874646,0.11
320,4800000.0,320.0,12.308792100000002,13.940747466666666,13.9,0.7286736444837073,0.05505168311050499,0.11
330,4950000.0,330.0,12.498676266666667,13.978696933333332,13.9,0.7438883731730378,0.0608590420207739,0.11
340,5100000.0,340.0,12.363839133333334,13.9677235,13.9,0.7409572298899952,0.0822382713725003,0.11
350,5250000.0,350.0,12.5381554,13.9590573,13.9,0.6628064545257072,0.07043196718589013,0.11
360,5400000.0,360.0,12.7340852,13.938887166666666,13.9,0.6483661771809319,0.05598546643628762,0.11
370,5550000.0,370.0,12.948807366666667,13.955627933333334,13.9,0.427315886380559,0.047033396977290594,0.11
380,5700000.0,380.0,12.991028133333336,13.995545866666669,13.9,0.4860260393207999,0.0387969964958383,0.11
390,5850000.0,390.0,13.069410899999998,13.9456744,13.9,0.43178575051955065,0.029039202695580635,0.11
400,6000000.0,400.0,12.896272366666667,13.948563166666665,13.9,0.48116180872654696,0.044928816808155074,0.11
410,6150000.0,410.0,13.099409900000003,13.981570733333333,13.9,0.4367376024284819,0.054777674160231146,0.11
420,6300000.0,420.0,13.137815800000002,13.9165731,13.9,0.47512278536854674,0.03455489197302892,0.11
430,6450000.0,430.0,13.2025751,13.973358333333332,13.9,0.47564913110363255,0.045182567484788765,0.11
440,6600000.0,440.0,13.236440133333334,13.993428366666665,13.9,0.4360042135951243,0.0530168002307312,0.11
450,6750000.0,450.0,13.162335033333337,13.956817833333332,13.9,0.4250190246651204,0.05622334192194635,0.11
460,6900000.0,460.0,13.2300619,13.962918933333333,13.9,0.3523847617897961,0.0441442302858277,0.11
470,7050000.0,470.0,13.235064600000003,13.999744366666668,13.9,0.3509115599242178,0.0532324655165511,0.11
480,7200000.0,480.0,13.293011866666665,14.004724366666668,13.9,0.3722678259193859,0.045778462460018904,0.11
490,7350000.0,490.0,13.372075566666668,13.993764733333332,13.9,0.3785382310942774,0.045734915227468954,0.11
500,7500000.0,500.0,13.453614033333333,14.021941733333334,13.9,0.3605782216086477,0.04499724299343018,0.11
510,7650000.0,510.0,13.2828914,13.973182000000001,13.9,0.3859197888972511,0.036634585952457076,0.11
520,7800000.0,520.0,13.284574,13.960611133333336,13.9,0.45742862790823285,0.047117198654743904,0.11
530,7950000.0,530.0,13.452585266666665,13.987863033333333,13.9,0.3487310043511559,0.03505971717468904,0.11
540,8100000.0,540.0,13.473638266666665,14.009555966666666,13.9,0.4177145037933536,0.045261004999714395,0.11
550,8250000.0,550.0,13.286037533333332,13.981025266666666,13.9,0.4395440771462961,0.05740460018973048,0.11
560,8400000.0,560.0,13.485834233333334,13.970491866666668,13.9,0.4118218736315711,0.04393204147523961,0.11
570,8550000.0,570.0,13.406333433333335,13.981558599999998,13.9,0.4027236909608768,0.05325036243619234,0.11
580,8700000.0,580.0,13.426028533333332,13.983504233333333,13.9,0.4227018514926746,0.025150197652211135,0.11
590,8850000.0,590.0,13.472251066666665,14.001204266666665,13.9,0.38129060305579654,0.045944286152627446,0.11
600,9000000.0,600.0,13.493356433333336,14.0013802,13.9,0.44200220339428953,0.04039371124830059,0.11
610,9150000.0,610.0,13.467506666666667,13.956303266666668,13.9,0.5199093970784484,0.02213310610169058,0.11
620,9300000.0,620.0,13.502550866666667,13.9856148,13.9,0.4362316970471315,0.042003060340362365,0.11
630,9450000.0,630.0,13.6109904,14.001933800000002,13.9,0.40898145075199166,0.04474959341969623,0.11
640,9600000.0,640.0,13.444946666666668,13.949936166666669,13.9,0.4061946704532294,0.033826270114288785,0.11
650,9750000.0,650.0,13.434892566666667,13.953447766666667,13.9,0.4862165528053347,0.04494646854847674,0.11
660,9900000.0,660.0,13.489137933333335,13.941656366666665,13.9,0.44087201448212265,0.033313665301249684,0.11
670,10050000.0,670.0,13.563082000000001,13.98734543333333,13.9,0.4391248345558697,0.037633112691301276,0.11
680,10200000.0,680.0,13.713589033333331,13.987505899999999,13.9,0.29514825785484233,0.03943495375666406,0.11
690,10350000.0,690.0,13.609599366666668,13.987613066666665,13.9,0.3436632960978153,0.0495485817619674,0.11
700,10500000.0,700.0,13.672728599999997,14.009562633333333,13.9,0.41062641012809714,0.0426305488333608,0.11
710,10650000.0,710.0,13.694724900000002,13.985947466666666,13.9,0.38893905817681107,0.04136032840102682,0.11
720,10800000.0,720.0,13.73195,13.9949734,13.9,0.32957387423101037,0.039070539869093056,0.11
730,10950000.0,730.0,13.684299066666666,14.0117081,13.9,0.3997002203931258,0.04585835109984892,0.11
740,11100000.0,740.0,13.724807733333334,13.978307166666665,13.9,0.355360013352893,0.03490923601980589,0.11
750,11250000.0,750.0,13.650189000000001,13.953820666666667,13.9,0.39319766503117365,0.038588710000729276,0.11
760,11400000.0,760.0,13.762241533333333,14.012060833333331,13.9,0.2970486818230732,0.0472987904499276,0.11
770,11550000.0,770.0,13.722249733333332,13.984968866666666,13.9,0.3413720261816474,0.0338602118642413,0.11
780,11700000.0,780.0,13.809896933333333,13.952374133333334,13.9,0.24971450398518835,0.04197981582055791,0.11
790,11850000.0,790.0,13.807129166666668,14.014051933333333,13.9,0.27475744217853687,0.05628438885741386,0.11
800,12000000.0,800.0,13.823025133333333,14.001585666666667,13.9,0.2693654568575224,0.04454504755765439,0.11
810,12150000.0,810.0,13.866680033333331,13.9773306,13.9,0.246426725755724,0.039494259719432254,0.11
820,12300000.0,820.0,13.879728633333333,13.992926066666667,13.9,0.17273922439976022,0.06023168751344147,0.11
830,12450000.0,830.0,13.750572599999998,13.958802,13.9,0.15958494611512847,0.07797445126626792,0.11
840,12600000.0,840.0,13.795802266666666,13.964204733333334,13.9,0.16432905768151498,0.05113084488972467,0.11
850,12750000.0,850.0,13.849932599999997,13.953693399999999,13.9,0.1935512490030026,0.04570456059143438,0.11
860,12900000.0,860.0,13.924441600000002,13.981503266666664,13.9,0.19834050558229493,0.05597306450389618,0.11
870,13050000.0,870.0,13.762299299999999,13.987753066666667,13.9,0.2125126408709708,0.03655768566394619,0.11
880,13200000.0,880.0,13.7324728,13.974837733333334,13.9,0.2981401440718667,0.04540283202898219,0.11
890,13350000.0,890.0,13.852139566666665,13.957473600000002,13.9,0.2625504566839207,0.0646315994721242,0.11
900,13500000.0,900.0,13.901284,13.965970433333334,13.9,0.27346749573925055,0.03931027436631839,0.11
910,13650000.0,910.0,13.783685866666668,13.938191899999998,13.9,0.283193003197786,0.06463347626059353,0.11
920,13800000.0,920.0,13.712189599999997,13.980567,13.9,0.21660679481187242,0.051810232516847826,0.11
930,13950000.0,930.0,13.6980402,14.0008618,13.9,0.2563979059799562,0.053769911166552914,0.11
940,14100000.0,940.0,13.7330239,14.013700066666663,13.9,0.22812814841076393,0.038241924482638065,0.11
950,14250000.0,950.0,13.851377333333334,14.006338033333332,13.9,0.22328834516384344,0.04988164760020786,0.11
960,14400000.0,960.0,13.886888366666666,13.942317599999999,13.9,0.23820413429123896,0.03914318617314848,0.11
970,14550000.0,970.0,13.801343633333333,14.0175132,13.9,0.17752948115039358,0.0632511757801849,0.11
980,14700000.0,980.0,13.805792633333333,13.952160933333333,13.9,0.1681701823296019,0.05257998779698,0.11
990,14850000.0,990.0,13.91017353333333,13.982348533333333,13.9,0.1787870561834381,0.042302068881200285,0.11


==> figures/corrdense/discounted/data/corrdense20kg995f8disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2973333333333516,0.4226666666666873,140.72,13.569327042203094,13.505849199110308,1.99
8,120000.0,8.0,6.462666666666704,10.436862745098077,140.72,13.88154102028694,13.217706053390843,1.99
16,240000.0,16.0,11.356000000000046,25.370196078431444,140.72,13.868506315549194,13.072396232467202,1.99
24,360000.0,24.0,16.42266666666673,39.629281045751775,140.72,14.647590364730027,12.694454087845505,1.99
32,480000.0,32.0,21.104000000000074,49.14823529411785,140.72,14.171294982472515,11.603466439069482,1.99
40,600000.0,40.0,24.34266666666674,59.794248366013385,140.72,12.688164682998387,10.706153755998095,1.99
48,720000.0,48.0,27.96666666666673,67.92810457516383,140.72,11.404621798499775,8.856181975711019,1.99
56,840000.0,56.0,34.64933333333341,75.39947712418353,140.72,10.773216101769293,9.064958012091466,1.99
64,960000.0,64.0,41.42400000000013,82.90483660130784,140.72,10.897918483595648,7.824308599718777,1.99
72,1080000.0,72.0,46.33866666666684,86.60444444444514,140.72,10.330265339846544,7.49525109602832,1.99
80,1200000.0,80.0,49.01066666666686,90.6745098039223,140.72,9.141977791944091,7.8572120590691465,1.99
88,1320000.0,88.0,52.91866666666689,93.93751633987007,140.72,9.385594087649634,8.527097113131331,1.99
96,1440000.0,96.0,55.90133333333358,98.83398692810543,140.72,9.029639211819859,8.241932058053575,1.99
104,1560000.0,104.0,60.398666666667005,103.55372549019695,140.72,8.738512648494673,8.797261234715297,1.99
112,1680000.0,112.0,62.48533333333368,106.90065359477214,140.72,9.052433868867123,9.069838681025999,1.99
120,1800000.0,120.0,64.01066666666703,107.30457516339962,140.72,8.145151596856662,8.559863423461803,1.99
128,1920000.0,128.0,65.56133333333372,110.25385620915128,140.72,8.819752962334745,8.079999254939604,1.99
136,2040000.0,136.0,69.6813333333338,113.45490196078522,140.72,9.109761736520245,8.9682317340694,1.99
144,2160000.0,144.0,72.33200000000049,116.73777777777869,140.72,9.804385098213194,8.45876790552481,1.99
152,2280000.0,152.0,76.36666666666721,119.57411764705972,140.72,9.736689889675358,8.099471164284914,1.99
160,2400000.0,160.0,77.41200000000056,120.07137254902055,140.72,10.88107508983776,8.528520133327307,1.99
168,2520000.0,168.0,82.01200000000063,121.8564705882362,140.72,11.286834972508617,8.205441489893893,1.99
176,2640000.0,176.0,86.58400000000069,122.25385620915121,140.72,12.090186215350572,8.38385784289357,1.99
184,2760000.0,184.0,87.95066666666739,121.90901960784397,140.72,11.349243542218064,8.702495697355426,1.99
192,2880000.0,192.0,89.09200000000072,121.6773856209159,140.72,11.755185138184745,9.224132635534614,1.99
200,3000000.0,200.0,89.86400000000071,122.72130718954331,140.72,12.713316968452489,9.074452433286922,1.99
208,3120000.0,208.0,91.45066666666737,122.93751633987011,140.72,12.78766453919126,9.10971488712647,1.99
216,3240000.0,216.0,93.48400000000075,124.03843137254984,140.72,12.51256806217151,8.568112502382723,1.99
224,3360000.0,224.0,95.94400000000074,123.97385620915117,140.72,12.710251372791205,8.548525853043364,1.99
232,3480000.0,232.0,98.15333333333407,124.14823529411849,140.72,13.21563502120021,8.231517030387593,1.99
240,3600000.0,240.0,100.45200000000078,124.88627450980475,140.72,12.752773091703027,7.921499585412295,1.99
248,3720000.0,248.0,102.16400000000084,125.868496732027,140.72,12.674630133830638,7.346037546290966,1.99
256,3840000.0,256.0,101.56133333333418,126.33071895424922,140.72,12.362647530952614,7.694024675654233,1.99
264,3960000.0,264.0,103.80000000000085,127.27869281045838,140.72,12.7834426222535,7.207160810794664,1.99
272,4080000.0,272.0,101.78400000000077,128.25490196078516,140.72,13.248116553905001,6.888304753646672,1.99
280,4200000.0,280.0,102.98133333333415,128.39895424836686,140.72,13.280790027685029,7.172945161845483,1.99
288,4320000.0,288.0,102.54800000000077,128.51450980392238,140.72,14.074158431000772,7.479917009919441,1.99
296,4440000.0,296.0,103.87466666666745,128.97542483660214,140.72,13.450999279940827,7.415427457490441,1.99
304,4560000.0,304.0,105.04400000000074,129.60679738562172,140.72,13.810443398738583,7.561633070424408,1.99
312,4680000.0,312.0,107.4480000000008,130.18535947712496,140.72,12.23154679751672,6.991197763944883,1.99
320,4800000.0,320.0,106.89200000000079,130.87111111111187,140.72,12.651126854766607,6.901263973823193,1.99
328,4920000.0,328.0,109.13733333333413,130.5152941176478,140.72,12.08450877419325,7.126625330206021,1.99
336,5040000.0,336.0,110.39600000000083,131.12183006536026,140.72,11.92545478464098,7.17520555292537,1.99
344,5160000.0,344.0,109.67600000000083,131.22509803921642,140.72,11.551686681919124,7.605027610310058,1.99
352,5280000.0,352.0,110.51466666666754,132.0828758169942,140.72,11.635603916828842,6.987140194365241,1.99
360,5400000.0,360.0,111.12133333333414,131.64888888888962,140.72,11.925497888540708,7.525767155864331,1.99
368,5520000.0,368.0,110.42000000000081,131.73568627451053,140.72,11.987551141561664,8.17838665343825,1.99
376,5640000.0,376.0,109.44133333333414,131.51633986928178,140.72,11.915903333127279,8.198221777754434,1.99
384,5760000.0,384.0,111.1266666666675,131.2786928104582,140.72,11.379682305905948,8.460595013469248,1.99
392,5880000.0,392.0,111.99200000000084,131.03947712418375,140.72,10.844860907943485,8.038274620649066,1.99
400,6000000.0,400.0,114.24133333333415,131.21777777777848,140.72,10.80008334781776,8.09205181486966,1.99
408,6120000.0,408.0,116.49200000000084,130.98222222222293,140.72,10.490020782774462,8.253058618832096,1.99
416,6240000.0,416.0,115.99200000000087,131.31712418300722,140.72,10.39901309308491,8.089779635149624,1.99
424,6360000.0,424.0,115.50800000000088,131.75843137254972,140.72,10.205770201272122,7.856673268501193,1.99
432,6480000.0,432.0,117.04400000000084,131.4075816993471,140.72,10.485765578937322,8.018217940350835,1.99
440,6600000.0,440.0,118.38800000000087,131.64522875817065,140.72,10.127103876325394,7.672404971114218,1.99
448,6720000.0,448.0,118.29466666666757,131.96496732026213,140.72,9.700612698898594,7.7382797534428684,1.99
456,6840000.0,456.0,119.21600000000088,132.19869281045825,140.72,9.907565577004718,7.385374937413128,1.99
464,6960000.0,464.0,119.73600000000084,132.3304575163406,140.72,10.156468564836672,7.01781235273514,1.99
472,7080000.0,472.0,118.20133333333412,132.68549019607914,140.72,11.157022111010988,6.9949483001145065,1.99
480,7200000.0,480.0,117.74133333333415,132.23633986928178,140.72,10.910340521965052,7.184346725887621,1.99
488,7320000.0,488.0,119.02000000000082,131.88235294117717,140.72,10.810011557193942,7.4105643388502545,1.99
496,7440000.0,496.0,119.4506666666675,131.99450980392228,140.72,11.081684537263248,7.280594901473762,1.99
504,7560000.0,504.0,119.28666666666751,131.89411764705952,140.72,11.250315114404263,7.5825523581551435,1.99
512,7680000.0,512.0,119.88533333333417,132.1040522875824,140.72,10.683590796830503,7.690005815340446,1.99
520,7800000.0,520.0,120.46133333333415,131.98823529411837,140.72,10.758902880564097,7.372971811842184,1.99
528,7920000.0,528.0,120.48933333333412,131.94379084967392,140.72,11.153418796243459,7.3484119125914,1.99
536,8040000.0,536.0,120.52800000000077,132.1372549019615,140.72,11.789652290050151,7.145956414216122,1.99
544,8160000.0,544.0,121.5560000000008,132.26614379085038,140.72,11.65148750969993,7.007270663167724,1.99
552,8280000.0,552.0,122.02400000000071,132.90117647058895,140.72,12.073031614903979,6.811116527543601,1.99
560,8400000.0,560.0,122.86400000000076,133.09071895424907,140.72,11.51617941292375,6.70859584714253,1.99
568,8520000.0,568.0,123.11200000000073,133.09176470588307,140.72,11.757705153276952,6.744931621951434,1.99
576,8640000.0,576.0,122.13466666666741,133.0473202614386,140.72,11.8782474028672,6.673442019403396,1.99
584,8760000.0,584.0,123.51866666666739,133.3393464052295,140.72,11.517688156291944,6.825832645145585,1.99
592,8880000.0,592.0,122.60800000000071,133.6962091503275,140.72,11.57925729402248,6.53837458383006,1.99
600,9000000.0,600.0,121.94666666666738,133.66457516339938,140.72,11.890605018643596,6.7380174680157054,1.99
608,9120000.0,608.0,121.96800000000073,133.61908496732093,140.72,11.646136848255045,6.709039168021703,1.99
616,9240000.0,616.0,122.03466666666739,133.81934640522948,140.72,11.935619173779754,6.517880193415186,1.99
624,9360000.0,624.0,121.64266666666738,133.51189542483726,140.72,12.114216454733263,6.9652157228351665,1.99
632,9480000.0,632.0,122.16666666666737,133.82640522875883,140.72,11.768232989712072,6.971033084873483,1.99
640,9600000.0,640.0,123.06800000000072,133.84313725490264,140.72,11.45085540320779,6.913226551004415,1.99
648,9720000.0,648.0,122.8826666666674,134.08732026143858,140.72,11.415496406830163,6.796584311549559,1.99
656,9840000.0,656.0,124.53466666666739,134.26379084967388,140.72,11.045907708733324,6.629161337109082,1.99
664,9960000.0,664.0,125.30400000000073,134.25647058823594,140.72,11.031129319459929,6.849208649357478,1.99
672,10080000.0,672.0,124.68133333333405,134.08313725490262,140.72,11.52962770982988,6.826738929871869,1.99
680,10200000.0,680.0,123.4146666666674,134.08601307189608,140.72,12.195017147226318,6.909396282876814,1.99
688,10320000.0,688.0,123.9826666666674,134.41568627451048,140.72,12.306625285215615,6.687288288753169,1.99
696,10440000.0,696.0,123.64933333333403,134.30875816993532,140.72,12.573733277624495,6.520450994576151,1.99
704,10560000.0,704.0,123.34266666666737,134.253333333334,140.72,12.571835887101745,6.399226257005397,1.99
712,10680000.0,712.0,123.84000000000069,134.24339869281113,140.72,12.181719689377914,6.559497528044618,1.99
720,10800000.0,720.0,123.9120000000007,134.00653594771308,140.72,12.650265789893554,6.933956503737455,1.99
728,10920000.0,728.0,124.96800000000069,133.92705882353007,140.72,12.17312984710249,6.739568362431822,1.99
736,11040000.0,736.0,124.3200000000007,133.89150326797454,140.72,11.950606177123865,6.626198030584368,1.99
744,11160000.0,744.0,125.58666666666737,134.0230065359484,140.72,11.169852377334113,6.759746433711572,1.99


==> figures/corrdense/discounted/data/corrdense20kg995f8disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.15090396666666664,0.1767269715999999,27.7,2.7171648519973277,2.6855937634348446,0.59
8,120000.0,8.0,1.4957568033333335,2.165580688666666,27.7,2.8118985604491895,2.64162423414675,0.59
16,240000.0,16.0,2.404310683333333,5.218051158666667,27.7,2.9698985712063215,2.6581399041513754,0.59
24,360000.0,24.0,3.6849438300000004,8.075992284666667,27.7,3.1207720222620576,2.646300250097711,0.59
32,480000.0,32.0,4.5992610733333334,10.14702107333333,27.7,3.095320024493169,2.4196092194869125,0.59
40,600000.0,40.0,5.360966576666668,12.45869374666667,27.7,2.8597240611450516,2.279068730734332,0.59
48,720000.0,48.0,6.189507902666667,14.482407466666665,27.7,2.646456110473358,1.8701522845014027,0.59
56,840000.0,56.0,7.740259547999999,16.140352466666666,27.7,2.5750822979491126,1.8784810580248887,0.59
64,960000.0,64.0,9.049434173333333,18.0201399,27.7,2.6362984264835925,1.590258908474482,0.59
72,1080000.0,72.0,10.073221719999998,18.922816533333332,27.7,2.343733176490053,1.3908085798471057,0.59
80,1200000.0,80.0,10.543341973333332,19.860396933333334,27.7,2.1905701069920713,1.3862472062066857,0.59
88,1320000.0,88.0,11.616381366666664,20.740313733333334,27.7,2.0766936463880907,1.325090716238147,0.59
96,1440000.0,96.0,12.297914999999998,22.035793800000004,27.7,2.0266715074384987,1.1396219036328314,0.59
104,1560000.0,104.0,13.503854680000002,22.851458133333335,27.7,2.0195989575903175,1.1928619896939756,0.59
112,1680000.0,112.0,13.9805289,23.51113386666667,27.7,1.9187539334962593,1.1150989612673696,0.59
120,1800000.0,120.0,14.711047700000002,23.745100666666662,27.7,1.827951384964251,1.0112032300654674,0.59
128,1920000.0,128.0,14.995816300000003,24.5183176,27.7,1.721147690033959,0.866885195461781,0.59
136,2040000.0,136.0,16.0293076,25.23991546666667,27.7,1.751866651194224,0.8723490456239116,0.59
144,2160000.0,144.0,16.567673833333334,25.736049333333327,27.7,1.8551316760641374,0.846351540314958,0.59
152,2280000.0,152.0,17.520274466666667,26.091651266666663,27.7,1.6262826255007838,0.6936613517488985,0.59
160,2400000.0,160.0,17.7400382,26.16416013333333,27.7,1.7804111606488406,0.6885300121667084,0.59
168,2520000.0,168.0,18.862482566666664,26.488815733333336,27.7,1.9667205054210526,0.6637444116142807,0.59
176,2640000.0,176.0,19.784919600000006,26.591156466666664,27.7,1.9672249254464225,0.5632246990313583,0.59
184,2760000.0,184.0,20.229838566666665,26.68069373333333,27.7,1.9312037362866188,0.6145441167144374,0.59
192,2880000.0,192.0,20.820440066666663,26.614513666666667,27.7,1.9338655084471437,0.7081266881536056,0.59
200,3000000.0,200.0,20.97004793333333,26.848804533333333,27.7,2.1591867171083856,0.6071134341122072,0.59
208,3120000.0,208.0,21.298442799999997,26.898101333333337,27.7,2.1551798922040937,0.5907478990200222,0.59
216,3240000.0,216.0,21.971366000000003,27.005100399999996,27.7,2.0747412411090695,0.5378778030967718,0.59
224,3360000.0,224.0,22.6552932,26.949446533333333,27.7,1.9384101511342533,0.672951665069008,0.59
232,3480000.0,232.0,22.919863,26.949515333333334,27.7,1.8546071473062418,0.6512226226630161,0.59
240,3600000.0,240.0,23.358373533333335,26.962403666666667,27.7,1.8049502804209285,0.6732146336019619,0.59
248,3720000.0,248.0,23.275582133333337,27.001323933333328,27.7,1.7773477270567772,0.5804528710215611,0.59
256,3840000.0,256.0,23.300906133333335,27.066504866666666,27.7,1.6529748609079247,0.6055716357092413,0.59
264,3960000.0,264.0,23.711963400000005,27.05920506666667,27.7,1.7307293896979428,0.599087989461822,0.59
272,4080000.0,272.0,23.403683666666666,27.1487588,27.7,1.8103180460082162,0.5049409274473702,0.59
280,4200000.0,280.0,23.4711158,27.21259913333334,27.7,1.846044907927473,0.49002726499612015,0.59
288,4320000.0,288.0,23.570074533333337,27.200709800000002,27.7,2.0014142547995695,0.5642538292675501,0.59
296,4440000.0,296.0,23.923878133333332,27.190052599999998,27.7,1.863652187694039,0.5886063188079663,0.59
304,4560000.0,304.0,23.89508306666666,27.228749533333335,27.7,1.934421941396057,0.6773733568072482,0.59
312,4680000.0,312.0,24.294025799999996,27.32357886666667,27.7,1.545880153096738,0.5002994040383828,0.59
320,4800000.0,320.0,24.358123400000004,27.355612,27.7,1.6435864436328615,0.47105762100463633,0.59
328,4920000.0,328.0,24.8269666,27.26755926666667,27.7,1.3624083763442603,0.5397193107051038,0.59
336,5040000.0,336.0,24.970162199999997,27.337304666666665,27.7,1.324112897397639,0.5002994764383389,0.59
344,5160000.0,344.0,25.091426666666663,27.332869133333336,27.7,1.2952090353192598,0.5564103614359159,0.59
352,5280000.0,352.0,25.106714999999998,27.390182799999998,27.7,1.3310977651510325,0.5134547149818475,0.59
360,5400000.0,360.0,25.264975200000002,27.3233456,27.7,1.3531604538746809,0.5913410375824457,0.59
368,5520000.0,368.0,25.109779733333333,27.382325999999996,27.7,1.376741831638182,0.685089207323327,0.59
376,5640000.0,376.0,24.931352866666664,27.368224266666665,27.7,1.5025934803406713,0.6697921824805705,0.59
384,5760000.0,384.0,25.286990466666673,27.408624933333332,27.7,1.2735746347688095,0.6140181530154468,0.59
392,5880000.0,392.0,25.4759196,27.456416666666662,27.7,1.2097444363737926,0.497272559835712,0.59
400,6000000.0,400.0,25.87513433333333,27.490354,27.7,1.07791157403353,0.43578059716134465,0.59
408,6120000.0,408.0,26.044630666666666,27.567859133333336,27.7,1.0331865918111596,0.4050985736904584,0.59
416,6240000.0,416.0,25.984213600000007,27.572636333333335,27.7,1.1335003082413768,0.3596171442408965,0.59
424,6360000.0,424.0,25.83663446666667,27.646039533333337,27.7,1.0776054949281921,0.33104522174092305,0.59
432,6480000.0,432.0,26.107350666666672,27.531199666666666,27.7,1.0513493708668322,0.321408695385792,0.59
440,6600000.0,440.0,26.112248266666665,27.586231733333328,27.7,1.0606105928924017,0.3043683819256339,0.59
448,6720000.0,448.0,26.397379333333333,27.56282546666667,27.7,0.9347651174925649,0.3278515677787759,0.59
456,6840000.0,456.0,26.33169486666667,27.55987033333333,27.7,0.8868623715228819,0.3231520330574452,0.59
464,6960000.0,464.0,26.429590933333333,27.599124533333335,27.7,0.9230614068503944,0.29450047554520314,0.59
472,7080000.0,472.0,26.412408533333334,27.674516666666662,27.7,1.0012779726254428,0.21289873454061664,0.59
480,7200000.0,480.0,26.446127533333332,27.606932933333333,27.7,0.9460608752771743,0.20228045580909051,0.59
488,7320000.0,488.0,26.64095513333333,27.5795314,27.7,0.9409889022567867,0.2463269334478076,0.59
496,7440000.0,496.0,26.605080866666675,27.715135866666664,27.7,0.9704738885216452,0.19585373739984416,0.59
504,7560000.0,504.0,26.691787466666664,27.571467933333338,27.7,0.8146931588667884,0.2559958263637657,0.59
512,7680000.0,512.0,26.647527999999998,27.6655756,27.7,0.7379922912801397,0.22341847882437368,0.59
520,7800000.0,520.0,26.968341,27.613601000000003,27.7,0.6851312890625756,0.20426491952575612,0.59
528,7920000.0,528.0,26.882579666666665,27.6540906,27.7,0.8192868203582013,0.20833120288730222,0.59
536,8040000.0,536.0,26.63316653333334,27.7235462,27.7,0.882042954205483,0.1726641547307058,0.59
544,8160000.0,544.0,26.873330133333337,27.666543133333338,27.7,0.8713758043180179,0.21111557477091508,0.59
552,8280000.0,552.0,26.683835400000003,27.68386306666667,27.7,0.885630244778854,0.19039901697302447,0.59
560,8400000.0,560.0,26.784120466666668,27.693533133333336,27.7,0.7682492503471788,0.17096196339927228,0.59
568,8520000.0,568.0,27.00306126666667,27.66322593333333,27.7,0.7150233454758399,0.1620397436417294,0.59
576,8640000.0,576.0,26.709610466666668,27.6188744,27.7,0.7753715066971728,0.1600950034954573,0.59
584,8760000.0,584.0,26.917949266666664,27.72535993333333,27.7,0.8033370451944253,0.18299929427251535,0.59
592,8880000.0,592.0,26.899361,27.676394000000002,27.7,0.7934351062475745,0.16490533481550287,0.59
600,9000000.0,600.0,26.735116399999995,27.711588066666664,27.7,0.7947368424514576,0.15149552852699755,0.59
608,9120000.0,608.0,26.72659206666667,27.71054266666666,27.7,0.8008433127234905,0.18964792159118324,0.59
616,9240000.0,616.0,26.773682133333335,27.709016599999998,27.7,0.7804457243087436,0.11799185974347423,0.59
624,9360000.0,624.0,26.736031733333334,27.679010133333335,27.7,0.8663512469356857,0.14879606321182093,0.59
632,9480000.0,632.0,26.698610733333332,27.72500693333333,27.7,0.8910198933128916,0.18564398202775564,0.59
640,9600000.0,640.0,26.905202466666665,27.675570000000004,27.7,0.8095103625999813,0.1516735352780198,0.59
648,9720000.0,648.0,26.83909666666666,27.680417799999997,27.7,0.8028655844900928,0.15980468650501478,0.59
656,9840000.0,656.0,27.144740933333335,27.681514666666665,27.7,0.6325189759347614,0.16714312476539794,0.59
664,9960000.0,664.0,27.1968232,27.69217606666667,27.7,0.6378522758038243,0.1916979013063493,0.59
672,10080000.0,672.0,27.044627933333334,27.69459933333333,27.7,0.7020842654989152,0.15814315339995433,0.59
680,10200000.0,680.0,26.852058933333335,27.685312133333333,27.7,0.7723597251702844,0.1394744666617691,0.59
688,10320000.0,688.0,26.91567486666667,27.74669866666666,27.7,0.9270587080433336,0.1673417245104584,0.59
696,10440000.0,696.0,27.000021866666668,27.700480133333325,27.7,0.8652657082453353,0.1250254395894821,0.59
704,10560000.0,704.0,26.952503733333337,27.663481599999997,27.7,0.893773916657074,0.14395195148508733,0.59
712,10680000.0,712.0,27.297967466666666,27.736843399999998,27.7,0.7661297445148499,0.16081086256166943,0.59
720,10800000.0,720.0,26.94618486666667,27.696232866666666,27.7,0.9280671550886518,0.14037070066793592,0.59
728,10920000.0,728.0,27.038093266666667,27.640072600000003,27.7,0.8936165177299471,0.14743896043973212,0.59
736,11040000.0,736.0,26.97556006666667,27.666444266666666,27.7,0.8248842351129891,0.1352284768897014,0.59
744,11160000.0,744.0,27.152325333333337,27.707973,27.7,0.7058826283348204,0.1450142129960278,0.59


==> figures/corrdense/discounted/data/corrdense20kg999f8disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2973333333333514,0.42266666666668457,140.72,13.569327042203092,13.505849199110312,1.99
8,120000.0,8.0,6.165333333333365,7.298211382113849,140.72,13.678289754971807,13.351496388760689,1.99
16,240000.0,16.0,11.246666666666709,13.23642276422768,140.72,13.741730536139999,12.697779047598473,1.99
24,360000.0,24.0,16.441333333333393,20.33886178861794,140.72,14.642232395472073,12.597738765971293,1.99
32,480000.0,32.0,21.95066666666674,29.185040650406602,140.72,14.581401403960497,13.43426053941783,1.99
40,600000.0,40.0,25.609333333333424,35.61821138211395,140.72,12.89205613493307,13.266518139206546,1.99
48,720000.0,48.0,30.233333333333416,42.225040650406655,140.72,11.804003253174308,11.98395646022081,1.99
56,840000.0,56.0,37.56000000000011,48.32780487804897,140.72,10.35926256306358,11.644653876075713,1.99
64,960000.0,64.0,44.09200000000016,55.52390243902467,140.72,10.43723116088309,9.832363969571805,1.99
72,1080000.0,72.0,49.33466666666686,60.783089430894634,140.72,9.591324589536992,9.591616218100604,1.99
80,1200000.0,80.0,54.07333333333357,65.20585365853698,140.72,8.467073903039209,9.334660829850238,1.99
88,1320000.0,88.0,57.8240000000003,70.50601626016307,140.72,8.236964831710061,9.446724883680348,1.99
96,1440000.0,96.0,63.872000000000384,75.49138211382166,140.72,8.196383109289224,9.401546393702748,1.99
104,1560000.0,104.0,68.0386666666671,78.98991869918756,140.72,8.951724120373637,8.926621089105812,1.99
112,1680000.0,112.0,72.3000000000005,83.73983739837465,140.72,10.039228080463072,8.359417376548533,1.99
120,1800000.0,120.0,74.4706666666672,84.60422764227708,140.72,9.949453800429886,7.578020978016972,1.99
128,1920000.0,128.0,75.96133333333387,86.41756097561044,140.72,9.90376134710623,7.614217914453404,1.99
136,2040000.0,136.0,77.82266666666723,89.8107317073178,140.72,8.94117303186403,8.097467961642014,1.99
144,2160000.0,144.0,80.83200000000063,93.95642276422842,140.72,9.1090010177637,8.117404378305718,1.99
152,2280000.0,152.0,83.21066666666731,98.05528455284637,140.72,8.723910160337716,6.832907873639488,1.99
160,2400000.0,160.0,84.309333333334,99.42243902439107,140.72,9.018559844781784,8.054575884682551,1.99
168,2520000.0,168.0,89.94800000000075,101.74764227642362,140.72,7.953455607370898,8.28240536253562,1.99
176,2640000.0,176.0,95.38933333333415,103.81723577235857,140.72,9.443389741041045,9.070283490673278,1.99
184,2760000.0,184.0,96.70000000000083,109.47317073170822,140.72,9.483122328160006,8.692945490485325,1.99
192,2880000.0,192.0,99.53600000000083,114.8247154471554,140.72,9.804731569590148,8.931161214766876,1.99
200,3000000.0,200.0,101.50400000000081,117.88032520325298,140.72,10.556616332564234,8.0092858145517,1.99
208,3120000.0,208.0,102.09333333333416,121.73203252032616,140.72,10.354747364003023,6.85976596296745,1.99
216,3240000.0,216.0,102.49733333333414,125.82699186991962,140.72,10.593315412879658,6.51157455546565,1.99
224,3360000.0,224.0,106.8946666666675,127.20715447154562,140.72,9.86563721374516,6.352762429975557,1.99
232,3480000.0,232.0,108.26933333333419,126.85268292683021,140.72,8.90680502850351,7.092994262490935,1.99
240,3600000.0,240.0,111.27733333333428,128.79024390243995,140.72,8.914516208878274,5.958451275301049,1.99
248,3720000.0,248.0,112.64133333333429,129.07447154471632,140.72,8.342888492868239,6.352273914435251,1.99
256,3840000.0,256.0,114.79600000000096,129.5193495934968,140.72,8.444097912695176,6.107953246646361,1.99
264,3960000.0,264.0,115.39333333333424,130.92878048780577,140.72,9.516993381780821,4.468739659940419,1.99
272,4080000.0,272.0,113.83466666666756,130.62634146341554,140.72,9.651770946114258,4.7008762981214485,1.99
280,4200000.0,280.0,114.83866666666759,130.3863414634155,140.72,10.153487425776982,5.480034008638061,1.99
288,4320000.0,288.0,115.08666666666751,130.93723577235858,140.72,11.073918927267995,5.219470138147932,1.99
296,4440000.0,296.0,118.01466666666758,129.80097560975693,140.72,10.035702555008818,6.641184740215874,1.99
304,4560000.0,304.0,121.18533333333421,130.05853658536665,140.72,9.236832834313638,6.676877666900914,1.99
312,4680000.0,312.0,121.8253333333342,132.71349593496015,140.72,8.398769085674196,5.284197477577154,1.99
320,4800000.0,320.0,122.67333333333423,132.9879674796756,140.72,7.885740730917953,5.206340920606455,1.99
328,4920000.0,328.0,125.7400000000009,134.24390243902513,140.72,6.256840680087586,4.792773975332611,1.99
336,5040000.0,336.0,126.67333333333423,134.64130081300888,140.72,6.616601499854767,4.203768436559943,1.99
344,5160000.0,344.0,126.53866666666754,135.62276422764302,140.72,7.037166091216326,3.8025944083901706,1.99
352,5280000.0,352.0,127.00800000000082,136.40455284552917,140.72,7.800088458000915,3.2339741126865595,1.99
360,5400000.0,360.0,126.85200000000084,136.99512195122026,140.72,7.566183396274593,2.757484082743588,1.99
368,5520000.0,368.0,127.3440000000008,137.45626016260232,140.72,8.14249431362152,2.489689123538928,1.99
376,5640000.0,376.0,127.4986666666675,138.00195121951285,140.72,8.281482600392863,2.2048376868924127,1.99
384,5760000.0,384.0,129.12133333333415,137.63837398374054,140.72,7.5121288006817135,2.297551906346802,1.99
392,5880000.0,392.0,128.25333333333415,138.35382113821203,140.72,7.877716949058333,2.2285383088930635,1.99
400,6000000.0,400.0,132.14266666666745,137.77105691056977,140.72,6.6068011425228015,2.567232944235968,1.99
408,6120000.0,408.0,132.8440000000008,138.013008130082,140.72,5.944665546086344,2.0289403821505854,1.99
416,6240000.0,416.0,132.14533333333415,138.37268292682992,140.72,6.342866837608376,1.9708004801264922,1.99
424,6360000.0,424.0,132.41866666666752,139.03739837398442,140.72,5.373118153754828,1.4106173732350111,1.99
432,6480000.0,432.0,132.95200000000077,139.07317073170796,140.72,5.690576148633352,1.3482637565009779,1.99
440,6600000.0,440.0,133.72266666666746,139.29886178861852,140.72,4.978281152503745,1.332560677236075,1.99
448,6720000.0,448.0,133.83466666666752,139.76325203252094,140.72,4.281055539185094,0.691599186993138,1.99
456,6840000.0,456.0,135.0520000000008,139.99154471544776,140.72,3.3690839539843536,0.33159356032708254,1.99
464,6960000.0,464.0,135.18000000000077,140.314146341464,140.72,3.8060703659985884,0.29738142021577657,1.99
472,7080000.0,472.0,135.95866666666743,140.21788617886236,140.72,3.630395912806296,0.3097764841010399,1.99
480,7200000.0,480.0,135.5453333333341,139.59934959349656,140.72,3.6195741545209636,0.32424207399496613,1.99
488,7320000.0,488.0,136.60800000000074,140.08910569105748,140.72,2.6591737020225463,0.32414382357838173,1.99
496,7440000.0,496.0,136.75066666666743,139.94341463414693,140.72,2.644264284916567,0.3538253432557209,1.99
504,7560000.0,504.0,137.71333333333408,139.96227642276483,140.72,1.953171369728108,0.4046786674770095,1.99
512,7680000.0,512.0,137.97200000000072,139.98699186991928,140.72,2.1698530429950984,0.2903273211968718,1.99
520,7800000.0,520.0,138.48133333333402,140.24780487804938,140.72,2.0457492040893404,0.3421389180939391,1.99
528,7920000.0,528.0,138.83200000000068,140.26016260162663,140.72,1.8870756770127057,0.3301141089759964,1.99
536,8040000.0,536.0,139.1586666666673,140.25040650406564,140.72,0.816895283911571,0.34762315001090216,1.99
544,8160000.0,544.0,139.4640000000006,140.02276422764285,140.72,1.064228141155147,0.26788734687350657,1.99
552,8280000.0,552.0,139.5000000000006,140.1469918699193,140.72,0.6937206425900175,0.2757893450001248,1.99
560,8400000.0,560.0,139.1946666666673,140.2998373983746,140.72,0.88796795607177,0.3102943621716789,1.99
568,8520000.0,568.0,139.7746666666673,139.87837398374043,140.72,0.5545006442129324,0.26046981241582207,1.99
576,8640000.0,576.0,139.61066666666727,139.78536585365913,140.72,0.5307945272652874,0.24089273916002155,1.99
584,8760000.0,584.0,140.0360000000006,140.27382113821196,140.72,0.3794142419630899,0.3031737195985451,1.99
592,8880000.0,592.0,140.0440000000006,140.13853658536644,140.72,0.49871822450043335,0.39440159458082796,1.99
600,9000000.0,600.0,140.10933333333392,139.62471544715507,140.72,0.42258281475984494,0.26211796916027386,1.99
608,9120000.0,608.0,139.78133333333392,140.14439024390305,140.72,0.42678968537639617,0.31381342991668687,1.99
616,9240000.0,616.0,139.73333333333397,139.9232520325209,140.72,0.61560134709738,0.36140371641552543,1.99
624,9360000.0,624.0,140.07200000000057,139.6969105691063,140.72,0.4599585453011349,0.2855741998604953,1.99
632,9480000.0,632.0,140.12000000000063,139.94471544715506,140.72,0.9062654170948622,0.35005030446432883,1.99
640,9600000.0,640.0,139.84533333333397,140.16845528455346,140.72,0.7020530835178938,0.3223268391029599,1.99
648,9720000.0,648.0,139.30933333333397,139.78991869918758,140.72,0.5870743449771372,0.3228427063884571,1.99
656,9840000.0,656.0,140.1200000000006,139.76260162601687,140.72,0.7616241564796044,0.3421192848389338,1.99
664,9960000.0,664.0,140.24933333333394,139.64617886178925,140.72,0.8000289376691788,0.34247440930425715,1.99
672,10080000.0,672.0,139.26266666666731,140.24520325203312,140.72,0.6776234417738477,0.3100764136693439,1.99
680,10200000.0,680.0,139.44800000000063,140.01170731707376,140.72,0.828387919177919,0.3031347654709644,1.99
688,10320000.0,688.0,139.65333333333396,140.03056910569163,140.72,0.8066498296130346,0.41465149299511134,1.99
696,10440000.0,696.0,139.94933333333393,140.15349593495992,140.72,0.3214265435304188,0.27500451709101664,1.99
704,10560000.0,704.0,139.96533333333392,139.90048780487862,140.72,0.5173273592323763,0.24804675274182664,1.99
712,10680000.0,712.0,140.3973333333339,139.95642276422825,140.72,0.5495569298558243,0.2846987720956752,1.99
720,10800000.0,720.0,140.2226666666673,139.87967479674856,140.72,0.40251894414675204,0.2632550455309531,1.99
728,10920000.0,728.0,140.37200000000058,140.0253658536591,140.72,0.6455811438248278,0.28263023029990264,1.99
736,11040000.0,736.0,139.8186666666673,140.12682926829328,140.72,0.4568248195112191,0.31520235751678416,1.99
744,11160000.0,744.0,140.26933333333395,140.10926829268348,140.72,0.4655676131792855,0.28138203715921617,1.99


==> figures/corrdense/discounted/data/corrdense20kg999f8disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3145794466666667,0.35431429800000047,89.0,8.621113214092855,8.559268607804011,0.72
8,120000.0,8.0,3.97376296,4.699075433333333,89.0,8.620770178290966,8.540844488512207,0.72
16,240000.0,16.0,7.112492575866668,8.348481333333334,89.0,8.762278557894305,8.05239908482385,0.72
24,360000.0,24.0,10.500841073333333,12.844705073333333,89.0,9.25231979439071,7.987129425290633,0.72
32,480000.0,32.0,13.98336192,18.58267645053333,89.0,9.304366739892368,8.622373014747957,0.72
40,600000.0,40.0,16.344299886666665,22.585444791333334,89.0,8.216926146208301,8.516479616614346,0.72
48,720000.0,48.0,19.253278222000002,26.749657733333333,89.0,7.550266109973146,7.606025121787764,0.72
56,840000.0,56.0,23.92303358666667,30.530951966666667,89.0,6.667383993402479,7.285583283919247,0.72
64,960000.0,64.0,28.017371166666667,35.05508446666666,89.0,6.791555407024607,6.128294917930316,0.72
72,1080000.0,72.0,31.315741799999998,38.39536186666667,89.0,6.255516775628194,6.047527197793022,0.72
80,1200000.0,80.0,34.31618686666666,41.1555946,89.0,5.444111909399015,6.01470884259694,0.72
88,1320000.0,88.0,36.914134666666676,44.72014833333333,89.0,5.1982649937604375,6.031162854522386,0.72
96,1440000.0,96.0,40.56759039999999,47.899495800000004,89.0,5.200345079084575,5.932698397090231,0.72
104,1560000.0,104.0,43.46878566666667,49.99271373333333,89.0,5.718303524221021,5.659705223601095,0.72
112,1680000.0,112.0,46.19070840000001,53.41806093333333,89.0,6.254690360586431,5.209409321137311,0.72
120,1800000.0,120.0,47.6256046,53.858581266666654,89.0,6.159803663133401,4.811753331488203,0.72
128,1920000.0,128.0,48.51480493333334,54.8965562,89.0,6.111112526296248,4.907950795593252,0.72
136,2040000.0,136.0,49.7221892,57.05267979999999,89.0,5.441600104397502,5.160576422974768,0.72
144,2160000.0,144.0,51.584426533333335,59.757494933333334,89.0,5.455923481064645,5.068219919864435,0.72
152,2280000.0,152.0,53.11795626666666,62.13073446666668,89.0,5.091209918251128,4.311025134803706,0.72
160,2400000.0,160.0,53.8532892,63.11732313333333,89.0,5.268674481562685,5.101350382339093,0.72
168,2520000.0,168.0,57.44073619999999,64.55734679999999,89.0,4.60162099530948,5.2693817943846435,0.72
176,2640000.0,176.0,60.93540006666667,66.04035206666666,89.0,5.618332416544948,5.689089471274609,0.72
184,2760000.0,184.0,61.805901600000006,69.69037653333334,89.0,5.642211134852805,5.237913768244547,0.72
192,2880000.0,192.0,63.86289459999999,72.925152,89.0,5.850949583330549,5.414378206999148,0.72
200,3000000.0,200.0,65.02944266666665,75.01296086666666,89.0,6.34177412004733,4.828794262533653,0.72
208,3120000.0,208.0,65.35206433333333,77.45535900000002,89.0,6.23418204279176,4.162929833674873,0.72
216,3240000.0,216.0,65.55316446666667,79.9366442,89.0,6.570012334598547,3.9034242449161183,0.72
224,3360000.0,224.0,68.4885384,80.84551006666666,89.0,6.083624452359544,3.9033033908359744,0.72
232,3480000.0,232.0,69.31767253333334,80.4984222,89.0,5.480663984312014,4.331126593187989,0.72
240,3600000.0,240.0,71.13221,81.60049286666667,89.0,5.568587326356161,3.6168389604811546,0.72
248,3720000.0,248.0,71.47103286666666,81.78671940000001,89.0,5.428008830704959,3.903546842091577,0.72
256,3840000.0,256.0,73.10507000000001,82.09131180000001,89.0,5.1860653762877975,3.674274418834336,0.72
264,3960000.0,264.0,73.54826926666667,82.9427756,89.0,5.921154262891775,2.7368294137693425,0.72
272,4080000.0,272.0,72.53541326666665,82.71122146666667,89.0,5.982064721622492,2.9052800430366763,0.72
280,4200000.0,280.0,72.92607733333334,82.54557933333334,89.0,6.3918570489175135,3.4612975392033865,0.72
288,4320000.0,288.0,73.17224593333331,82.75608439999999,89.0,6.953525365825622,3.34842553812628,0.72
296,4440000.0,296.0,75.03141286666667,82.2302206,89.0,6.296600889904769,4.138593182941574,0.72
304,4560000.0,304.0,77.02561560000001,82.30081006666667,89.0,5.78213685112936,4.354249129078753,0.72
312,4680000.0,312.0,77.49484819999998,84.04191406666665,89.0,5.172618395744456,3.3619946658517406,0.72
320,4800000.0,320.0,78.29477479999998,84.21224066666667,89.0,4.791520350941243,3.2492133773871155,0.72
328,4920000.0,328.0,80.27545786666666,85.05598893333332,89.0,3.6704534878087314,2.868493552310762,0.72
336,5040000.0,336.0,80.78714033333334,85.29317326666667,89.0,3.9023727760951363,2.499352933410415,0.72
344,5160000.0,344.0,80.88393853333334,85.89628933333333,89.0,4.021936183420396,2.1721749867207985,0.72
352,5280000.0,352.0,81.28112326666665,86.442959,89.0,4.375680964871891,1.825473665452433,0.72
360,5400000.0,360.0,81.1088948,86.88728146666666,89.0,4.33207842746614,1.4229118633116453,0.72
368,5520000.0,368.0,81.40569246666668,87.19502573333332,89.0,4.737184257193566,1.2102709761848196,0.72
376,5640000.0,376.0,81.42922473333333,87.51174186666667,89.0,4.8427038895230305,0.9909910799758821,0.72
384,5760000.0,384.0,82.44111919999999,87.32200633333333,89.0,4.265169119710851,1.0958320317356067,0.72
392,5880000.0,392.0,81.9942224,87.78313393333333,89.0,4.360405329608052,1.079425070606039,0.72
400,6000000.0,400.0,84.4700846,87.42894586666668,89.0,3.549674666665678,1.225160310957002,0.72
408,6120000.0,408.0,84.67229206666666,87.52383506666668,89.0,3.2517407911949525,0.9640584273566315,0.72
416,6240000.0,416.0,84.1018546,87.80643586666665,89.0,3.62242015556308,0.9984944359717338,0.72
424,6360000.0,424.0,84.25454106666668,87.99523366666666,89.0,3.000918114091746,0.7025775357513286,0.72
432,6480000.0,432.0,84.65963126666665,88.07483913333331,89.0,3.2882429525830696,0.6375812764127068,0.72
440,6600000.0,440.0,84.86455726666668,88.2131956,89.0,2.9966970817712184,0.6755702119502601,0.72
448,6720000.0,448.0,85.14600233333334,88.38432846666666,89.0,2.435731721409655,0.41504164101767543,0.72
456,6840000.0,456.0,85.71986999999997,88.5049574,89.0,1.8936473227953867,0.2274275882283609,0.72
464,6960000.0,464.0,85.8350924,88.74223153333332,89.0,2.20004473207536,0.17002220287940215,0.72
472,7080000.0,472.0,86.49261566666668,88.65386226666666,89.0,2.0103390845325078,0.2333316245879642,0.72
480,7200000.0,480.0,86.10396866666669,88.21359873333334,89.0,2.1692612829631135,0.19040927035341104,0.72
488,7320000.0,488.0,86.7373404,88.54277746666666,89.0,1.4948514387193055,0.2530200041863191,0.72
496,7440000.0,496.0,86.75449520000001,88.52755726666666,89.0,1.5373845720574453,0.2407617479384533,0.72
504,7560000.0,504.0,87.30859773333331,88.50174366666666,89.0,1.0199007125592767,0.2580014566765932,0.72
512,7680000.0,512.0,87.27461433333333,88.60216360000001,89.0,1.3436272730863812,0.20022596397858364,0.72
520,7800000.0,520.0,87.65351446666665,88.5940034,89.0,1.423259845212577,0.21628127952050835,0.72
528,7920000.0,528.0,87.82184953333334,88.68567286666666,89.0,1.3723668100638857,0.2197462614755977,0.72
536,8040000.0,536.0,87.93881986666665,88.70414566666665,89.0,0.5014650311505751,0.2082433423067324,0.72
544,8160000.0,544.0,88.3331062,88.50300273333332,89.0,0.5479329217846304,0.180618372543836,0.72
552,8280000.0,552.0,88.23509646666668,88.641504,89.0,0.3560995824253563,0.17434397214033082,0.72
560,8400000.0,560.0,87.96559359999999,88.75025400000001,89.0,0.531047806898786,0.23006216987624892,0.72
568,8520000.0,568.0,88.46641560000002,88.4503072,89.0,0.3110953144705636,0.1706969518053568,0.72
576,8640000.0,576.0,88.26107900000002,88.477055,89.0,0.3205205562323221,0.1550808071986809,0.72
584,8760000.0,584.0,88.60730486666667,88.72961973333332,89.0,0.2134397387611487,0.20494105079592426,0.72
592,8880000.0,592.0,88.57318653333336,88.61792940000002,89.0,0.299158255028094,0.27451349336913594,0.72
600,9000000.0,600.0,88.51454906666666,88.31726233333332,89.0,0.3283461695193416,0.20068079531364957,0.72
608,9120000.0,608.0,88.37094546666667,88.66466686666666,89.0,0.3032482094539337,0.20067516105121175,0.72
616,9240000.0,616.0,88.42101273333334,88.4572782,89.0,0.36612371660896686,0.25293357886518764,0.72
624,9360000.0,624.0,88.60152339999999,88.27714660000001,89.0,0.26078223871455575,0.1936408256321766,0.72
632,9480000.0,632.0,88.61657173333333,88.54487326666666,89.0,0.4979724059412448,0.2571232026087055,0.72
640,9600000.0,640.0,88.45532326666665,88.5742634,89.0,0.34543846657414784,0.21066215883005515,0.72
648,9720000.0,648.0,88.15651753333334,88.35810626666668,89.0,0.3422983781360629,0.22166852451709607,0.72
656,9840000.0,656.0,88.66165366666668,88.38232593333333,89.0,0.3968536563475514,0.19694214082655115,0.72
664,9960000.0,664.0,88.73344180000001,88.27912646666668,89.0,0.45327088665460574,0.23995169584121875,0.72
672,10080000.0,672.0,88.15187820000001,88.66589133333332,89.0,0.3282695323750605,0.20684553261944086,0.72
680,10200000.0,680.0,88.1868766,88.53279333333332,89.0,0.42003216849064096,0.2018589813143761,0.72
688,10320000.0,688.0,88.32553359999999,88.55789906666665,89.0,0.4578094392324697,0.27539258699921126,0.72
696,10440000.0,696.0,88.49391906666668,88.65576760000002,89.0,0.19280157608673357,0.179950756751438,0.72
704,10560000.0,704.0,88.44275933333333,88.48581366666667,89.0,0.33333109109911635,0.17579563395074688,0.72
712,10680000.0,712.0,88.89221999999998,88.43135533333334,89.0,0.36452168578337185,0.19429141125214863,0.72
720,10800000.0,720.0,88.65446513333332,88.48823126666667,89.0,0.26428059909677437,0.18046992135765905,0.72
728,10920000.0,728.0,88.70342179999999,88.45794099999999,89.0,0.4176176507603328,0.16326081593721264,0.72
736,11040000.0,736.0,88.37355066666666,88.57657239999999,89.0,0.33258852171293135,0.2127569031937963,0.72
744,11160000.0,744.0,88.66078386666668,88.58064773333334,89.0,0.30778709679706534,0.22489130980595362,0.72


==> figures/corrdense/discounted/data/corrdense20kg99f8disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2973333333333514,0.42266666666668473,140.72,13.569327042203094,13.505849199110312,1.99
8,120000.0,8.0,6.356000000000036,11.749185185185215,140.72,13.986042987953095,12.769171569867757,1.99
16,240000.0,16.0,10.642666666666715,32.87323181049077,140.72,13.900311336380538,10.883709745062252,1.99
24,360000.0,24.0,15.8813333333334,53.22138747884966,140.72,14.914169221997916,8.66273689153488,1.99
32,480000.0,32.0,20.07466666666674,69.41387478849452,140.72,14.540213480633287,7.171720493126709,1.99
40,600000.0,40.0,22.99200000000008,81.84622673434917,140.72,13.29456725144262,6.5642113248694365,1.99
48,720000.0,48.0,26.34400000000007,90.90260575296183,140.72,12.172797375207168,6.079383040617731,1.99
56,840000.0,56.0,32.384000000000086,99.63316412859648,140.72,11.283813008166742,5.960956803765563,1.99
64,960000.0,64.0,39.60666666666679,105.89644670050856,140.72,12.214673406462863,6.453211934669007,1.99
72,1080000.0,72.0,43.97066666666682,110.99966159052555,140.72,11.296056394160043,5.68876790264762,1.99
80,1200000.0,80.0,48.75066666666687,114.15147208121928,140.72,10.357067545609153,5.417725670047557,1.99
88,1320000.0,88.0,52.9146666666669,117.72223350253915,140.72,10.303343302874056,4.861967429736528,1.99
96,1440000.0,96.0,55.8053333333336,119.97021996616012,140.72,10.470014302178063,4.6664504762660375,1.99
104,1560000.0,104.0,60.25333333333366,122.89218274111781,140.72,10.461376474559277,4.106251517003112,1.99
112,1680000.0,112.0,64.67066666666705,125.80345177665079,140.72,10.407830155619479,3.9199318296710888,1.99
120,1800000.0,120.0,65.72133333333372,127.06978003384194,140.72,10.070309331079914,4.214676494175104,1.99
128,1920000.0,128.0,67.84666666666708,128.4387140439942,140.72,10.86962628867021,4.105365153579914,1.99
136,2040000.0,136.0,71.93200000000047,129.06152284264056,140.72,10.40698884265432,4.0028286222668905,1.99
144,2160000.0,144.0,73.39733333333382,129.5538409475475,140.72,9.941514236370386,3.8480758304742917,1.99
152,2280000.0,152.0,77.74000000000052,129.98023688663378,140.72,10.416463431506557,3.91868176008386,1.99
160,2400000.0,160.0,78.69333333333385,130.62808798646458,140.72,11.994876982336892,3.80956038240205,1.99
168,2520000.0,168.0,81.67333333333391,131.4039932318114,140.72,11.043333614998252,4.0447308921259895,1.99
176,2640000.0,176.0,85.6520000000006,132.51654822335118,140.72,12.391731595297205,3.725105522222611,1.99
184,2760000.0,184.0,87.95333333333399,133.7038240270736,140.72,12.479742693340015,3.3989769724527297,1.99
192,2880000.0,192.0,89.32800000000066,134.62619289340188,140.72,12.293282110042345,3.3111996655755385,1.99
200,3000000.0,200.0,90.10800000000067,134.8548223350262,140.72,11.792784041668975,3.250728025650331,1.99
208,3120000.0,208.0,90.75866666666732,135.12636209813957,140.72,12.544137453321072,3.0897714358976978,1.99
216,3240000.0,216.0,92.73600000000066,135.4291708967859,140.72,13.15775739204764,3.0133348595973373,1.99
224,3360000.0,224.0,95.70533333333404,135.4460913705592,140.72,12.414681996818246,3.018047136279175,1.99
232,3480000.0,232.0,97.76533333333404,135.46192893401096,140.72,12.454112183831358,3.0203086503325456,1.99
240,3600000.0,240.0,97.6706666666674,135.86477157360486,140.72,12.67265282108942,2.783034166196687,1.99
248,3720000.0,248.0,100.46666666666742,135.99147208121906,140.72,12.974864797729127,2.847444321787923,1.99
256,3840000.0,256.0,99.71866666666743,136.08000000000075,140.72,12.960888497931494,2.754653986460253,1.99
264,3960000.0,264.0,100.27466666666743,136.60954314720888,140.72,13.751854878886212,2.3164696808091505,1.99
272,4080000.0,272.0,98.90533333333407,137.1254145516082,140.72,13.439495232101503,2.0307655583716024,1.99
280,4200000.0,280.0,98.90000000000072,137.55979695431546,140.72,13.167228586449918,1.839644428836919,1.99
288,4320000.0,288.0,98.49600000000072,137.71302876480613,140.72,13.454654322819373,1.685259698705146,1.99
296,4440000.0,296.0,98.2320000000007,138.2359390862951,140.72,13.875593089511828,1.7275399507859408,1.99
304,4560000.0,304.0,99.27200000000066,138.57840947546597,140.72,14.301875756719522,1.5245511286148115,1.99
312,4680000.0,312.0,101.49866666666736,139.2485956006775,140.72,13.716178260018777,1.1343641815471628,1.99
320,4800000.0,320.0,100.96533333333402,139.2725549915404,140.72,13.690930574465487,1.4225735993336468,1.99
328,4920000.0,328.0,102.0920000000007,139.38788494077895,140.72,14.014847778676927,1.2957370544888995,1.99
336,5040000.0,336.0,102.56133333333402,139.5114720812189,140.72,14.120332363472272,0.8066239369117546,1.99
344,5160000.0,344.0,103.94800000000072,139.4558375634524,140.72,13.65208825110393,0.8902588069535171,1.99
352,5280000.0,352.0,103.40400000000072,139.53407783417998,140.72,13.264673606313414,0.7734864408004062,1.99
360,5400000.0,360.0,102.2600000000007,139.6284263959397,140.72,13.905309200503273,0.8963659475835406,1.99
368,5520000.0,368.0,99.94133333333399,139.36839255499217,140.72,14.483639598664059,0.9418279541185013,1.99
376,5640000.0,376.0,99.56533333333398,139.3476818950937,140.72,14.985335277604314,0.9330823829127233,1.99
384,5760000.0,384.0,101.76133333333402,139.35783417935767,140.72,14.458972989445023,0.9159200202915636,1.99
392,5880000.0,392.0,101.185333333334,139.6158375634524,140.72,14.365087310899558,0.8890836498174309,1.99
400,6000000.0,400.0,103.90933333333403,139.84906937394308,140.72,13.758048083130515,0.4553624432848845,1.99
408,6120000.0,408.0,105.39866666666738,139.9358375634524,140.72,13.664878089187065,0.32047920608346925,1.99
416,6240000.0,416.0,104.68666666666738,140.19966159052512,140.72,13.736241669558124,0.21650962872173776,1.99
424,6360000.0,424.0,106.48133333333409,140.09042301184493,140.72,13.882037719540506,0.145927890037948,1.99
432,6480000.0,432.0,108.44933333333405,139.98280879864697,140.72,13.920703875714459,0.14385538937193418,1.99
440,6600000.0,440.0,109.91333333333411,140.02395939086355,140.72,13.57442496758496,0.1311179028197555,1.99
448,6720000.0,448.0,111.07866666666744,139.97360406091428,140.72,13.748439663217976,0.17826192666750207,1.99
456,6840000.0,456.0,110.41333333333412,140.07796954314782,140.72,13.819910402007956,0.12178925758338464,1.99
464,6960000.0,464.0,111.88933333333414,139.87546531302937,140.72,13.36221987611833,0.1494523464932347,1.99
472,7080000.0,472.0,111.27600000000082,139.90808798646424,140.72,13.323608979154487,0.182967707925563,1.99
480,7200000.0,480.0,111.87600000000084,139.93949238578742,140.72,13.007969611379085,0.2108740265285416,1.99
488,7320000.0,488.0,112.48666666666743,140.19614213198028,140.72,13.56004936731323,0.1520300605766932,1.99
496,7440000.0,496.0,112.66266666666746,139.98159052453528,140.72,13.703852974159371,0.1561675248128573,1.99
504,7560000.0,504.0,112.7360000000008,140.03857868020364,140.72,13.335171004710533,0.1481131221039124,1.99
512,7680000.0,512.0,112.55733333333409,140.054822335026,140.72,13.834799016147583,0.18536060149811087,1.99
520,7800000.0,520.0,113.74933333333405,140.16148900169264,140.72,14.148096654158838,0.11157595295910386,1.99
528,7920000.0,528.0,112.7933333333341,140.10057529610893,140.72,13.824088055000818,0.1611867232129206,1.99
536,8040000.0,536.0,112.67066666666739,140.00703891709026,140.72,14.374377615074472,0.13967911653134119,1.99
544,8160000.0,544.0,112.35066666666741,140.04236886632887,140.72,14.323228162591098,0.18251911521483424,1.99
552,8280000.0,552.0,113.55866666666738,139.79302876480602,140.72,14.345178911601481,0.19589463133130386,1.99
560,8400000.0,560.0,113.54800000000073,140.04656514382467,140.72,13.992201943283224,0.18283608696678003,1.99
568,8520000.0,568.0,115.93200000000073,139.94477157360467,140.72,14.024048495787396,0.169384115925568,1.99
576,8640000.0,576.0,115.29733333333402,140.0216582064304,140.72,14.184284476859832,0.16073576246452734,1.99
584,8760000.0,584.0,116.77600000000072,140.03952622673495,140.72,13.538345626069537,0.07541600818287404,1.99
592,8880000.0,592.0,117.66133333333406,139.96507614213257,140.72,13.54755098624717,0.13511348297152342,1.99
600,9000000.0,600.0,117.24800000000067,139.99607445008522,140.72,14.498068545234903,0.10077458269130772,1.99
608,9120000.0,608.0,118.51066666666739,140.0207106598991,140.72,14.122291748068156,0.1576906907786898,1.99
616,9240000.0,616.0,118.54933333333409,140.08636209813935,140.72,14.136373386125385,0.13043305869407423,1.99
624,9360000.0,624.0,119.12933333333406,140.086091370559,140.72,14.330260868263604,0.14339416932985644,1.99
632,9480000.0,632.0,118.57733333333408,139.9799661590531,140.72,14.0370289687098,0.1735840237196316,1.99
640,9600000.0,640.0,117.84000000000073,139.9786125211512,140.72,14.067091487196508,0.15573891361132292,1.99
648,9720000.0,648.0,118.07600000000075,140.00541455160803,140.72,13.815796506295294,0.17831667412436042,1.99
656,9840000.0,656.0,119.99600000000069,140.08460236886694,140.72,14.138445963764697,0.1547003240514695,1.99
664,9960000.0,664.0,119.98800000000067,140.0108291032155,140.72,14.556850221217228,0.1417296471563841,1.99
672,10080000.0,672.0,119.15066666666739,140.01556683587202,140.72,14.355895560077926,0.10896174927862425,1.99
680,10200000.0,680.0,118.78933333333404,139.92162436548284,140.72,14.611055691284623,0.16891078495387402,1.99
688,10320000.0,688.0,119.03600000000073,140.03357021996678,140.72,14.70360930196942,0.15645096356700422,1.99
696,10440000.0,696.0,118.61600000000068,140.08203045685337,140.72,14.809523290149984,0.1671782847590995,1.99
704,10560000.0,704.0,119.88533333333405,140.07634517766556,140.72,15.012666070091585,0.15498723327630204,1.99
712,10680000.0,712.0,120.64533333333405,140.12345177665034,140.72,14.76577480276116,0.0925803341643653,1.99
720,10800000.0,720.0,118.51066666666735,139.95952622673494,140.72,15.418936797332437,0.17953145393032388,1.99
728,10920000.0,728.0,118.89066666666737,140.21306260575358,140.72,15.078816419804857,0.18308539383990693,1.99
736,11040000.0,736.0,118.57333333333405,139.995939086295,140.72,14.980270259881264,0.17821967013918238,1.99
744,11160000.0,744.0,118.13733333333398,140.05116751269094,140.72,15.221539354806055,0.17697679680864153,1.99


==> figures/corrdense/discounted/data/corrdense20kg99f8disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.087083532,0.13226205199999994,13.9,1.3536212637864151,1.3357821553195974,0.11
8,120000.0,8.0,0.7169939559999998,1.2000659693333333,13.9,1.4017133102261456,1.2784764687256756,0.11
16,240000.0,16.0,1.0846485853333334,3.3813023433333336,13.9,1.4910920421870653,1.1298569760235702,0.11
24,360000.0,24.0,1.6604666586666668,5.589464759999999,13.9,1.5034226183662356,0.9423783319498605,0.11
32,480000.0,32.0,2.0759018499999997,7.335160160000001,13.9,1.5253077720252894,0.8332179968755868,0.11
40,600000.0,40.0,2.474833464266667,8.760474553333333,13.9,1.4406478782488368,0.7625575754254672,0.11
48,720000.0,48.0,2.836853913333334,9.887359833333331,13.9,1.3509305482457312,0.6522715055935648,0.11
56,840000.0,56.0,3.554889900666667,10.912341566666669,13.9,1.2849770096843698,0.5873991277161352,0.11
64,960000.0,64.0,4.243189450666667,11.680353133333332,13.9,1.3427013970285164,0.561998802765996,0.11
72,1080000.0,72.0,4.817903360000001,12.303271466666668,13.9,1.2131607546828356,0.4480868791890492,0.11
80,1200000.0,80.0,5.143071750000001,12.569667,13.9,1.200805229766596,0.41087113543180726,0.11
88,1320000.0,88.0,5.7576472333333335,12.906692,13.9,1.1711693859998953,0.38140438575747015,0.11
96,1440000.0,96.0,6.220177053333334,13.068398066666665,13.9,1.161933301345254,0.34368125006493494,0.11
104,1560000.0,104.0,6.742238733333335,13.347805633333333,13.9,1.2081023363371906,0.23712330913267884,0.11
112,1680000.0,112.0,7.325924079999998,13.597046366666666,13.9,1.1645702954807502,0.153449098352869,0.11
120,1800000.0,120.0,7.636101793333334,13.7714954,13.9,1.0430011530179948,0.11708292628137935,0.11
128,1920000.0,128.0,7.903693346666666,13.832698666666666,13.9,1.1075693793684525,0.08315521598826552,0.11
136,2040000.0,136.0,8.533711826666666,13.840760166666668,13.9,0.9472817854316189,0.060291363488362316,0.11
144,2160000.0,144.0,8.875146053333333,13.850112133333333,13.9,0.8753177009910251,0.05441942026022937,0.11
152,2280000.0,152.0,9.292752246666668,13.867936700000001,13.9,0.7761157919939459,0.0671893001859072,0.11
160,2400000.0,160.0,9.452381226666665,13.889776933333332,13.9,0.8791009013965436,0.06188087299223393,0.11
168,2520000.0,168.0,9.980236233333331,13.915805133333334,13.9,0.7756892113585362,0.0668015430535528,0.11
176,2640000.0,176.0,10.046651953333333,13.917083366666667,13.9,0.9259250791165259,0.03475373534537404,0.11
184,2760000.0,184.0,10.439022446666666,13.960229666666667,13.9,0.9374274568106341,0.05180408636454005,0.11
192,2880000.0,192.0,10.931040900000001,14.010703766666667,13.9,0.8400597246615196,0.034361462624209374,0.11
200,3000000.0,200.0,11.028907733333334,13.997645266666668,13.9,0.8309887192164307,0.03387090152840048,0.11
208,3120000.0,208.0,11.041095966666665,14.0159994,13.9,0.9524741885714305,0.04007233727285815,0.11
216,3240000.0,216.0,11.2277383,13.974878233333333,13.9,0.9930061700492351,0.028974991081999652,0.11
224,3360000.0,224.0,11.615208233333334,14.019489166666668,13.9,0.7637957995311129,0.03387634861319744,0.11
232,3480000.0,232.0,11.545293893333334,14.018688533333334,13.9,0.7978897503245133,0.03895634980946247,0.11
240,3600000.0,240.0,11.817644433333335,13.977925133333333,13.9,0.7761171578673458,0.03970022707884477,0.11
248,3720000.0,248.0,11.966091966666669,13.980334166666667,13.9,0.780090421080233,0.05154103447542747,0.11
256,3840000.0,256.0,11.861997500000001,13.963913033333332,13.9,0.7749937454298896,0.04560771895421404,0.11
264,3960000.0,264.0,11.946206466666666,13.965144833333335,13.9,0.8200000466458255,0.0572191117819516,0.11
272,4080000.0,272.0,11.815495073333333,13.959885133333335,13.9,0.7803867961079983,0.047833252093625225,0.11
280,4200000.0,280.0,11.781949713333331,13.9810954,13.9,0.8501931753849706,0.034728675258534084,0.11
288,4320000.0,288.0,11.880060033333336,13.98743306666667,13.9,0.8981409045946954,0.04629201450610145,0.11
296,4440000.0,296.0,12.01555182,13.961474466666665,13.9,0.944334856954671,0.03358998945895848,0.11
304,4560000.0,304.0,12.130034333333331,13.959098399999998,13.9,0.9082141638947898,0.048606634608573764,0.11
312,4680000.0,312.0,12.371932166666669,13.9989195,13.9,0.7679832025098067,0.03394578680190887,0.11
320,4800000.0,320.0,12.381391733333336,13.976466066666667,13.9,0.7507758247279407,0.03214758556396509,0.11
328,4920000.0,328.0,12.576943533333331,13.980646133333332,13.9,0.7070359230896711,0.035147896782874326,0.11
336,5040000.0,336.0,12.547144166666666,13.995471599999998,13.9,0.756897511411076,0.030024339129593774,0.11
344,5160000.0,344.0,12.6022343,13.9867668,13.9,0.7280758313381395,0.03534682899118999,0.11
352,5280000.0,352.0,12.6557786,13.975715766666667,13.9,0.6478002738430568,0.03565046676129374,0.11
360,5400000.0,360.0,12.606716833333333,13.982531133333335,13.9,0.7138023234676434,0.03946698433035006,0.11
368,5520000.0,368.0,12.466091133333332,13.997182,13.9,0.7882541369816658,0.03674735801040503,0.11
376,5640000.0,376.0,12.429931933333334,13.996648666666667,13.9,0.9417659500475789,0.04844667758463686,0.11
384,5760000.0,384.0,12.581664766666668,13.975581800000002,13.9,0.8292497880108436,0.038123097387678995,0.11
392,5880000.0,392.0,12.474599133333333,13.995530666666667,13.9,0.9427713200647335,0.03356979368462626,0.11
400,6000000.0,400.0,12.779982666666665,14.003719266666668,13.9,0.7871087749637166,0.036241234529660556,0.11
408,6120000.0,408.0,12.827714933333334,13.989820166666666,13.9,0.7206517937620143,0.03798465870619669,0.11
416,6240000.0,416.0,12.797556466666665,14.035614866666668,13.9,0.7594715351612258,0.04136054035008168,0.11
424,6360000.0,424.0,12.898095566666665,14.0083982,13.9,0.6131507555489176,0.030105429249374586,0.11
432,6480000.0,432.0,13.060467266666668,13.9702451,13.9,0.668763179197993,0.02706299357936579,0.11
440,6600000.0,440.0,13.0781722,13.9975913,13.9,0.6113102594804164,0.022964635132261647,0.11
448,6720000.0,448.0,13.340419733333334,14.009952866666664,13.9,0.5636450525748038,0.034030242367251044,0.11
456,6840000.0,456.0,13.127800400000002,13.986085733333335,13.9,0.6538919719211022,0.0395221875169746,0.11
464,6960000.0,464.0,13.317195133333335,13.988027866666664,13.9,0.6367503248434317,0.03006558727634533,0.11
472,7080000.0,472.0,13.380483466666668,13.974671566666666,13.9,0.6335350623026528,0.03387798509642193,0.11
480,7200000.0,480.0,13.422879833333331,13.983753799999999,13.9,0.5623640906469645,0.04325885655132109,0.11
488,7320000.0,488.0,13.549842566666667,14.016206966666664,13.9,0.5063400117448748,0.02851362032028842,0.11
496,7440000.0,496.0,13.481675266666665,13.989234733333332,13.9,0.5505450094224543,0.04027994795083586,0.11
504,7560000.0,504.0,13.484599299999998,14.013529566666666,13.9,0.4547313024604522,0.0373108434952142,0.11
512,7680000.0,512.0,13.418456366666666,14.012302133333332,13.9,0.4029965221338235,0.03501014289967731,0.11
520,7800000.0,520.0,13.637808799999998,14.021865066666663,13.9,0.3693084442689551,0.03936088450504067,0.11
528,7920000.0,528.0,13.529269066666668,14.025851699999999,13.9,0.3756131740256342,0.03140296886166828,0.11
536,8040000.0,536.0,13.374652233333332,13.981616499999998,13.9,0.48406535179535554,0.047254604585283605,0.11
544,8160000.0,544.0,13.452917566666667,14.0287732,13.9,0.4601138235396713,0.042088443321655594,0.11
552,8280000.0,552.0,13.305065266666665,13.970823000000001,13.9,0.4625290000271566,0.03557277236680408,0.11
560,8400000.0,560.0,13.327831800000002,13.979378200000001,13.9,0.5236445111808848,0.0399464011283493,0.11
568,8520000.0,568.0,13.498614233333335,14.005616333333334,13.9,0.5329749200780518,0.029718972891100766,0.11
576,8640000.0,576.0,13.329438933333332,14.007167166666667,13.9,0.5805753536512108,0.029031428359352636,0.11
584,8760000.0,584.0,13.520163066666665,14.014913333333332,13.9,0.45134734732744014,0.02418640064233264,0.11
592,8880000.0,592.0,13.6117612,14.015239866666667,13.9,0.3536990697433601,0.02870139051481957,0.11
600,9000000.0,600.0,13.534707000000001,14.014702699999997,13.9,0.5190877574176725,0.03768250664499354,0.11
608,9120000.0,608.0,13.591214433333336,14.012545533333336,13.9,0.3474808057196052,0.03273621725338203,0.11
616,9240000.0,616.0,13.6421057,13.99461613333333,13.9,0.2643530982450586,0.029954338599428223,0.11
624,9360000.0,624.0,13.676160833333332,13.994843,13.9,0.25252365191311765,0.032158434925822495,0.11
632,9480000.0,632.0,13.6062278,13.999980266666665,13.9,0.3183880113819623,0.025831212034914217,0.11
640,9600000.0,640.0,13.6303959,14.033857699999999,13.9,0.3210248445539561,0.03418274953227048,0.11
648,9720000.0,648.0,13.6946141,13.987328066666668,13.9,0.20170102265728734,0.05320048582739201,0.11
656,9840000.0,656.0,13.807053166666666,14.013033499999999,13.9,0.22307559298087978,0.03265035925578558,0.11
664,9960000.0,664.0,13.723346400000002,13.994604399999998,13.9,0.24511048027991125,0.03868360269650142,0.11
672,10080000.0,672.0,13.702192333333333,14.008352266666668,13.9,0.22794835519838097,0.03782309465871575,0.11
680,10200000.0,680.0,13.703126833333332,13.995806266666667,13.9,0.1442162213006453,0.03687838893326488,0.11
688,10320000.0,688.0,13.696002399999998,14.022187466666663,13.9,0.21592156642840415,0.02718321620027605,0.11
696,10440000.0,696.0,13.709705699999999,14.019355233333334,13.9,0.14219148000031556,0.035267532472293535,0.11
704,10560000.0,704.0,13.766976966666666,14.020322366666665,13.9,0.20537026191703409,0.03146480628663136,0.11
712,10680000.0,712.0,13.936907966666666,14.011450666666667,13.9,0.1807756161844656,0.0323236991845811,0.11
720,10800000.0,720.0,13.645399666666666,13.983261833333334,13.9,0.2632770775287262,0.03773608078096984,0.11
728,10920000.0,728.0,13.7031482,14.007572433333332,13.9,0.23551917727448185,0.03771574164569616,0.11
736,11040000.0,736.0,13.637396900000002,13.999748299999998,13.9,0.25162748622715764,0.03906105684349288,0.11
744,11160000.0,744.0,13.66412133333333,14.014083833333334,13.9,0.3043663282094999,0.03567033450097695,0.11


==> figures/corrdense/discounted/data/corrdense25kg995f5disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3989333333333519,0.5824000000000192,140.72,13.592374259091407,13.435953553963628,1.99
5,125000.0,5.0,5.092266666666693,6.348541666666695,140.72,13.995314455572283,13.029864442720674,1.99
10,250000.0,10.0,8.461866666666698,16.00375000000004,140.72,14.55257363545053,12.515823384038521,1.99
15,375000.0,15.0,11.511466666666715,25.930416666666734,140.72,14.641084163765328,11.8314984967299,1.99
20,500000.0,20.0,15.45920000000006,35.06187500000009,140.72,14.782454314974865,10.832609979544099,1.99
25,625000.0,25.0,18.938666666666734,44.42604166666681,140.72,14.15213195041847,10.46700072066229,1.99
30,750000.0,30.0,21.709866666666738,52.42083333333356,140.72,13.224533398013639,10.219383788532335,1.99
35,875000.0,35.0,24.532266666666736,58.6750000000003,140.72,12.397339365048259,9.952272807449143,1.99
40,1000000.0,40.0,26.90026666666674,63.700000000000365,140.72,11.422492925154412,9.34116954460065,1.99
45,1125000.0,45.0,31.180800000000087,67.72541666666709,140.72,10.775193859456468,9.098823577871691,1.99
50,1250000.0,50.0,35.86986666666676,72.57458333333382,140.72,10.386255616036838,9.299505342451795,1.99
55,1375000.0,55.0,40.91520000000012,77.96666666666721,140.72,10.601981215447012,8.718791253034075,1.99
60,1500000.0,60.0,42.28160000000013,82.15895833333396,140.72,9.96142963510738,8.399406976767608,1.99
65,1625000.0,65.0,45.642666666666805,86.48500000000068,140.72,9.382476744905778,8.4429177749692,1.99
70,1750000.0,70.0,48.44160000000017,90.71354166666742,140.72,8.700699010505351,7.824713444528383,1.99
75,1875000.0,75.0,51.26186666666687,93.54895833333413,140.72,9.011698741322823,7.444818230587168,1.99
80,2000000.0,80.0,54.43840000000025,94.52250000000079,140.72,9.346716135557124,7.955207957048676,1.99
85,2125000.0,85.0,56.756266666666946,96.01937500000079,140.72,9.418039352125339,7.0529648303253785,1.99
90,2250000.0,90.0,58.790400000000304,98.84708333333417,140.72,9.49865395497182,6.73209395936395,1.99
95,2375000.0,95.0,61.761066666667006,101.24270833333419,140.72,10.306187461031993,6.739116525602503,1.99
100,2500000.0,100.0,64.98133333333372,101.83354166666751,140.72,9.408935488107103,6.747821725908938,1.99
105,2625000.0,105.0,68.45760000000044,103.84687500000088,140.72,9.75975948942932,6.341062750372934,1.99
110,2750000.0,110.0,68.83093333333379,105.87333333333426,140.72,9.74376074667748,6.21149781081277,1.99
115,2875000.0,115.0,67.46346666666707,107.98500000000095,140.72,8.699362160123503,5.981974718467907,1.99
120,3000000.0,120.0,67.48266666666709,109.52312500000095,140.72,8.22015234977567,6.087424891663081,1.99
125,3125000.0,125.0,68.37760000000043,111.07604166666766,140.72,8.764536376642267,6.219112777968659,1.99
130,3250000.0,130.0,71.62666666666715,112.77166666666766,140.72,9.071617641252024,6.009585830622672,1.99
135,3375000.0,135.0,75.95200000000052,112.78000000000098,140.72,10.442191668739591,6.1953131801252574,1.99
140,3500000.0,140.0,78.96426666666724,112.05416666666763,140.72,11.289233533739546,7.2571385275089115,1.99
145,3625000.0,145.0,81.5456000000006,112.18604166666765,140.72,10.368756044168846,7.359336642772134,1.99
150,3750000.0,150.0,82.44160000000062,113.7539583333343,140.72,11.255252609749355,7.3278563568382005,1.99
155,3875000.0,155.0,81.55093333333392,114.66625000000099,140.72,11.744902187079278,7.428124051144713,1.99
160,4000000.0,160.0,82.03520000000057,114.65500000000098,140.72,11.75485033171175,6.988102755197182,1.99
165,4125000.0,165.0,84.77760000000062,115.75687500000095,140.72,11.5062319351623,7.33109306029992,1.99
170,4250000.0,170.0,84.02773333333393,116.16229166666763,140.72,11.584950313711893,7.376230996025767,1.99
175,4375000.0,175.0,86.91520000000062,117.25291666666764,140.72,12.262504882086473,7.335242660962451,1.99
180,4500000.0,180.0,86.8554666666673,117.43937500000098,140.72,12.287164376604858,7.376213191182694,1.99
185,4625000.0,185.0,86.22720000000062,117.79270833333429,140.72,12.261378826152729,7.110103897962017,1.99
190,4750000.0,190.0,87.15413333333396,118.03854166666763,140.72,11.421485882850808,7.243786001191967,1.99
195,4875000.0,195.0,89.43040000000067,117.8458333333343,140.72,11.306892752625746,7.236878376563734,1.99
200,5000000.0,200.0,91.374933333334,118.39229166666762,140.72,11.221892619770445,7.543342003676202,1.99
205,5125000.0,205.0,92.37866666666736,117.7104166666676,140.72,11.562296493033193,7.921397260310085,1.99
210,5250000.0,210.0,93.36960000000069,118.46291666666765,140.72,11.818268056669664,7.376339890203989,1.99
215,5375000.0,215.0,94.84160000000074,117.99708333333432,140.72,11.413194933279836,7.268006624149137,1.99
220,5500000.0,220.0,95.24053333333404,117.73333333333427,140.72,11.747613149315784,7.432676161137533,1.99
225,5625000.0,225.0,94.61013333333406,118.48500000000097,140.72,11.717855201481216,7.634910929046377,1.99
230,5750000.0,230.0,94.60693333333408,119.65083333333423,140.72,11.770312023718661,7.725630699293721,1.99
235,5875000.0,235.0,96.16106666666742,119.63479166666757,140.72,11.242390623297778,7.977933232864023,1.99
240,6000000.0,240.0,95.97440000000071,119.43500000000088,140.72,12.113215426610862,8.170158644184212,1.99
245,6125000.0,245.0,97.94880000000074,119.99645833333422,140.72,11.278971002796483,8.085897167169277,1.99
250,6250000.0,250.0,99.57760000000076,120.79479166666755,140.72,11.025883762629661,7.9747234607283835,1.99
255,6375000.0,255.0,100.67200000000075,122.17687500000089,140.72,11.462062029595318,7.310365193262249,1.99
260,6500000.0,260.0,101.74293333333411,123.1781250000009,140.72,10.618830635859439,6.790035339183451,1.99
265,6625000.0,265.0,101.06773333333412,123.5510416666676,140.72,10.578311586163426,6.395529033669403,1.99
270,6750000.0,270.0,103.13706666666744,124.01375000000095,140.72,10.7296135708616,6.361691694080036,1.99
275,6875000.0,275.0,104.97280000000079,123.29583333333429,140.72,10.573288745735487,6.534918257061883,1.99
280,7000000.0,280.0,104.77120000000082,124.26354166666762,140.72,10.918603973806109,6.61154521958727,1.99
285,7125000.0,285.0,103.08693333333413,124.8833333333343,140.72,10.826261913174744,5.980232660638679,1.99
290,7250000.0,290.0,103.78453333333411,125.31208333333426,140.72,11.271640774937383,6.033692394056221,1.99
295,7375000.0,295.0,104.06186666666743,125.83145833333427,140.72,11.074379094694113,6.198812979508666,1.99
300,7500000.0,300.0,104.63893333333411,125.95166666666763,140.72,11.032038324206734,5.968799112117448,1.99
305,7625000.0,305.0,105.54240000000077,125.78500000000092,140.72,11.208553527430626,6.29409233788358,1.99
310,7750000.0,310.0,105.86453333333412,125.81437500000092,140.72,11.307279726714125,6.142338875015521,1.99
315,7875000.0,315.0,105.9712000000008,126.57583333333423,140.72,10.751352967316675,6.197507774595758,1.99
320,8000000.0,320.0,107.44853333333413,125.69437500000095,140.72,10.505997891750868,6.284109010655745,1.99
325,8125000.0,325.0,110.02773333333417,125.76229166666761,140.72,10.104999150527934,6.456515417341574,1.99
330,8250000.0,330.0,110.26560000000083,126.03604166666759,140.72,10.390282186648093,6.232142679932476,1.99
335,8375000.0,335.0,111.9413333333342,126.28083333333423,140.72,10.001528931053537,6.397347448431469,1.99
340,8500000.0,340.0,112.47253333333417,126.79916666666759,140.72,9.86010969673833,6.380664604147382,1.99
345,8625000.0,345.0,112.28373333333417,126.8493750000009,140.72,9.86889427194018,6.338211931042102,1.99
350,8750000.0,350.0,112.50240000000083,127.10291666666758,140.72,9.948636655325222,6.184970381884285,1.99
355,8875000.0,355.0,113.48480000000083,127.46375000000093,140.72,9.792418517815122,6.050373225732897,1.99
360,9000000.0,360.0,113.0506666666675,127.74312500000089,140.72,9.904789524027617,6.204161525027992,1.99
365,9125000.0,365.0,112.89173333333413,127.3506250000009,140.72,10.248601735208467,6.452811557592899,1.99
370,9250000.0,370.0,113.30560000000084,127.03500000000086,140.72,9.86787260717971,6.676862202206133,1.99
375,9375000.0,375.0,113.28640000000084,127.94187500000088,140.72,9.759925191719702,6.07675840988059,1.99
380,9500000.0,380.0,112.31680000000082,128.69208333333424,140.72,10.105078190974721,5.963958119250564,1.99
385,9625000.0,385.0,112.99946666666753,128.40333333333422,140.72,10.03628790073486,6.058011630379524,1.99
390,9750000.0,390.0,112.75306666666751,128.36854166666754,140.72,10.319009878737136,6.378091207335577,1.99
395,9875000.0,395.0,112.1728000000008,129.10250000000084,140.72,10.199497353636596,6.2044139825364,1.99
400,10000000.0,400.0,112.77120000000085,129.51083333333423,140.72,9.864851463050096,6.0703554866258065,1.99
405,10125000.0,405.0,113.15200000000081,129.28562500000086,140.72,10.139125944144864,6.240476877208273,1.99
410,10250000.0,410.0,113.56906666666752,129.12020833333418,140.72,9.541946257678921,6.176450050391437,1.99
415,10375000.0,415.0,113.79733333333418,128.96062500000082,140.72,9.716626837885947,6.232031406357973,1.99
420,10500000.0,420.0,113.7898666666675,128.42291666666753,140.72,9.638524721446144,6.417771107274647,1.99
425,10625000.0,425.0,114.62933333333417,128.03604166666753,140.72,9.965029125251803,6.607210434472101,1.99
430,10750000.0,430.0,113.57120000000086,127.75937500000084,140.72,10.149698631755113,6.557149326614918,1.99
435,10875000.0,435.0,114.80533333333418,128.07791666666753,140.72,10.30673589670145,6.255073421536593,1.99
440,11000000.0,440.0,115.39626666666751,127.98020833333422,140.72,10.269570228935557,6.164080405717207,1.99
445,11125000.0,445.0,115.15626666666755,128.25479166666756,140.72,10.18044867118072,5.883113564236408,1.99
450,11250000.0,450.0,114.69973333333421,128.72979166666758,140.72,10.141151640114488,5.61889616747039,1.99
455,11375000.0,455.0,113.58186666666751,128.45166666666756,140.72,10.478399169684826,5.818520408023957,1.99
460,11500000.0,460.0,114.11200000000085,128.5539583333342,140.72,10.491259472427641,5.712677300791645,1.99
465,11625000.0,465.0,114.09066666666749,128.60833333333423,140.72,10.456918072635386,5.671978170156342,1.99
470,11750000.0,470.0,115.94240000000083,128.39229166666757,140.72,10.328037986139487,5.687947548909601,1.99
475,11875000.0,475.0,116.98880000000084,128.58729166666757,140.72,10.512195158543697,5.680941266839997,1.99
480,12000000.0,480.0,116.12160000000085,128.32166666666757,140.72,9.95885629031539,5.660312291314175,1.99
485,12125000.0,485.0,115.6181333333342,128.42604166666754,140.72,10.396082065338868,5.601038798848149,1.99
490,12250000.0,490.0,116.12693333333416,128.34583333333424,140.72,10.556810295860709,5.63324921090613,1.99
495,12375000.0,495.0,115.9253333333342,128.90520833333423,140.72,10.60551109493779,5.488598846088649,1.99


==> figures/corrdense/discounted/data/corrdense25kg995f5disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.12213664666666695,0.225255568,27.7,2.7009763467843095,2.6768290988147823,0.59
5,125000.0,5.0,1.0258141040000002,1.286077096,27.7,2.797050417317742,2.6162935551617195,0.59
10,250000.0,10.0,1.8295265359999997,3.2318902219999996,27.7,2.8900131411867314,2.5183297708743826,0.59
15,375000.0,15.0,2.4436813373333326,5.245360273333334,27.7,3.1168685166713437,2.383942162738134,0.59
20,500000.0,20.0,3.3607617720666663,7.150213475333334,27.7,3.1084747658863545,2.1860617626086367,0.59
25,625000.0,25.0,4.146809243999999,9.140051906666667,27.7,3.0096548282925415,2.202167232415362,0.59
30,750000.0,30.0,4.725329047333333,10.938304693333333,27.7,2.814642469433797,2.1857980813328592,0.59
35,875000.0,35.0,5.304970795333333,12.33645969333333,27.7,2.6147241568595314,2.1948425011236026,0.59
40,1000000.0,40.0,5.702005007999999,13.4720906,27.7,2.522979285357123,2.042341385722982,0.59
45,1125000.0,45.0,6.556925082666666,14.247713199999998,27.7,2.4256021271363855,1.9288359687535261,0.59
50,1250000.0,50.0,7.614385486666666,15.438800533333335,27.7,2.3348787551551453,1.9352245712816791,0.59
55,1375000.0,55.0,8.9221791,16.713633866666665,27.7,2.4403588040764492,1.8062887022873344,0.59
60,1500000.0,60.0,9.17704198,17.775721533333336,27.7,2.3688017827616883,1.7736716804932426,0.59
65,1625000.0,65.0,10.013539366666667,18.890581666666662,27.7,2.0929579866617245,1.755322767357427,0.59
70,1750000.0,70.0,10.548255540000001,20.062907133333336,27.7,1.9427673300863055,1.591185448834896,0.59
75,1875000.0,75.0,11.058262019999999,20.950510599999998,27.7,1.8174577075377085,1.4044554942562393,0.59
80,2000000.0,80.0,12.0062466,21.38959766666667,27.7,1.9724986502982207,1.4546442898662122,0.59
85,2125000.0,85.0,12.697970233333333,21.9613764,27.7,1.83366093087163,1.2396646634740187,0.59
90,2250000.0,90.0,13.049158400000001,22.542577133333328,27.7,1.7643916809117275,1.0669092548493642,0.59
95,2375000.0,95.0,13.823881199999999,22.902667333333333,27.7,1.9148161703037836,1.0097698061817542,0.59
100,2500000.0,100.0,14.671638066666668,23.08782266666666,27.7,1.817127159514242,0.9596402311386409,0.59
105,2625000.0,105.0,15.502656833333333,23.45624966666667,27.7,1.6998904844629505,0.9619027991749524,0.59
110,2750000.0,110.0,15.6944228,23.806161066666665,27.7,1.6184340831717872,0.919787134930833,0.59
115,2875000.0,115.0,15.6726838,24.272029,27.7,1.6052526932677487,0.8381072707658273,0.59
120,3000000.0,120.0,15.522091200000002,24.587799399999994,27.7,1.404527972035372,0.8017750147697674,0.59
125,3125000.0,125.0,15.929297433333335,24.92689106666667,27.7,1.4896663973520181,0.7985678925417465,0.59
130,3250000.0,130.0,16.742112133333332,25.1998822,27.7,1.520190001808831,0.7295454694474055,0.59
135,3375000.0,135.0,17.626752033333336,25.202084800000005,27.7,1.7815488680596991,0.8130643702609154,0.59
140,3500000.0,140.0,18.245665733333333,25.1324126,27.7,1.804418340247702,0.958309875650335,0.59
145,3625000.0,145.0,18.89976553333333,25.287086866666673,27.7,1.5314249953788108,0.9636493554053582,0.59
150,3750000.0,150.0,19.0401816,25.584463333333336,27.7,1.6711785742838199,0.900175102754372,0.59
155,3875000.0,155.0,19.003406333333334,25.689909399999998,27.7,1.818795214088192,0.8266090221612837,0.59
160,4000000.0,160.0,19.2766592,25.730116000000002,27.7,1.870456369784863,0.7704144804562313,0.59
165,4125000.0,165.0,19.695980199999997,25.953194466666666,27.7,1.7340067578075913,0.7394624980184703,0.59
170,4250000.0,170.0,19.700614400000003,26.1622446,27.7,1.826189200878848,0.642836278417702,0.59
175,4375000.0,175.0,20.169736966666665,26.245395533333337,27.7,1.8476294979907504,0.5738160294888992,0.59
180,4500000.0,180.0,20.241593666666667,26.216659333333332,27.7,1.9906576638509916,0.6131104890215018,0.59
185,4625000.0,185.0,20.080449166666664,26.226160333333333,27.7,2.060932127546542,0.6283355799479692,0.59
190,4750000.0,190.0,20.104549400000003,26.330625066666666,27.7,1.9352572656148126,0.6764745055656268,0.59
195,4875000.0,195.0,20.713762799999998,26.331268133333328,27.7,1.794364842182077,0.6523630548754716,0.59
200,5000000.0,200.0,21.053396799999994,26.384511933333332,27.7,1.8026833183632793,0.6996473536398868,0.59
205,5125000.0,205.0,21.393433933333334,26.27883986666667,27.7,1.8886704138528034,0.8010747055839065,0.59
210,5250000.0,210.0,21.651319400000002,26.318319600000002,27.7,1.8210842517336356,0.7696492380044438,0.59
215,5375000.0,215.0,22.178466066666665,26.1850734,27.7,1.7033451502404218,0.8944124409591918,0.59
220,5500000.0,220.0,22.214680333333334,26.21526493333333,27.7,1.74588930785854,0.8068726885124649,0.59
225,5625000.0,225.0,22.197095333333333,26.363917599999997,27.7,1.672023281796462,0.792301902114323,0.59
230,5750000.0,230.0,22.081050533333332,26.574672599999996,27.7,1.7738172061104143,0.8564051774872163,0.59
235,5875000.0,235.0,22.558421666666668,26.592183333333335,27.7,1.676477955195707,0.7368051633694094,0.59
240,6000000.0,240.0,22.519337600000004,26.58548713333333,27.7,1.8592095042181767,0.7980214390259676,0.59
245,6125000.0,245.0,22.9298252,26.584329933333326,27.7,1.63820626269903,0.7774549509660249,0.59
250,6250000.0,250.0,23.264469733333332,26.6637506,27.7,1.6500591227682935,0.7234767357327986,0.59
255,6375000.0,255.0,23.530761066666667,26.710945466666665,27.7,1.557979133328295,0.6319206875730662,0.59
260,6500000.0,260.0,23.599071533333337,26.873916533333333,27.7,1.4334417089940175,0.6509108364235767,0.59
265,6625000.0,265.0,23.66730786666667,26.878458133333332,27.7,1.4206835589022793,0.5731950947911509,0.59
270,6750000.0,270.0,23.882717533333334,27.048628666666662,27.7,1.323208988751698,0.4700582646634862,0.59
275,6875000.0,275.0,24.433147533333337,27.019456399999992,27.7,1.226519046441213,0.41882399557390354,0.59
280,7000000.0,280.0,24.298160266666667,27.186376666666664,27.7,1.348356404660311,0.3594933763608684,0.59
285,7125000.0,285.0,24.170296666666662,27.20489746666667,27.7,1.3449520478419958,0.33670301605226716,0.59
290,7250000.0,290.0,24.383449266666663,27.179967133333328,27.7,1.4162963359059557,0.3544309499848231,0.59
295,7375000.0,295.0,24.365494800000004,27.222222799999997,27.7,1.3306098372275001,0.41471903819852973,0.59
300,7500000.0,300.0,24.53607486666667,27.2069638,27.7,1.3140250374765758,0.3656547425088784,0.59
305,7625000.0,305.0,24.79975633333333,27.207554199999997,27.7,1.3290689791057795,0.392234441198205,0.59
310,7750000.0,310.0,24.65476606666667,27.220555666666662,27.7,1.3685204684469046,0.32725749730349396,0.59
315,7875000.0,315.0,24.635693133333334,27.45663013333333,27.7,1.3004196136899435,0.28295726636823365,0.59
320,8000000.0,320.0,24.92251866666667,27.326940866666668,27.7,1.1943410785900694,0.23291055062477942,0.59
325,8125000.0,325.0,25.299646399999993,27.43683033333333,27.7,1.0672814770316743,0.2703726487603152,0.59
330,8250000.0,330.0,25.509061066666668,27.45677940000001,27.7,0.9801758987820838,0.22529535289105918,0.59
335,8375000.0,335.0,25.601477733333333,27.46492666666667,27.7,1.0408769700288973,0.2384607316976092,0.59
340,8500000.0,340.0,25.691690466666667,27.45219666666667,27.7,0.9366586541817356,0.25454551783064117,0.59
345,8625000.0,345.0,25.5969682,27.439262133333333,27.7,0.9929677899600002,0.26393877539191835,0.59
350,8750000.0,350.0,25.8000164,27.447309599999997,27.7,0.9527316314034234,0.2683742531682174,0.59
355,8875000.0,355.0,25.826083333333337,27.4981928,27.7,0.9764579445091678,0.29379221514398995,0.59
360,9000000.0,360.0,25.796224199999997,27.449295,27.7,0.9245971624271566,0.3416620119037749,0.59
365,9125000.0,365.0,25.88571973333334,27.403789799999995,27.7,0.9873529464945241,0.324826124030871,0.59
370,9250000.0,370.0,25.85657313333333,27.400039733333337,27.7,1.0179146931660725,0.3532330364202929,0.59
375,9375000.0,375.0,25.95351713333333,27.482452,27.7,1.0006068279794056,0.28985711280660975,0.59
380,9500000.0,380.0,25.65096726666667,27.58007086666667,27.7,1.1391537802628837,0.21444853971539726,0.59
385,9625000.0,385.0,25.851379600000005,27.518428599999996,27.7,1.16323597645493,0.19697535300528662,0.59
390,9750000.0,390.0,25.908557666666663,27.502314533333337,27.7,0.9875874218305843,0.23119528401366324,0.59
395,9875000.0,395.0,25.78906126666667,27.570895466666663,27.7,0.9342960675279426,0.21025259299302274,0.59
400,10000000.0,400.0,26.0783728,27.577241333333333,27.7,0.837502559767988,0.25834864712337446,0.59
405,10125000.0,405.0,25.962470133333333,27.488396400000003,27.7,0.9641353169250909,0.31987650633203135,0.59
410,10250000.0,410.0,26.0672132,27.429681666666667,27.7,0.874653551427586,0.3482331274418186,0.59
415,10375000.0,415.0,26.097717066666664,27.396749666666665,27.7,0.8725450076833694,0.39155594280044087,0.59
420,10500000.0,420.0,26.05184966666666,27.432188399999998,27.7,0.8826646412894374,0.43670060161220686,0.59
425,10625000.0,425.0,26.16664666666667,27.44350953333333,27.7,0.7776508889302377,0.4045075527688091,0.59
430,10750000.0,430.0,25.999551666666665,27.44473813333333,27.7,1.004297931397647,0.3863414947947141,0.59
435,10875000.0,435.0,26.124262533333326,27.462657133333334,27.7,0.9952251695949683,0.35357333440951155,0.59
440,11000000.0,440.0,26.312234933333336,27.441768266666664,27.7,0.9805779102045982,0.33014878754497773,0.59
445,11125000.0,445.0,26.072285066666666,27.42066133333333,27.7,1.154163107947973,0.3191867394510866,0.59
450,11250000.0,450.0,26.104296266666672,27.48057573333334,27.7,1.0945619933801398,0.29287469855184833,0.59
455,11375000.0,455.0,25.955884200000003,27.451534533333337,27.7,1.1103012447399345,0.267152225557464,0.59
460,11500000.0,460.0,26.04102893333333,27.48869446666667,27.7,0.9849422177035339,0.2718506552052901,0.59
465,11625000.0,465.0,26.142215866666668,27.554116066666662,27.7,1.0113732259545702,0.22079277372636666,0.59
470,11750000.0,470.0,26.36267313333333,27.554648200000006,27.7,0.9798815213742055,0.20066334098970404,0.59
475,11875000.0,475.0,26.41172606666667,27.572505266666667,27.7,1.0912996051052426,0.19637954353254408,0.59
480,12000000.0,480.0,26.298444799999995,27.550959733333332,27.7,0.8451154890978863,0.19575381293810573,0.59
485,12125000.0,485.0,26.26205246666667,27.596046800000003,27.7,1.0080866635611374,0.2520174363015014,0.59
490,12250000.0,490.0,26.360701533333327,27.46264333333334,27.7,0.9328813504912924,0.29003618418594457,0.59
495,12375000.0,495.0,26.47537693333334,27.54601486666667,27.7,0.8723837040972575,0.2506179019431159,0.59


==> figures/corrdense/discounted/data/corrdense25kg999f5disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3989333333333526,0.5824000000000188,140.72,13.592374259091407,13.435953553963628,1.99
5,125000.0,5.0,5.23413333333336,4.626405228758189,140.72,13.934468793480644,13.548877383606992,1.99
10,250000.0,10.0,8.555733333333363,9.180130718954274,140.72,14.317381573123695,13.287054704102893,1.99
15,375000.0,15.0,12.215466666666716,14.042875816993506,140.72,14.462010388215363,13.117760764636571,1.99
20,500000.0,20.0,16.077866666666722,17.676339869281094,140.72,14.652302123736309,12.204969521741551,1.99
25,625000.0,25.0,19.202133333333393,23.053594771241887,140.72,13.880607795548094,11.576374580002751,1.99
30,750000.0,30.0,22.128000000000068,29.025359477124272,140.72,13.17760550611946,11.89276140995666,1.99
35,875000.0,35.0,24.503466666666736,34.74823529411775,140.72,12.00895634770898,11.550170550025266,1.99
40,1000000.0,40.0,27.175466666666736,40.18614379084979,140.72,11.043090475960279,11.015219683425952,1.99
45,1125000.0,45.0,32.09600000000009,46.345620915032846,140.72,10.56297452362681,10.232494116443073,1.99
50,1250000.0,50.0,36.5696000000001,50.9526797385623,140.72,10.11485569421605,10.086743160707583,1.99
55,1375000.0,55.0,41.63200000000014,55.67895424836628,140.72,10.239316564037674,10.435239402011025,1.99
60,1500000.0,60.0,45.0357333333335,59.114248366013385,140.72,10.819964315349592,9.521190209377522,1.99
65,1625000.0,65.0,49.275733333333534,64.41882352941214,140.72,10.175863991079645,9.325719445955961,1.99
70,1750000.0,70.0,52.452266666666894,67.93725490196121,140.72,9.374112197876498,8.54986467917425,1.99
75,1875000.0,75.0,55.73973333333359,72.6954248366018,140.72,9.79885562676179,9.506571764022864,1.99
80,2000000.0,80.0,59.232000000000305,75.02483660130773,140.72,10.457214144689091,9.187773664156055,1.99
85,2125000.0,85.0,63.696000000000375,77.50483660130774,140.72,11.403295975849323,8.744671097034342,1.99
90,2250000.0,90.0,64.82133333333373,81.35006535947771,140.72,11.026029987993907,9.042315505312734,1.99
95,2375000.0,95.0,69.83786666666713,83.08183006536014,140.72,12.006239376190525,9.047226110252199,1.99
100,2500000.0,100.0,74.23040000000051,87.31607843137324,140.72,11.250714307067682,9.048906786425306,1.99
105,2625000.0,105.0,80.01066666666725,87.25281045751703,140.72,11.123208312823184,9.985174336286336,1.99
110,2750000.0,110.0,81.37173333333394,88.936993464053,140.72,10.558918350718177,9.836835686430227,1.99
115,2875000.0,115.0,80.70293333333393,90.54849673202688,140.72,10.277727738463367,10.653627997092,1.99
120,3000000.0,120.0,81.55413333333394,94.68915032679817,140.72,8.98222415453418,10.343612696559997,1.99
125,3125000.0,125.0,81.68533333333396,96.72941176470668,140.72,9.016337186918781,10.129726450120272,1.99
130,3250000.0,130.0,86.16000000000068,98.96993464052369,140.72,9.303587877562583,10.39736362663579,1.99
135,3375000.0,135.0,89.41653333333407,99.89751633987011,140.72,9.606923796487466,10.576528369644825,1.99
140,3500000.0,140.0,92.50560000000077,101.29254901960867,140.72,9.744802002113085,11.22687547959676,1.99
145,3625000.0,145.0,95.3888000000008,104.38431372549108,140.72,9.049826952278563,10.973530545390476,1.99
150,3750000.0,150.0,97.08586666666744,106.712156862746,140.72,9.685019083699277,10.491281089485234,1.99
155,3875000.0,155.0,95.9765333333341,108.84915032679828,140.72,10.258371033623256,10.28244884586839,1.99
160,4000000.0,160.0,97.0933333333341,110.29647058823616,140.72,10.32691764280156,10.04844445277751,1.99
165,4125000.0,165.0,99.0464000000008,112.8653594771251,140.72,9.470617912150374,10.125287251337005,1.99
170,4250000.0,170.0,99.39520000000084,116.24000000000093,140.72,10.00857104084649,9.42732910348883,1.99
175,4375000.0,175.0,103.29280000000088,118.90039215686369,140.72,9.180847537830765,8.286784677151134,1.99
180,4500000.0,180.0,103.94666666666757,121.4813071895434,140.72,9.284696879967141,8.034571353764072,1.99
185,4625000.0,185.0,104.92266666666754,121.86300653594863,140.72,9.07566017424335,8.309922306337377,1.99
190,4750000.0,190.0,104.64000000000088,123.50954248366104,140.72,8.995127286862205,7.820386466961645,1.99
195,4875000.0,195.0,107.75786666666758,125.26797385621005,140.72,7.926492880699177,6.763401780516373,1.99
200,5000000.0,200.0,109.81013333333426,124.09202614379177,140.72,8.322886949794748,7.576673269394448,1.99
205,5125000.0,205.0,110.55786666666759,123.57228758170024,140.72,8.879611853566198,7.3707336843123406,1.99
210,5250000.0,210.0,111.72053333333425,124.45751633987018,140.72,8.880621377410636,6.888784942291862,1.99
215,5375000.0,215.0,113.13493333333425,126.45856209150416,140.72,8.785520883235487,6.486627935556084,1.99
220,5500000.0,220.0,114.48746666666756,128.2447058823538,140.72,8.504397135697632,6.100543899171866,1.99
225,5625000.0,225.0,114.60266666666759,127.99111111111202,140.72,8.010318148131493,6.013843321609645,1.99
230,5750000.0,230.0,115.38560000000092,127.62352941176559,140.72,7.497389984137626,6.150940193308165,1.99
235,5875000.0,235.0,116.64213333333427,129.73071895424926,140.72,6.921981612236456,5.403531750259589,1.99
240,6000000.0,240.0,116.56000000000094,130.23372549019697,140.72,7.371076366917238,5.691064126861073,1.99
245,6125000.0,245.0,117.1861333333343,130.18300653594855,140.72,6.824463685044027,6.09278566998264,1.99
250,6250000.0,250.0,116.80213333333424,130.66143790849756,140.72,8.099049391923218,5.780422334984587,1.99
255,6375000.0,255.0,118.04266666666763,131.40078431372635,140.72,7.1260100639381365,5.169873901741333,1.99
260,6500000.0,260.0,119.1626666666676,132.11555555555643,140.72,6.847904972211503,4.403750533836742,1.99
265,6625000.0,265.0,121.81120000000098,133.2099346405237,140.72,5.920291232028242,4.001062491329206,1.99
270,6750000.0,270.0,123.6842666666677,133.03058823529494,140.72,5.373653077210169,4.361417486251796,1.99
275,6875000.0,275.0,124.18666666666763,134.6928104575171,140.72,5.7983573676070845,3.741555810138681,1.99
280,7000000.0,280.0,125.37280000000094,135.03163398692888,140.72,6.229654295643579,3.5974459156358596,1.99
285,7125000.0,285.0,124.58453333333429,135.7898039215694,140.72,6.315648884148366,3.272812180294786,1.99
290,7250000.0,290.0,124.11626666666756,136.69490196078505,140.72,7.421637259077329,2.410315814924362,1.99
295,7375000.0,295.0,123.95093333333425,136.92496732026217,140.72,7.039612423035712,2.2075800944001633,1.99
300,7500000.0,300.0,125.89653333333426,137.32601307189617,140.72,6.182093108294904,2.1311069756569387,1.99
305,7625000.0,305.0,127.17440000000089,137.39660130719025,140.72,6.016376237971201,2.510835227845055,1.99
310,7750000.0,310.0,127.37173333333425,137.05568627451055,140.72,5.702586396005103,2.6086207840357414,1.99
315,7875000.0,315.0,127.36746666666753,137.45045751634058,140.72,6.199467841795925,2.1344251335040734,1.99
320,8000000.0,320.0,127.90400000000088,137.33176470588307,140.72,5.738528498282057,2.4622079311506795,1.99
325,8125000.0,325.0,128.83306666666758,137.41542483660203,140.72,5.487128594046899,2.3406190464688663,1.99
330,8250000.0,330.0,129.56800000000086,138.00993464052357,140.72,5.524427540313048,2.1475457542018077,1.99
335,8375000.0,335.0,130.04160000000087,137.78457516339938,140.72,5.275152468032013,2.5597853482337958,1.99
340,8500000.0,340.0,130.83840000000086,137.93882352941242,140.72,5.044548454147614,2.5096087704869556,1.99
345,8625000.0,345.0,132.29866666666754,138.4946405228765,140.72,4.5531501014675255,2.0017907837929134,1.99
350,8750000.0,350.0,132.01173333333418,138.59660130719018,140.72,5.02876521071911,1.903324078516045,1.99
355,8875000.0,355.0,132.46720000000082,138.6839215686281,140.72,5.14196497902918,1.993249070712019,1.99
360,9000000.0,360.0,132.38720000000083,138.38274509803986,140.72,4.945261713615465,2.2837417064756163,1.99
365,9125000.0,365.0,132.32213333333414,138.2766013071902,140.72,5.096786237293937,2.27309287991658,1.99
370,9250000.0,370.0,132.3189333333342,138.28183006536017,140.72,4.739960892903295,2.307557223462217,1.99
375,9375000.0,375.0,132.60906666666747,137.9492810457523,140.72,4.841132192048018,2.471468999354681,1.99
380,9500000.0,380.0,132.71893333333415,138.86222222222287,140.72,4.893716554500127,1.6898933847203503,1.99
385,9625000.0,385.0,133.2608000000008,138.56261437908563,140.72,4.756134975817788,1.7184890074282788,1.99
390,9750000.0,390.0,134.48960000000076,138.4679738562098,140.72,4.166183888187113,2.276560809228563,1.99
395,9875000.0,395.0,133.7952000000008,138.61281045751699,140.72,4.562750750425888,2.0178691064645617,1.99
400,10000000.0,400.0,134.6080000000008,138.4658823529418,140.72,4.0181482051365105,1.4639006507615366,1.99
405,10125000.0,405.0,135.18933333333408,138.97568627451042,140.72,3.9355317810660657,1.6934653788425005,1.99
410,10250000.0,410.0,135.3205333333341,139.02745098039276,140.72,3.4921316809379794,1.7664508906309246,1.99
415,10375000.0,415.0,135.81333333333407,139.0478431372555,140.72,3.651809624071604,1.6972066440700044,1.99
420,10500000.0,420.0,136.1450666666674,138.73464052287645,140.72,3.3987224956657642,1.6577844208462567,1.99
425,10625000.0,425.0,136.03200000000075,138.10928104575228,140.72,3.3781214289485044,2.127996377554412,1.99
430,10750000.0,430.0,135.97546666666742,138.18248366013137,140.72,3.097010415069944,2.9046062314824677,1.99
435,10875000.0,435.0,136.10346666666743,138.0601307189549,140.72,3.1535582550792896,2.451941933199035,1.99
440,11000000.0,440.0,135.84853333333407,139.00130718954313,140.72,3.505287905628414,1.6222581805904395,1.99
445,11125000.0,445.0,135.86133333333407,138.850718954249,140.72,3.3996537169888796,1.6606160004612112,1.99
450,11250000.0,450.0,136.06826666666743,138.91294117647124,140.72,3.137020729645345,1.556420665661558,1.99
455,11375000.0,455.0,136.08746666666744,138.70640522875883,140.72,3.222902007525661,1.6934750953074875,1.99
460,11500000.0,460.0,136.56000000000077,138.9631372549026,140.72,2.9112561484126465,1.254628725355951,1.99
465,11625000.0,465.0,136.39253333333411,138.6515032679745,140.72,3.0836091192458284,1.7878628993812997,1.99
470,11750000.0,470.0,136.7093333333341,139.02954248366078,140.72,2.550916062180362,1.5300954377852851,1.99
475,11875000.0,475.0,136.96213333333407,139.14771241830127,140.72,2.8549641639528787,1.2782976082854707,1.99
480,12000000.0,480.0,135.55413333333408,138.73359477124248,140.72,3.4392932855742937,1.4897429426293787,1.99
485,12125000.0,485.0,136.16320000000076,139.16862745098103,140.72,3.2147101175930337,1.4214450410165371,1.99
490,12250000.0,490.0,136.41280000000077,138.86797385620983,140.72,3.1906918772608113,1.1413695608246082,1.99
495,12375000.0,495.0,137.00266666666738,139.15137254902027,140.72,2.6918478777784642,1.3366762716560545,1.99


==> figures/corrdense/discounted/data/corrdense25kg999f5disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.33680428000000023,0.46063868666666724,89.0,8.618366857142915,8.510570235351192,0.72
5,125000.0,5.0,3.288717566666665,3.026592575333333,89.0,8.799203928567014,8.542336305596594,0.72
10,250000.0,10.0,5.478027999999999,5.945093775999999,89.0,8.98514108515402,8.387957898152212,0.72
15,375000.0,15.0,7.774064317999999,9.030726282666668,89.0,9.18381396532813,8.314002789349022,0.72
20,500000.0,20.0,10.256647489333334,11.279120394000001,89.0,9.280250682143338,7.7665365940333615,0.72
25,625000.0,25.0,12.31000635333333,14.8068868,89.0,8.841926358762056,7.457506100030822,0.72
30,750000.0,30.0,14.068994059999998,18.507155539333333,89.0,8.323340452175882,7.66172974009545,0.72
35,875000.0,35.0,15.705762351333334,22.06788704666667,89.0,7.610557650140879,7.429932336671725,0.72
40,1000000.0,40.0,17.329835773333336,25.634238733333333,89.0,7.061566385698201,7.188457501271443,0.72
45,1125000.0,45.0,20.355335733333327,29.5898458,89.0,6.799857025359581,6.662876885563001,0.72
50,1250000.0,50.0,23.20437417333334,32.4458605,89.0,6.429712327210928,6.515770521170312,0.72
55,1375000.0,55.0,26.58905563333333,35.42160946666667,89.0,6.58577574574524,6.76179328689239,0.72
60,1500000.0,60.0,28.736333733333332,37.74017006666667,89.0,6.961779634635695,6.085518603769494,0.72
65,1625000.0,65.0,31.495570399999995,41.041750066666665,89.0,6.519414152996782,6.01176285035301,0.72
70,1750000.0,70.0,33.45379113333333,43.31308753333333,89.0,6.05340676422399,5.427934028662775,0.72
75,1875000.0,75.0,35.57473986666666,46.32067886666667,89.0,6.318654487800051,6.023524453864175,0.72
80,2000000.0,80.0,37.88195126666667,47.9103574,89.0,6.7470366254126795,5.664398341336877,0.72
85,2125000.0,85.0,40.72445773333333,49.60512546666667,89.0,7.2274540099747675,5.391762637758216,0.72
90,2250000.0,90.0,41.349504933333336,51.99681713333334,89.0,6.998566434420918,5.5356912692290265,0.72
95,2375000.0,95.0,44.707458733333326,53.11275473333333,89.0,7.607185646126463,5.485438406864236,0.72
100,2500000.0,100.0,47.712691533333334,55.827721999999994,89.0,7.14483720838564,5.466408363485466,0.72
105,2625000.0,105.0,51.441582266666664,55.7144458,89.0,6.96667514224018,6.059508138869094,0.72
110,2750000.0,110.0,52.314723066666666,56.79708913333334,89.0,6.577174932153411,6.055200367327695,0.72
115,2875000.0,115.0,51.8454228,57.7868112,89.0,6.506594548492097,6.547484661288501,0.72
120,3000000.0,120.0,52.411530533333334,60.366030733333346,89.0,5.608782004623247,6.306095518539349,0.72
125,3125000.0,125.0,52.45112006666667,61.80769953333334,89.0,5.646595636661063,6.205472616450664,0.72
130,3250000.0,130.0,55.11883686666667,63.36388813333334,89.0,5.777608119543523,6.431593390004818,0.72
135,3375000.0,135.0,57.16644066666666,64.02149486666666,89.0,6.094664983216314,6.595436631999784,0.72
140,3500000.0,140.0,58.86069213333332,64.83759739999999,89.0,6.17682191323093,7.0170575368481884,0.72
145,3625000.0,145.0,60.76617253333333,66.57381186666667,89.0,5.715306892179306,6.858198456582452,0.72
150,3750000.0,150.0,61.76728880000001,68.0311208,89.0,6.189660845516908,6.551459996549565,0.72
155,3875000.0,155.0,61.324305800000005,69.39528793333332,89.0,6.477397144368554,6.428549782560921,0.72
160,4000000.0,160.0,62.14453073333334,70.54155100000001,89.0,6.636650896150751,6.2511952600084655,0.72
165,4125000.0,165.0,63.30149639999999,72.07490346666667,89.0,6.084332658414803,6.299342650160799,0.72
170,4250000.0,170.0,63.52445986666667,74.00083346666665,89.0,6.517108785015998,5.938580216004737,0.72
175,4375000.0,175.0,65.90809973333334,75.69676826666665,89.0,5.994460850331054,5.1837463795634715,0.72
180,4500000.0,180.0,66.39537960000001,77.3302922,89.0,6.033860161097259,5.020281698385797,0.72
185,4625000.0,185.0,67.01921006666667,77.60122040000002,89.0,5.816032598539266,5.104782911632247,0.72
190,4750000.0,190.0,66.72789119999999,78.4479196,89.0,5.8697748613824325,4.856486605730774,0.72
195,4875000.0,195.0,68.7201404,79.62239939999999,89.0,5.146305387127725,4.1965259103434915,0.72
200,5000000.0,200.0,70.09956233333332,78.84898753333331,89.0,5.347763936825322,4.736690040192376,0.72
205,5125000.0,205.0,70.53347033333334,78.54111106666666,89.0,5.742405657211281,4.5854167244790025,0.72
210,5250000.0,210.0,71.30555260000001,79.16524306666666,89.0,5.635006868744304,4.264805005580335,0.72
215,5375000.0,215.0,72.41678486666666,80.28082613333332,89.0,5.472430180907291,4.003146237999057,0.72
220,5500000.0,220.0,73.17944126666666,81.4074774,89.0,5.340874783982467,3.7255854707126135,0.72
225,5625000.0,225.0,73.22626106666667,81.24653133333332,89.0,4.996174071336182,3.6439936670662743,0.72
230,5750000.0,230.0,73.78736299999998,80.96134793333333,89.0,4.662386273885202,3.729948586189279,0.72
235,5875000.0,235.0,74.6343648,82.31515366666666,89.0,4.337234247163105,3.223985543362549,0.72
240,6000000.0,240.0,74.54189079999999,82.62845279999998,89.0,4.7674979470243555,3.4166652174666634,0.72
245,6125000.0,245.0,74.86646013333332,82.70771046666667,89.0,4.333921868153635,3.6605010468454973,0.72
250,6250000.0,250.0,74.69946793333332,82.97313913333333,89.0,5.233473723263683,3.4460146127231996,0.72
255,6375000.0,255.0,75.50524893333333,83.57287966666665,89.0,4.424567789864796,2.9398522934226907,0.72
260,6500000.0,260.0,76.15311819999998,83.98439439999999,89.0,4.278374765337437,2.4034217519261474,0.72
265,6625000.0,265.0,77.78503780000001,84.6906402,89.0,3.7776655818751035,2.215058484121942,0.72
270,6750000.0,270.0,78.8306144,84.61490533333333,89.0,3.3098670418538214,2.303110901772855,0.72
275,6875000.0,275.0,79.4393214,85.61936046666666,89.0,3.5034701417123864,1.947853819671787,0.72
280,7000000.0,280.0,80.11622000000001,85.83779066666666,89.0,3.8272542904514233,1.8236751730352527,0.72
285,7125000.0,285.0,79.78578720000002,86.37725653333334,89.0,3.8943943773338496,1.6888690951982404,0.72
290,7250000.0,290.0,79.36781186666666,86.76502266666668,89.0,4.52358694014426,1.2266361257910108,0.72
295,7375000.0,295.0,79.33916026666667,86.96297279999999,89.0,4.281873486637517,1.0664691586484785,0.72
300,7500000.0,300.0,80.61542826666668,87.21235233333333,89.0,3.6374224472704992,1.0349017134068859,0.72
305,7625000.0,305.0,81.37090500000002,87.24959600000001,89.0,3.5318157060399504,1.2205666255578047,0.72
310,7750000.0,310.0,81.45968386666667,87.05342613333333,89.0,3.3088672931222063,1.279389790120308,0.72
315,7875000.0,315.0,81.42347766666667,87.24538073333335,89.0,3.597364359570179,1.053126880407624,0.72
320,8000000.0,320.0,81.57390360000001,87.19394493333333,89.0,3.371776667885773,1.1963895119237271,0.72
325,8125000.0,325.0,82.31537786666668,87.20935393333335,89.0,3.0517466222537397,1.1623060083493855,0.72
330,8250000.0,330.0,82.95567066666668,87.53803920000001,89.0,2.9383876523286308,1.103879575548339,0.72
335,8375000.0,335.0,83.28655126666668,87.42279033333332,89.0,2.7371453235557968,1.218393866598091,0.72
340,8500000.0,340.0,83.65685946666667,87.50839760000001,89.0,2.5999683301077696,1.2038636844776944,0.72
345,8625000.0,345.0,84.386911,87.80852533333335,89.0,2.418314534622822,0.9677208780613418,0.72
350,8750000.0,350.0,84.35015993333333,87.87475493333334,89.0,2.5190716670633826,0.8975314582294823,0.72
355,8875000.0,355.0,84.711962,87.89721693333334,89.0,2.5331804714333273,0.9740620299633912,0.72
360,9000000.0,360.0,84.65425033333332,87.75559446666666,89.0,2.4308449294543855,1.1192970989492896,0.72
365,9125000.0,365.0,84.70752866666668,87.66035653333337,89.0,2.478316907567172,1.0720826076698426,0.72
370,9250000.0,370.0,84.65016966666667,87.661862,89.0,2.3579029881780578,1.1333320769654474,0.72
375,9375000.0,375.0,84.93376440000002,87.46358973333332,89.0,2.404485040136548,1.2308697906922847,0.72
380,9500000.0,380.0,84.91592439999998,87.92981499999999,89.0,2.3829226313418905,0.9318844808595809,0.72
385,9625000.0,385.0,85.2952564,87.74841746666668,89.0,2.3246408193473194,0.9045538820627255,0.72
390,9750000.0,390.0,85.90153466666668,87.69329793333333,89.0,2.008098217661471,1.208170017952867,0.72
395,9875000.0,395.0,85.40328626666668,87.79029113333334,89.0,2.2531878764689233,1.0176506295074155,0.72
400,10000000.0,400.0,86.0328302,87.70289806666668,89.0,1.8431051826958427,0.7524760028669658,0.72
405,10125000.0,405.0,86.23667926666664,88.03226073333333,89.0,1.8806421237726598,0.8841009444804856,0.72
410,10250000.0,410.0,86.33475933333332,88.080339,89.0,1.56824474666529,0.882554728442212,0.72
415,10375000.0,415.0,86.60185293333332,88.01831406666666,89.0,1.6380812456402472,0.7982715088035338,0.72
420,10500000.0,420.0,86.787719,87.91583880000002,89.0,1.517711302303292,0.7909850673908827,0.72
425,10625000.0,425.0,86.63986666666668,87.55072033333333,89.0,1.5164081507465734,1.0649286798192052,0.72
430,10750000.0,430.0,86.67149099999999,87.65673126666667,89.0,1.3565231382857634,1.4932228025123628,0.72
435,10875000.0,435.0,86.77301859999999,87.51251386666667,89.0,1.3645289816139232,1.2033872661966298,0.72
440,11000000.0,440.0,86.65042266666666,88.02353433333333,89.0,1.6410698414538154,0.8029707118007996,0.72
445,11125000.0,445.0,86.6156924,87.97540293333333,89.0,1.5060588215622623,0.7924232319719039,0.72
450,11250000.0,450.0,86.72392793333334,88.01508760000002,89.0,1.3814755873918,0.777317080130039,0.72
455,11375000.0,455.0,86.67035840000001,87.90902320000001,89.0,1.4947711713866183,0.834429492218056,0.72
460,11500000.0,460.0,86.91941933333334,88.07810513333337,89.0,1.2682654806621187,0.5235554818735646,0.72
465,11625000.0,465.0,86.86451173333333,87.85875613333334,89.0,1.3562392623670572,0.8283737888639232,0.72
470,11750000.0,470.0,87.00794900000001,88.10426179999999,89.0,1.172038663083087,0.6563021392412197,0.72
475,11875000.0,475.0,87.28054559999997,88.1560592,89.0,1.2652043349453177,0.5364521916687962,0.72
480,12000000.0,480.0,86.46426699999999,87.94865620000002,89.0,1.4661015201218468,0.6297392601541048,0.72
485,12125000.0,485.0,86.77496939999999,88.174518,89.0,1.4183004968516053,0.6101984997805667,0.72
490,12250000.0,490.0,86.8657254,87.96843033333333,89.0,1.3363077486354904,0.5015266287493026,0.72
495,12375000.0,495.0,87.24374959999997,88.19873933333334,89.0,1.1776789229490805,0.524695126927211,0.72


==> figures/corrdense/discounted/data/corrdense25kg99f5disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3989333333333524,0.5824000000000182,140.72,13.592374259091407,13.435953553963627,1.99
5,125000.0,5.0,4.9216000000000255,8.983111111111135,140.72,13.823657731242738,12.71227608042737,1.99
10,250000.0,10.0,8.04053333333336,19.16307692307697,140.72,14.224266655671215,12.113443310173944,1.99
15,375000.0,15.0,11.028266666666717,35.210796221322646,140.72,14.454637545867687,11.253900109646404,1.99
20,500000.0,20.0,14.37440000000005,50.45020242915002,140.72,14.358037114327175,10.270576505162992,1.99
25,625000.0,25.0,18.133333333333393,63.150769230769605,140.72,13.74693910405587,9.0776020046559,1.99
30,750000.0,30.0,21.22346666666674,72.52350877193031,140.72,13.37742628163036,8.107945336493719,1.99
35,875000.0,35.0,24.348800000000082,80.93603238866459,140.72,13.017834184780511,7.339969199408781,1.99
40,1000000.0,40.0,26.80853333333342,89.71228070175512,140.72,12.226755931408633,5.989446602875451,1.99
45,1125000.0,45.0,30.994133333333423,96.85754385964997,140.72,11.682152537192637,4.887760049313801,1.99
50,1250000.0,50.0,36.048000000000116,102.5203778677472,140.72,11.24919408691482,4.466935588480524,1.99
55,1375000.0,55.0,40.91520000000014,107.50369770580393,140.72,11.28182825277179,4.66445670657433,1.99
60,1500000.0,60.0,42.616533333333486,111.45802968960966,140.72,11.122703829587094,4.790250961552048,1.99
65,1625000.0,65.0,45.18293333333351,115.14601889338836,140.72,10.652866588666505,4.6769319955530895,1.99
70,1750000.0,70.0,48.10560000000019,117.17095816464345,140.72,9.618792584376394,4.530289750642916,1.99
75,1875000.0,75.0,50.9600000000002,118.873738191634,140.72,9.735120134333084,4.492019842537985,1.99
80,2000000.0,80.0,55.07733333333359,120.83206477732901,140.72,10.777419179086781,4.293444090519012,1.99
85,2125000.0,85.0,59.086933333333626,122.21246963562861,140.72,9.87047439595288,4.353448876265682,1.99
90,2250000.0,90.0,61.88160000000035,124.2959244264518,140.72,9.439407369803755,4.421255814469535,1.99
95,2375000.0,95.0,65.19360000000039,126.45689608637078,140.72,9.286868316226379,4.4037633797083355,1.99
100,2500000.0,100.0,67.28213333333375,128.2110661268566,140.72,7.743000623380276,3.9020842709302537,1.99
105,2625000.0,105.0,72.1536000000005,129.71757085020343,140.72,7.765807603814427,3.6037258592742005,1.99
110,2750000.0,110.0,73.22773333333383,130.8287179487189,140.72,7.569680392517587,3.564121942008623,1.99
115,2875000.0,115.0,73.31626666666716,131.62850202429243,140.72,7.200140336559812,3.3684669444634916,1.99
120,3000000.0,120.0,73.83786666666717,132.40291497975798,140.72,6.400624991454312,3.469526309959611,1.99
125,3125000.0,125.0,74.9482666666672,133.18747638326673,140.72,6.101634550913687,3.4308254504956643,1.99
130,3250000.0,130.0,78.31360000000056,133.42488529014932,140.72,7.199891034652888,3.3366854556232646,1.99
135,3375000.0,135.0,81.31840000000061,133.77608636977143,140.72,6.853604448984348,3.399242390184101,1.99
140,3500000.0,140.0,85.37600000000066,134.23838056680245,140.72,6.909962972789909,3.5550542869379136,1.99
145,3625000.0,145.0,89.48480000000073,134.44383265857033,140.72,6.838755826536526,3.5853423659698653,1.99
150,3750000.0,150.0,90.77973333333411,134.80464237516952,140.72,8.247345574878937,3.4556511223909774,1.99
155,3875000.0,155.0,89.23520000000072,135.09581646423828,140.72,8.748006489528132,3.408150746328553,1.99
160,4000000.0,160.0,88.06080000000073,134.95341430499406,140.72,8.58886182812267,3.6114715245144042,1.99
165,4125000.0,165.0,90.43840000000075,134.71049932523695,140.72,8.197122915022153,3.979423624289838,1.99
170,4250000.0,170.0,91.89760000000076,134.80356275303723,140.72,7.609980602937615,4.13314470877394,1.99
175,4375000.0,175.0,93.56053333333412,135.03319838056757,140.72,7.955145108867557,4.123798636452268,1.99
180,4500000.0,180.0,93.48053333333412,135.55908232118836,140.72,8.87084863693913,3.864341456149719,1.99
185,4625000.0,185.0,92.09493333333407,135.96523616734217,140.72,8.984272862999951,3.459982271276178,1.99
190,4750000.0,190.0,93.1765333333341,136.3482860998658,140.72,8.931060724756659,3.156239753367918,1.99
195,4875000.0,195.0,94.34133333333415,136.6261808367079,140.72,8.603558788326858,2.9144910508545814,1.99
200,5000000.0,200.0,97.36533333333416,136.92901484480504,140.72,8.949885247161701,2.6157795296417317,1.99
205,5125000.0,205.0,98.64000000000082,137.40005398110733,140.72,9.00714182660957,2.2640056387152114,1.99
210,5250000.0,210.0,98.21013333333416,137.7122807017551,140.72,9.508762892011276,2.0222175162494618,1.99
215,5375000.0,215.0,98.46400000000084,138.030337381917,140.72,9.779303347540122,1.815722391455188,1.99
220,5500000.0,220.0,98.48213333333415,138.36977058029757,140.72,10.042421903278926,1.6344687197318475,1.99
225,5625000.0,225.0,99.14240000000083,138.60923076923146,140.72,10.344144072756553,1.6896891475372837,1.99
230,5750000.0,230.0,100.77013333333417,138.59551956815181,140.72,10.669628332324345,1.7780145200245838,1.99
235,5875000.0,235.0,102.49386666666757,138.49187584345546,140.72,9.87228821525611,1.8628419714218831,1.99
240,6000000.0,240.0,102.8245333333342,138.50375168691025,140.72,10.206956640813614,1.7805327235061847,1.99
245,6125000.0,245.0,102.95466666666753,138.68426450742305,140.72,10.017290816346211,1.6841903336384274,1.99
250,6250000.0,250.0,103.47626666666751,138.90461538461605,140.72,9.817949843831652,1.6746106432971237,1.99
255,6375000.0,255.0,105.06773333333422,138.93873144399524,140.72,10.034797741863816,1.698787959569445,1.99
260,6500000.0,260.0,105.50933333333424,138.76825910931242,140.72,9.44707271330273,2.065987584589303,1.99
265,6625000.0,265.0,106.14933333333423,138.59854251012212,140.72,9.788338198650186,2.460959951185738,1.99
270,6750000.0,270.0,107.71946666666754,138.45624831309107,140.72,10.247806051683998,2.4935904184434685,1.99
275,6875000.0,275.0,108.16426666666759,138.27692307692374,140.72,9.674740417617883,2.3999546579674944,1.99
280,7000000.0,280.0,107.81120000000091,138.28944669365788,140.72,9.813165400756814,2.4271187698201815,1.99
285,7125000.0,285.0,107.01760000000087,138.23406207827327,140.72,10.440477361351745,2.724944911835071,1.99
290,7250000.0,290.0,107.06666666666757,138.22866396761194,140.72,10.141935263138352,3.07044795386935,1.99
295,7375000.0,295.0,107.15093333333422,138.20545209176854,140.72,10.296672979014742,3.359179114128454,1.99
300,7500000.0,300.0,106.86613333333419,138.09695006747702,140.72,10.429329534372409,3.6185904037705336,1.99
305,7625000.0,305.0,108.48640000000087,137.9015384615391,140.72,10.668162861559587,3.8642785801545134,1.99
310,7750000.0,310.0,109.84533333333421,137.84140350877254,140.72,10.635097284469797,4.07847069729099,1.99
315,7875000.0,315.0,110.31146666666754,137.8316869095823,140.72,10.329853831449581,4.117644143192228,1.99
320,8000000.0,320.0,111.27786666666752,137.7663697705809,140.72,10.852117965204869,4.148129853693212,1.99
325,8125000.0,325.0,113.25226666666755,137.78558704453505,140.72,10.566809883466386,4.163781012750558,1.99
330,8250000.0,330.0,112.7264000000009,137.78256410256475,140.72,10.309498044386478,4.013692806652771,1.99
335,8375000.0,335.0,114.57920000000085,137.9495816464244,140.72,10.378229459307288,3.705659000518379,1.99
340,8500000.0,340.0,115.52640000000088,138.1092577597847,140.72,10.48347650722901,3.4877820559125743,1.99
345,8625000.0,345.0,116.11946666666753,138.1104453441302,140.72,10.205610636853976,3.4970541126280805,1.99
350,8750000.0,350.0,116.69120000000089,138.1219973009453,140.72,10.372557421480282,3.5190383505399265,1.99
355,8875000.0,355.0,118.4661333333342,138.1185425101221,140.72,10.46716141781257,3.4774620040366635,1.99
360,9000000.0,360.0,117.11466666666749,138.11962213225434,140.72,11.312451734006268,3.5081662202417814,1.99
365,9125000.0,365.0,117.40480000000079,138.17360323886703,140.72,11.29180203156834,3.492587732682878,1.99
370,9250000.0,370.0,118.74773333333418,138.1440215924433,140.72,10.619089127946806,3.4009680188414606,1.99
375,9375000.0,375.0,119.40053333333417,138.25954116059444,140.72,10.791030171954413,3.3619770478877986,1.99
380,9500000.0,380.0,120.31360000000082,138.55708502024353,140.72,11.099263209661483,3.027870289991215,1.99
385,9625000.0,385.0,119.9648000000008,138.66126855600606,140.72,11.241703124475729,2.643464863442842,1.99
390,9750000.0,390.0,120.2613333333341,138.76944669365787,140.72,11.888448990050087,2.4008520983850477,1.99
395,9875000.0,395.0,119.58506666666744,138.89047233468352,140.72,12.025672580264372,2.1690842288596084,1.99
400,10000000.0,400.0,120.97600000000078,138.88140350877254,140.72,11.733776101803441,2.1446930745513084,1.99
405,10125000.0,405.0,120.7978666666674,138.8495546558711,140.72,12.241030571545405,2.183451331633146,1.99
410,10250000.0,410.0,120.93226666666742,138.97900134952835,140.72,12.228826526187804,1.9655715953306354,1.99
415,10375000.0,415.0,120.5109333333341,139.27740890688327,140.72,12.373438403742096,1.567694989349685,1.99
420,10500000.0,420.0,119.58506666666742,139.3597840755742,140.72,12.249491457728496,1.3074620686136356,1.99
425,10625000.0,425.0,119.96373333333409,139.37759784075635,140.72,12.442270818892897,1.1725403194979533,1.99
430,10750000.0,430.0,119.56266666666743,139.34941970310453,140.72,12.605068045515708,1.3022774916510795,1.99
435,10875000.0,435.0,119.84106666666744,139.1590823211882,140.72,12.35088984737342,1.55601377124665,1.99
440,11000000.0,440.0,120.89600000000077,138.94639676113422,140.72,11.977352151028452,1.8190046639140913,1.99
445,11125000.0,445.0,120.91626666666745,138.83336032388732,140.72,11.54909565827972,2.0491595585979554,1.99
450,11250000.0,450.0,120.45546666666743,138.8628340080978,140.72,11.731474119596577,2.1293704440233565,1.99
455,11375000.0,455.0,119.69706666666744,138.8026990553313,140.72,11.907277230883022,2.1069286829967933,1.99
460,11500000.0,460.0,119.5658666666674,138.8794601889345,140.72,12.2065835470879,2.0017204685073033,1.99
465,11625000.0,465.0,119.40373333333406,138.96032388664034,140.72,11.776926109356229,1.921945106423178,1.99
470,11750000.0,470.0,118.99520000000074,138.8975978407564,140.72,11.632088017138598,2.0296685290703924,1.99
475,11875000.0,475.0,119.92746666666741,138.85149797570915,140.72,11.962461392755571,2.1586678587555688,1.99
480,12000000.0,480.0,118.8330666666674,138.87870445344194,140.72,12.35359435153721,2.157149038173191,1.99
485,12125000.0,485.0,118.79146666666745,138.88842105263222,140.72,12.181149035232723,2.1103527725343714,1.99
490,12250000.0,490.0,118.96960000000077,138.92566801619495,140.72,12.062686421352993,1.9868488410346736,1.99
495,12375000.0,495.0,119.35680000000075,139.1045614035094,140.72,11.614913950088315,1.8122762834698136,1.99


==> figures/corrdense/discounted/data/corrdense25kg99f5disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.06734008200000004,0.16303762333333335,13.9,1.3418279152282129,1.339878359506488,0.11
5,125000.0,5.0,0.5082632064666667,0.9425449140000001,13.9,1.4067965128213653,1.2697475867230321,0.11
10,250000.0,10.0,0.9253633586666666,1.9903555573333334,13.9,1.4346148528649947,1.2145501015643645,0.11
15,375000.0,15.0,1.0753223726666665,3.631168645333333,13.9,1.530702494111283,1.1357779204430865,0.11
20,500000.0,20.0,1.53514429,5.161816506666667,13.9,1.5065013053598768,1.045973589219249,0.11
25,625000.0,25.0,1.9427931373333334,6.46315476,13.9,1.4768141458626474,0.9566737512054129,0.11
30,750000.0,30.0,2.2810601473333336,7.472334026666667,13.9,1.4219641412444937,0.8783168313375709,0.11
35,875000.0,35.0,2.6790022420000006,8.399712966666666,13.9,1.4155373717070328,0.7955713835935759,0.11
40,1000000.0,40.0,2.821414596,9.353346733333334,13.9,1.3877486301789543,0.634363138270698,0.11
45,1125000.0,45.0,3.2563394399999996,10.214524166666669,13.9,1.3205676469620882,0.5215354603556098,0.11
50,1250000.0,50.0,3.794602252,10.877645133333333,13.9,1.2546439715670465,0.4646623600540278,0.11
55,1375000.0,55.0,4.434841602666666,11.455846766666665,13.9,1.2592049090556323,0.435639887910062,0.11
60,1500000.0,60.0,4.674790536666666,11.968929399999999,13.9,1.3737416139495642,0.42799977785287413,0.11
65,1625000.0,65.0,5.037939253333333,12.363832833333332,13.9,1.2560636446853402,0.4068211558280316,0.11
70,1750000.0,70.0,5.382245553333333,12.56406026666667,13.9,1.251844820003981,0.38457545970331264,0.11
75,1875000.0,75.0,5.648099213333334,12.764482833333334,13.9,1.195433155927225,0.39389298353624075,0.11
80,2000000.0,80.0,6.125696639999999,12.988644333333333,13.9,1.3415706772382603,0.3348320956392798,0.11
85,2125000.0,85.0,6.610197193333334,13.1293229,13.9,1.2403548532138367,0.30756374127806035,0.11
90,2250000.0,90.0,6.884952780000001,13.291503866666666,13.9,1.2286518430992448,0.3084106767513206,0.11
95,2375000.0,95.0,7.448594713333334,13.450060266666666,13.9,1.2093024277343638,0.30543149868562003,0.11
100,2500000.0,100.0,7.696827666666666,13.53987676666667,13.9,1.1326832008538972,0.26884824917075417,0.11
105,2625000.0,105.0,8.348777873333333,13.597917100000002,13.9,1.004564956347454,0.2121807811079588,0.11
110,2750000.0,110.0,8.346433766666669,13.667282466666668,13.9,0.9601630664619665,0.18791168164797356,0.11
115,2875000.0,115.0,8.49686732,13.7084911,13.9,0.9634804158545556,0.179994749500499,0.11
120,3000000.0,120.0,8.595202833333333,13.734273366666667,13.9,0.8224422000053457,0.2088836820435639,0.11
125,3125000.0,125.0,8.792289646666665,13.7760696,13.9,0.7777431525392096,0.20342718661666276,0.11
130,3250000.0,130.0,9.076548333333333,13.788902333333333,13.9,0.8042115720017655,0.15593833562451734,0.11
135,3375000.0,135.0,9.491404733333333,13.8211877,13.9,0.7202768879897508,0.11548458689598831,0.11
140,3500000.0,140.0,9.862164233333333,13.8697641,13.9,0.7397506743240537,0.11000204203024998,0.11
145,3625000.0,145.0,10.475118,13.867451266666666,13.9,0.6104779161061635,0.10039372482997234,0.11
150,3750000.0,150.0,10.656666966666668,13.884124466666664,13.9,0.7442504971787636,0.09784107428411824,0.11
155,3875000.0,155.0,10.576543573333334,13.913813466666666,13.9,0.7741605291377626,0.08699645034349943,0.11
160,4000000.0,160.0,10.642903899999999,13.900081766666666,13.9,0.8075439006763464,0.10119156345794383,0.11
165,4125000.0,165.0,10.967024000000002,13.869706133333333,13.9,0.7055548486458117,0.13670947782251464,0.11
170,4250000.0,170.0,11.185365266666668,13.860455966666667,13.9,0.7052459316003994,0.13668038665919682,0.11
175,4375000.0,175.0,11.340007433333332,13.888894599999999,13.9,0.6343562636274577,0.14103693453666438,0.11
180,4500000.0,180.0,11.386178933333332,13.9426898,13.9,0.6381710890588123,0.12238456642176959,0.11
185,4625000.0,185.0,11.343810766666667,13.962291900000002,13.9,0.7614170987618931,0.06523759506622102,0.11
190,4750000.0,190.0,11.5513126,13.967532299999995,13.9,0.6746983215308341,0.03519273533527823,0.11
195,4875000.0,195.0,11.819906333333332,13.966876433333335,13.9,0.6351956495605016,0.04743572254427579,0.11
200,5000000.0,200.0,12.009642999999995,13.985680466666668,13.9,0.5687406090425583,0.035041034385255805,0.11
205,5125000.0,205.0,12.226386033333334,13.999136599999998,13.9,0.6018832563469712,0.03475876731382968,0.11
210,5250000.0,210.0,12.237926966666668,13.97108333333333,13.9,0.6068499995373305,0.05295583469209283,0.11
215,5375000.0,215.0,12.354744833333333,13.9633764,13.9,0.5258379065643793,0.037529509070558804,0.11
220,5500000.0,220.0,12.327570399999997,13.98483556666667,13.9,0.4822015539356757,0.03363202279209594,0.11
225,5625000.0,225.0,12.424234133333334,14.025719833333333,13.9,0.43546350800325273,0.03745633056856363,0.11
230,5750000.0,230.0,12.5067104,14.03099193333333,13.9,0.4786118510560922,0.02235949440588184,0.11
235,5875000.0,235.0,12.794208599999997,14.0015627,13.9,0.3840531738108868,0.024651710800606855,0.11
240,6000000.0,240.0,12.704737433333333,13.992776366666668,13.9,0.4289980804352035,0.027396621985007422,0.11
245,6125000.0,245.0,12.8059783,14.010539833333333,13.9,0.4501477971050785,0.03366564335372186,0.11
250,6250000.0,250.0,12.849931999999999,14.006538566666668,13.9,0.461909250952178,0.04096487558223092,0.11
255,6375000.0,255.0,12.948506399999998,13.979092533333333,13.9,0.4251641568912994,0.029944320060910377,0.11
260,6500000.0,260.0,12.931708933333333,13.965785966666665,13.9,0.394492746429371,0.030127036861222988,0.11
265,6625000.0,265.0,13.009572533333333,13.9796666,13.9,0.4076826150798525,0.022091392088950487,0.11
270,6750000.0,270.0,13.058173900000003,13.988373366666666,13.9,0.2925802467383673,0.02583550910247569,0.11
275,6875000.0,275.0,13.185717366666665,13.977183799999999,13.9,0.3359850596520777,0.029487129706628562,0.11
280,7000000.0,280.0,13.10869983333333,14.006211033333333,13.9,0.32583568546167907,0.025613208686588656,0.11
285,7125000.0,285.0,13.143688133333336,13.9952017,13.9,0.37169125963743077,0.0354845101797374,0.11
290,7250000.0,290.0,13.230257,13.988719733333333,13.9,0.3080543856887391,0.03135758145754842,0.11
295,7375000.0,295.0,13.208714033333335,14.016115533333334,13.9,0.3474421351119563,0.031060066225109005,0.11
300,7500000.0,300.0,13.251678533333335,13.9968754,13.9,0.2928381651598089,0.031810551028600045,0.11
305,7625000.0,305.0,13.374478266666666,13.984483499999998,13.9,0.30022006587004646,0.04620810981742284,0.11
310,7750000.0,310.0,13.424354399999999,14.003566900000003,13.9,0.29983156770146613,0.042359071492716324,0.11
315,7875000.0,315.0,13.458161066666666,14.0119268,13.9,0.26896561279916426,0.03288176373619283,0.11
320,8000000.0,320.0,13.472375266666667,14.013685866666668,13.9,0.32263876645165174,0.030682081144948633,0.11
325,8125000.0,325.0,13.546626200000002,14.006104933333337,13.9,0.22512289338001545,0.03594272451901526,0.11
330,8250000.0,330.0,13.609107433333332,13.971498566666668,13.9,0.22477589534275244,0.03620417376003357,0.11
335,8375000.0,335.0,13.580839566666665,13.976749333333332,13.9,0.23466538704023598,0.029828950583629752,0.11
340,8500000.0,340.0,13.5594174,13.995454200000001,13.9,0.2315198575319553,0.039473331216194806,0.11
345,8625000.0,345.0,13.4911166,14.013115799999998,13.9,0.24838122651884564,0.024716395414023158,0.11
350,8750000.0,350.0,13.614375933333331,14.015630133333334,13.9,0.19112860781161709,0.01868507731982119,0.11
355,8875000.0,355.0,13.581373000000003,14.001631199999999,13.9,0.2395871012851768,0.01974488728534775,0.11
360,9000000.0,360.0,13.510615866666665,13.983554433333332,13.9,0.3339858210555667,0.033751552731238414,0.11
365,9125000.0,365.0,13.6341272,13.977449233333333,13.9,0.28178835678749187,0.02691293189732519,0.11
370,9250000.0,370.0,13.659732533333333,13.982475333333332,13.9,0.250512341962435,0.03899868113484299,0.11
375,9375000.0,375.0,13.8240682,14.010114766666666,13.9,0.16993140347615057,0.025538856600910893,0.11
380,9500000.0,380.0,13.729816166666668,14.018120933333334,13.9,0.1516378553331973,0.02581145828816157,0.11
385,9625000.0,385.0,13.836569133333336,14.005517700000002,13.9,0.1980731118192831,0.020455411358127593,0.11
390,9750000.0,390.0,13.786727433333335,14.0044985,13.9,0.20129327333794997,0.02606555310679763,0.11
395,9875000.0,395.0,13.663018866666668,14.0043581,13.9,0.1937027068001608,0.024670494736968845,0.11
400,10000000.0,400.0,13.837496266666665,14.014161000000001,13.9,0.1819241576282233,0.023899584761014295,0.11
405,10125000.0,405.0,13.785073033333335,13.998935666666664,13.9,0.16865832754081234,0.035545443748239904,0.11
410,10250000.0,410.0,13.77709493333333,14.011672066666666,13.9,0.23713020823353503,0.030067681153105822,0.11
415,10375000.0,415.0,13.8050842,14.030451400000002,13.9,0.2401710768901155,0.02725915670607493,0.11
420,10500000.0,420.0,13.7321336,14.015366766666666,13.9,0.2292989753810144,0.04468839285810066,0.11
425,10625000.0,425.0,13.730777433333333,13.995956799999997,13.9,0.24955504604851186,0.04137925181607175,0.11
430,10750000.0,430.0,13.799326833333334,13.980680333333332,13.9,0.18527743793346682,0.039560291488275674,0.11
435,10875000.0,435.0,13.843527066666665,14.0056904,13.9,0.21329782361373095,0.0395756663207963,0.11
440,11000000.0,440.0,13.9082818,13.998613333333333,13.9,0.18211748131234917,0.03221344271048778,0.11
445,11125000.0,445.0,13.817389566666662,13.984137600000002,13.9,0.1064417184728193,0.03309423157717561,0.11
450,11250000.0,450.0,13.820311266666664,14.002365933333332,13.9,0.14091784000226212,0.03088571829473873,0.11
455,11375000.0,455.0,13.847903433333334,13.989431933333332,13.9,0.1716033107733908,0.02999215629590894,0.11
460,11500000.0,460.0,13.76947063333333,13.981930466666665,13.9,0.09763164321437014,0.033067465945119764,0.11
465,11625000.0,465.0,13.837694233333334,14.0026116,13.9,0.17359124948212298,0.024932035790255998,0.11
470,11750000.0,470.0,13.836246799999998,13.993166466666668,13.9,0.1401576277306586,0.02984832425496126,0.11
475,11875000.0,475.0,13.851452766666664,13.989386099999999,13.9,0.18811216594447844,0.024802317271946882,0.11
480,12000000.0,480.0,13.731889166666667,14.015014599999999,13.9,0.1340066849656482,0.030239888384525498,0.11
485,12125000.0,485.0,13.712776400000001,14.019624933333334,13.9,0.15680860872152885,0.02933056212523124,0.11
490,12250000.0,490.0,13.702338933333333,14.0094178,13.9,0.1816796867557774,0.030184180700683235,0.11
495,12375000.0,495.0,13.785334999999998,14.003354566666667,13.9,0.24402512190115944,0.015020019258133973,0.11


==> figures/corrdense/undiscounted/data/corrdense15kg995f10disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2488888888889085,0.2488888888889079,140.72,13.603133362994155,13.603133362994152,1.99
10,150000.0,10.0,7.614222222222256,12.854718614718658,140.72,13.793167824474153,13.891978363519257,1.99
20,300000.0,20.0,12.753777777777824,28.525021645021738,140.72,14.181971808116192,12.827759678331374,1.99
30,450000.0,30.0,16.58666666666671,42.15965367965383,140.72,12.617520233348312,11.812670159291857,1.99
40,600000.0,40.0,20.53866666666671,53.35445887445912,140.72,12.098808201797825,10.989294699184347,1.99
50,750000.0,50.0,26.071111111111186,62.99463203463241,140.72,12.241644986472316,9.692644974491891,1.99
60,900000.0,60.0,30.42666666666673,72.25904761904809,140.72,11.021603474876677,7.906783729130721,1.99
70,1050000.0,70.0,36.28444444444453,81.25367965368028,140.72,10.163558420481792,6.411859597817582,1.99
80,1200000.0,80.0,42.7235555555557,86.61748917748989,140.72,10.7559758517952,5.369926891906859,1.99
90,1350000.0,90.0,45.1413333333335,91.56398268398344,140.72,9.92613854628422,4.957802771225853,1.99
100,1500000.0,100.0,48.34133333333351,96.47203463203547,140.72,8.249809402248136,4.240392156297571,1.99
110,1650000.0,110.0,53.740444444444684,99.1885714285723,140.72,8.78764518701679,6.16794658075847,1.99
120,1800000.0,120.0,58.81777777777808,103.420606060607,140.72,7.847133928926975,6.151435886681326,1.99
130,1950000.0,130.0,62.43022222222257,104.3348917748927,140.72,8.20740436352965,6.296198890726629,1.99
140,2100000.0,140.0,67.28355555555596,106.89350649350747,140.72,9.267629058680592,6.39354327893216,1.99
150,2250000.0,150.0,69.59111111111156,108.23030303030399,140.72,10.773555875799678,7.108018512386447,1.99
160,2400000.0,160.0,74.10311111111163,110.17316017316118,140.72,12.035077282704519,7.273606597239093,1.99
170,2550000.0,170.0,76.92444444444499,113.0039826839837,140.72,11.737630961540072,7.263668809241612,1.99
180,2700000.0,180.0,80.0053333333339,114.08103896103995,140.72,12.8472777461295,8.006718021076626,1.99
190,2850000.0,190.0,82.76266666666722,116.12225108225208,140.72,13.336331185182985,7.841044315631978,1.99
200,3000000.0,200.0,86.08355555555615,116.96761904762003,140.72,13.23115992453197,8.130725699734626,1.99
210,3150000.0,210.0,86.84800000000061,116.99220779220877,140.72,13.294395558067736,8.135014206079388,1.99
220,3300000.0,220.0,90.26311111111174,116.033593073594,140.72,13.989576980115071,9.24030291228082,1.99
230,3450000.0,230.0,90.26311111111175,116.12606060606147,140.72,13.120653107836315,9.894606064510839,1.99
240,3600000.0,240.0,91.28355555555619,115.61731601731694,140.72,13.111321215470486,9.345867419636898,1.99
250,3750000.0,250.0,90.70933333333396,115.8974891774901,140.72,12.795521265944311,9.300362398704968,1.99
260,3900000.0,260.0,93.3991111111118,116.69679653679745,140.72,11.773540103726674,9.910580300424629,1.99
270,4050000.0,270.0,95.76355555555625,118.77922077922167,140.72,11.773610227881676,10.361901048720341,1.99
280,4200000.0,280.0,94.89066666666739,119.95393939394026,140.72,12.342918197972109,10.170923820531078,1.99
290,4350000.0,290.0,97.09511111111183,119.89679653679741,140.72,12.428569800349258,9.998272639231699,1.99
300,4500000.0,300.0,98.44800000000073,119.52935064935153,140.72,12.583986279099426,9.795223492129615,1.99
310,4650000.0,310.0,98.6595555555563,119.17610389610476,140.72,12.011841258464424,9.755384091401883,1.99
320,4800000.0,320.0,99.70666666666745,120.62683982684071,140.72,11.628300612988818,9.630887166870213,1.99
330,4950000.0,330.0,102.0497777777786,120.59948051948136,140.72,11.728506321898427,9.910490569250843,1.99
340,5100000.0,340.0,102.18488888888966,119.99445887445971,140.72,12.75703933008107,10.306046108289019,1.99
350,5250000.0,350.0,103.17866666666747,120.48415584415666,140.72,12.939087600156125,10.272824789499769,1.99
360,5400000.0,360.0,102.79644444444521,121.03792207792286,140.72,12.708978752956037,10.116569159190057,1.99
370,5550000.0,370.0,104.15288888888968,120.88865800865885,140.72,13.306773047691047,9.935498315595455,1.99
380,5700000.0,380.0,104.9208888888897,120.92606060606143,140.72,13.675158350249278,10.309191887278649,1.99
390,5850000.0,390.0,106.46044444444527,121.34649350649434,140.72,13.827240125255054,10.182613518189305,1.99
400,6000000.0,400.0,104.686222222223,122.61887445887528,140.72,13.53438285521314,9.969558865350766,1.99
410,6150000.0,410.0,106.41777777777862,122.87411255411334,140.72,13.728218209613914,9.781439718583904,1.99
420,6300000.0,420.0,105.79200000000083,123.44554112554194,140.72,13.56219296488446,9.59713903606514,1.99
430,6450000.0,430.0,105.62844444444525,124.13991341991422,140.72,14.448343293089515,9.436542462227468,1.99
440,6600000.0,440.0,105.10577777777857,123.86008658008738,140.72,14.471572640674495,9.59099863652911,1.99
450,6750000.0,450.0,105.88622222222303,123.46493506493584,140.72,14.368095125082494,9.900025315707179,1.99
460,6900000.0,460.0,106.126222222223,123.30632034632114,140.72,14.92936762292253,10.062571343437023,1.99
470,7050000.0,470.0,107.94488888888968,123.3056277056285,140.72,14.234920220668306,10.029413421945199,1.99
480,7200000.0,480.0,108.16888888888971,123.2443290043298,140.72,14.268834177863559,9.990603840284829,1.99
490,7350000.0,490.0,109.00444444444523,123.22632034632115,140.72,14.71681803492775,10.02176425945331,1.99
500,7500000.0,500.0,110.63822222222304,123.60311688311766,140.72,14.944730200543392,10.053321966055892,1.99
510,7650000.0,510.0,109.68533333333411,124.05194805194884,140.72,15.741940415304716,9.470789721403028,1.99
520,7800000.0,520.0,109.65688888888968,124.19186147186227,140.72,15.992405729767485,9.453816443929309,1.99
530,7950000.0,530.0,109.89155555555634,124.97385281385363,140.72,16.412761964336116,9.461184759391744,1.99
540,8100000.0,540.0,110.78755555555631,124.84432900432982,140.72,16.883647410574564,9.293326661776959,1.99
550,8250000.0,550.0,111.80977777777852,125.54632034632114,140.72,17.190881516102102,9.179450074386127,1.99
560,8400000.0,560.0,112.72711111111184,125.43030303030382,140.72,17.092321639368574,9.517937721496079,1.99
570,8550000.0,570.0,113.76711111111182,125.56536796536876,140.72,17.167158305094656,9.391882105981052,1.99
580,8700000.0,580.0,113.12533333333407,125.36796536796618,140.72,17.526932339996563,9.455972197471306,1.99
590,8850000.0,590.0,113.85066666666738,125.23497835497915,140.72,17.21176087485275,9.298399757636176,1.99
600,9000000.0,600.0,113.06666666666737,125.62389610389688,140.72,17.552791964000495,9.239771948144309,1.99
610,9150000.0,610.0,113.09511111111182,126.01904761904844,140.72,17.701015137201864,9.017019033453993,1.99
620,9300000.0,620.0,113.83822222222287,125.68519480519558,140.72,18.07610388404557,9.243132373687832,1.99
630,9450000.0,630.0,114.45155555555623,125.3156709956718,140.72,17.5069762109302,9.05185081259256,1.99
640,9600000.0,640.0,114.83022222222287,125.34787878787957,140.72,17.569248810032203,8.873101539744443,1.99
650,9750000.0,650.0,116.58311111111179,124.98285714285791,140.72,16.64558963769816,9.218543095507595,1.99
660,9900000.0,660.0,116.5351111111118,124.85402597402675,140.72,16.41323909663898,9.216605704205348,1.99
670,10050000.0,670.0,117.46311111111181,124.51878787878863,140.72,16.193533249377765,9.54832492161715,1.99
680,10200000.0,680.0,118.09422222222294,124.4318614718622,140.72,16.03069922639767,9.543644887936184,1.99
690,10350000.0,690.0,118.58666666666734,124.12155844155924,140.72,16.251702898720158,9.414775340534739,1.99
700,10500000.0,700.0,119.26400000000064,124.61645021645099,140.72,16.300218299553247,9.200229543871142,1.99
710,10650000.0,710.0,119.2106666666673,125.00225108225185,140.72,16.358091607765655,9.1176920672198,1.99
720,10800000.0,720.0,118.38222222222291,125.10025974026053,140.72,16.05735113458589,9.118282827001421,1.99
730,10950000.0,730.0,118.89422222222285,125.51896103896182,140.72,16.546314989277874,8.899349686339805,1.99
740,11100000.0,740.0,119.36177777777843,125.20831168831245,140.72,16.344378236452386,9.14572297941768,1.99
750,11250000.0,750.0,119.5555555555562,125.22701298701377,140.72,16.442796622471178,9.207269110746507,1.99
760,11400000.0,760.0,119.5662222222229,125.26822510822589,140.72,15.953202657280377,9.271737785223422,1.99
770,11550000.0,770.0,119.14666666666731,124.55757575757652,140.72,16.004404201587292,9.735627956801387,1.99
780,11700000.0,780.0,120.17066666666732,124.80311688311765,140.72,16.099715434714657,9.617544834201892,1.99
790,11850000.0,790.0,121.26577777777838,125.16675324675401,140.72,16.036843441435497,9.34325316481534,1.99
800,12000000.0,800.0,121.81333333333397,125.19515151515228,140.72,15.358760767787716,9.49309980372474,1.99
810,12150000.0,810.0,121.80977777777841,125.29281385281459,140.72,15.666969629184017,9.583146978934844,1.99
820,12300000.0,820.0,121.71022222222288,125.10441558441633,140.72,15.202065161204503,9.662731388659216,1.99
830,12450000.0,830.0,121.94488888888951,125.1781818181826,140.72,15.672911399045528,9.43844375541513,1.99
840,12600000.0,840.0,122.64177777777839,124.85575757575836,140.72,15.827048961243232,9.437558681494693,1.99
850,12750000.0,850.0,121.65866666666729,124.60709956710029,140.72,16.456760129323875,9.773570631973675,1.99
860,12900000.0,860.0,121.51466666666725,124.45922077922152,140.72,16.760676313953034,9.863057558973315,1.99
870,13050000.0,870.0,121.31200000000062,124.3823376623384,140.72,16.751789250999334,10.128509299487389,1.99
880,13200000.0,880.0,121.17688888888945,124.42043290043365,140.72,17.17500507061531,9.782485531055755,1.99
890,13350000.0,890.0,120.75200000000059,124.00346320346397,140.72,17.06545162317782,9.839707249091132,1.99
900,13500000.0,900.0,120.46577777777834,124.23307359307435,140.72,17.167135956200255,9.706931431467055,1.99
910,13650000.0,910.0,121.4951111111117,124.16277056277134,140.72,16.547220155383698,9.57387564025898,1.99
920,13800000.0,920.0,121.34577777777834,124.51913419913495,140.72,16.766703405489146,9.482038996283519,1.99
930,13950000.0,930.0,120.62400000000056,124.69160173160247,140.72,17.277512140848856,9.484364449678289,1.99
940,14100000.0,940.0,120.38755555555612,124.66562770562845,140.72,17.497818306185028,9.533032777860427,1.99
950,14250000.0,950.0,120.7306666666672,124.85922077922152,140.72,17.571085497571772,9.653276224003424,1.99
960,14400000.0,960.0,120.39111111111171,124.0976623376631,140.72,16.78319383813886,9.640739062604373,1.99
970,14550000.0,970.0,120.34666666666725,124.80935064935142,140.72,17.241147305815296,9.312096295470159,1.99
980,14700000.0,980.0,119.94133333333389,124.39099567099643,140.72,17.281445130448773,9.573747999452145,1.99
990,14850000.0,990.0,120.57777777777832,125.0237229437237,140.72,17.175417058599148,9.208838417174807,1.99


==> figures/corrdense/undiscounted/data/corrdense15kg995f10disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.09560246000000004,0.09560245999999992,27.7,2.6890510878100997,2.6890510878100997,0.59
10,150000.0,10.0,1.6668522770666667,2.754135609333333,27.7,2.6876032167828883,2.9034303319795045,0.59
20,300000.0,20.0,2.68108809,5.947737033333334,27.7,2.941914780280342,2.6928125186152005,0.59
30,450000.0,30.0,3.5077307306666667,8.895120508666666,27.7,2.582015997106633,2.6223268685603887,0.59
40,600000.0,40.0,4.431618615333333,11.57029924,27.7,2.5078041112142087,2.554340084790641,0.59
50,750000.0,50.0,5.605209310666667,13.839890526666666,27.7,2.6883574287076057,2.3108890004085203,0.59
60,900000.0,60.0,6.744030666666666,15.832546966666666,27.7,2.477736657121256,2.046649943740586,0.59
70,1050000.0,70.0,7.875216390666667,17.874048833333333,27.7,2.3574850638552536,1.8157912772679115,0.59
80,1200000.0,80.0,9.565117512,19.198194666666666,27.7,2.4235786662927428,1.4841319451105117,0.59
90,1350000.0,90.0,9.984743056000001,20.404550399999998,27.7,2.3458715723618426,1.3319895688785688,0.59
100,1500000.0,100.0,10.832344886666666,21.496991333333334,27.7,1.9779276557639183,1.144300519322005,0.59
110,1650000.0,110.0,12.001487546666668,22.10976073333334,27.7,2.1164539228365262,1.4039488655267516,0.59
120,1800000.0,120.0,13.498631819999998,23.043960533333333,27.7,1.7875788996974036,1.196151405265551,0.59
130,1950000.0,130.0,14.501815133333336,23.47958613333333,27.7,1.893543058026544,1.059847625316433,0.59
140,2100000.0,140.0,15.505727566666668,24.202102733333334,27.7,2.011105018183502,0.8972845948057907,0.59
150,2250000.0,150.0,15.878168866666668,24.440882000000006,27.7,2.1218021919129235,1.081034534968586,0.59
160,2400000.0,160.0,17.059683633333332,24.739970333333336,27.7,2.3056788326483093,1.0180070795245684,0.59
170,2550000.0,170.0,17.905141933333333,25.245618933333333,27.7,2.1842544566032775,0.9141676195132583,0.59
180,2700000.0,180.0,18.548181399999997,25.41076226666667,27.7,2.1864169334455132,0.8693692715723087,0.59
190,2850000.0,190.0,19.141036633333332,25.9381662,27.7,2.2448695823000757,0.7801309330523222,0.59
200,3000000.0,200.0,19.818765200000005,26.2437242,27.7,2.190431068029773,0.6578395228671614,0.59
210,3150000.0,210.0,20.107399333333333,26.489702799999996,27.7,2.0329108013176804,0.5490667133516552,0.59
220,3300000.0,220.0,21.064769199999997,26.306581999999995,27.7,1.9678657025302195,0.6309325227670339,0.59
230,3450000.0,230.0,21.473209533333335,26.293176733333333,27.7,1.96531814769432,0.6854974051173978,0.59
240,3600000.0,240.0,21.664755400000004,26.412300666666667,27.7,1.8594109626821635,0.6714861403573368,0.59
250,3750000.0,250.0,21.567688999999998,26.66278773333333,27.7,1.675404964533806,0.5813546898245792,0.59
260,3900000.0,260.0,22.301278733333334,26.728266733333335,27.7,1.522878766888996,0.5921213413583195,0.59
270,4050000.0,270.0,22.82931473333333,26.90528133333333,27.7,1.4625526034659555,0.5757540728543898,0.59
280,4200000.0,280.0,22.7422356,27.059146533333333,27.7,1.5610304185766821,0.5227378579464503,0.59
290,4350000.0,290.0,23.061190333333332,26.981593999999998,27.7,1.3985052950979895,0.5263855747578201,0.59
300,4500000.0,300.0,23.697950666666667,27.0877466,27.7,1.3880394635871802,0.45837467307033314,0.59
310,4650000.0,310.0,23.447381133333337,26.968383,27.7,1.4189053566721532,0.6077965919937882,0.59
320,4800000.0,320.0,23.803668666666667,27.108735266666663,27.7,1.2444222245735819,0.4722407594500332,0.59
330,4950000.0,330.0,24.149875533333333,27.162537733333338,27.7,1.2779715521401196,0.4780599521088742,0.59
340,5100000.0,340.0,24.0249328,27.117037066666665,27.7,1.3454814915276903,0.5077354397181741,0.59
350,5250000.0,350.0,24.266773600000004,27.111770133333334,27.7,1.3787143686927552,0.5034789452052526,0.59
360,5400000.0,360.0,24.44337253333333,27.29157273333333,27.7,1.4346586929424459,0.464235850149045,0.59
370,5550000.0,370.0,24.789122533333337,27.183744866666665,27.7,1.3011114850864982,0.43648803752396753,0.59
380,5700000.0,380.0,24.859651333333332,27.1963882,27.7,1.4007484187697927,0.5013005450675875,0.59
390,5850000.0,390.0,25.196033400000008,27.1632322,27.7,1.2976754154504457,0.5364550610315094,0.59
400,6000000.0,400.0,24.82702546666667,27.288637933333334,27.7,1.5051904132922593,0.5063701674634594,0.59
410,6150000.0,410.0,24.8222146,27.310151866666672,27.7,1.517546504913535,0.48032427776647696,0.59
420,6300000.0,420.0,24.6299632,27.317399799999997,27.7,1.6034945431575507,0.5116209801095516,0.59
430,6450000.0,430.0,24.75810746666667,27.361415000000004,27.7,1.71613248582424,0.4643570069869605,0.59
440,6600000.0,440.0,24.829324199999995,27.354920333333332,27.7,1.7602721728235597,0.46219546732912437,0.59
450,6750000.0,450.0,24.8720692,27.387424399999997,27.7,1.6516043241251366,0.4415340378238269,0.59
460,6900000.0,460.0,24.940686200000002,27.392925866666666,27.7,1.6606215896984786,0.4206483886873358,0.59
470,7050000.0,470.0,25.15408353333334,27.339058333333334,27.7,1.4591290999428326,0.4047951685682608,0.59
480,7200000.0,480.0,24.94397046666667,27.3000344,27.7,1.646844153368841,0.4270911582523427,0.59
490,7350000.0,490.0,25.1580118,27.4282342,27.7,1.6244564350754085,0.40582894772392913,0.59
500,7500000.0,500.0,25.478885466666664,27.39843919999999,27.7,1.588038612874066,0.4565169821687351,0.59
510,7650000.0,510.0,25.28887146666666,27.431323266666666,27.7,1.6727085882495263,0.352246429113087,0.59
520,7800000.0,520.0,25.267436066666665,27.414110466666664,27.7,1.8357803541699649,0.37435508515268506,0.59
530,7950000.0,530.0,25.43429913333333,27.402524600000003,27.7,1.8048156906083483,0.47297203909304714,0.59
540,8100000.0,540.0,25.601278333333333,27.40397013333334,27.7,1.8829970685638238,0.44801514746822435,0.59
550,8250000.0,550.0,25.385873866666667,27.412379799999997,27.7,1.9728154700682115,0.4515617439367594,0.59
560,8400000.0,560.0,25.579698866666668,27.361528266666664,27.7,1.9508057062074364,0.5655277484302276,0.59
570,8550000.0,570.0,25.459804333333334,27.427302199999996,27.7,1.994459782380878,0.4570262807175106,0.59
580,8700000.0,580.0,25.323082,27.454949866666666,27.7,1.9686168965003537,0.3666189593542667,0.59
590,8850000.0,590.0,25.604533466666666,27.429236733333333,27.7,1.7655081532047194,0.3796549996344574,0.59
600,9000000.0,600.0,25.6963098,27.471139933333337,27.7,1.7929076887613984,0.41874673240663024,0.59
610,9150000.0,610.0,25.560601600000005,27.539700733333333,27.7,1.8740648267486524,0.27080193119467905,0.59
620,9300000.0,620.0,25.549635200000004,27.441406066666666,27.7,1.838896847251251,0.2959243668858325,0.59
630,9450000.0,630.0,25.76926246666666,27.505657333333335,27.7,1.8239135273051263,0.27685872255320043,0.59
640,9600000.0,640.0,25.687148200000003,27.508068733333335,27.7,1.8336991625724244,0.19596020908975345,0.59
650,9750000.0,650.0,25.79535313333333,27.553330599999995,27.7,1.6756635151018384,0.271076082651852,0.59
660,9900000.0,660.0,25.866688066666672,27.409516933333336,27.7,1.6858126405812135,0.3019543290019865,0.59
670,10050000.0,670.0,25.99404226666667,27.546850333333335,27.7,1.4812811646353177,0.2917959924979397,0.59
680,10200000.0,680.0,26.12919773333334,27.480882466666664,27.7,1.5499348921922869,0.3052845390718862,0.59
690,10350000.0,690.0,26.170074066666665,27.370212933333335,27.7,1.5935518488966245,0.28030154428014886,0.59
700,10500000.0,700.0,26.3474092,27.490319133333333,27.7,1.4980210903959725,0.24268569542019328,0.59
710,10650000.0,710.0,26.257792599999995,27.44296213333333,27.7,1.439509879868386,0.23854992267347808,0.59
720,10800000.0,720.0,26.347947066666666,27.541630466666668,27.7,1.3333949226736086,0.25118168665083696,0.59
730,10950000.0,730.0,26.313356466666665,27.52450586666667,27.7,1.4029440073121242,0.23616181952524976,0.59
740,11100000.0,740.0,26.3447166,27.515255133333334,27.7,1.3998650188696995,0.21885022517562328,0.59
750,11250000.0,750.0,26.351311000000003,27.589293066666674,27.7,1.425615579438567,0.23450848859539017,0.59
760,11400000.0,760.0,26.410641733333332,27.49475573333334,27.7,1.3281331862476249,0.2228912046102911,0.59
770,11550000.0,770.0,26.28320346666667,27.46371213333333,27.7,1.2942801680969402,0.22675139852450152,0.59
780,11700000.0,780.0,26.557762933333336,27.52916973333334,27.7,1.2655312922407018,0.24647521022012298,0.59
790,11850000.0,790.0,26.5604144,27.602514666666664,27.7,1.358689656082225,0.16725549462276837,0.59
800,12000000.0,800.0,26.545308133333336,27.523999933333336,27.7,1.355673796985937,0.22247401827056887,0.59
810,12150000.0,810.0,26.5297638,27.567666533333337,27.7,1.3985445925935496,0.21768541004319,0.59
820,12300000.0,820.0,26.6288346,27.572020533333337,27.7,1.1461631975395574,0.22599529896201023,0.59
830,12450000.0,830.0,26.426136333333336,27.54366666666667,27.7,1.2587498449159964,0.2020612517324951,0.59
840,12600000.0,840.0,26.593799999999998,27.525953800000003,27.7,1.262026432598383,0.20003854952611613,0.59
850,12750000.0,850.0,26.462808199999998,27.50634833333333,27.7,1.3617752703520447,0.22735077126411618,0.59
860,12900000.0,860.0,26.44578406666666,27.529098333333334,27.7,1.3973792036172152,0.29136811520644,0.59
870,13050000.0,870.0,26.2719924,27.5318574,27.7,1.3193074512352416,0.29216417949129825,0.59
880,13200000.0,880.0,26.277487199999996,27.564343666666666,27.7,1.521215747691275,0.17251854087399987,0.59
890,13350000.0,890.0,26.36090653333333,27.476454933333333,27.7,1.4592800041375151,0.1995045678737432,0.59
900,13500000.0,900.0,26.445632600000003,27.5812878,27.7,1.45288466413372,0.22623083941886488,0.59
910,13650000.0,910.0,26.384699866666665,27.547631000000006,27.7,1.3536430367778993,0.22483266983694872,0.59
920,13800000.0,920.0,26.321651399999997,27.469157999999997,27.7,1.317628798251444,0.2208645444022358,0.59
930,13950000.0,930.0,26.188202999999998,27.556925333333336,27.7,1.4105831613991684,0.19752916880722282,0.59
940,14100000.0,940.0,26.195281666666673,27.483006533333334,27.7,1.3730286227902921,0.2187596963139875,0.59
950,14250000.0,950.0,26.401274266666658,27.5761192,27.7,1.378131771714121,0.22340850158987507,0.59
960,14400000.0,960.0,26.479064866666665,27.44314526666666,27.7,1.287493514214319,0.22352507542256317,0.59
970,14550000.0,970.0,26.3963092,27.521189866666663,27.7,1.270116927726266,0.1527680018049451,0.59
980,14700000.0,980.0,26.306296399999997,27.52283433333333,27.7,1.2968779946990028,0.21981611268950163,0.59
990,14850000.0,990.0,26.4879522,27.625797400000003,27.7,1.2851191186880886,0.2161060038673616,0.59


==> figures/corrdense/undiscounted/data/corrdense15kg999f10disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.24888888888890837,0.24888888888890862,140.72,13.603133362994152,13.603133362994155,1.99
10,150000.0,10.0,7.317333333333365,6.7655913978494855,140.72,13.511566561792554,13.867749120464357,1.99
20,300000.0,20.0,12.647111111111151,13.618924731182824,140.72,14.047928733371206,12.68901462154937,1.99
30,450000.0,30.0,17.2195555555556,22.030967741935545,140.72,12.842928129821969,12.549560780165821,1.99
40,600000.0,40.0,22.664888888888957,30.148817204301167,140.72,12.698439503696388,12.35017827436653,1.99
50,750000.0,50.0,27.7831111111112,36.40516129032269,140.72,12.186984659940531,11.463202261792809,1.99
60,900000.0,60.0,33.47022222222231,42.207311827957106,140.72,10.99287371685594,9.626807631379743,1.99
70,1050000.0,70.0,42.45333333333346,48.5901075268819,140.72,9.868601208675106,8.343613472658152,1.99
80,1200000.0,80.0,49.90755555555575,56.544516129032544,140.72,9.060969146924501,7.871180590474986,1.99
90,1350000.0,90.0,53.87911111111135,61.72903225806486,140.72,8.139101151641881,7.663653805123787,1.99
100,1500000.0,100.0,58.90844444444475,71.441720430108,140.72,7.997827756500964,9.198854058666939,1.99
110,1650000.0,110.0,61.80800000000033,73.13118279569943,140.72,7.434235462502544,9.043576276137586,1.99
120,1800000.0,120.0,68.57422222222266,80.10236559139844,140.72,7.718638061880315,8.851766881145931,1.99
130,1950000.0,130.0,72.02844444444493,86.147956989248,140.72,8.896792453680849,8.72864711271807,1.99
140,2100000.0,140.0,75.86844444444499,88.80860215053832,140.72,11.298500609210857,8.53617841418653,1.99
150,2250000.0,150.0,77.99466666666723,91.83655913978569,140.72,10.912132031009078,8.606802629086568,1.99
160,2400000.0,160.0,83.46133333333397,95.50021505376426,140.72,12.174980175865496,8.835705517799788,1.99
170,2550000.0,170.0,89.15200000000068,99.04602150537717,140.72,11.391747464511354,9.47466905893845,1.99
180,2700000.0,180.0,92.57244444444517,102.68043010752777,140.72,12.070316600156241,9.111816630920018,1.99
190,2850000.0,190.0,93.65688888888961,108.56000000000094,140.72,11.52387788025666,7.5627004600685614,1.99
200,3000000.0,200.0,97.2373333333341,110.0670967741945,140.72,12.424198748771392,7.776596935381168,1.99
210,3150000.0,210.0,97.56800000000077,112.25376344086116,140.72,11.361861528443995,8.09384265993108,1.99
220,3300000.0,220.0,105.02755555555639,117.09161290322676,140.72,10.763997504764834,7.078572817635367,1.99
230,3450000.0,230.0,108.57066666666756,117.55870967742027,140.72,9.321761978132722,8.059868180151101,1.99
240,3600000.0,240.0,110.06933333333421,119.84000000000091,140.72,9.39976639742686,7.860914593393808,1.99
250,3750000.0,250.0,110.42666666666757,120.47225806451704,140.72,9.027666350972133,8.444917277453031,1.99
260,3900000.0,260.0,115.67111111111201,122.48774193548476,140.72,8.441021417911811,8.916787449856018,1.99
270,4050000.0,270.0,119.20000000000097,122.50064516129117,140.72,6.44180205451779,9.081055260736893,1.99
280,4200000.0,280.0,119.05955555555651,123.98709677419437,140.72,7.1778227169297315,8.83719901122312,1.99
290,4350000.0,290.0,120.848000000001,125.54666666666752,140.72,6.795615798780103,7.9591040813985,1.99
300,4500000.0,300.0,122.75200000000102,126.01720430107603,140.72,6.061091104026257,8.74771998329904,1.99
310,4650000.0,310.0,123.43111111111207,124.64344086021583,140.72,6.006421551908053,9.61026279078423,1.99
320,4800000.0,320.0,124.59911111111211,125.62924731182873,140.72,5.535782994839988,9.427096557294863,1.99
330,4950000.0,330.0,127.36888888888986,127.40215053763517,140.72,5.0188331159655135,8.645716949774796,1.99
340,5100000.0,340.0,127.29244444444537,128.0404301075276,140.72,5.916409910896303,9.538150115194583,1.99
350,5250000.0,350.0,128.6880000000009,125.5122580645168,140.72,5.9098154180786455,12.325749947141771,1.99
360,5400000.0,360.0,129.22666666666754,126.57032258064586,140.72,6.174087494578861,11.043277713906116,1.99
370,5550000.0,370.0,129.50933333333418,129.43827956989318,140.72,6.05829524562084,9.308198382628941,1.99
380,5700000.0,380.0,129.33688888888972,130.064516129033,140.72,6.350026673901668,8.3596503196975,1.99
390,5850000.0,390.0,129.6106666666675,131.01075268817274,140.72,6.332591793097498,8.389482968197658,1.99
400,6000000.0,400.0,130.80355555555644,132.4017204301082,140.72,5.294679241933029,7.548399008825442,1.99
410,6150000.0,410.0,130.78933333333418,132.97634408602224,140.72,5.419873395920169,7.0841137119324795,1.99
420,6300000.0,420.0,130.7946666666675,133.2731182795706,140.72,5.79185357578769,6.468062687576219,1.99
430,6450000.0,430.0,131.12000000000086,133.76860215053836,140.72,5.535717489401696,6.373490665589231,1.99
440,6600000.0,440.0,132.4000000000009,135.00645161290393,140.72,4.5115711510406875,5.4719380539962605,1.99
450,6750000.0,450.0,133.72622222222307,135.3462365591405,140.72,4.221836826085513,5.247572134345969,1.99
460,6900000.0,460.0,135.4631111111119,135.38494623655984,140.72,3.107069035890821,4.998586981900313,1.99
470,7050000.0,470.0,135.1520000000008,135.89419354838776,140.72,3.292924257737694,5.198391311455362,1.99
480,7200000.0,480.0,134.88355555555637,136.63311827957057,140.72,3.7066525772492613,4.327697962822271,1.99
490,7350000.0,490.0,134.66311111111193,136.27182795698988,140.72,3.723545439045426,5.121827235621949,1.99
500,7500000.0,500.0,133.98755555555638,135.74967741935546,140.72,4.33635118937612,6.293035371075278,1.99
510,7650000.0,510.0,134.96177777777854,135.05892473118345,140.72,3.9987228990572485,5.998141571496624,1.99
520,7800000.0,520.0,134.3235555555563,136.0404301075275,140.72,5.462497368417155,5.585656606616776,1.99
530,7950000.0,530.0,134.40177777777856,135.59569892473186,140.72,4.541108065274579,5.607771736593432,1.99
540,8100000.0,540.0,136.4977777777785,135.90709677419423,140.72,3.4641710427856878,5.212624019254654,1.99
550,8250000.0,550.0,137.38844444444518,136.08000000000067,140.72,2.235810641505634,5.038406759141414,1.99
560,8400000.0,560.0,138.373333333334,135.12258064516195,140.72,2.346710602147536,6.284641033872081,1.99
570,8550000.0,570.0,137.04355555555625,135.2653763440867,140.72,3.1677408765821657,6.154522832232577,1.99
580,8700000.0,580.0,138.27022222222288,135.5638709677426,140.72,2.440598349543984,5.809346166847272,1.99
590,8850000.0,590.0,138.88711111111175,135.3290322580652,140.72,2.490987716888063,6.063651115907111,1.99
600,9000000.0,600.0,139.08977777777844,135.59913978494689,140.72,2.031032821383041,6.1777035708404275,1.99
610,9150000.0,610.0,139.4346666666673,135.11483870967808,140.72,1.180822648703734,6.107916205029406,1.99
620,9300000.0,620.0,139.59822222222286,135.22064516129095,140.72,0.5589132885671272,6.271466886349703,1.99
630,9450000.0,630.0,139.6160000000006,136.6081720430114,140.72,1.2964362436764294,5.270796554462759,1.99
640,9600000.0,640.0,139.2622222222229,137.05290322580714,140.72,0.835898783279402,4.162682137368538,1.99
650,9750000.0,650.0,139.25866666666732,137.19827956989315,140.72,1.4498320708574166,3.9573678638099943,1.99
660,9900000.0,660.0,139.13955555555623,138.2391397849469,140.72,1.1486144004869332,3.442880573950005,1.99
670,10050000.0,670.0,139.6035555555562,138.28731182795764,140.72,0.7127689252864041,2.546301626121962,1.99
680,10200000.0,680.0,139.92533333333395,138.6812903225813,140.72,0.4296815932447052,2.33912768564889,1.99
690,10350000.0,690.0,140.16355555555614,139.10967741935548,140.72,0.47536472939235297,2.732164425351117,1.99
700,10500000.0,700.0,139.74044444444505,139.00043010752754,140.72,0.48626334627900697,2.265578644171749,1.99
710,10650000.0,710.0,140.26488888888946,139.01333333333395,140.72,0.5572163072411246,2.4360144541995292,1.99
720,10800000.0,720.0,139.35111111111175,139.33333333333397,140.72,0.5938226711793221,1.3487427362955002,1.99
730,10950000.0,730.0,140.01066666666728,139.5019354838716,140.72,0.7274031282341842,0.823175028718985,1.99
740,11100000.0,740.0,140.06577777777838,139.47440860215116,140.72,0.5308689576042169,1.0235760510612824,1.99
750,11250000.0,750.0,140.39288888888947,140.00516129032317,140.72,0.5015292638199566,0.44490398636095574,1.99
760,11400000.0,760.0,140.05333333333394,139.3892473118286,140.72,0.5702791279477119,0.7970395094588639,1.99
770,11550000.0,770.0,139.54133333333397,139.65333333333396,140.72,0.4737358198306168,0.7896229917163926,1.99
780,11700000.0,780.0,140.16000000000062,140.03784946236618,140.72,0.38084196718633,0.364745856362687,1.99
790,11850000.0,790.0,140.7342222222228,139.93290322580708,140.72,0.5638745577989571,0.3850941030981076,1.99
800,12000000.0,800.0,139.72622222222284,140.05247311828018,140.72,0.44438530413038463,0.3061925224992618,1.99
810,12150000.0,810.0,140.14577777777836,140.18924731182855,140.72,0.5150114191275192,0.46738794919280424,1.99
820,12300000.0,820.0,139.84000000000063,140.03526881720492,140.72,0.4403654067888111,0.45859454352590284,1.99
830,12450000.0,830.0,140.05866666666725,140.3810752688178,140.72,0.48725442511387707,0.4923290576715518,1.99
840,12600000.0,840.0,140.44977777777837,140.1488172043017,140.72,0.5706168323642508,0.28603658367346585,1.99
850,12750000.0,850.0,140.44977777777837,140.14795698924794,140.72,0.6507589092437533,0.49280806000056016,1.99
860,12900000.0,860.0,140.4000000000006,139.79010752688234,140.72,0.33710987064884024,0.4291344835818863,1.99
870,13050000.0,870.0,139.84711111111173,140.10666666666728,140.72,0.5366376286035299,0.4710640694877857,1.99
880,13200000.0,880.0,140.05688888888952,140.25204301075328,140.72,0.5094650219468418,0.4838550771093358,1.99
890,13350000.0,890.0,140.30933333333394,140.2219354838716,140.72,0.4530528211343053,0.37950243054818883,1.99
900,13500000.0,900.0,140.26488888888946,140.23655913978556,140.72,0.5991312832563681,0.330655139643687,1.99
910,13650000.0,910.0,139.7368888888895,139.75053763440923,140.72,0.49306715212867425,0.5223601922602944,1.99
920,13800000.0,920.0,139.81333333333396,139.7556989247318,140.72,0.47849935893758094,0.41103991749264873,1.99
930,13950000.0,930.0,139.7706666666673,140.03354838709737,140.72,0.5819084816695594,0.37454579723495224,1.99
940,14100000.0,940.0,139.8204444444451,139.86752688172103,140.72,0.6238706167690332,0.4667842216880991,1.99
950,14250000.0,950.0,140.5262222222228,139.9062365591404,140.72,0.504209264941625,0.29680172699869733,1.99
960,14400000.0,960.0,139.64622222222286,140.30451612903286,140.72,0.2364018587770532,0.3561043463055814,1.99
970,14550000.0,970.0,139.8720000000006,140.12731182795758,140.72,0.4185164467089761,0.4853684709569036,1.99
980,14700000.0,980.0,139.7511111111117,140.08688172043068,140.72,0.6321682402313163,0.2152761838075727,1.99
990,14850000.0,990.0,140.05866666666728,139.58881720430165,140.72,0.6108460686564515,0.4701362459905555,1.99


==> figures/corrdense/undiscounted/data/corrdense15kg999f10disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2573081400000001,0.2573081400000008,89.0,8.607229898184865,8.607229898184867,0.72
10,150000.0,10.0,4.89179492,4.298578346666665,89.0,8.5711011245587,8.746956955165658,0.72
20,300000.0,20.0,7.92682992,8.692194097333333,89.0,8.853122571666983,8.084610301261835,0.72
30,450000.0,30.0,10.889669165333334,13.899608313999996,89.0,8.118343350894962,7.959533372887122,0.72
40,600000.0,40.0,14.443460510666672,19.135895326666667,89.0,7.991590748122524,7.901840942080001,0.72
50,750000.0,50.0,17.594698793333333,23.266801933333333,89.0,7.744125945651131,7.392347076006485,0.72
60,900000.0,60.0,21.35616402666667,26.770852666666666,89.0,7.011866400692197,6.230786944632871,0.72
70,1050000.0,70.0,26.863367933333336,30.950908866666673,89.0,6.277153603319899,5.363624178437489,0.72
80,1200000.0,80.0,31.845080866666667,35.85927386666667,89.0,5.817649987480054,5.138006424644106,0.72
90,1350000.0,90.0,34.25205606666667,39.17007366666667,89.0,5.230482710130819,5.133078483573781,0.72
100,1500000.0,100.0,37.40985173333333,45.40651906666666,89.0,4.945839619268242,6.023612677021956,0.72
110,1650000.0,110.0,38.969425333333334,46.65153693333333,89.0,4.6402556412775535,5.990159339266504,0.72
120,1800000.0,120.0,43.315413066666665,51.198832866666656,89.0,4.815354378263085,5.778286850190741,0.72
130,1950000.0,130.0,45.5819258,55.31522593333333,89.0,5.640458099243314,5.486927975199734,0.72
140,2100000.0,140.0,48.082381533333326,57.01315246666666,89.0,7.115791327334013,5.177459714481143,0.72
150,2250000.0,150.0,49.541533199999996,58.96817660000001,89.0,6.7738181175373855,5.26666638168021,0.72
160,2400000.0,160.0,53.07115206666667,61.35144733333333,89.0,7.6397021869091635,5.41398510278588,0.72
170,2550000.0,170.0,56.58063253333332,63.48086766666666,89.0,7.111174106699386,5.759858641297273,0.72
180,2700000.0,180.0,58.94506686666667,65.6522288,89.0,7.432056309557516,5.451956394499949,0.72
190,2850000.0,190.0,59.74671846666666,69.57429566666666,89.0,7.149985412140209,4.409228785345219,0.72
200,3000000.0,200.0,62.12486153333334,70.40648793333334,89.0,7.687561823816041,4.582984852778855,0.72
210,3150000.0,210.0,62.269159266666655,71.84555826666666,89.0,7.091782968967489,4.783458847652809,0.72
220,3300000.0,220.0,67.03290566666666,74.93649066666667,89.0,6.610728969903085,4.192241996264242,0.72
230,3450000.0,230.0,69.40642253333334,75.2468812,89.0,5.5841208386990875,4.7659462768054475,0.72
240,3600000.0,240.0,70.30533033333334,76.63632419999999,89.0,5.627803367717824,4.623766763459526,0.72
250,3750000.0,250.0,70.49520780000002,76.99772153333333,89.0,5.256826703602932,5.068444075360251,0.72
260,3900000.0,260.0,73.70729006666666,78.05046633333332,89.0,5.127295597454789,5.396572828222464,0.72
270,4050000.0,270.0,75.87848973333331,77.93540046666668,89.0,3.8721292729646253,5.529869016385092,0.72
280,4200000.0,280.0,75.82113866666667,78.9136056,89.0,4.277571918468157,5.290192813141775,0.72
290,4350000.0,290.0,76.78829180000001,80.05716986666667,89.0,4.101212986801961,4.766086343705056,0.72
300,4500000.0,300.0,78.39527773333334,80.32658093333335,89.0,3.461718509330794,5.037251675075747,0.72
310,4650000.0,310.0,78.49353726666668,79.33946973333333,89.0,3.5162734069883452,5.655213328724555,0.72
320,4800000.0,320.0,79.32436066666666,80.02392780000001,89.0,3.26556766869298,5.513936486151917,0.72
330,4950000.0,330.0,81.00018746666667,81.25351646666668,89.0,3.0520588173253,4.94613197099546,0.72
340,5100000.0,340.0,80.79298473333333,81.72112213333331,89.0,3.5394530194976914,5.432696042779804,0.72
350,5250000.0,350.0,81.76495506666666,80.13270046666666,89.0,3.476576606163217,7.403496299010007,0.72
360,5400000.0,360.0,82.2074974,80.79648206666666,89.0,3.5764184708860696,6.487409370023235,0.72
370,5550000.0,370.0,82.57354979999998,82.5647928,89.0,3.4085657461650283,5.269193832500787,0.72
380,5700000.0,380.0,82.64815633333333,82.84624253333332,89.0,3.5683479596361756,4.689498280164103,0.72
390,5850000.0,390.0,82.77354426666668,83.54516333333335,89.0,3.5691176580477824,4.599841764053323,0.72
400,6000000.0,400.0,83.2578562,84.35063746666665,89.0,3.070902199773232,4.099887247433381,0.72
410,6150000.0,410.0,83.19758533333334,84.64184346666664,89.0,3.2044780352640867,3.963842238292363,0.72
420,6300000.0,420.0,83.11348853333332,84.85079726666666,89.0,3.479469945291006,3.435823222127409,0.72
430,6450000.0,430.0,83.48290413333332,85.19483740000003,89.0,3.3360116500057564,3.4580592572112745,0.72
440,6600000.0,440.0,84.29049839999999,85.9076684,89.0,2.6760177352683256,2.8097993403784285,0.72
450,6750000.0,450.0,85.00495966666668,86.03977139999999,89.0,2.3264895135479455,2.7585462895666257,0.72
460,6900000.0,460.0,85.99054206666665,86.16086920000001,89.0,1.794561428009569,2.5631448502982384,0.72
470,7050000.0,470.0,85.66707733333334,86.350663,89.0,1.8126947026009728,2.6790837429662555,0.72
480,7200000.0,480.0,85.44243386666663,86.80360486666667,89.0,2.3013829022016896,2.072427796445467,0.72
490,7350000.0,490.0,85.3590298,86.61048213333332,89.0,2.030983236673401,2.5253694801815074,0.72
500,7500000.0,500.0,85.08018706666665,86.32434180000001,89.0,2.4023835947329553,3.275938901262472,0.72
510,7650000.0,510.0,85.60018246666667,86.01140166666667,89.0,2.2115834478438816,3.050156205158435,0.72
520,7800000.0,520.0,85.19121726666665,86.46212266666666,89.0,2.934045302436881,2.839510937083564,0.72
530,7950000.0,530.0,85.27346966666666,86.22095326666665,89.0,2.3814491840341963,2.8410397631003566,0.72
540,8100000.0,540.0,86.48620193333335,86.38603853333335,89.0,2.022859180491107,2.672355588669271,0.72
550,8250000.0,550.0,86.96535266666666,86.36014073333335,89.0,1.3550501037511515,2.6827957520794303,0.72
560,8400000.0,560.0,87.56486720000001,85.82860233333332,89.0,1.4768323586485386,3.483470526049822,0.72
570,8550000.0,570.0,86.6552486,85.92125533333335,89.0,1.9812491579423022,3.389013589565519,0.72
580,8700000.0,580.0,87.3676174,86.12712899999998,89.0,1.508070239046254,3.1936835379101973,0.72
590,8850000.0,590.0,87.79440386666666,85.90523433333333,89.0,1.5515180198403704,3.4785496459711767,0.72
600,9000000.0,600.0,87.9814412,85.98644966666667,89.0,1.283136832990105,3.5806618916368396,0.72
610,9150000.0,610.0,88.15640526666668,85.70686960000002,89.0,0.7496825323595514,3.538086566345374,0.72
620,9300000.0,620.0,88.27376633333331,85.84692906666666,89.0,0.40372264539200564,3.49654008851854,0.72
630,9450000.0,630.0,88.3725872,86.77163573333334,89.0,0.8053445033402663,2.8656181240168177,0.72
640,9600000.0,640.0,88.05866573333334,87.01896946666668,89.0,0.5200624742062,2.0785330619805995,0.72
650,9750000.0,650.0,88.04347166666666,86.99849226666667,89.0,0.842081305168429,1.995787590251735,0.72
660,9900000.0,660.0,88.0470426,87.69530366666666,89.0,0.6409698603820976,1.6458730250201759,0.72
670,10050000.0,670.0,88.28399833333333,87.70545606666668,89.0,0.4533307723504142,1.2465371622675177,0.72
680,10200000.0,680.0,88.53004733333333,87.83668466666668,89.0,0.2837652024469498,1.1031479883475326,0.72
690,10350000.0,690.0,88.65966793333335,88.20264433333334,89.0,0.30135309227755575,1.2973256724676179,0.72
700,10500000.0,700.0,88.43989866666668,88.13723313333334,89.0,0.31527497006486993,0.9959352792946166,0.72
710,10650000.0,710.0,88.67347533333333,88.08591526666666,89.0,0.3706234800247607,1.127612352353034,0.72
720,10800000.0,720.0,88.25829106666667,88.21367620000001,89.0,0.3872167327978837,0.6391794202914968,0.72
730,10950000.0,730.0,88.59916206666666,88.30300026666667,89.0,0.5250739038047729,0.3876241034146987,0.72
740,11100000.0,740.0,88.5539862,88.39081333333336,89.0,0.31382475413600336,0.5028894792832664,0.72
750,11250000.0,750.0,88.7683942,88.62853839999998,89.0,0.30975043164035543,0.2516595048819333,0.72
760,11400000.0,760.0,88.56941173333333,88.1673058,89.0,0.36992598049658454,0.38936860321638167,0.72
770,11550000.0,770.0,88.23375633333333,88.33638739999999,89.0,0.30816199557349133,0.41405228718036924,0.72
780,11700000.0,780.0,88.64269113333333,88.52215500000003,89.0,0.2604248248573961,0.2450818947806904,0.72
790,11850000.0,790.0,88.97446980000001,88.46323099999998,89.0,0.3635667785245856,0.21514198891557368,0.72
800,12000000.0,800.0,88.43034626666669,88.60230073333334,89.0,0.3363719525419697,0.2544501013616351,0.72
810,12150000.0,810.0,88.62998939999999,88.66281520000001,89.0,0.370923532915439,0.30365388146424266,0.72
820,12300000.0,820.0,88.5099876,88.51292666666667,89.0,0.29130767933750734,0.3151691269596126,0.72
830,12450000.0,830.0,88.45639053333333,88.68774773333331,89.0,0.29046064256204024,0.3296663182958128,0.72
840,12600000.0,840.0,88.83436199999998,88.65615673333335,89.0,0.36321294136444426,0.19993710478015717,0.72
850,12750000.0,850.0,88.82134733333332,88.58945066666666,89.0,0.4440480021384179,0.3033407653352859,0.72
860,12900000.0,860.0,88.85214526666667,88.35064820000001,89.0,0.24197716162592187,0.2825094214795141,0.72
870,13050000.0,870.0,88.3403208,88.61649326666667,89.0,0.358286098207439,0.31211484867953804,0.72
880,13200000.0,880.0,88.53990933333334,88.67300666666667,89.0,0.33238173368036833,0.34124160180026947,0.72
890,13350000.0,890.0,88.71398700000002,88.64884506666665,89.0,0.3319655276818331,0.26228874347652975,0.72
900,13500000.0,900.0,88.80744960000001,88.73265073333333,89.0,0.3819281348199469,0.23093853276335513,0.72
910,13650000.0,910.0,88.38064106666667,88.39196599999998,89.0,0.31195705876046637,0.34743108838749853,0.72
920,13800000.0,920.0,88.35348379999999,88.36776166666667,89.0,0.31084885158388603,0.28188228072459176,0.72
930,13950000.0,930.0,88.26663646666667,88.56871473333332,89.0,0.44131148734060777,0.22340939458638084,0.72
940,14100000.0,940.0,88.28778293333333,88.46693373333333,89.0,0.38602404643619687,0.3053095179357313,0.72
950,14250000.0,950.0,88.80233873333333,88.4821744,89.0,0.3779799094690052,0.19949199878266302,0.72
960,14400000.0,960.0,88.36644566666665,88.71426793333333,89.0,0.19478484630296605,0.22548076213318372,0.72
970,14550000.0,970.0,88.4117776,88.55241006666665,89.0,0.2591714109071898,0.3181229447994429,0.72
980,14700000.0,980.0,88.36451173333333,88.60775459999998,89.0,0.41227328359930254,0.16898076453835978,0.72
990,14850000.0,990.0,88.5298442,88.29552733333331,89.0,0.4077319068885544,0.28566977727235093,0.72


==> figures/corrdense/undiscounted/data/corrdense15kg99f10disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.24888888888890862,0.24888888888890884,140.72,13.603133362994152,13.603133362994152,1.99
10,150000.0,10.0,7.774222222222259,15.532879818594155,140.72,14.00443857094681,12.874831704527978,1.99
20,300000.0,20.0,12.92266666666671,39.13160997732438,140.72,14.015190815827742,10.347225531960387,1.99
30,450000.0,30.0,16.903111111111155,59.20562358276674,140.72,12.926981640513706,8.132677498723313,1.99
40,600000.0,40.0,20.832000000000058,74.18956916099823,140.72,12.711753066200139,6.611858256841332,1.99
50,750000.0,50.0,25.52000000000007,86.41777777777845,140.72,12.049925304837746,6.984806761618649,1.99
60,900000.0,60.0,30.36622222222229,96.22294784580579,140.72,11.3068181647284,6.085348082517558,1.99
70,1050000.0,70.0,36.853333333333445,103.50548752834558,140.72,11.210983269251134,6.525454288747708,1.99
80,1200000.0,80.0,42.6613333333335,107.78376417233656,140.72,11.973386902401414,6.811318039406415,1.99
90,1350000.0,90.0,45.60355555555575,110.70439909297153,140.72,11.63254092022963,7.341323926610586,1.99
100,1500000.0,100.0,49.251555555555775,112.3854875283457,140.72,10.615669199671785,7.13599072873974,1.99
110,1650000.0,110.0,53.879111111111364,114.78385487528445,140.72,10.707520171310422,7.919463942419126,1.99
120,1800000.0,120.0,60.22755555555589,116.7043990929715,140.72,10.52162935221255,8.782802721135651,1.99
130,1950000.0,130.0,62.58311111111147,119.37668934240455,140.72,10.736570065117538,9.17638293449338,1.99
140,2100000.0,140.0,67.56800000000041,120.99609977324353,140.72,11.856005608574504,9.494687962833341,1.99
150,2250000.0,150.0,70.90844444444492,122.52244897959272,140.72,11.912407431985459,9.36372323289312,1.99
160,2400000.0,160.0,76.23111111111167,123.69886621315277,140.72,12.752915927059128,9.219093138908418,1.99
170,2550000.0,170.0,79.79200000000058,124.77333333333416,140.72,12.515294242201477,8.92576062822077,1.99
180,2700000.0,180.0,80.60622222222283,125.5227210884362,140.72,11.49067867169991,8.648767396931294,1.99
190,2850000.0,190.0,83.22666666666731,126.00616780045438,140.72,10.632518302111876,8.258681076265907,1.99
200,3000000.0,200.0,83.88622222222287,126.03827664399176,140.72,10.96948100992761,8.366117677456657,1.99
210,3150000.0,210.0,84.73600000000064,126.56399092970602,140.72,11.489033739047999,8.351852622006648,1.99
220,3300000.0,220.0,87.31377777777844,126.97850340136135,140.72,12.225022713897138,8.422497771206261,1.99
230,3450000.0,230.0,86.5671111111118,127.62013605442255,140.72,11.76766737355956,8.431260104628512,1.99
240,3600000.0,240.0,87.99111111111179,128.31074829932052,140.72,12.672001005877808,8.338837420653904,1.99
250,3750000.0,250.0,89.25155555555622,128.2352834467128,140.72,12.469850094781913,8.788515688205988,1.99
260,3900000.0,260.0,92.68266666666737,128.576326530613,140.72,12.680823346187736,8.7074865377238,1.99
270,4050000.0,270.0,94.2186666666674,128.88634920634996,140.72,12.306303252068934,8.453623365480517,1.99
280,4200000.0,280.0,92.66844444444516,128.2024489795926,140.72,11.71135562729774,8.661255738386178,1.99
290,4350000.0,290.0,94.01244444444518,128.16344671201887,140.72,12.264780041039826,8.939419403881024,1.99
300,4500000.0,300.0,95.48444444444519,127.80408163265378,140.72,12.414921201107088,9.008905922913176,1.99
310,4650000.0,310.0,95.79911111111187,127.93904761904834,140.72,11.80829009887868,9.04897599329387,1.99
320,4800000.0,320.0,97.678222222223,128.06893424036355,140.72,12.301171157758356,9.10800317347688,1.99
330,4950000.0,330.0,99.48444444444523,128.28517006802792,140.72,12.802694523170477,9.179592726821818,1.99
340,5100000.0,340.0,100.36977777777854,128.03120181405967,140.72,13.225808122335902,9.359736397146278,1.99
350,5250000.0,350.0,100.29688888888965,128.43736961451316,140.72,12.998963541439789,8.961217913228154,1.99
360,5400000.0,360.0,99.71555555555629,128.67537414966057,140.72,12.2068505443532,8.925084735950701,1.99
370,5550000.0,370.0,99.54311111111188,129.27201814059026,140.72,11.390424371488699,8.687958680179674,1.99
380,5700000.0,380.0,100.20622222222296,129.70267573696214,140.72,12.681071963623108,8.506953914543299,1.99
390,5850000.0,390.0,101.42044444444521,129.30448979591912,140.72,12.564574709199368,8.321294498345583,1.99
400,6000000.0,400.0,101.60888888888964,129.18639455782383,140.72,12.215274180257772,8.5518876801456,1.99
410,6150000.0,410.0,103.46311111111184,129.01297052154266,140.72,12.92069763258118,8.681089287482875,1.99
420,6300000.0,420.0,104.19733333333407,128.7871201814066,140.72,13.220362254480294,8.710750417445542,1.99
430,6450000.0,430.0,104.80888888888965,128.8437188208624,140.72,13.532543009267227,8.887696068825598,1.99
440,6600000.0,440.0,103.9395555555563,128.67664399093042,140.72,13.079468717482197,9.155686284000117,1.99
450,6750000.0,450.0,103.70311111111188,128.72453514739303,140.72,13.569979872827194,9.13671736472838,1.99
460,6900000.0,460.0,105.25511111111187,128.4350113378692,140.72,13.556229625859752,9.35395325618425,1.99
470,7050000.0,470.0,105.9697777777785,129.22902494331134,140.72,13.878735878880674,9.154881047573772,1.99
480,7200000.0,480.0,106.3057777777785,129.078639455783,140.72,14.20545810806419,9.127460327301796,1.99
490,7350000.0,490.0,107.23377777777847,129.04344671201886,140.72,14.486971132620935,9.210388975947897,1.99
500,7500000.0,500.0,107.29600000000073,128.9082993197286,140.72,14.264060793972263,9.301010217969047,1.99
510,7650000.0,510.0,105.36533333333405,128.8999546485268,140.72,14.841832471716842,9.204096530334704,1.99
520,7800000.0,520.0,105.28000000000068,128.88816326530682,140.72,14.705722021815689,9.19162202130384,1.99
530,7950000.0,530.0,107.17155555555628,128.79782312925244,140.72,13.899389460742244,9.192921820521562,1.99
540,8100000.0,540.0,109.3866666666674,129.1916553287989,140.72,14.571730866142161,9.061380600636744,1.99
550,8250000.0,550.0,109.79911111111187,129.12181405895763,140.72,14.300459593425185,9.077114614126616,1.99
560,8400000.0,560.0,111.80444444444517,129.45215419501207,140.72,14.67046261223132,8.936142370223546,1.99
570,8550000.0,570.0,111.83822222222294,130.3330612244905,140.72,14.725550363554856,8.580956486258449,1.99
580,8700000.0,580.0,112.47822222222293,130.83120181405968,140.72,14.834416036539686,8.586436014262729,1.99
590,8850000.0,590.0,113.04711111111183,131.04380952381018,140.72,14.923960951182988,8.654188460447202,1.99
600,9000000.0,600.0,111.52355555555626,131.16807256235896,140.72,15.684856460233556,8.40757382384615,1.99
610,9150000.0,610.0,111.56444444444514,130.67464852607776,140.72,16.083650284101026,8.866999871626433,1.99
620,9300000.0,620.0,112.28622222222293,130.65922902494398,140.72,15.525895002738167,9.154569370374748,1.99
630,9450000.0,630.0,113.09511111111185,130.88018140589637,140.72,15.441274150775515,8.852370694534196,1.99
640,9600000.0,640.0,111.46133333333405,131.00117913832267,140.72,15.823463567128952,8.627712018607001,1.99
650,9750000.0,650.0,112.12800000000071,131.02530612244968,140.72,16.33395035639287,8.533466535256634,1.99
660,9900000.0,660.0,112.49600000000073,130.99410430839072,140.72,16.132603590765047,8.380692117837935,1.99
670,10050000.0,670.0,114.02844444444511,131.49079365079436,140.72,15.913915522566988,8.062681167744813,1.99
680,10200000.0,680.0,115.94666666666743,131.86412698412767,140.72,14.880515720785525,7.772358636780185,1.99
690,10350000.0,690.0,116.3128888888896,132.04643990929773,140.72,15.224430967787246,7.572026085889983,1.99
700,10500000.0,700.0,116.75733333333402,132.15201814059023,140.72,15.445149560699292,7.8495103474787635,1.99
710,10650000.0,710.0,117.38844444444514,132.17505668934308,140.72,15.37509163900987,7.908793103267226,1.99
720,10800000.0,720.0,116.75911111111184,132.57650793650865,140.72,15.337898994231614,7.593852521766321,1.99
730,10950000.0,730.0,117.73511111111178,132.6501587301594,140.72,15.666774801772132,7.629612674696684,1.99
740,11100000.0,740.0,118.34666666666732,132.66721088435443,140.72,15.349957425162867,7.906504857453618,1.99
750,11250000.0,750.0,118.5457777777784,132.99428571428638,140.72,15.677587701319963,7.90504959172953,1.99
760,11400000.0,760.0,119.08800000000066,133.3565532879825,140.72,15.128379343108987,8.136384591336585,1.99
770,11550000.0,770.0,119.26400000000066,133.50712018140652,140.72,14.995038398075428,8.256958457014026,1.99
780,11700000.0,780.0,119.54844444444511,133.57333333333392,140.72,14.818359832492074,8.349763729943266,1.99
790,11850000.0,790.0,120.1635555555562,133.62340136054485,140.72,14.836743877097271,8.464721375872923,1.99
800,12000000.0,800.0,119.55377777777845,133.4820861678011,140.72,14.530508902011896,8.276434386720833,1.99
810,12150000.0,810.0,119.40800000000067,133.51419501133847,140.72,14.725301139770874,8.45383187955433,1.99
820,12300000.0,820.0,119.14844444444513,133.3540136054428,140.72,14.461583323148448,8.524809072771628,1.99
830,12450000.0,830.0,118.81955555555618,133.06702947845866,140.72,15.409048148515822,9.021549750410253,1.99
840,12600000.0,840.0,119.33688888888952,133.27292517006862,140.72,15.32758900554421,8.770955316309106,1.99
850,12750000.0,850.0,119.05066666666731,133.16498866213215,140.72,15.169576651354728,8.815311395093229,1.99
860,12900000.0,860.0,118.98488888888954,133.0556009070301,140.72,15.233903016789817,8.914659963850434,1.99
870,13050000.0,870.0,119.05422222222292,133.17968253968314,140.72,15.273656612453264,8.721094511322729,1.99
880,13200000.0,880.0,118.14044444444512,133.28925170068086,140.72,15.973659786416782,8.728929719026457,1.99
890,13350000.0,890.0,118.50488888888958,133.34204081632714,140.72,15.80301427384781,8.625520182285353,1.99
900,13500000.0,900.0,118.74133333333403,133.39827664399158,140.72,15.949715654891513,8.561025479930315,1.99
910,13650000.0,910.0,119.56088888888958,133.27437641723418,140.72,15.889281284580518,8.58436973066496,1.99
920,13800000.0,920.0,119.38666666666731,133.59473922902555,140.72,16.060008943516184,8.234160252578993,1.99
930,13950000.0,930.0,119.8364444444451,133.61487528344733,140.72,16.283892562523544,8.305675933419202,1.99
940,14100000.0,940.0,120.30222222222282,133.77723356009133,140.72,16.66823009999974,8.18096140336358,1.99
950,14250000.0,950.0,120.47822222222284,133.48988662131583,140.72,16.46350071517293,8.374906354596623,1.99
960,14400000.0,960.0,120.24711111111174,133.33297052154256,140.72,16.148864791822792,8.566373249787954,1.99
970,14550000.0,970.0,120.16000000000058,133.27854875283506,140.72,16.469392446948287,8.654422185096625,1.99
980,14700000.0,980.0,121.06666666666729,133.02929705215482,140.72,15.702238215471356,8.910760596900547,1.99
990,14850000.0,990.0,121.76888888888949,133.11002267573753,140.72,15.535065388854926,8.952965823927348,1.99


==> figures/corrdense/undiscounted/data/corrdense15kg99f10disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.05605113506666672,0.05605113506666683,13.9,1.33044813273715,1.3304481327371498,0.11
10,150000.0,10.0,0.8456257713333334,1.5504355046666667,13.9,1.392703148386713,1.3021026056961402,0.11
20,300000.0,20.0,1.3086179646666667,3.984666806666666,13.9,1.4976530176672311,1.0594884148548693,0.11
30,450000.0,30.0,1.815513014666667,6.20450274,13.9,1.3785169538178712,0.8753090715803556,0.11
40,600000.0,40.0,2.3591732666666663,8.079430606666667,13.9,1.3503796824690861,0.7583179793188705,0.11
50,750000.0,50.0,2.820228783466667,9.626818446666666,13.9,1.372938439480971,0.7383924624659803,0.11
60,900000.0,60.0,3.414028389333333,10.86638373333333,13.9,1.330554710538278,0.5993362988793127,0.11
70,1050000.0,70.0,3.88082201,11.789952866666663,13.9,1.314910529655104,0.5236882837714125,0.11
80,1200000.0,80.0,4.758697335333334,12.208634066666667,13.9,1.446344603472525,0.48189685536944804,0.11
90,1350000.0,90.0,4.944711014666668,12.529712766666668,13.9,1.3627377757706953,0.5086172878186778,0.11
100,1500000.0,100.0,5.621072595999999,12.757971166666666,13.9,1.3053490822606475,0.43672985391899716,0.11
110,1650000.0,110.0,6.050412293333335,12.961554266666667,13.9,1.291080583314066,0.42772406335778207,0.11
120,1800000.0,120.0,7.063666973333333,13.116732400000002,13.9,1.2279288968476352,0.40492118465464205,0.11
130,1950000.0,130.0,7.474370319999999,13.281195799999999,13.9,1.3063564063669741,0.4163149177906565,0.11
140,2100000.0,140.0,8.047192879999999,13.448391033333332,13.9,1.3919950433198922,0.36177920648072615,0.11
150,2250000.0,150.0,8.506534413333334,13.574807433333332,13.9,1.3690000795192323,0.2951395713298413,0.11
160,2400000.0,160.0,9.087653073333334,13.733634100000002,13.9,1.4786659957436734,0.20394679087386597,0.11
170,2550000.0,170.0,9.442559386666666,13.7225923,13.9,1.3437670839450895,0.1869752255938841,0.11
180,2700000.0,180.0,9.632846533333332,13.821691666666668,13.9,1.2744169779545218,0.12363608120898255,0.11
190,2850000.0,190.0,10.015841066666667,13.833520466666666,13.9,1.166744283295056,0.13119888903037535,0.11
200,3000000.0,200.0,10.230158833333336,13.836147799999999,13.9,1.1238625456706268,0.1323711019459589,0.11
210,3150000.0,210.0,10.527699973333332,13.874785433333333,13.9,1.139021920869393,0.0963932775690493,0.11
220,3300000.0,220.0,10.826421773333331,13.884668266666667,13.9,1.0632709775594171,0.09445194332273117,0.11
230,3450000.0,230.0,10.862431633333332,13.925607366666668,13.9,0.9352927206381549,0.1002029958954523,0.11
240,3600000.0,240.0,10.959329626666666,13.903685866666667,13.9,0.9852792196804121,0.08960941361374282,0.11
250,3750000.0,250.0,11.089160233333335,13.899231033333335,13.9,0.8244859361839866,0.08153150614565519,0.11
260,3900000.0,260.0,11.508744400000001,13.915258066666667,13.9,0.8018319338691549,0.10237852599926396,0.11
270,4050000.0,270.0,11.725676733333335,13.924201433333332,13.9,0.8416378079758328,0.10225250362260134,0.11
280,4200000.0,280.0,11.755237566666667,13.883836,13.9,0.7755296034159807,0.06829974281799663,0.11
290,4350000.0,290.0,11.8586292,13.942579433333332,13.9,0.6334342634467874,0.07984769402649869,0.11
300,4500000.0,300.0,12.331458833333333,13.967046466666666,13.9,0.6340391638136291,0.07979478420660503,0.11
310,4650000.0,310.0,12.056719166666666,13.947536266666667,13.9,0.754100469546649,0.058661437047874646,0.11
320,4800000.0,320.0,12.308792100000002,13.940747466666666,13.9,0.7286736444837073,0.05505168311050499,0.11
330,4950000.0,330.0,12.498676266666667,13.978696933333332,13.9,0.7438883731730378,0.0608590420207739,0.11
340,5100000.0,340.0,12.363839133333334,13.9677235,13.9,0.7409572298899952,0.0822382713725003,0.11
350,5250000.0,350.0,12.5381554,13.9590573,13.9,0.6628064545257072,0.07043196718589013,0.11
360,5400000.0,360.0,12.7340852,13.938887166666666,13.9,0.6483661771809319,0.05598546643628762,0.11
370,5550000.0,370.0,12.948807366666667,13.955627933333334,13.9,0.427315886380559,0.047033396977290594,0.11
380,5700000.0,380.0,12.991028133333336,13.995545866666669,13.9,0.4860260393207999,0.0387969964958383,0.11
390,5850000.0,390.0,13.069410899999998,13.9456744,13.9,0.43178575051955065,0.029039202695580635,0.11
400,6000000.0,400.0,12.896272366666667,13.948563166666665,13.9,0.48116180872654696,0.044928816808155074,0.11
410,6150000.0,410.0,13.099409900000003,13.981570733333333,13.9,0.4367376024284819,0.054777674160231146,0.11
420,6300000.0,420.0,13.137815800000002,13.9165731,13.9,0.47512278536854674,0.03455489197302892,0.11
430,6450000.0,430.0,13.2025751,13.973358333333332,13.9,0.47564913110363255,0.045182567484788765,0.11
440,6600000.0,440.0,13.236440133333334,13.993428366666665,13.9,0.4360042135951243,0.0530168002307312,0.11
450,6750000.0,450.0,13.162335033333337,13.956817833333332,13.9,0.4250190246651204,0.05622334192194635,0.11
460,6900000.0,460.0,13.2300619,13.962918933333333,13.9,0.3523847617897961,0.0441442302858277,0.11
470,7050000.0,470.0,13.235064600000003,13.999744366666668,13.9,0.3509115599242178,0.0532324655165511,0.11
480,7200000.0,480.0,13.293011866666665,14.004724366666668,13.9,0.3722678259193859,0.045778462460018904,0.11
490,7350000.0,490.0,13.372075566666668,13.993764733333332,13.9,0.3785382310942774,0.045734915227468954,0.11
500,7500000.0,500.0,13.453614033333333,14.021941733333334,13.9,0.3605782216086477,0.04499724299343018,0.11
510,7650000.0,510.0,13.2828914,13.973182000000001,13.9,0.3859197888972511,0.036634585952457076,0.11
520,7800000.0,520.0,13.284574,13.960611133333336,13.9,0.45742862790823285,0.047117198654743904,0.11
530,7950000.0,530.0,13.452585266666665,13.987863033333333,13.9,0.3487310043511559,0.03505971717468904,0.11
540,8100000.0,540.0,13.473638266666665,14.009555966666666,13.9,0.4177145037933536,0.045261004999714395,0.11
550,8250000.0,550.0,13.286037533333332,13.981025266666666,13.9,0.4395440771462961,0.05740460018973048,0.11
560,8400000.0,560.0,13.485834233333334,13.970491866666668,13.9,0.4118218736315711,0.04393204147523961,0.11
570,8550000.0,570.0,13.406333433333335,13.981558599999998,13.9,0.4027236909608768,0.05325036243619234,0.11
580,8700000.0,580.0,13.426028533333332,13.983504233333333,13.9,0.4227018514926746,0.025150197652211135,0.11
590,8850000.0,590.0,13.472251066666665,14.001204266666665,13.9,0.38129060305579654,0.045944286152627446,0.11
600,9000000.0,600.0,13.493356433333336,14.0013802,13.9,0.44200220339428953,0.04039371124830059,0.11
610,9150000.0,610.0,13.467506666666667,13.956303266666668,13.9,0.5199093970784484,0.02213310610169058,0.11
620,9300000.0,620.0,13.502550866666667,13.9856148,13.9,0.4362316970471315,0.042003060340362365,0.11
630,9450000.0,630.0,13.6109904,14.001933800000002,13.9,0.40898145075199166,0.04474959341969623,0.11
640,9600000.0,640.0,13.444946666666668,13.949936166666669,13.9,0.4061946704532294,0.033826270114288785,0.11
650,9750000.0,650.0,13.434892566666667,13.953447766666667,13.9,0.4862165528053347,0.04494646854847674,0.11
660,9900000.0,660.0,13.489137933333335,13.941656366666665,13.9,0.44087201448212265,0.033313665301249684,0.11
670,10050000.0,670.0,13.563082000000001,13.98734543333333,13.9,0.4391248345558697,0.037633112691301276,0.11
680,10200000.0,680.0,13.713589033333331,13.987505899999999,13.9,0.29514825785484233,0.03943495375666406,0.11
690,10350000.0,690.0,13.609599366666668,13.987613066666665,13.9,0.3436632960978153,0.0495485817619674,0.11
700,10500000.0,700.0,13.672728599999997,14.009562633333333,13.9,0.41062641012809714,0.0426305488333608,0.11
710,10650000.0,710.0,13.694724900000002,13.985947466666666,13.9,0.38893905817681107,0.04136032840102682,0.11
720,10800000.0,720.0,13.73195,13.9949734,13.9,0.32957387423101037,0.039070539869093056,0.11
730,10950000.0,730.0,13.684299066666666,14.0117081,13.9,0.3997002203931258,0.04585835109984892,0.11
740,11100000.0,740.0,13.724807733333334,13.978307166666665,13.9,0.355360013352893,0.03490923601980589,0.11
750,11250000.0,750.0,13.650189000000001,13.953820666666667,13.9,0.39319766503117365,0.038588710000729276,0.11
760,11400000.0,760.0,13.762241533333333,14.012060833333331,13.9,0.2970486818230732,0.0472987904499276,0.11
770,11550000.0,770.0,13.722249733333332,13.984968866666666,13.9,0.3413720261816474,0.0338602118642413,0.11
780,11700000.0,780.0,13.809896933333333,13.952374133333334,13.9,0.24971450398518835,0.04197981582055791,0.11
790,11850000.0,790.0,13.807129166666668,14.014051933333333,13.9,0.27475744217853687,0.05628438885741386,0.11
800,12000000.0,800.0,13.823025133333333,14.001585666666667,13.9,0.2693654568575224,0.04454504755765439,0.11
810,12150000.0,810.0,13.866680033333331,13.9773306,13.9,0.246426725755724,0.039494259719432254,0.11
820,12300000.0,820.0,13.879728633333333,13.992926066666667,13.9,0.17273922439976022,0.06023168751344147,0.11
830,12450000.0,830.0,13.750572599999998,13.958802,13.9,0.15958494611512847,0.07797445126626792,0.11
840,12600000.0,840.0,13.795802266666666,13.964204733333334,13.9,0.16432905768151498,0.05113084488972467,0.11
850,12750000.0,850.0,13.849932599999997,13.953693399999999,13.9,0.1935512490030026,0.04570456059143438,0.11
860,12900000.0,860.0,13.924441600000002,13.981503266666664,13.9,0.19834050558229493,0.05597306450389618,0.11
870,13050000.0,870.0,13.762299299999999,13.987753066666667,13.9,0.2125126408709708,0.03655768566394619,0.11
880,13200000.0,880.0,13.7324728,13.974837733333334,13.9,0.2981401440718667,0.04540283202898219,0.11
890,13350000.0,890.0,13.852139566666665,13.957473600000002,13.9,0.2625504566839207,0.0646315994721242,0.11
900,13500000.0,900.0,13.901284,13.965970433333334,13.9,0.27346749573925055,0.03931027436631839,0.11
910,13650000.0,910.0,13.783685866666668,13.938191899999998,13.9,0.283193003197786,0.06463347626059353,0.11
920,13800000.0,920.0,13.712189599999997,13.980567,13.9,0.21660679481187242,0.051810232516847826,0.11
930,13950000.0,930.0,13.6980402,14.0008618,13.9,0.2563979059799562,0.053769911166552914,0.11
940,14100000.0,940.0,13.7330239,14.013700066666663,13.9,0.22812814841076393,0.038241924482638065,0.11
950,14250000.0,950.0,13.851377333333334,14.006338033333332,13.9,0.22328834516384344,0.04988164760020786,0.11
960,14400000.0,960.0,13.886888366666666,13.942317599999999,13.9,0.23820413429123896,0.03914318617314848,0.11
970,14550000.0,970.0,13.801343633333333,14.0175132,13.9,0.17752948115039358,0.0632511757801849,0.11
980,14700000.0,980.0,13.805792633333333,13.952160933333333,13.9,0.1681701823296019,0.05257998779698,0.11
990,14850000.0,990.0,13.91017353333333,13.982348533333333,13.9,0.1787870561834381,0.042302068881200285,0.11


==> figures/corrdense/undiscounted/data/corrdense20kg995f8disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2973333333333516,0.4226666666666873,140.72,13.569327042203094,13.505849199110308,1.99
8,120000.0,8.0,6.462666666666704,10.436862745098077,140.72,13.88154102028694,13.217706053390843,1.99
16,240000.0,16.0,11.356000000000046,25.370196078431444,140.72,13.868506315549194,13.072396232467202,1.99
24,360000.0,24.0,16.42266666666673,39.629281045751775,140.72,14.647590364730027,12.694454087845505,1.99
32,480000.0,32.0,21.104000000000074,49.14823529411785,140.72,14.171294982472515,11.603466439069482,1.99
40,600000.0,40.0,24.34266666666674,59.794248366013385,140.72,12.688164682998387,10.706153755998095,1.99
48,720000.0,48.0,27.96666666666673,67.92810457516383,140.72,11.404621798499775,8.856181975711019,1.99
56,840000.0,56.0,34.64933333333341,75.39947712418353,140.72,10.773216101769293,9.064958012091466,1.99
64,960000.0,64.0,41.42400000000013,82.90483660130784,140.72,10.897918483595648,7.824308599718777,1.99
72,1080000.0,72.0,46.33866666666684,86.60444444444514,140.72,10.330265339846544,7.49525109602832,1.99
80,1200000.0,80.0,49.01066666666686,90.6745098039223,140.72,9.141977791944091,7.8572120590691465,1.99
88,1320000.0,88.0,52.91866666666689,93.93751633987007,140.72,9.385594087649634,8.527097113131331,1.99
96,1440000.0,96.0,55.90133333333358,98.83398692810543,140.72,9.029639211819859,8.241932058053575,1.99
104,1560000.0,104.0,60.398666666667005,103.55372549019695,140.72,8.738512648494673,8.797261234715297,1.99
112,1680000.0,112.0,62.48533333333368,106.90065359477214,140.72,9.052433868867123,9.069838681025999,1.99
120,1800000.0,120.0,64.01066666666703,107.30457516339962,140.72,8.145151596856662,8.559863423461803,1.99
128,1920000.0,128.0,65.56133333333372,110.25385620915128,140.72,8.819752962334745,8.079999254939604,1.99
136,2040000.0,136.0,69.6813333333338,113.45490196078522,140.72,9.109761736520245,8.9682317340694,1.99
144,2160000.0,144.0,72.33200000000049,116.73777777777869,140.72,9.804385098213194,8.45876790552481,1.99
152,2280000.0,152.0,76.36666666666721,119.57411764705972,140.72,9.736689889675358,8.099471164284914,1.99
160,2400000.0,160.0,77.41200000000056,120.07137254902055,140.72,10.88107508983776,8.528520133327307,1.99
168,2520000.0,168.0,82.01200000000063,121.8564705882362,140.72,11.286834972508617,8.205441489893893,1.99
176,2640000.0,176.0,86.58400000000069,122.25385620915121,140.72,12.090186215350572,8.38385784289357,1.99
184,2760000.0,184.0,87.95066666666739,121.90901960784397,140.72,11.349243542218064,8.702495697355426,1.99
192,2880000.0,192.0,89.09200000000072,121.6773856209159,140.72,11.755185138184745,9.224132635534614,1.99
200,3000000.0,200.0,89.86400000000071,122.72130718954331,140.72,12.713316968452489,9.074452433286922,1.99
208,3120000.0,208.0,91.45066666666737,122.93751633987011,140.72,12.78766453919126,9.10971488712647,1.99
216,3240000.0,216.0,93.48400000000075,124.03843137254984,140.72,12.51256806217151,8.568112502382723,1.99
224,3360000.0,224.0,95.94400000000074,123.97385620915117,140.72,12.710251372791205,8.548525853043364,1.99
232,3480000.0,232.0,98.15333333333407,124.14823529411849,140.72,13.21563502120021,8.231517030387593,1.99
240,3600000.0,240.0,100.45200000000078,124.88627450980475,140.72,12.752773091703027,7.921499585412295,1.99
248,3720000.0,248.0,102.16400000000084,125.868496732027,140.72,12.674630133830638,7.346037546290966,1.99
256,3840000.0,256.0,101.56133333333418,126.33071895424922,140.72,12.362647530952614,7.694024675654233,1.99
264,3960000.0,264.0,103.80000000000085,127.27869281045838,140.72,12.7834426222535,7.207160810794664,1.99
272,4080000.0,272.0,101.78400000000077,128.25490196078516,140.72,13.248116553905001,6.888304753646672,1.99
280,4200000.0,280.0,102.98133333333415,128.39895424836686,140.72,13.280790027685029,7.172945161845483,1.99
288,4320000.0,288.0,102.54800000000077,128.51450980392238,140.72,14.074158431000772,7.479917009919441,1.99
296,4440000.0,296.0,103.87466666666745,128.97542483660214,140.72,13.450999279940827,7.415427457490441,1.99
304,4560000.0,304.0,105.04400000000074,129.60679738562172,140.72,13.810443398738583,7.561633070424408,1.99
312,4680000.0,312.0,107.4480000000008,130.18535947712496,140.72,12.23154679751672,6.991197763944883,1.99
320,4800000.0,320.0,106.89200000000079,130.87111111111187,140.72,12.651126854766607,6.901263973823193,1.99
328,4920000.0,328.0,109.13733333333413,130.5152941176478,140.72,12.08450877419325,7.126625330206021,1.99
336,5040000.0,336.0,110.39600000000083,131.12183006536026,140.72,11.92545478464098,7.17520555292537,1.99
344,5160000.0,344.0,109.67600000000083,131.22509803921642,140.72,11.551686681919124,7.605027610310058,1.99
352,5280000.0,352.0,110.51466666666754,132.0828758169942,140.72,11.635603916828842,6.987140194365241,1.99
360,5400000.0,360.0,111.12133333333414,131.64888888888962,140.72,11.925497888540708,7.525767155864331,1.99
368,5520000.0,368.0,110.42000000000081,131.73568627451053,140.72,11.987551141561664,8.17838665343825,1.99
376,5640000.0,376.0,109.44133333333414,131.51633986928178,140.72,11.915903333127279,8.198221777754434,1.99
384,5760000.0,384.0,111.1266666666675,131.2786928104582,140.72,11.379682305905948,8.460595013469248,1.99
392,5880000.0,392.0,111.99200000000084,131.03947712418375,140.72,10.844860907943485,8.038274620649066,1.99
400,6000000.0,400.0,114.24133333333415,131.21777777777848,140.72,10.80008334781776,8.09205181486966,1.99
408,6120000.0,408.0,116.49200000000084,130.98222222222293,140.72,10.490020782774462,8.253058618832096,1.99
416,6240000.0,416.0,115.99200000000087,131.31712418300722,140.72,10.39901309308491,8.089779635149624,1.99
424,6360000.0,424.0,115.50800000000088,131.75843137254972,140.72,10.205770201272122,7.856673268501193,1.99
432,6480000.0,432.0,117.04400000000084,131.4075816993471,140.72,10.485765578937322,8.018217940350835,1.99
440,6600000.0,440.0,118.38800000000087,131.64522875817065,140.72,10.127103876325394,7.672404971114218,1.99
448,6720000.0,448.0,118.29466666666757,131.96496732026213,140.72,9.700612698898594,7.7382797534428684,1.99
456,6840000.0,456.0,119.21600000000088,132.19869281045825,140.72,9.907565577004718,7.385374937413128,1.99
464,6960000.0,464.0,119.73600000000084,132.3304575163406,140.72,10.156468564836672,7.01781235273514,1.99
472,7080000.0,472.0,118.20133333333412,132.68549019607914,140.72,11.157022111010988,6.9949483001145065,1.99
480,7200000.0,480.0,117.74133333333415,132.23633986928178,140.72,10.910340521965052,7.184346725887621,1.99
488,7320000.0,488.0,119.02000000000082,131.88235294117717,140.72,10.810011557193942,7.4105643388502545,1.99
496,7440000.0,496.0,119.4506666666675,131.99450980392228,140.72,11.081684537263248,7.280594901473762,1.99
504,7560000.0,504.0,119.28666666666751,131.89411764705952,140.72,11.250315114404263,7.5825523581551435,1.99
512,7680000.0,512.0,119.88533333333417,132.1040522875824,140.72,10.683590796830503,7.690005815340446,1.99
520,7800000.0,520.0,120.46133333333415,131.98823529411837,140.72,10.758902880564097,7.372971811842184,1.99
528,7920000.0,528.0,120.48933333333412,131.94379084967392,140.72,11.153418796243459,7.3484119125914,1.99
536,8040000.0,536.0,120.52800000000077,132.1372549019615,140.72,11.789652290050151,7.145956414216122,1.99
544,8160000.0,544.0,121.5560000000008,132.26614379085038,140.72,11.65148750969993,7.007270663167724,1.99
552,8280000.0,552.0,122.02400000000071,132.90117647058895,140.72,12.073031614903979,6.811116527543601,1.99
560,8400000.0,560.0,122.86400000000076,133.09071895424907,140.72,11.51617941292375,6.70859584714253,1.99
568,8520000.0,568.0,123.11200000000073,133.09176470588307,140.72,11.757705153276952,6.744931621951434,1.99
576,8640000.0,576.0,122.13466666666741,133.0473202614386,140.72,11.8782474028672,6.673442019403396,1.99
584,8760000.0,584.0,123.51866666666739,133.3393464052295,140.72,11.517688156291944,6.825832645145585,1.99
592,8880000.0,592.0,122.60800000000071,133.6962091503275,140.72,11.57925729402248,6.53837458383006,1.99
600,9000000.0,600.0,121.94666666666738,133.66457516339938,140.72,11.890605018643596,6.7380174680157054,1.99
608,9120000.0,608.0,121.96800000000073,133.61908496732093,140.72,11.646136848255045,6.709039168021703,1.99
616,9240000.0,616.0,122.03466666666739,133.81934640522948,140.72,11.935619173779754,6.517880193415186,1.99
624,9360000.0,624.0,121.64266666666738,133.51189542483726,140.72,12.114216454733263,6.9652157228351665,1.99
632,9480000.0,632.0,122.16666666666737,133.82640522875883,140.72,11.768232989712072,6.971033084873483,1.99
640,9600000.0,640.0,123.06800000000072,133.84313725490264,140.72,11.45085540320779,6.913226551004415,1.99
648,9720000.0,648.0,122.8826666666674,134.08732026143858,140.72,11.415496406830163,6.796584311549559,1.99
656,9840000.0,656.0,124.53466666666739,134.26379084967388,140.72,11.045907708733324,6.629161337109082,1.99
664,9960000.0,664.0,125.30400000000073,134.25647058823594,140.72,11.031129319459929,6.849208649357478,1.99
672,10080000.0,672.0,124.68133333333405,134.08313725490262,140.72,11.52962770982988,6.826738929871869,1.99
680,10200000.0,680.0,123.4146666666674,134.08601307189608,140.72,12.195017147226318,6.909396282876814,1.99
688,10320000.0,688.0,123.9826666666674,134.41568627451048,140.72,12.306625285215615,6.687288288753169,1.99
696,10440000.0,696.0,123.64933333333403,134.30875816993532,140.72,12.573733277624495,6.520450994576151,1.99
704,10560000.0,704.0,123.34266666666737,134.253333333334,140.72,12.571835887101745,6.399226257005397,1.99
712,10680000.0,712.0,123.84000000000069,134.24339869281113,140.72,12.181719689377914,6.559497528044618,1.99
720,10800000.0,720.0,123.9120000000007,134.00653594771308,140.72,12.650265789893554,6.933956503737455,1.99
728,10920000.0,728.0,124.96800000000069,133.92705882353007,140.72,12.17312984710249,6.739568362431822,1.99
736,11040000.0,736.0,124.3200000000007,133.89150326797454,140.72,11.950606177123865,6.626198030584368,1.99
744,11160000.0,744.0,125.58666666666737,134.0230065359484,140.72,11.169852377334113,6.759746433711572,1.99


==> figures/corrdense/undiscounted/data/corrdense20kg995f8disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.15090396666666664,0.1767269715999999,27.7,2.7171648519973277,2.6855937634348446,0.59
8,120000.0,8.0,1.4957568033333335,2.165580688666666,27.7,2.8118985604491895,2.64162423414675,0.59
16,240000.0,16.0,2.404310683333333,5.218051158666667,27.7,2.9698985712063215,2.6581399041513754,0.59
24,360000.0,24.0,3.6849438300000004,8.075992284666667,27.7,3.1207720222620576,2.646300250097711,0.59
32,480000.0,32.0,4.5992610733333334,10.14702107333333,27.7,3.095320024493169,2.4196092194869125,0.59
40,600000.0,40.0,5.360966576666668,12.45869374666667,27.7,2.8597240611450516,2.279068730734332,0.59
48,720000.0,48.0,6.189507902666667,14.482407466666665,27.7,2.646456110473358,1.8701522845014027,0.59
56,840000.0,56.0,7.740259547999999,16.140352466666666,27.7,2.5750822979491126,1.8784810580248887,0.59
64,960000.0,64.0,9.049434173333333,18.0201399,27.7,2.6362984264835925,1.590258908474482,0.59
72,1080000.0,72.0,10.073221719999998,18.922816533333332,27.7,2.343733176490053,1.3908085798471057,0.59
80,1200000.0,80.0,10.543341973333332,19.860396933333334,27.7,2.1905701069920713,1.3862472062066857,0.59
88,1320000.0,88.0,11.616381366666664,20.740313733333334,27.7,2.0766936463880907,1.325090716238147,0.59
96,1440000.0,96.0,12.297914999999998,22.035793800000004,27.7,2.0266715074384987,1.1396219036328314,0.59
104,1560000.0,104.0,13.503854680000002,22.851458133333335,27.7,2.0195989575903175,1.1928619896939756,0.59
112,1680000.0,112.0,13.9805289,23.51113386666667,27.7,1.9187539334962593,1.1150989612673696,0.59
120,1800000.0,120.0,14.711047700000002,23.745100666666662,27.7,1.827951384964251,1.0112032300654674,0.59
128,1920000.0,128.0,14.995816300000003,24.5183176,27.7,1.721147690033959,0.866885195461781,0.59
136,2040000.0,136.0,16.0293076,25.23991546666667,27.7,1.751866651194224,0.8723490456239116,0.59
144,2160000.0,144.0,16.567673833333334,25.736049333333327,27.7,1.8551316760641374,0.846351540314958,0.59
152,2280000.0,152.0,17.520274466666667,26.091651266666663,27.7,1.6262826255007838,0.6936613517488985,0.59
160,2400000.0,160.0,17.7400382,26.16416013333333,27.7,1.7804111606488406,0.6885300121667084,0.59
168,2520000.0,168.0,18.862482566666664,26.488815733333336,27.7,1.9667205054210526,0.6637444116142807,0.59
176,2640000.0,176.0,19.784919600000006,26.591156466666664,27.7,1.9672249254464225,0.5632246990313583,0.59
184,2760000.0,184.0,20.229838566666665,26.68069373333333,27.7,1.9312037362866188,0.6145441167144374,0.59
192,2880000.0,192.0,20.820440066666663,26.614513666666667,27.7,1.9338655084471437,0.7081266881536056,0.59
200,3000000.0,200.0,20.97004793333333,26.848804533333333,27.7,2.1591867171083856,0.6071134341122072,0.59
208,3120000.0,208.0,21.298442799999997,26.898101333333337,27.7,2.1551798922040937,0.5907478990200222,0.59
216,3240000.0,216.0,21.971366000000003,27.005100399999996,27.7,2.0747412411090695,0.5378778030967718,0.59
224,3360000.0,224.0,22.6552932,26.949446533333333,27.7,1.9384101511342533,0.672951665069008,0.59
232,3480000.0,232.0,22.919863,26.949515333333334,27.7,1.8546071473062418,0.6512226226630161,0.59
240,3600000.0,240.0,23.358373533333335,26.962403666666667,27.7,1.8049502804209285,0.6732146336019619,0.59
248,3720000.0,248.0,23.275582133333337,27.001323933333328,27.7,1.7773477270567772,0.5804528710215611,0.59
256,3840000.0,256.0,23.300906133333335,27.066504866666666,27.7,1.6529748609079247,0.6055716357092413,0.59
264,3960000.0,264.0,23.711963400000005,27.05920506666667,27.7,1.7307293896979428,0.599087989461822,0.59
272,4080000.0,272.0,23.403683666666666,27.1487588,27.7,1.8103180460082162,0.5049409274473702,0.59
280,4200000.0,280.0,23.4711158,27.21259913333334,27.7,1.846044907927473,0.49002726499612015,0.59
288,4320000.0,288.0,23.570074533333337,27.200709800000002,27.7,2.0014142547995695,0.5642538292675501,0.59
296,4440000.0,296.0,23.923878133333332,27.190052599999998,27.7,1.863652187694039,0.5886063188079663,0.59
304,4560000.0,304.0,23.89508306666666,27.228749533333335,27.7,1.934421941396057,0.6773733568072482,0.59
312,4680000.0,312.0,24.294025799999996,27.32357886666667,27.7,1.545880153096738,0.5002994040383828,0.59
320,4800000.0,320.0,24.358123400000004,27.355612,27.7,1.6435864436328615,0.47105762100463633,0.59
328,4920000.0,328.0,24.8269666,27.26755926666667,27.7,1.3624083763442603,0.5397193107051038,0.59
336,5040000.0,336.0,24.970162199999997,27.337304666666665,27.7,1.324112897397639,0.5002994764383389,0.59
344,5160000.0,344.0,25.091426666666663,27.332869133333336,27.7,1.2952090353192598,0.5564103614359159,0.59
352,5280000.0,352.0,25.106714999999998,27.390182799999998,27.7,1.3310977651510325,0.5134547149818475,0.59
360,5400000.0,360.0,25.264975200000002,27.3233456,27.7,1.3531604538746809,0.5913410375824457,0.59
368,5520000.0,368.0,25.109779733333333,27.382325999999996,27.7,1.376741831638182,0.685089207323327,0.59
376,5640000.0,376.0,24.931352866666664,27.368224266666665,27.7,1.5025934803406713,0.6697921824805705,0.59
384,5760000.0,384.0,25.286990466666673,27.408624933333332,27.7,1.2735746347688095,0.6140181530154468,0.59
392,5880000.0,392.0,25.4759196,27.456416666666662,27.7,1.2097444363737926,0.497272559835712,0.59
400,6000000.0,400.0,25.87513433333333,27.490354,27.7,1.07791157403353,0.43578059716134465,0.59
408,6120000.0,408.0,26.044630666666666,27.567859133333336,27.7,1.0331865918111596,0.4050985736904584,0.59
416,6240000.0,416.0,25.984213600000007,27.572636333333335,27.7,1.1335003082413768,0.3596171442408965,0.59
424,6360000.0,424.0,25.83663446666667,27.646039533333337,27.7,1.0776054949281921,0.33104522174092305,0.59
432,6480000.0,432.0,26.107350666666672,27.531199666666666,27.7,1.0513493708668322,0.321408695385792,0.59
440,6600000.0,440.0,26.112248266666665,27.586231733333328,27.7,1.0606105928924017,0.3043683819256339,0.59
448,6720000.0,448.0,26.397379333333333,27.56282546666667,27.7,0.9347651174925649,0.3278515677787759,0.59
456,6840000.0,456.0,26.33169486666667,27.55987033333333,27.7,0.8868623715228819,0.3231520330574452,0.59
464,6960000.0,464.0,26.429590933333333,27.599124533333335,27.7,0.9230614068503944,0.29450047554520314,0.59
472,7080000.0,472.0,26.412408533333334,27.674516666666662,27.7,1.0012779726254428,0.21289873454061664,0.59
480,7200000.0,480.0,26.446127533333332,27.606932933333333,27.7,0.9460608752771743,0.20228045580909051,0.59
488,7320000.0,488.0,26.64095513333333,27.5795314,27.7,0.9409889022567867,0.2463269334478076,0.59
496,7440000.0,496.0,26.605080866666675,27.715135866666664,27.7,0.9704738885216452,0.19585373739984416,0.59
504,7560000.0,504.0,26.691787466666664,27.571467933333338,27.7,0.8146931588667884,0.2559958263637657,0.59
512,7680000.0,512.0,26.647527999999998,27.6655756,27.7,0.7379922912801397,0.22341847882437368,0.59
520,7800000.0,520.0,26.968341,27.613601000000003,27.7,0.6851312890625756,0.20426491952575612,0.59
528,7920000.0,528.0,26.882579666666665,27.6540906,27.7,0.8192868203582013,0.20833120288730222,0.59
536,8040000.0,536.0,26.63316653333334,27.7235462,27.7,0.882042954205483,0.1726641547307058,0.59
544,8160000.0,544.0,26.873330133333337,27.666543133333338,27.7,0.8713758043180179,0.21111557477091508,0.59
552,8280000.0,552.0,26.683835400000003,27.68386306666667,27.7,0.885630244778854,0.19039901697302447,0.59
560,8400000.0,560.0,26.784120466666668,27.693533133333336,27.7,0.7682492503471788,0.17096196339927228,0.59
568,8520000.0,568.0,27.00306126666667,27.66322593333333,27.7,0.7150233454758399,0.1620397436417294,0.59
576,8640000.0,576.0,26.709610466666668,27.6188744,27.7,0.7753715066971728,0.1600950034954573,0.59
584,8760000.0,584.0,26.917949266666664,27.72535993333333,27.7,0.8033370451944253,0.18299929427251535,0.59
592,8880000.0,592.0,26.899361,27.676394000000002,27.7,0.7934351062475745,0.16490533481550287,0.59
600,9000000.0,600.0,26.735116399999995,27.711588066666664,27.7,0.7947368424514576,0.15149552852699755,0.59
608,9120000.0,608.0,26.72659206666667,27.71054266666666,27.7,0.8008433127234905,0.18964792159118324,0.59
616,9240000.0,616.0,26.773682133333335,27.709016599999998,27.7,0.7804457243087436,0.11799185974347423,0.59
624,9360000.0,624.0,26.736031733333334,27.679010133333335,27.7,0.8663512469356857,0.14879606321182093,0.59
632,9480000.0,632.0,26.698610733333332,27.72500693333333,27.7,0.8910198933128916,0.18564398202775564,0.59
640,9600000.0,640.0,26.905202466666665,27.675570000000004,27.7,0.8095103625999813,0.1516735352780198,0.59
648,9720000.0,648.0,26.83909666666666,27.680417799999997,27.7,0.8028655844900928,0.15980468650501478,0.59
656,9840000.0,656.0,27.144740933333335,27.681514666666665,27.7,0.6325189759347614,0.16714312476539794,0.59
664,9960000.0,664.0,27.1968232,27.69217606666667,27.7,0.6378522758038243,0.1916979013063493,0.59
672,10080000.0,672.0,27.044627933333334,27.69459933333333,27.7,0.7020842654989152,0.15814315339995433,0.59
680,10200000.0,680.0,26.852058933333335,27.685312133333333,27.7,0.7723597251702844,0.1394744666617691,0.59
688,10320000.0,688.0,26.91567486666667,27.74669866666666,27.7,0.9270587080433336,0.1673417245104584,0.59
696,10440000.0,696.0,27.000021866666668,27.700480133333325,27.7,0.8652657082453353,0.1250254395894821,0.59
704,10560000.0,704.0,26.952503733333337,27.663481599999997,27.7,0.893773916657074,0.14395195148508733,0.59
712,10680000.0,712.0,27.297967466666666,27.736843399999998,27.7,0.7661297445148499,0.16081086256166943,0.59
720,10800000.0,720.0,26.94618486666667,27.696232866666666,27.7,0.9280671550886518,0.14037070066793592,0.59
728,10920000.0,728.0,27.038093266666667,27.640072600000003,27.7,0.8936165177299471,0.14743896043973212,0.59
736,11040000.0,736.0,26.97556006666667,27.666444266666666,27.7,0.8248842351129891,0.1352284768897014,0.59
744,11160000.0,744.0,27.152325333333337,27.707973,27.7,0.7058826283348204,0.1450142129960278,0.59


==> figures/corrdense/undiscounted/data/corrdense20kg999f8disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2973333333333514,0.42266666666668457,140.72,13.569327042203092,13.505849199110312,1.99
8,120000.0,8.0,6.165333333333365,7.298211382113849,140.72,13.678289754971807,13.351496388760689,1.99
16,240000.0,16.0,11.246666666666709,13.23642276422768,140.72,13.741730536139999,12.697779047598473,1.99
24,360000.0,24.0,16.441333333333393,20.33886178861794,140.72,14.642232395472073,12.597738765971293,1.99
32,480000.0,32.0,21.95066666666674,29.185040650406602,140.72,14.581401403960497,13.43426053941783,1.99
40,600000.0,40.0,25.609333333333424,35.61821138211395,140.72,12.89205613493307,13.266518139206546,1.99
48,720000.0,48.0,30.233333333333416,42.225040650406655,140.72,11.804003253174308,11.98395646022081,1.99
56,840000.0,56.0,37.56000000000011,48.32780487804897,140.72,10.35926256306358,11.644653876075713,1.99
64,960000.0,64.0,44.09200000000016,55.52390243902467,140.72,10.43723116088309,9.832363969571805,1.99
72,1080000.0,72.0,49.33466666666686,60.783089430894634,140.72,9.591324589536992,9.591616218100604,1.99
80,1200000.0,80.0,54.07333333333357,65.20585365853698,140.72,8.467073903039209,9.334660829850238,1.99
88,1320000.0,88.0,57.8240000000003,70.50601626016307,140.72,8.236964831710061,9.446724883680348,1.99
96,1440000.0,96.0,63.872000000000384,75.49138211382166,140.72,8.196383109289224,9.401546393702748,1.99
104,1560000.0,104.0,68.0386666666671,78.98991869918756,140.72,8.951724120373637,8.926621089105812,1.99
112,1680000.0,112.0,72.3000000000005,83.73983739837465,140.72,10.039228080463072,8.359417376548533,1.99
120,1800000.0,120.0,74.4706666666672,84.60422764227708,140.72,9.949453800429886,7.578020978016972,1.99
128,1920000.0,128.0,75.96133333333387,86.41756097561044,140.72,9.90376134710623,7.614217914453404,1.99
136,2040000.0,136.0,77.82266666666723,89.8107317073178,140.72,8.94117303186403,8.097467961642014,1.99
144,2160000.0,144.0,80.83200000000063,93.95642276422842,140.72,9.1090010177637,8.117404378305718,1.99
152,2280000.0,152.0,83.21066666666731,98.05528455284637,140.72,8.723910160337716,6.832907873639488,1.99
160,2400000.0,160.0,84.309333333334,99.42243902439107,140.72,9.018559844781784,8.054575884682551,1.99
168,2520000.0,168.0,89.94800000000075,101.74764227642362,140.72,7.953455607370898,8.28240536253562,1.99
176,2640000.0,176.0,95.38933333333415,103.81723577235857,140.72,9.443389741041045,9.070283490673278,1.99
184,2760000.0,184.0,96.70000000000083,109.47317073170822,140.72,9.483122328160006,8.692945490485325,1.99
192,2880000.0,192.0,99.53600000000083,114.8247154471554,140.72,9.804731569590148,8.931161214766876,1.99
200,3000000.0,200.0,101.50400000000081,117.88032520325298,140.72,10.556616332564234,8.0092858145517,1.99
208,3120000.0,208.0,102.09333333333416,121.73203252032616,140.72,10.354747364003023,6.85976596296745,1.99
216,3240000.0,216.0,102.49733333333414,125.82699186991962,140.72,10.593315412879658,6.51157455546565,1.99
224,3360000.0,224.0,106.8946666666675,127.20715447154562,140.72,9.86563721374516,6.352762429975557,1.99
232,3480000.0,232.0,108.26933333333419,126.85268292683021,140.72,8.90680502850351,7.092994262490935,1.99
240,3600000.0,240.0,111.27733333333428,128.79024390243995,140.72,8.914516208878274,5.958451275301049,1.99
248,3720000.0,248.0,112.64133333333429,129.07447154471632,140.72,8.342888492868239,6.352273914435251,1.99
256,3840000.0,256.0,114.79600000000096,129.5193495934968,140.72,8.444097912695176,6.107953246646361,1.99
264,3960000.0,264.0,115.39333333333424,130.92878048780577,140.72,9.516993381780821,4.468739659940419,1.99
272,4080000.0,272.0,113.83466666666756,130.62634146341554,140.72,9.651770946114258,4.7008762981214485,1.99
280,4200000.0,280.0,114.83866666666759,130.3863414634155,140.72,10.153487425776982,5.480034008638061,1.99
288,4320000.0,288.0,115.08666666666751,130.93723577235858,140.72,11.073918927267995,5.219470138147932,1.99
296,4440000.0,296.0,118.01466666666758,129.80097560975693,140.72,10.035702555008818,6.641184740215874,1.99
304,4560000.0,304.0,121.18533333333421,130.05853658536665,140.72,9.236832834313638,6.676877666900914,1.99
312,4680000.0,312.0,121.8253333333342,132.71349593496015,140.72,8.398769085674196,5.284197477577154,1.99
320,4800000.0,320.0,122.67333333333423,132.9879674796756,140.72,7.885740730917953,5.206340920606455,1.99
328,4920000.0,328.0,125.7400000000009,134.24390243902513,140.72,6.256840680087586,4.792773975332611,1.99
336,5040000.0,336.0,126.67333333333423,134.64130081300888,140.72,6.616601499854767,4.203768436559943,1.99
344,5160000.0,344.0,126.53866666666754,135.62276422764302,140.72,7.037166091216326,3.8025944083901706,1.99
352,5280000.0,352.0,127.00800000000082,136.40455284552917,140.72,7.800088458000915,3.2339741126865595,1.99
360,5400000.0,360.0,126.85200000000084,136.99512195122026,140.72,7.566183396274593,2.757484082743588,1.99
368,5520000.0,368.0,127.3440000000008,137.45626016260232,140.72,8.14249431362152,2.489689123538928,1.99
376,5640000.0,376.0,127.4986666666675,138.00195121951285,140.72,8.281482600392863,2.2048376868924127,1.99
384,5760000.0,384.0,129.12133333333415,137.63837398374054,140.72,7.5121288006817135,2.297551906346802,1.99
392,5880000.0,392.0,128.25333333333415,138.35382113821203,140.72,7.877716949058333,2.2285383088930635,1.99
400,6000000.0,400.0,132.14266666666745,137.77105691056977,140.72,6.6068011425228015,2.567232944235968,1.99
408,6120000.0,408.0,132.8440000000008,138.013008130082,140.72,5.944665546086344,2.0289403821505854,1.99
416,6240000.0,416.0,132.14533333333415,138.37268292682992,140.72,6.342866837608376,1.9708004801264922,1.99
424,6360000.0,424.0,132.41866666666752,139.03739837398442,140.72,5.373118153754828,1.4106173732350111,1.99
432,6480000.0,432.0,132.95200000000077,139.07317073170796,140.72,5.690576148633352,1.3482637565009779,1.99
440,6600000.0,440.0,133.72266666666746,139.29886178861852,140.72,4.978281152503745,1.332560677236075,1.99
448,6720000.0,448.0,133.83466666666752,139.76325203252094,140.72,4.281055539185094,0.691599186993138,1.99
456,6840000.0,456.0,135.0520000000008,139.99154471544776,140.72,3.3690839539843536,0.33159356032708254,1.99
464,6960000.0,464.0,135.18000000000077,140.314146341464,140.72,3.8060703659985884,0.29738142021577657,1.99
472,7080000.0,472.0,135.95866666666743,140.21788617886236,140.72,3.630395912806296,0.3097764841010399,1.99
480,7200000.0,480.0,135.5453333333341,139.59934959349656,140.72,3.6195741545209636,0.32424207399496613,1.99
488,7320000.0,488.0,136.60800000000074,140.08910569105748,140.72,2.6591737020225463,0.32414382357838173,1.99
496,7440000.0,496.0,136.75066666666743,139.94341463414693,140.72,2.644264284916567,0.3538253432557209,1.99
504,7560000.0,504.0,137.71333333333408,139.96227642276483,140.72,1.953171369728108,0.4046786674770095,1.99
512,7680000.0,512.0,137.97200000000072,139.98699186991928,140.72,2.1698530429950984,0.2903273211968718,1.99
520,7800000.0,520.0,138.48133333333402,140.24780487804938,140.72,2.0457492040893404,0.3421389180939391,1.99
528,7920000.0,528.0,138.83200000000068,140.26016260162663,140.72,1.8870756770127057,0.3301141089759964,1.99
536,8040000.0,536.0,139.1586666666673,140.25040650406564,140.72,0.816895283911571,0.34762315001090216,1.99
544,8160000.0,544.0,139.4640000000006,140.02276422764285,140.72,1.064228141155147,0.26788734687350657,1.99
552,8280000.0,552.0,139.5000000000006,140.1469918699193,140.72,0.6937206425900175,0.2757893450001248,1.99
560,8400000.0,560.0,139.1946666666673,140.2998373983746,140.72,0.88796795607177,0.3102943621716789,1.99
568,8520000.0,568.0,139.7746666666673,139.87837398374043,140.72,0.5545006442129324,0.26046981241582207,1.99
576,8640000.0,576.0,139.61066666666727,139.78536585365913,140.72,0.5307945272652874,0.24089273916002155,1.99
584,8760000.0,584.0,140.0360000000006,140.27382113821196,140.72,0.3794142419630899,0.3031737195985451,1.99
592,8880000.0,592.0,140.0440000000006,140.13853658536644,140.72,0.49871822450043335,0.39440159458082796,1.99
600,9000000.0,600.0,140.10933333333392,139.62471544715507,140.72,0.42258281475984494,0.26211796916027386,1.99
608,9120000.0,608.0,139.78133333333392,140.14439024390305,140.72,0.42678968537639617,0.31381342991668687,1.99
616,9240000.0,616.0,139.73333333333397,139.9232520325209,140.72,0.61560134709738,0.36140371641552543,1.99
624,9360000.0,624.0,140.07200000000057,139.6969105691063,140.72,0.4599585453011349,0.2855741998604953,1.99
632,9480000.0,632.0,140.12000000000063,139.94471544715506,140.72,0.9062654170948622,0.35005030446432883,1.99
640,9600000.0,640.0,139.84533333333397,140.16845528455346,140.72,0.7020530835178938,0.3223268391029599,1.99
648,9720000.0,648.0,139.30933333333397,139.78991869918758,140.72,0.5870743449771372,0.3228427063884571,1.99
656,9840000.0,656.0,140.1200000000006,139.76260162601687,140.72,0.7616241564796044,0.3421192848389338,1.99
664,9960000.0,664.0,140.24933333333394,139.64617886178925,140.72,0.8000289376691788,0.34247440930425715,1.99
672,10080000.0,672.0,139.26266666666731,140.24520325203312,140.72,0.6776234417738477,0.3100764136693439,1.99
680,10200000.0,680.0,139.44800000000063,140.01170731707376,140.72,0.828387919177919,0.3031347654709644,1.99
688,10320000.0,688.0,139.65333333333396,140.03056910569163,140.72,0.8066498296130346,0.41465149299511134,1.99
696,10440000.0,696.0,139.94933333333393,140.15349593495992,140.72,0.3214265435304188,0.27500451709101664,1.99
704,10560000.0,704.0,139.96533333333392,139.90048780487862,140.72,0.5173273592323763,0.24804675274182664,1.99
712,10680000.0,712.0,140.3973333333339,139.95642276422825,140.72,0.5495569298558243,0.2846987720956752,1.99
720,10800000.0,720.0,140.2226666666673,139.87967479674856,140.72,0.40251894414675204,0.2632550455309531,1.99
728,10920000.0,728.0,140.37200000000058,140.0253658536591,140.72,0.6455811438248278,0.28263023029990264,1.99
736,11040000.0,736.0,139.8186666666673,140.12682926829328,140.72,0.4568248195112191,0.31520235751678416,1.99
744,11160000.0,744.0,140.26933333333395,140.10926829268348,140.72,0.4655676131792855,0.28138203715921617,1.99


==> figures/corrdense/undiscounted/data/corrdense20kg999f8disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3145794466666667,0.35431429800000047,89.0,8.621113214092855,8.559268607804011,0.72
8,120000.0,8.0,3.97376296,4.699075433333333,89.0,8.620770178290966,8.540844488512207,0.72
16,240000.0,16.0,7.112492575866668,8.348481333333334,89.0,8.762278557894305,8.05239908482385,0.72
24,360000.0,24.0,10.500841073333333,12.844705073333333,89.0,9.25231979439071,7.987129425290633,0.72
32,480000.0,32.0,13.98336192,18.58267645053333,89.0,9.304366739892368,8.622373014747957,0.72
40,600000.0,40.0,16.344299886666665,22.585444791333334,89.0,8.216926146208301,8.516479616614346,0.72
48,720000.0,48.0,19.253278222000002,26.749657733333333,89.0,7.550266109973146,7.606025121787764,0.72
56,840000.0,56.0,23.92303358666667,30.530951966666667,89.0,6.667383993402479,7.285583283919247,0.72
64,960000.0,64.0,28.017371166666667,35.05508446666666,89.0,6.791555407024607,6.128294917930316,0.72
72,1080000.0,72.0,31.315741799999998,38.39536186666667,89.0,6.255516775628194,6.047527197793022,0.72
80,1200000.0,80.0,34.31618686666666,41.1555946,89.0,5.444111909399015,6.01470884259694,0.72
88,1320000.0,88.0,36.914134666666676,44.72014833333333,89.0,5.1982649937604375,6.031162854522386,0.72
96,1440000.0,96.0,40.56759039999999,47.899495800000004,89.0,5.200345079084575,5.932698397090231,0.72
104,1560000.0,104.0,43.46878566666667,49.99271373333333,89.0,5.718303524221021,5.659705223601095,0.72
112,1680000.0,112.0,46.19070840000001,53.41806093333333,89.0,6.254690360586431,5.209409321137311,0.72
120,1800000.0,120.0,47.6256046,53.858581266666654,89.0,6.159803663133401,4.811753331488203,0.72
128,1920000.0,128.0,48.51480493333334,54.8965562,89.0,6.111112526296248,4.907950795593252,0.72
136,2040000.0,136.0,49.7221892,57.05267979999999,89.0,5.441600104397502,5.160576422974768,0.72
144,2160000.0,144.0,51.584426533333335,59.757494933333334,89.0,5.455923481064645,5.068219919864435,0.72
152,2280000.0,152.0,53.11795626666666,62.13073446666668,89.0,5.091209918251128,4.311025134803706,0.72
160,2400000.0,160.0,53.8532892,63.11732313333333,89.0,5.268674481562685,5.101350382339093,0.72
168,2520000.0,168.0,57.44073619999999,64.55734679999999,89.0,4.60162099530948,5.2693817943846435,0.72
176,2640000.0,176.0,60.93540006666667,66.04035206666666,89.0,5.618332416544948,5.689089471274609,0.72
184,2760000.0,184.0,61.805901600000006,69.69037653333334,89.0,5.642211134852805,5.237913768244547,0.72
192,2880000.0,192.0,63.86289459999999,72.925152,89.0,5.850949583330549,5.414378206999148,0.72
200,3000000.0,200.0,65.02944266666665,75.01296086666666,89.0,6.34177412004733,4.828794262533653,0.72
208,3120000.0,208.0,65.35206433333333,77.45535900000002,89.0,6.23418204279176,4.162929833674873,0.72
216,3240000.0,216.0,65.55316446666667,79.9366442,89.0,6.570012334598547,3.9034242449161183,0.72
224,3360000.0,224.0,68.4885384,80.84551006666666,89.0,6.083624452359544,3.9033033908359744,0.72
232,3480000.0,232.0,69.31767253333334,80.4984222,89.0,5.480663984312014,4.331126593187989,0.72
240,3600000.0,240.0,71.13221,81.60049286666667,89.0,5.568587326356161,3.6168389604811546,0.72
248,3720000.0,248.0,71.47103286666666,81.78671940000001,89.0,5.428008830704959,3.903546842091577,0.72
256,3840000.0,256.0,73.10507000000001,82.09131180000001,89.0,5.1860653762877975,3.674274418834336,0.72
264,3960000.0,264.0,73.54826926666667,82.9427756,89.0,5.921154262891775,2.7368294137693425,0.72
272,4080000.0,272.0,72.53541326666665,82.71122146666667,89.0,5.982064721622492,2.9052800430366763,0.72
280,4200000.0,280.0,72.92607733333334,82.54557933333334,89.0,6.3918570489175135,3.4612975392033865,0.72
288,4320000.0,288.0,73.17224593333331,82.75608439999999,89.0,6.953525365825622,3.34842553812628,0.72
296,4440000.0,296.0,75.03141286666667,82.2302206,89.0,6.296600889904769,4.138593182941574,0.72
304,4560000.0,304.0,77.02561560000001,82.30081006666667,89.0,5.78213685112936,4.354249129078753,0.72
312,4680000.0,312.0,77.49484819999998,84.04191406666665,89.0,5.172618395744456,3.3619946658517406,0.72
320,4800000.0,320.0,78.29477479999998,84.21224066666667,89.0,4.791520350941243,3.2492133773871155,0.72
328,4920000.0,328.0,80.27545786666666,85.05598893333332,89.0,3.6704534878087314,2.868493552310762,0.72
336,5040000.0,336.0,80.78714033333334,85.29317326666667,89.0,3.9023727760951363,2.499352933410415,0.72
344,5160000.0,344.0,80.88393853333334,85.89628933333333,89.0,4.021936183420396,2.1721749867207985,0.72
352,5280000.0,352.0,81.28112326666665,86.442959,89.0,4.375680964871891,1.825473665452433,0.72
360,5400000.0,360.0,81.1088948,86.88728146666666,89.0,4.33207842746614,1.4229118633116453,0.72
368,5520000.0,368.0,81.40569246666668,87.19502573333332,89.0,4.737184257193566,1.2102709761848196,0.72
376,5640000.0,376.0,81.42922473333333,87.51174186666667,89.0,4.8427038895230305,0.9909910799758821,0.72
384,5760000.0,384.0,82.44111919999999,87.32200633333333,89.0,4.265169119710851,1.0958320317356067,0.72
392,5880000.0,392.0,81.9942224,87.78313393333333,89.0,4.360405329608052,1.079425070606039,0.72
400,6000000.0,400.0,84.4700846,87.42894586666668,89.0,3.549674666665678,1.225160310957002,0.72
408,6120000.0,408.0,84.67229206666666,87.52383506666668,89.0,3.2517407911949525,0.9640584273566315,0.72
416,6240000.0,416.0,84.1018546,87.80643586666665,89.0,3.62242015556308,0.9984944359717338,0.72
424,6360000.0,424.0,84.25454106666668,87.99523366666666,89.0,3.000918114091746,0.7025775357513286,0.72
432,6480000.0,432.0,84.65963126666665,88.07483913333331,89.0,3.2882429525830696,0.6375812764127068,0.72
440,6600000.0,440.0,84.86455726666668,88.2131956,89.0,2.9966970817712184,0.6755702119502601,0.72
448,6720000.0,448.0,85.14600233333334,88.38432846666666,89.0,2.435731721409655,0.41504164101767543,0.72
456,6840000.0,456.0,85.71986999999997,88.5049574,89.0,1.8936473227953867,0.2274275882283609,0.72
464,6960000.0,464.0,85.8350924,88.74223153333332,89.0,2.20004473207536,0.17002220287940215,0.72
472,7080000.0,472.0,86.49261566666668,88.65386226666666,89.0,2.0103390845325078,0.2333316245879642,0.72
480,7200000.0,480.0,86.10396866666669,88.21359873333334,89.0,2.1692612829631135,0.19040927035341104,0.72
488,7320000.0,488.0,86.7373404,88.54277746666666,89.0,1.4948514387193055,0.2530200041863191,0.72
496,7440000.0,496.0,86.75449520000001,88.52755726666666,89.0,1.5373845720574453,0.2407617479384533,0.72
504,7560000.0,504.0,87.30859773333331,88.50174366666666,89.0,1.0199007125592767,0.2580014566765932,0.72
512,7680000.0,512.0,87.27461433333333,88.60216360000001,89.0,1.3436272730863812,0.20022596397858364,0.72
520,7800000.0,520.0,87.65351446666665,88.5940034,89.0,1.423259845212577,0.21628127952050835,0.72
528,7920000.0,528.0,87.82184953333334,88.68567286666666,89.0,1.3723668100638857,0.2197462614755977,0.72
536,8040000.0,536.0,87.93881986666665,88.70414566666665,89.0,0.5014650311505751,0.2082433423067324,0.72
544,8160000.0,544.0,88.3331062,88.50300273333332,89.0,0.5479329217846304,0.180618372543836,0.72
552,8280000.0,552.0,88.23509646666668,88.641504,89.0,0.3560995824253563,0.17434397214033082,0.72
560,8400000.0,560.0,87.96559359999999,88.75025400000001,89.0,0.531047806898786,0.23006216987624892,0.72
568,8520000.0,568.0,88.46641560000002,88.4503072,89.0,0.3110953144705636,0.1706969518053568,0.72
576,8640000.0,576.0,88.26107900000002,88.477055,89.0,0.3205205562323221,0.1550808071986809,0.72
584,8760000.0,584.0,88.60730486666667,88.72961973333332,89.0,0.2134397387611487,0.20494105079592426,0.72
592,8880000.0,592.0,88.57318653333336,88.61792940000002,89.0,0.299158255028094,0.27451349336913594,0.72
600,9000000.0,600.0,88.51454906666666,88.31726233333332,89.0,0.3283461695193416,0.20068079531364957,0.72
608,9120000.0,608.0,88.37094546666667,88.66466686666666,89.0,0.3032482094539337,0.20067516105121175,0.72
616,9240000.0,616.0,88.42101273333334,88.4572782,89.0,0.36612371660896686,0.25293357886518764,0.72
624,9360000.0,624.0,88.60152339999999,88.27714660000001,89.0,0.26078223871455575,0.1936408256321766,0.72
632,9480000.0,632.0,88.61657173333333,88.54487326666666,89.0,0.4979724059412448,0.2571232026087055,0.72
640,9600000.0,640.0,88.45532326666665,88.5742634,89.0,0.34543846657414784,0.21066215883005515,0.72
648,9720000.0,648.0,88.15651753333334,88.35810626666668,89.0,0.3422983781360629,0.22166852451709607,0.72
656,9840000.0,656.0,88.66165366666668,88.38232593333333,89.0,0.3968536563475514,0.19694214082655115,0.72
664,9960000.0,664.0,88.73344180000001,88.27912646666668,89.0,0.45327088665460574,0.23995169584121875,0.72
672,10080000.0,672.0,88.15187820000001,88.66589133333332,89.0,0.3282695323750605,0.20684553261944086,0.72
680,10200000.0,680.0,88.1868766,88.53279333333332,89.0,0.42003216849064096,0.2018589813143761,0.72
688,10320000.0,688.0,88.32553359999999,88.55789906666665,89.0,0.4578094392324697,0.27539258699921126,0.72
696,10440000.0,696.0,88.49391906666668,88.65576760000002,89.0,0.19280157608673357,0.179950756751438,0.72
704,10560000.0,704.0,88.44275933333333,88.48581366666667,89.0,0.33333109109911635,0.17579563395074688,0.72
712,10680000.0,712.0,88.89221999999998,88.43135533333334,89.0,0.36452168578337185,0.19429141125214863,0.72
720,10800000.0,720.0,88.65446513333332,88.48823126666667,89.0,0.26428059909677437,0.18046992135765905,0.72
728,10920000.0,728.0,88.70342179999999,88.45794099999999,89.0,0.4176176507603328,0.16326081593721264,0.72
736,11040000.0,736.0,88.37355066666666,88.57657239999999,89.0,0.33258852171293135,0.2127569031937963,0.72
744,11160000.0,744.0,88.66078386666668,88.58064773333334,89.0,0.30778709679706534,0.22489130980595362,0.72


==> figures/corrdense/undiscounted/data/corrdense20kg99f8disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.2973333333333514,0.42266666666668473,140.72,13.569327042203094,13.505849199110312,1.99
8,120000.0,8.0,6.356000000000036,11.749185185185215,140.72,13.986042987953095,12.769171569867757,1.99
16,240000.0,16.0,10.642666666666715,32.87323181049077,140.72,13.900311336380538,10.883709745062252,1.99
24,360000.0,24.0,15.8813333333334,53.22138747884966,140.72,14.914169221997916,8.66273689153488,1.99
32,480000.0,32.0,20.07466666666674,69.41387478849452,140.72,14.540213480633287,7.171720493126709,1.99
40,600000.0,40.0,22.99200000000008,81.84622673434917,140.72,13.29456725144262,6.5642113248694365,1.99
48,720000.0,48.0,26.34400000000007,90.90260575296183,140.72,12.172797375207168,6.079383040617731,1.99
56,840000.0,56.0,32.384000000000086,99.63316412859648,140.72,11.283813008166742,5.960956803765563,1.99
64,960000.0,64.0,39.60666666666679,105.89644670050856,140.72,12.214673406462863,6.453211934669007,1.99
72,1080000.0,72.0,43.97066666666682,110.99966159052555,140.72,11.296056394160043,5.68876790264762,1.99
80,1200000.0,80.0,48.75066666666687,114.15147208121928,140.72,10.357067545609153,5.417725670047557,1.99
88,1320000.0,88.0,52.9146666666669,117.72223350253915,140.72,10.303343302874056,4.861967429736528,1.99
96,1440000.0,96.0,55.8053333333336,119.97021996616012,140.72,10.470014302178063,4.6664504762660375,1.99
104,1560000.0,104.0,60.25333333333366,122.89218274111781,140.72,10.461376474559277,4.106251517003112,1.99
112,1680000.0,112.0,64.67066666666705,125.80345177665079,140.72,10.407830155619479,3.9199318296710888,1.99
120,1800000.0,120.0,65.72133333333372,127.06978003384194,140.72,10.070309331079914,4.214676494175104,1.99
128,1920000.0,128.0,67.84666666666708,128.4387140439942,140.72,10.86962628867021,4.105365153579914,1.99
136,2040000.0,136.0,71.93200000000047,129.06152284264056,140.72,10.40698884265432,4.0028286222668905,1.99
144,2160000.0,144.0,73.39733333333382,129.5538409475475,140.72,9.941514236370386,3.8480758304742917,1.99
152,2280000.0,152.0,77.74000000000052,129.98023688663378,140.72,10.416463431506557,3.91868176008386,1.99
160,2400000.0,160.0,78.69333333333385,130.62808798646458,140.72,11.994876982336892,3.80956038240205,1.99
168,2520000.0,168.0,81.67333333333391,131.4039932318114,140.72,11.043333614998252,4.0447308921259895,1.99
176,2640000.0,176.0,85.6520000000006,132.51654822335118,140.72,12.391731595297205,3.725105522222611,1.99
184,2760000.0,184.0,87.95333333333399,133.7038240270736,140.72,12.479742693340015,3.3989769724527297,1.99
192,2880000.0,192.0,89.32800000000066,134.62619289340188,140.72,12.293282110042345,3.3111996655755385,1.99
200,3000000.0,200.0,90.10800000000067,134.8548223350262,140.72,11.792784041668975,3.250728025650331,1.99
208,3120000.0,208.0,90.75866666666732,135.12636209813957,140.72,12.544137453321072,3.0897714358976978,1.99
216,3240000.0,216.0,92.73600000000066,135.4291708967859,140.72,13.15775739204764,3.0133348595973373,1.99
224,3360000.0,224.0,95.70533333333404,135.4460913705592,140.72,12.414681996818246,3.018047136279175,1.99
232,3480000.0,232.0,97.76533333333404,135.46192893401096,140.72,12.454112183831358,3.0203086503325456,1.99
240,3600000.0,240.0,97.6706666666674,135.86477157360486,140.72,12.67265282108942,2.783034166196687,1.99
248,3720000.0,248.0,100.46666666666742,135.99147208121906,140.72,12.974864797729127,2.847444321787923,1.99
256,3840000.0,256.0,99.71866666666743,136.08000000000075,140.72,12.960888497931494,2.754653986460253,1.99
264,3960000.0,264.0,100.27466666666743,136.60954314720888,140.72,13.751854878886212,2.3164696808091505,1.99
272,4080000.0,272.0,98.90533333333407,137.1254145516082,140.72,13.439495232101503,2.0307655583716024,1.99
280,4200000.0,280.0,98.90000000000072,137.55979695431546,140.72,13.167228586449918,1.839644428836919,1.99
288,4320000.0,288.0,98.49600000000072,137.71302876480613,140.72,13.454654322819373,1.685259698705146,1.99
296,4440000.0,296.0,98.2320000000007,138.2359390862951,140.72,13.875593089511828,1.7275399507859408,1.99
304,4560000.0,304.0,99.27200000000066,138.57840947546597,140.72,14.301875756719522,1.5245511286148115,1.99
312,4680000.0,312.0,101.49866666666736,139.2485956006775,140.72,13.716178260018777,1.1343641815471628,1.99
320,4800000.0,320.0,100.96533333333402,139.2725549915404,140.72,13.690930574465487,1.4225735993336468,1.99
328,4920000.0,328.0,102.0920000000007,139.38788494077895,140.72,14.014847778676927,1.2957370544888995,1.99
336,5040000.0,336.0,102.56133333333402,139.5114720812189,140.72,14.120332363472272,0.8066239369117546,1.99
344,5160000.0,344.0,103.94800000000072,139.4558375634524,140.72,13.65208825110393,0.8902588069535171,1.99
352,5280000.0,352.0,103.40400000000072,139.53407783417998,140.72,13.264673606313414,0.7734864408004062,1.99
360,5400000.0,360.0,102.2600000000007,139.6284263959397,140.72,13.905309200503273,0.8963659475835406,1.99
368,5520000.0,368.0,99.94133333333399,139.36839255499217,140.72,14.483639598664059,0.9418279541185013,1.99
376,5640000.0,376.0,99.56533333333398,139.3476818950937,140.72,14.985335277604314,0.9330823829127233,1.99
384,5760000.0,384.0,101.76133333333402,139.35783417935767,140.72,14.458972989445023,0.9159200202915636,1.99
392,5880000.0,392.0,101.185333333334,139.6158375634524,140.72,14.365087310899558,0.8890836498174309,1.99
400,6000000.0,400.0,103.90933333333403,139.84906937394308,140.72,13.758048083130515,0.4553624432848845,1.99
408,6120000.0,408.0,105.39866666666738,139.9358375634524,140.72,13.664878089187065,0.32047920608346925,1.99
416,6240000.0,416.0,104.68666666666738,140.19966159052512,140.72,13.736241669558124,0.21650962872173776,1.99
424,6360000.0,424.0,106.48133333333409,140.09042301184493,140.72,13.882037719540506,0.145927890037948,1.99
432,6480000.0,432.0,108.44933333333405,139.98280879864697,140.72,13.920703875714459,0.14385538937193418,1.99
440,6600000.0,440.0,109.91333333333411,140.02395939086355,140.72,13.57442496758496,0.1311179028197555,1.99
448,6720000.0,448.0,111.07866666666744,139.97360406091428,140.72,13.748439663217976,0.17826192666750207,1.99
456,6840000.0,456.0,110.41333333333412,140.07796954314782,140.72,13.819910402007956,0.12178925758338464,1.99
464,6960000.0,464.0,111.88933333333414,139.87546531302937,140.72,13.36221987611833,0.1494523464932347,1.99
472,7080000.0,472.0,111.27600000000082,139.90808798646424,140.72,13.323608979154487,0.182967707925563,1.99
480,7200000.0,480.0,111.87600000000084,139.93949238578742,140.72,13.007969611379085,0.2108740265285416,1.99
488,7320000.0,488.0,112.48666666666743,140.19614213198028,140.72,13.56004936731323,0.1520300605766932,1.99
496,7440000.0,496.0,112.66266666666746,139.98159052453528,140.72,13.703852974159371,0.1561675248128573,1.99
504,7560000.0,504.0,112.7360000000008,140.03857868020364,140.72,13.335171004710533,0.1481131221039124,1.99
512,7680000.0,512.0,112.55733333333409,140.054822335026,140.72,13.834799016147583,0.18536060149811087,1.99
520,7800000.0,520.0,113.74933333333405,140.16148900169264,140.72,14.148096654158838,0.11157595295910386,1.99
528,7920000.0,528.0,112.7933333333341,140.10057529610893,140.72,13.824088055000818,0.1611867232129206,1.99
536,8040000.0,536.0,112.67066666666739,140.00703891709026,140.72,14.374377615074472,0.13967911653134119,1.99
544,8160000.0,544.0,112.35066666666741,140.04236886632887,140.72,14.323228162591098,0.18251911521483424,1.99
552,8280000.0,552.0,113.55866666666738,139.79302876480602,140.72,14.345178911601481,0.19589463133130386,1.99
560,8400000.0,560.0,113.54800000000073,140.04656514382467,140.72,13.992201943283224,0.18283608696678003,1.99
568,8520000.0,568.0,115.93200000000073,139.94477157360467,140.72,14.024048495787396,0.169384115925568,1.99
576,8640000.0,576.0,115.29733333333402,140.0216582064304,140.72,14.184284476859832,0.16073576246452734,1.99
584,8760000.0,584.0,116.77600000000072,140.03952622673495,140.72,13.538345626069537,0.07541600818287404,1.99
592,8880000.0,592.0,117.66133333333406,139.96507614213257,140.72,13.54755098624717,0.13511348297152342,1.99
600,9000000.0,600.0,117.24800000000067,139.99607445008522,140.72,14.498068545234903,0.10077458269130772,1.99
608,9120000.0,608.0,118.51066666666739,140.0207106598991,140.72,14.122291748068156,0.1576906907786898,1.99
616,9240000.0,616.0,118.54933333333409,140.08636209813935,140.72,14.136373386125385,0.13043305869407423,1.99
624,9360000.0,624.0,119.12933333333406,140.086091370559,140.72,14.330260868263604,0.14339416932985644,1.99
632,9480000.0,632.0,118.57733333333408,139.9799661590531,140.72,14.0370289687098,0.1735840237196316,1.99
640,9600000.0,640.0,117.84000000000073,139.9786125211512,140.72,14.067091487196508,0.15573891361132292,1.99
648,9720000.0,648.0,118.07600000000075,140.00541455160803,140.72,13.815796506295294,0.17831667412436042,1.99
656,9840000.0,656.0,119.99600000000069,140.08460236886694,140.72,14.138445963764697,0.1547003240514695,1.99
664,9960000.0,664.0,119.98800000000067,140.0108291032155,140.72,14.556850221217228,0.1417296471563841,1.99
672,10080000.0,672.0,119.15066666666739,140.01556683587202,140.72,14.355895560077926,0.10896174927862425,1.99
680,10200000.0,680.0,118.78933333333404,139.92162436548284,140.72,14.611055691284623,0.16891078495387402,1.99
688,10320000.0,688.0,119.03600000000073,140.03357021996678,140.72,14.70360930196942,0.15645096356700422,1.99
696,10440000.0,696.0,118.61600000000068,140.08203045685337,140.72,14.809523290149984,0.1671782847590995,1.99
704,10560000.0,704.0,119.88533333333405,140.07634517766556,140.72,15.012666070091585,0.15498723327630204,1.99
712,10680000.0,712.0,120.64533333333405,140.12345177665034,140.72,14.76577480276116,0.0925803341643653,1.99
720,10800000.0,720.0,118.51066666666735,139.95952622673494,140.72,15.418936797332437,0.17953145393032388,1.99
728,10920000.0,728.0,118.89066666666737,140.21306260575358,140.72,15.078816419804857,0.18308539383990693,1.99
736,11040000.0,736.0,118.57333333333405,139.995939086295,140.72,14.980270259881264,0.17821967013918238,1.99
744,11160000.0,744.0,118.13733333333398,140.05116751269094,140.72,15.221539354806055,0.17697679680864153,1.99


==> figures/corrdense/undiscounted/data/corrdense20kg99f8disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.087083532,0.13226205199999994,13.9,1.3536212637864151,1.3357821553195974,0.11
8,120000.0,8.0,0.7169939559999998,1.2000659693333333,13.9,1.4017133102261456,1.2784764687256756,0.11
16,240000.0,16.0,1.0846485853333334,3.3813023433333336,13.9,1.4910920421870653,1.1298569760235702,0.11
24,360000.0,24.0,1.6604666586666668,5.589464759999999,13.9,1.5034226183662356,0.9423783319498605,0.11
32,480000.0,32.0,2.0759018499999997,7.335160160000001,13.9,1.5253077720252894,0.8332179968755868,0.11
40,600000.0,40.0,2.474833464266667,8.760474553333333,13.9,1.4406478782488368,0.7625575754254672,0.11
48,720000.0,48.0,2.836853913333334,9.887359833333331,13.9,1.3509305482457312,0.6522715055935648,0.11
56,840000.0,56.0,3.554889900666667,10.912341566666669,13.9,1.2849770096843698,0.5873991277161352,0.11
64,960000.0,64.0,4.243189450666667,11.680353133333332,13.9,1.3427013970285164,0.561998802765996,0.11
72,1080000.0,72.0,4.817903360000001,12.303271466666668,13.9,1.2131607546828356,0.4480868791890492,0.11
80,1200000.0,80.0,5.143071750000001,12.569667,13.9,1.200805229766596,0.41087113543180726,0.11
88,1320000.0,88.0,5.7576472333333335,12.906692,13.9,1.1711693859998953,0.38140438575747015,0.11
96,1440000.0,96.0,6.220177053333334,13.068398066666665,13.9,1.161933301345254,0.34368125006493494,0.11
104,1560000.0,104.0,6.742238733333335,13.347805633333333,13.9,1.2081023363371906,0.23712330913267884,0.11
112,1680000.0,112.0,7.325924079999998,13.597046366666666,13.9,1.1645702954807502,0.153449098352869,0.11
120,1800000.0,120.0,7.636101793333334,13.7714954,13.9,1.0430011530179948,0.11708292628137935,0.11
128,1920000.0,128.0,7.903693346666666,13.832698666666666,13.9,1.1075693793684525,0.08315521598826552,0.11
136,2040000.0,136.0,8.533711826666666,13.840760166666668,13.9,0.9472817854316189,0.060291363488362316,0.11
144,2160000.0,144.0,8.875146053333333,13.850112133333333,13.9,0.8753177009910251,0.05441942026022937,0.11
152,2280000.0,152.0,9.292752246666668,13.867936700000001,13.9,0.7761157919939459,0.0671893001859072,0.11
160,2400000.0,160.0,9.452381226666665,13.889776933333332,13.9,0.8791009013965436,0.06188087299223393,0.11
168,2520000.0,168.0,9.980236233333331,13.915805133333334,13.9,0.7756892113585362,0.0668015430535528,0.11
176,2640000.0,176.0,10.046651953333333,13.917083366666667,13.9,0.9259250791165259,0.03475373534537404,0.11
184,2760000.0,184.0,10.439022446666666,13.960229666666667,13.9,0.9374274568106341,0.05180408636454005,0.11
192,2880000.0,192.0,10.931040900000001,14.010703766666667,13.9,0.8400597246615196,0.034361462624209374,0.11
200,3000000.0,200.0,11.028907733333334,13.997645266666668,13.9,0.8309887192164307,0.03387090152840048,0.11
208,3120000.0,208.0,11.041095966666665,14.0159994,13.9,0.9524741885714305,0.04007233727285815,0.11
216,3240000.0,216.0,11.2277383,13.974878233333333,13.9,0.9930061700492351,0.028974991081999652,0.11
224,3360000.0,224.0,11.615208233333334,14.019489166666668,13.9,0.7637957995311129,0.03387634861319744,0.11
232,3480000.0,232.0,11.545293893333334,14.018688533333334,13.9,0.7978897503245133,0.03895634980946247,0.11
240,3600000.0,240.0,11.817644433333335,13.977925133333333,13.9,0.7761171578673458,0.03970022707884477,0.11
248,3720000.0,248.0,11.966091966666669,13.980334166666667,13.9,0.780090421080233,0.05154103447542747,0.11
256,3840000.0,256.0,11.861997500000001,13.963913033333332,13.9,0.7749937454298896,0.04560771895421404,0.11
264,3960000.0,264.0,11.946206466666666,13.965144833333335,13.9,0.8200000466458255,0.0572191117819516,0.11
272,4080000.0,272.0,11.815495073333333,13.959885133333335,13.9,0.7803867961079983,0.047833252093625225,0.11
280,4200000.0,280.0,11.781949713333331,13.9810954,13.9,0.8501931753849706,0.034728675258534084,0.11
288,4320000.0,288.0,11.880060033333336,13.98743306666667,13.9,0.8981409045946954,0.04629201450610145,0.11
296,4440000.0,296.0,12.01555182,13.961474466666665,13.9,0.944334856954671,0.03358998945895848,0.11
304,4560000.0,304.0,12.130034333333331,13.959098399999998,13.9,0.9082141638947898,0.048606634608573764,0.11
312,4680000.0,312.0,12.371932166666669,13.9989195,13.9,0.7679832025098067,0.03394578680190887,0.11
320,4800000.0,320.0,12.381391733333336,13.976466066666667,13.9,0.7507758247279407,0.03214758556396509,0.11
328,4920000.0,328.0,12.576943533333331,13.980646133333332,13.9,0.7070359230896711,0.035147896782874326,0.11
336,5040000.0,336.0,12.547144166666666,13.995471599999998,13.9,0.756897511411076,0.030024339129593774,0.11
344,5160000.0,344.0,12.6022343,13.9867668,13.9,0.7280758313381395,0.03534682899118999,0.11
352,5280000.0,352.0,12.6557786,13.975715766666667,13.9,0.6478002738430568,0.03565046676129374,0.11
360,5400000.0,360.0,12.606716833333333,13.982531133333335,13.9,0.7138023234676434,0.03946698433035006,0.11
368,5520000.0,368.0,12.466091133333332,13.997182,13.9,0.7882541369816658,0.03674735801040503,0.11
376,5640000.0,376.0,12.429931933333334,13.996648666666667,13.9,0.9417659500475789,0.04844667758463686,0.11
384,5760000.0,384.0,12.581664766666668,13.975581800000002,13.9,0.8292497880108436,0.038123097387678995,0.11
392,5880000.0,392.0,12.474599133333333,13.995530666666667,13.9,0.9427713200647335,0.03356979368462626,0.11
400,6000000.0,400.0,12.779982666666665,14.003719266666668,13.9,0.7871087749637166,0.036241234529660556,0.11
408,6120000.0,408.0,12.827714933333334,13.989820166666666,13.9,0.7206517937620143,0.03798465870619669,0.11
416,6240000.0,416.0,12.797556466666665,14.035614866666668,13.9,0.7594715351612258,0.04136054035008168,0.11
424,6360000.0,424.0,12.898095566666665,14.0083982,13.9,0.6131507555489176,0.030105429249374586,0.11
432,6480000.0,432.0,13.060467266666668,13.9702451,13.9,0.668763179197993,0.02706299357936579,0.11
440,6600000.0,440.0,13.0781722,13.9975913,13.9,0.6113102594804164,0.022964635132261647,0.11
448,6720000.0,448.0,13.340419733333334,14.009952866666664,13.9,0.5636450525748038,0.034030242367251044,0.11
456,6840000.0,456.0,13.127800400000002,13.986085733333335,13.9,0.6538919719211022,0.0395221875169746,0.11
464,6960000.0,464.0,13.317195133333335,13.988027866666664,13.9,0.6367503248434317,0.03006558727634533,0.11
472,7080000.0,472.0,13.380483466666668,13.974671566666666,13.9,0.6335350623026528,0.03387798509642193,0.11
480,7200000.0,480.0,13.422879833333331,13.983753799999999,13.9,0.5623640906469645,0.04325885655132109,0.11
488,7320000.0,488.0,13.549842566666667,14.016206966666664,13.9,0.5063400117448748,0.02851362032028842,0.11
496,7440000.0,496.0,13.481675266666665,13.989234733333332,13.9,0.5505450094224543,0.04027994795083586,0.11
504,7560000.0,504.0,13.484599299999998,14.013529566666666,13.9,0.4547313024604522,0.0373108434952142,0.11
512,7680000.0,512.0,13.418456366666666,14.012302133333332,13.9,0.4029965221338235,0.03501014289967731,0.11
520,7800000.0,520.0,13.637808799999998,14.021865066666663,13.9,0.3693084442689551,0.03936088450504067,0.11
528,7920000.0,528.0,13.529269066666668,14.025851699999999,13.9,0.3756131740256342,0.03140296886166828,0.11
536,8040000.0,536.0,13.374652233333332,13.981616499999998,13.9,0.48406535179535554,0.047254604585283605,0.11
544,8160000.0,544.0,13.452917566666667,14.0287732,13.9,0.4601138235396713,0.042088443321655594,0.11
552,8280000.0,552.0,13.305065266666665,13.970823000000001,13.9,0.4625290000271566,0.03557277236680408,0.11
560,8400000.0,560.0,13.327831800000002,13.979378200000001,13.9,0.5236445111808848,0.0399464011283493,0.11
568,8520000.0,568.0,13.498614233333335,14.005616333333334,13.9,0.5329749200780518,0.029718972891100766,0.11
576,8640000.0,576.0,13.329438933333332,14.007167166666667,13.9,0.5805753536512108,0.029031428359352636,0.11
584,8760000.0,584.0,13.520163066666665,14.014913333333332,13.9,0.45134734732744014,0.02418640064233264,0.11
592,8880000.0,592.0,13.6117612,14.015239866666667,13.9,0.3536990697433601,0.02870139051481957,0.11
600,9000000.0,600.0,13.534707000000001,14.014702699999997,13.9,0.5190877574176725,0.03768250664499354,0.11
608,9120000.0,608.0,13.591214433333336,14.012545533333336,13.9,0.3474808057196052,0.03273621725338203,0.11
616,9240000.0,616.0,13.6421057,13.99461613333333,13.9,0.2643530982450586,0.029954338599428223,0.11
624,9360000.0,624.0,13.676160833333332,13.994843,13.9,0.25252365191311765,0.032158434925822495,0.11
632,9480000.0,632.0,13.6062278,13.999980266666665,13.9,0.3183880113819623,0.025831212034914217,0.11
640,9600000.0,640.0,13.6303959,14.033857699999999,13.9,0.3210248445539561,0.03418274953227048,0.11
648,9720000.0,648.0,13.6946141,13.987328066666668,13.9,0.20170102265728734,0.05320048582739201,0.11
656,9840000.0,656.0,13.807053166666666,14.013033499999999,13.9,0.22307559298087978,0.03265035925578558,0.11
664,9960000.0,664.0,13.723346400000002,13.994604399999998,13.9,0.24511048027991125,0.03868360269650142,0.11
672,10080000.0,672.0,13.702192333333333,14.008352266666668,13.9,0.22794835519838097,0.03782309465871575,0.11
680,10200000.0,680.0,13.703126833333332,13.995806266666667,13.9,0.1442162213006453,0.03687838893326488,0.11
688,10320000.0,688.0,13.696002399999998,14.022187466666663,13.9,0.21592156642840415,0.02718321620027605,0.11
696,10440000.0,696.0,13.709705699999999,14.019355233333334,13.9,0.14219148000031556,0.035267532472293535,0.11
704,10560000.0,704.0,13.766976966666666,14.020322366666665,13.9,0.20537026191703409,0.03146480628663136,0.11
712,10680000.0,712.0,13.936907966666666,14.011450666666667,13.9,0.1807756161844656,0.0323236991845811,0.11
720,10800000.0,720.0,13.645399666666666,13.983261833333334,13.9,0.2632770775287262,0.03773608078096984,0.11
728,10920000.0,728.0,13.7031482,14.007572433333332,13.9,0.23551917727448185,0.03771574164569616,0.11
736,11040000.0,736.0,13.637396900000002,13.999748299999998,13.9,0.25162748622715764,0.03906105684349288,0.11
744,11160000.0,744.0,13.66412133333333,14.014083833333334,13.9,0.3043663282094999,0.03567033450097695,0.11


==> figures/corrdense/undiscounted/data/corrdense25kg995f5disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3989333333333519,0.5824000000000192,140.72,13.592374259091407,13.435953553963628,1.99
5,125000.0,5.0,5.092266666666693,6.348541666666695,140.72,13.995314455572283,13.029864442720674,1.99
10,250000.0,10.0,8.461866666666698,16.00375000000004,140.72,14.55257363545053,12.515823384038521,1.99
15,375000.0,15.0,11.511466666666715,25.930416666666734,140.72,14.641084163765328,11.8314984967299,1.99
20,500000.0,20.0,15.45920000000006,35.06187500000009,140.72,14.782454314974865,10.832609979544099,1.99
25,625000.0,25.0,18.938666666666734,44.42604166666681,140.72,14.15213195041847,10.46700072066229,1.99
30,750000.0,30.0,21.709866666666738,52.42083333333356,140.72,13.224533398013639,10.219383788532335,1.99
35,875000.0,35.0,24.532266666666736,58.6750000000003,140.72,12.397339365048259,9.952272807449143,1.99
40,1000000.0,40.0,26.90026666666674,63.700000000000365,140.72,11.422492925154412,9.34116954460065,1.99
45,1125000.0,45.0,31.180800000000087,67.72541666666709,140.72,10.775193859456468,9.098823577871691,1.99
50,1250000.0,50.0,35.86986666666676,72.57458333333382,140.72,10.386255616036838,9.299505342451795,1.99
55,1375000.0,55.0,40.91520000000012,77.96666666666721,140.72,10.601981215447012,8.718791253034075,1.99
60,1500000.0,60.0,42.28160000000013,82.15895833333396,140.72,9.96142963510738,8.399406976767608,1.99
65,1625000.0,65.0,45.642666666666805,86.48500000000068,140.72,9.382476744905778,8.4429177749692,1.99
70,1750000.0,70.0,48.44160000000017,90.71354166666742,140.72,8.700699010505351,7.824713444528383,1.99
75,1875000.0,75.0,51.26186666666687,93.54895833333413,140.72,9.011698741322823,7.444818230587168,1.99
80,2000000.0,80.0,54.43840000000025,94.52250000000079,140.72,9.346716135557124,7.955207957048676,1.99
85,2125000.0,85.0,56.756266666666946,96.01937500000079,140.72,9.418039352125339,7.0529648303253785,1.99
90,2250000.0,90.0,58.790400000000304,98.84708333333417,140.72,9.49865395497182,6.73209395936395,1.99
95,2375000.0,95.0,61.761066666667006,101.24270833333419,140.72,10.306187461031993,6.739116525602503,1.99
100,2500000.0,100.0,64.98133333333372,101.83354166666751,140.72,9.408935488107103,6.747821725908938,1.99
105,2625000.0,105.0,68.45760000000044,103.84687500000088,140.72,9.75975948942932,6.341062750372934,1.99
110,2750000.0,110.0,68.83093333333379,105.87333333333426,140.72,9.74376074667748,6.21149781081277,1.99
115,2875000.0,115.0,67.46346666666707,107.98500000000095,140.72,8.699362160123503,5.981974718467907,1.99
120,3000000.0,120.0,67.48266666666709,109.52312500000095,140.72,8.22015234977567,6.087424891663081,1.99
125,3125000.0,125.0,68.37760000000043,111.07604166666766,140.72,8.764536376642267,6.219112777968659,1.99
130,3250000.0,130.0,71.62666666666715,112.77166666666766,140.72,9.071617641252024,6.009585830622672,1.99
135,3375000.0,135.0,75.95200000000052,112.78000000000098,140.72,10.442191668739591,6.1953131801252574,1.99
140,3500000.0,140.0,78.96426666666724,112.05416666666763,140.72,11.289233533739546,7.2571385275089115,1.99
145,3625000.0,145.0,81.5456000000006,112.18604166666765,140.72,10.368756044168846,7.359336642772134,1.99
150,3750000.0,150.0,82.44160000000062,113.7539583333343,140.72,11.255252609749355,7.3278563568382005,1.99
155,3875000.0,155.0,81.55093333333392,114.66625000000099,140.72,11.744902187079278,7.428124051144713,1.99
160,4000000.0,160.0,82.03520000000057,114.65500000000098,140.72,11.75485033171175,6.988102755197182,1.99
165,4125000.0,165.0,84.77760000000062,115.75687500000095,140.72,11.5062319351623,7.33109306029992,1.99
170,4250000.0,170.0,84.02773333333393,116.16229166666763,140.72,11.584950313711893,7.376230996025767,1.99
175,4375000.0,175.0,86.91520000000062,117.25291666666764,140.72,12.262504882086473,7.335242660962451,1.99
180,4500000.0,180.0,86.8554666666673,117.43937500000098,140.72,12.287164376604858,7.376213191182694,1.99
185,4625000.0,185.0,86.22720000000062,117.79270833333429,140.72,12.261378826152729,7.110103897962017,1.99
190,4750000.0,190.0,87.15413333333396,118.03854166666763,140.72,11.421485882850808,7.243786001191967,1.99
195,4875000.0,195.0,89.43040000000067,117.8458333333343,140.72,11.306892752625746,7.236878376563734,1.99
200,5000000.0,200.0,91.374933333334,118.39229166666762,140.72,11.221892619770445,7.543342003676202,1.99
205,5125000.0,205.0,92.37866666666736,117.7104166666676,140.72,11.562296493033193,7.921397260310085,1.99
210,5250000.0,210.0,93.36960000000069,118.46291666666765,140.72,11.818268056669664,7.376339890203989,1.99
215,5375000.0,215.0,94.84160000000074,117.99708333333432,140.72,11.413194933279836,7.268006624149137,1.99
220,5500000.0,220.0,95.24053333333404,117.73333333333427,140.72,11.747613149315784,7.432676161137533,1.99
225,5625000.0,225.0,94.61013333333406,118.48500000000097,140.72,11.717855201481216,7.634910929046377,1.99
230,5750000.0,230.0,94.60693333333408,119.65083333333423,140.72,11.770312023718661,7.725630699293721,1.99
235,5875000.0,235.0,96.16106666666742,119.63479166666757,140.72,11.242390623297778,7.977933232864023,1.99
240,6000000.0,240.0,95.97440000000071,119.43500000000088,140.72,12.113215426610862,8.170158644184212,1.99
245,6125000.0,245.0,97.94880000000074,119.99645833333422,140.72,11.278971002796483,8.085897167169277,1.99
250,6250000.0,250.0,99.57760000000076,120.79479166666755,140.72,11.025883762629661,7.9747234607283835,1.99
255,6375000.0,255.0,100.67200000000075,122.17687500000089,140.72,11.462062029595318,7.310365193262249,1.99
260,6500000.0,260.0,101.74293333333411,123.1781250000009,140.72,10.618830635859439,6.790035339183451,1.99
265,6625000.0,265.0,101.06773333333412,123.5510416666676,140.72,10.578311586163426,6.395529033669403,1.99
270,6750000.0,270.0,103.13706666666744,124.01375000000095,140.72,10.7296135708616,6.361691694080036,1.99
275,6875000.0,275.0,104.97280000000079,123.29583333333429,140.72,10.573288745735487,6.534918257061883,1.99
280,7000000.0,280.0,104.77120000000082,124.26354166666762,140.72,10.918603973806109,6.61154521958727,1.99
285,7125000.0,285.0,103.08693333333413,124.8833333333343,140.72,10.826261913174744,5.980232660638679,1.99
290,7250000.0,290.0,103.78453333333411,125.31208333333426,140.72,11.271640774937383,6.033692394056221,1.99
295,7375000.0,295.0,104.06186666666743,125.83145833333427,140.72,11.074379094694113,6.198812979508666,1.99
300,7500000.0,300.0,104.63893333333411,125.95166666666763,140.72,11.032038324206734,5.968799112117448,1.99
305,7625000.0,305.0,105.54240000000077,125.78500000000092,140.72,11.208553527430626,6.29409233788358,1.99
310,7750000.0,310.0,105.86453333333412,125.81437500000092,140.72,11.307279726714125,6.142338875015521,1.99
315,7875000.0,315.0,105.9712000000008,126.57583333333423,140.72,10.751352967316675,6.197507774595758,1.99
320,8000000.0,320.0,107.44853333333413,125.69437500000095,140.72,10.505997891750868,6.284109010655745,1.99
325,8125000.0,325.0,110.02773333333417,125.76229166666761,140.72,10.104999150527934,6.456515417341574,1.99
330,8250000.0,330.0,110.26560000000083,126.03604166666759,140.72,10.390282186648093,6.232142679932476,1.99
335,8375000.0,335.0,111.9413333333342,126.28083333333423,140.72,10.001528931053537,6.397347448431469,1.99
340,8500000.0,340.0,112.47253333333417,126.79916666666759,140.72,9.86010969673833,6.380664604147382,1.99
345,8625000.0,345.0,112.28373333333417,126.8493750000009,140.72,9.86889427194018,6.338211931042102,1.99
350,8750000.0,350.0,112.50240000000083,127.10291666666758,140.72,9.948636655325222,6.184970381884285,1.99
355,8875000.0,355.0,113.48480000000083,127.46375000000093,140.72,9.792418517815122,6.050373225732897,1.99
360,9000000.0,360.0,113.0506666666675,127.74312500000089,140.72,9.904789524027617,6.204161525027992,1.99
365,9125000.0,365.0,112.89173333333413,127.3506250000009,140.72,10.248601735208467,6.452811557592899,1.99
370,9250000.0,370.0,113.30560000000084,127.03500000000086,140.72,9.86787260717971,6.676862202206133,1.99
375,9375000.0,375.0,113.28640000000084,127.94187500000088,140.72,9.759925191719702,6.07675840988059,1.99
380,9500000.0,380.0,112.31680000000082,128.69208333333424,140.72,10.105078190974721,5.963958119250564,1.99
385,9625000.0,385.0,112.99946666666753,128.40333333333422,140.72,10.03628790073486,6.058011630379524,1.99
390,9750000.0,390.0,112.75306666666751,128.36854166666754,140.72,10.319009878737136,6.378091207335577,1.99
395,9875000.0,395.0,112.1728000000008,129.10250000000084,140.72,10.199497353636596,6.2044139825364,1.99
400,10000000.0,400.0,112.77120000000085,129.51083333333423,140.72,9.864851463050096,6.0703554866258065,1.99
405,10125000.0,405.0,113.15200000000081,129.28562500000086,140.72,10.139125944144864,6.240476877208273,1.99
410,10250000.0,410.0,113.56906666666752,129.12020833333418,140.72,9.541946257678921,6.176450050391437,1.99
415,10375000.0,415.0,113.79733333333418,128.96062500000082,140.72,9.716626837885947,6.232031406357973,1.99
420,10500000.0,420.0,113.7898666666675,128.42291666666753,140.72,9.638524721446144,6.417771107274647,1.99
425,10625000.0,425.0,114.62933333333417,128.03604166666753,140.72,9.965029125251803,6.607210434472101,1.99
430,10750000.0,430.0,113.57120000000086,127.75937500000084,140.72,10.149698631755113,6.557149326614918,1.99
435,10875000.0,435.0,114.80533333333418,128.07791666666753,140.72,10.30673589670145,6.255073421536593,1.99
440,11000000.0,440.0,115.39626666666751,127.98020833333422,140.72,10.269570228935557,6.164080405717207,1.99
445,11125000.0,445.0,115.15626666666755,128.25479166666756,140.72,10.18044867118072,5.883113564236408,1.99
450,11250000.0,450.0,114.69973333333421,128.72979166666758,140.72,10.141151640114488,5.61889616747039,1.99
455,11375000.0,455.0,113.58186666666751,128.45166666666756,140.72,10.478399169684826,5.818520408023957,1.99
460,11500000.0,460.0,114.11200000000085,128.5539583333342,140.72,10.491259472427641,5.712677300791645,1.99
465,11625000.0,465.0,114.09066666666749,128.60833333333423,140.72,10.456918072635386,5.671978170156342,1.99
470,11750000.0,470.0,115.94240000000083,128.39229166666757,140.72,10.328037986139487,5.687947548909601,1.99
475,11875000.0,475.0,116.98880000000084,128.58729166666757,140.72,10.512195158543697,5.680941266839997,1.99
480,12000000.0,480.0,116.12160000000085,128.32166666666757,140.72,9.95885629031539,5.660312291314175,1.99
485,12125000.0,485.0,115.6181333333342,128.42604166666754,140.72,10.396082065338868,5.601038798848149,1.99
490,12250000.0,490.0,116.12693333333416,128.34583333333424,140.72,10.556810295860709,5.63324921090613,1.99
495,12375000.0,495.0,115.9253333333342,128.90520833333423,140.72,10.60551109493779,5.488598846088649,1.99


==> figures/corrdense/undiscounted/data/corrdense25kg995f5disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.12213664666666695,0.225255568,27.7,2.7009763467843095,2.6768290988147823,0.59
5,125000.0,5.0,1.0258141040000002,1.286077096,27.7,2.797050417317742,2.6162935551617195,0.59
10,250000.0,10.0,1.8295265359999997,3.2318902219999996,27.7,2.8900131411867314,2.5183297708743826,0.59
15,375000.0,15.0,2.4436813373333326,5.245360273333334,27.7,3.1168685166713437,2.383942162738134,0.59
20,500000.0,20.0,3.3607617720666663,7.150213475333334,27.7,3.1084747658863545,2.1860617626086367,0.59
25,625000.0,25.0,4.146809243999999,9.140051906666667,27.7,3.0096548282925415,2.202167232415362,0.59
30,750000.0,30.0,4.725329047333333,10.938304693333333,27.7,2.814642469433797,2.1857980813328592,0.59
35,875000.0,35.0,5.304970795333333,12.33645969333333,27.7,2.6147241568595314,2.1948425011236026,0.59
40,1000000.0,40.0,5.702005007999999,13.4720906,27.7,2.522979285357123,2.042341385722982,0.59
45,1125000.0,45.0,6.556925082666666,14.247713199999998,27.7,2.4256021271363855,1.9288359687535261,0.59
50,1250000.0,50.0,7.614385486666666,15.438800533333335,27.7,2.3348787551551453,1.9352245712816791,0.59
55,1375000.0,55.0,8.9221791,16.713633866666665,27.7,2.4403588040764492,1.8062887022873344,0.59
60,1500000.0,60.0,9.17704198,17.775721533333336,27.7,2.3688017827616883,1.7736716804932426,0.59
65,1625000.0,65.0,10.013539366666667,18.890581666666662,27.7,2.0929579866617245,1.755322767357427,0.59
70,1750000.0,70.0,10.548255540000001,20.062907133333336,27.7,1.9427673300863055,1.591185448834896,0.59
75,1875000.0,75.0,11.058262019999999,20.950510599999998,27.7,1.8174577075377085,1.4044554942562393,0.59
80,2000000.0,80.0,12.0062466,21.38959766666667,27.7,1.9724986502982207,1.4546442898662122,0.59
85,2125000.0,85.0,12.697970233333333,21.9613764,27.7,1.83366093087163,1.2396646634740187,0.59
90,2250000.0,90.0,13.049158400000001,22.542577133333328,27.7,1.7643916809117275,1.0669092548493642,0.59
95,2375000.0,95.0,13.823881199999999,22.902667333333333,27.7,1.9148161703037836,1.0097698061817542,0.59
100,2500000.0,100.0,14.671638066666668,23.08782266666666,27.7,1.817127159514242,0.9596402311386409,0.59
105,2625000.0,105.0,15.502656833333333,23.45624966666667,27.7,1.6998904844629505,0.9619027991749524,0.59
110,2750000.0,110.0,15.6944228,23.806161066666665,27.7,1.6184340831717872,0.919787134930833,0.59
115,2875000.0,115.0,15.6726838,24.272029,27.7,1.6052526932677487,0.8381072707658273,0.59
120,3000000.0,120.0,15.522091200000002,24.587799399999994,27.7,1.404527972035372,0.8017750147697674,0.59
125,3125000.0,125.0,15.929297433333335,24.92689106666667,27.7,1.4896663973520181,0.7985678925417465,0.59
130,3250000.0,130.0,16.742112133333332,25.1998822,27.7,1.520190001808831,0.7295454694474055,0.59
135,3375000.0,135.0,17.626752033333336,25.202084800000005,27.7,1.7815488680596991,0.8130643702609154,0.59
140,3500000.0,140.0,18.245665733333333,25.1324126,27.7,1.804418340247702,0.958309875650335,0.59
145,3625000.0,145.0,18.89976553333333,25.287086866666673,27.7,1.5314249953788108,0.9636493554053582,0.59
150,3750000.0,150.0,19.0401816,25.584463333333336,27.7,1.6711785742838199,0.900175102754372,0.59
155,3875000.0,155.0,19.003406333333334,25.689909399999998,27.7,1.818795214088192,0.8266090221612837,0.59
160,4000000.0,160.0,19.2766592,25.730116000000002,27.7,1.870456369784863,0.7704144804562313,0.59
165,4125000.0,165.0,19.695980199999997,25.953194466666666,27.7,1.7340067578075913,0.7394624980184703,0.59
170,4250000.0,170.0,19.700614400000003,26.1622446,27.7,1.826189200878848,0.642836278417702,0.59
175,4375000.0,175.0,20.169736966666665,26.245395533333337,27.7,1.8476294979907504,0.5738160294888992,0.59
180,4500000.0,180.0,20.241593666666667,26.216659333333332,27.7,1.9906576638509916,0.6131104890215018,0.59
185,4625000.0,185.0,20.080449166666664,26.226160333333333,27.7,2.060932127546542,0.6283355799479692,0.59
190,4750000.0,190.0,20.104549400000003,26.330625066666666,27.7,1.9352572656148126,0.6764745055656268,0.59
195,4875000.0,195.0,20.713762799999998,26.331268133333328,27.7,1.794364842182077,0.6523630548754716,0.59
200,5000000.0,200.0,21.053396799999994,26.384511933333332,27.7,1.8026833183632793,0.6996473536398868,0.59
205,5125000.0,205.0,21.393433933333334,26.27883986666667,27.7,1.8886704138528034,0.8010747055839065,0.59
210,5250000.0,210.0,21.651319400000002,26.318319600000002,27.7,1.8210842517336356,0.7696492380044438,0.59
215,5375000.0,215.0,22.178466066666665,26.1850734,27.7,1.7033451502404218,0.8944124409591918,0.59
220,5500000.0,220.0,22.214680333333334,26.21526493333333,27.7,1.74588930785854,0.8068726885124649,0.59
225,5625000.0,225.0,22.197095333333333,26.363917599999997,27.7,1.672023281796462,0.792301902114323,0.59
230,5750000.0,230.0,22.081050533333332,26.574672599999996,27.7,1.7738172061104143,0.8564051774872163,0.59
235,5875000.0,235.0,22.558421666666668,26.592183333333335,27.7,1.676477955195707,0.7368051633694094,0.59
240,6000000.0,240.0,22.519337600000004,26.58548713333333,27.7,1.8592095042181767,0.7980214390259676,0.59
245,6125000.0,245.0,22.9298252,26.584329933333326,27.7,1.63820626269903,0.7774549509660249,0.59
250,6250000.0,250.0,23.264469733333332,26.6637506,27.7,1.6500591227682935,0.7234767357327986,0.59
255,6375000.0,255.0,23.530761066666667,26.710945466666665,27.7,1.557979133328295,0.6319206875730662,0.59
260,6500000.0,260.0,23.599071533333337,26.873916533333333,27.7,1.4334417089940175,0.6509108364235767,0.59
265,6625000.0,265.0,23.66730786666667,26.878458133333332,27.7,1.4206835589022793,0.5731950947911509,0.59
270,6750000.0,270.0,23.882717533333334,27.048628666666662,27.7,1.323208988751698,0.4700582646634862,0.59
275,6875000.0,275.0,24.433147533333337,27.019456399999992,27.7,1.226519046441213,0.41882399557390354,0.59
280,7000000.0,280.0,24.298160266666667,27.186376666666664,27.7,1.348356404660311,0.3594933763608684,0.59
285,7125000.0,285.0,24.170296666666662,27.20489746666667,27.7,1.3449520478419958,0.33670301605226716,0.59
290,7250000.0,290.0,24.383449266666663,27.179967133333328,27.7,1.4162963359059557,0.3544309499848231,0.59
295,7375000.0,295.0,24.365494800000004,27.222222799999997,27.7,1.3306098372275001,0.41471903819852973,0.59
300,7500000.0,300.0,24.53607486666667,27.2069638,27.7,1.3140250374765758,0.3656547425088784,0.59
305,7625000.0,305.0,24.79975633333333,27.207554199999997,27.7,1.3290689791057795,0.392234441198205,0.59
310,7750000.0,310.0,24.65476606666667,27.220555666666662,27.7,1.3685204684469046,0.32725749730349396,0.59
315,7875000.0,315.0,24.635693133333334,27.45663013333333,27.7,1.3004196136899435,0.28295726636823365,0.59
320,8000000.0,320.0,24.92251866666667,27.326940866666668,27.7,1.1943410785900694,0.23291055062477942,0.59
325,8125000.0,325.0,25.299646399999993,27.43683033333333,27.7,1.0672814770316743,0.2703726487603152,0.59
330,8250000.0,330.0,25.509061066666668,27.45677940000001,27.7,0.9801758987820838,0.22529535289105918,0.59
335,8375000.0,335.0,25.601477733333333,27.46492666666667,27.7,1.0408769700288973,0.2384607316976092,0.59
340,8500000.0,340.0,25.691690466666667,27.45219666666667,27.7,0.9366586541817356,0.25454551783064117,0.59
345,8625000.0,345.0,25.5969682,27.439262133333333,27.7,0.9929677899600002,0.26393877539191835,0.59
350,8750000.0,350.0,25.8000164,27.447309599999997,27.7,0.9527316314034234,0.2683742531682174,0.59
355,8875000.0,355.0,25.826083333333337,27.4981928,27.7,0.9764579445091678,0.29379221514398995,0.59
360,9000000.0,360.0,25.796224199999997,27.449295,27.7,0.9245971624271566,0.3416620119037749,0.59
365,9125000.0,365.0,25.88571973333334,27.403789799999995,27.7,0.9873529464945241,0.324826124030871,0.59
370,9250000.0,370.0,25.85657313333333,27.400039733333337,27.7,1.0179146931660725,0.3532330364202929,0.59
375,9375000.0,375.0,25.95351713333333,27.482452,27.7,1.0006068279794056,0.28985711280660975,0.59
380,9500000.0,380.0,25.65096726666667,27.58007086666667,27.7,1.1391537802628837,0.21444853971539726,0.59
385,9625000.0,385.0,25.851379600000005,27.518428599999996,27.7,1.16323597645493,0.19697535300528662,0.59
390,9750000.0,390.0,25.908557666666663,27.502314533333337,27.7,0.9875874218305843,0.23119528401366324,0.59
395,9875000.0,395.0,25.78906126666667,27.570895466666663,27.7,0.9342960675279426,0.21025259299302274,0.59
400,10000000.0,400.0,26.0783728,27.577241333333333,27.7,0.837502559767988,0.25834864712337446,0.59
405,10125000.0,405.0,25.962470133333333,27.488396400000003,27.7,0.9641353169250909,0.31987650633203135,0.59
410,10250000.0,410.0,26.0672132,27.429681666666667,27.7,0.874653551427586,0.3482331274418186,0.59
415,10375000.0,415.0,26.097717066666664,27.396749666666665,27.7,0.8725450076833694,0.39155594280044087,0.59
420,10500000.0,420.0,26.05184966666666,27.432188399999998,27.7,0.8826646412894374,0.43670060161220686,0.59
425,10625000.0,425.0,26.16664666666667,27.44350953333333,27.7,0.7776508889302377,0.4045075527688091,0.59
430,10750000.0,430.0,25.999551666666665,27.44473813333333,27.7,1.004297931397647,0.3863414947947141,0.59
435,10875000.0,435.0,26.124262533333326,27.462657133333334,27.7,0.9952251695949683,0.35357333440951155,0.59
440,11000000.0,440.0,26.312234933333336,27.441768266666664,27.7,0.9805779102045982,0.33014878754497773,0.59
445,11125000.0,445.0,26.072285066666666,27.42066133333333,27.7,1.154163107947973,0.3191867394510866,0.59
450,11250000.0,450.0,26.104296266666672,27.48057573333334,27.7,1.0945619933801398,0.29287469855184833,0.59
455,11375000.0,455.0,25.955884200000003,27.451534533333337,27.7,1.1103012447399345,0.267152225557464,0.59
460,11500000.0,460.0,26.04102893333333,27.48869446666667,27.7,0.9849422177035339,0.2718506552052901,0.59
465,11625000.0,465.0,26.142215866666668,27.554116066666662,27.7,1.0113732259545702,0.22079277372636666,0.59
470,11750000.0,470.0,26.36267313333333,27.554648200000006,27.7,0.9798815213742055,0.20066334098970404,0.59
475,11875000.0,475.0,26.41172606666667,27.572505266666667,27.7,1.0912996051052426,0.19637954353254408,0.59
480,12000000.0,480.0,26.298444799999995,27.550959733333332,27.7,0.8451154890978863,0.19575381293810573,0.59
485,12125000.0,485.0,26.26205246666667,27.596046800000003,27.7,1.0080866635611374,0.2520174363015014,0.59
490,12250000.0,490.0,26.360701533333327,27.46264333333334,27.7,0.9328813504912924,0.29003618418594457,0.59
495,12375000.0,495.0,26.47537693333334,27.54601486666667,27.7,0.8723837040972575,0.2506179019431159,0.59


==> figures/corrdense/undiscounted/data/corrdense25kg999f5disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3989333333333526,0.5824000000000188,140.72,13.592374259091407,13.435953553963628,1.99
5,125000.0,5.0,5.23413333333336,4.626405228758189,140.72,13.934468793480644,13.548877383606992,1.99
10,250000.0,10.0,8.555733333333363,9.180130718954274,140.72,14.317381573123695,13.287054704102893,1.99
15,375000.0,15.0,12.215466666666716,14.042875816993506,140.72,14.462010388215363,13.117760764636571,1.99
20,500000.0,20.0,16.077866666666722,17.676339869281094,140.72,14.652302123736309,12.204969521741551,1.99
25,625000.0,25.0,19.202133333333393,23.053594771241887,140.72,13.880607795548094,11.576374580002751,1.99
30,750000.0,30.0,22.128000000000068,29.025359477124272,140.72,13.17760550611946,11.89276140995666,1.99
35,875000.0,35.0,24.503466666666736,34.74823529411775,140.72,12.00895634770898,11.550170550025266,1.99
40,1000000.0,40.0,27.175466666666736,40.18614379084979,140.72,11.043090475960279,11.015219683425952,1.99
45,1125000.0,45.0,32.09600000000009,46.345620915032846,140.72,10.56297452362681,10.232494116443073,1.99
50,1250000.0,50.0,36.5696000000001,50.9526797385623,140.72,10.11485569421605,10.086743160707583,1.99
55,1375000.0,55.0,41.63200000000014,55.67895424836628,140.72,10.239316564037674,10.435239402011025,1.99
60,1500000.0,60.0,45.0357333333335,59.114248366013385,140.72,10.819964315349592,9.521190209377522,1.99
65,1625000.0,65.0,49.275733333333534,64.41882352941214,140.72,10.175863991079645,9.325719445955961,1.99
70,1750000.0,70.0,52.452266666666894,67.93725490196121,140.72,9.374112197876498,8.54986467917425,1.99
75,1875000.0,75.0,55.73973333333359,72.6954248366018,140.72,9.79885562676179,9.506571764022864,1.99
80,2000000.0,80.0,59.232000000000305,75.02483660130773,140.72,10.457214144689091,9.187773664156055,1.99
85,2125000.0,85.0,63.696000000000375,77.50483660130774,140.72,11.403295975849323,8.744671097034342,1.99
90,2250000.0,90.0,64.82133333333373,81.35006535947771,140.72,11.026029987993907,9.042315505312734,1.99
95,2375000.0,95.0,69.83786666666713,83.08183006536014,140.72,12.006239376190525,9.047226110252199,1.99
100,2500000.0,100.0,74.23040000000051,87.31607843137324,140.72,11.250714307067682,9.048906786425306,1.99
105,2625000.0,105.0,80.01066666666725,87.25281045751703,140.72,11.123208312823184,9.985174336286336,1.99
110,2750000.0,110.0,81.37173333333394,88.936993464053,140.72,10.558918350718177,9.836835686430227,1.99
115,2875000.0,115.0,80.70293333333393,90.54849673202688,140.72,10.277727738463367,10.653627997092,1.99
120,3000000.0,120.0,81.55413333333394,94.68915032679817,140.72,8.98222415453418,10.343612696559997,1.99
125,3125000.0,125.0,81.68533333333396,96.72941176470668,140.72,9.016337186918781,10.129726450120272,1.99
130,3250000.0,130.0,86.16000000000068,98.96993464052369,140.72,9.303587877562583,10.39736362663579,1.99
135,3375000.0,135.0,89.41653333333407,99.89751633987011,140.72,9.606923796487466,10.576528369644825,1.99
140,3500000.0,140.0,92.50560000000077,101.29254901960867,140.72,9.744802002113085,11.22687547959676,1.99
145,3625000.0,145.0,95.3888000000008,104.38431372549108,140.72,9.049826952278563,10.973530545390476,1.99
150,3750000.0,150.0,97.08586666666744,106.712156862746,140.72,9.685019083699277,10.491281089485234,1.99
155,3875000.0,155.0,95.9765333333341,108.84915032679828,140.72,10.258371033623256,10.28244884586839,1.99
160,4000000.0,160.0,97.0933333333341,110.29647058823616,140.72,10.32691764280156,10.04844445277751,1.99
165,4125000.0,165.0,99.0464000000008,112.8653594771251,140.72,9.470617912150374,10.125287251337005,1.99
170,4250000.0,170.0,99.39520000000084,116.24000000000093,140.72,10.00857104084649,9.42732910348883,1.99
175,4375000.0,175.0,103.29280000000088,118.90039215686369,140.72,9.180847537830765,8.286784677151134,1.99
180,4500000.0,180.0,103.94666666666757,121.4813071895434,140.72,9.284696879967141,8.034571353764072,1.99
185,4625000.0,185.0,104.92266666666754,121.86300653594863,140.72,9.07566017424335,8.309922306337377,1.99
190,4750000.0,190.0,104.64000000000088,123.50954248366104,140.72,8.995127286862205,7.820386466961645,1.99
195,4875000.0,195.0,107.75786666666758,125.26797385621005,140.72,7.926492880699177,6.763401780516373,1.99
200,5000000.0,200.0,109.81013333333426,124.09202614379177,140.72,8.322886949794748,7.576673269394448,1.99
205,5125000.0,205.0,110.55786666666759,123.57228758170024,140.72,8.879611853566198,7.3707336843123406,1.99
210,5250000.0,210.0,111.72053333333425,124.45751633987018,140.72,8.880621377410636,6.888784942291862,1.99
215,5375000.0,215.0,113.13493333333425,126.45856209150416,140.72,8.785520883235487,6.486627935556084,1.99
220,5500000.0,220.0,114.48746666666756,128.2447058823538,140.72,8.504397135697632,6.100543899171866,1.99
225,5625000.0,225.0,114.60266666666759,127.99111111111202,140.72,8.010318148131493,6.013843321609645,1.99
230,5750000.0,230.0,115.38560000000092,127.62352941176559,140.72,7.497389984137626,6.150940193308165,1.99
235,5875000.0,235.0,116.64213333333427,129.73071895424926,140.72,6.921981612236456,5.403531750259589,1.99
240,6000000.0,240.0,116.56000000000094,130.23372549019697,140.72,7.371076366917238,5.691064126861073,1.99
245,6125000.0,245.0,117.1861333333343,130.18300653594855,140.72,6.824463685044027,6.09278566998264,1.99
250,6250000.0,250.0,116.80213333333424,130.66143790849756,140.72,8.099049391923218,5.780422334984587,1.99
255,6375000.0,255.0,118.04266666666763,131.40078431372635,140.72,7.1260100639381365,5.169873901741333,1.99
260,6500000.0,260.0,119.1626666666676,132.11555555555643,140.72,6.847904972211503,4.403750533836742,1.99
265,6625000.0,265.0,121.81120000000098,133.2099346405237,140.72,5.920291232028242,4.001062491329206,1.99
270,6750000.0,270.0,123.6842666666677,133.03058823529494,140.72,5.373653077210169,4.361417486251796,1.99
275,6875000.0,275.0,124.18666666666763,134.6928104575171,140.72,5.7983573676070845,3.741555810138681,1.99
280,7000000.0,280.0,125.37280000000094,135.03163398692888,140.72,6.229654295643579,3.5974459156358596,1.99
285,7125000.0,285.0,124.58453333333429,135.7898039215694,140.72,6.315648884148366,3.272812180294786,1.99
290,7250000.0,290.0,124.11626666666756,136.69490196078505,140.72,7.421637259077329,2.410315814924362,1.99
295,7375000.0,295.0,123.95093333333425,136.92496732026217,140.72,7.039612423035712,2.2075800944001633,1.99
300,7500000.0,300.0,125.89653333333426,137.32601307189617,140.72,6.182093108294904,2.1311069756569387,1.99
305,7625000.0,305.0,127.17440000000089,137.39660130719025,140.72,6.016376237971201,2.510835227845055,1.99
310,7750000.0,310.0,127.37173333333425,137.05568627451055,140.72,5.702586396005103,2.6086207840357414,1.99
315,7875000.0,315.0,127.36746666666753,137.45045751634058,140.72,6.199467841795925,2.1344251335040734,1.99
320,8000000.0,320.0,127.90400000000088,137.33176470588307,140.72,5.738528498282057,2.4622079311506795,1.99
325,8125000.0,325.0,128.83306666666758,137.41542483660203,140.72,5.487128594046899,2.3406190464688663,1.99
330,8250000.0,330.0,129.56800000000086,138.00993464052357,140.72,5.524427540313048,2.1475457542018077,1.99
335,8375000.0,335.0,130.04160000000087,137.78457516339938,140.72,5.275152468032013,2.5597853482337958,1.99
340,8500000.0,340.0,130.83840000000086,137.93882352941242,140.72,5.044548454147614,2.5096087704869556,1.99
345,8625000.0,345.0,132.29866666666754,138.4946405228765,140.72,4.5531501014675255,2.0017907837929134,1.99
350,8750000.0,350.0,132.01173333333418,138.59660130719018,140.72,5.02876521071911,1.903324078516045,1.99
355,8875000.0,355.0,132.46720000000082,138.6839215686281,140.72,5.14196497902918,1.993249070712019,1.99
360,9000000.0,360.0,132.38720000000083,138.38274509803986,140.72,4.945261713615465,2.2837417064756163,1.99
365,9125000.0,365.0,132.32213333333414,138.2766013071902,140.72,5.096786237293937,2.27309287991658,1.99
370,9250000.0,370.0,132.3189333333342,138.28183006536017,140.72,4.739960892903295,2.307557223462217,1.99
375,9375000.0,375.0,132.60906666666747,137.9492810457523,140.72,4.841132192048018,2.471468999354681,1.99
380,9500000.0,380.0,132.71893333333415,138.86222222222287,140.72,4.893716554500127,1.6898933847203503,1.99
385,9625000.0,385.0,133.2608000000008,138.56261437908563,140.72,4.756134975817788,1.7184890074282788,1.99
390,9750000.0,390.0,134.48960000000076,138.4679738562098,140.72,4.166183888187113,2.276560809228563,1.99
395,9875000.0,395.0,133.7952000000008,138.61281045751699,140.72,4.562750750425888,2.0178691064645617,1.99
400,10000000.0,400.0,134.6080000000008,138.4658823529418,140.72,4.0181482051365105,1.4639006507615366,1.99
405,10125000.0,405.0,135.18933333333408,138.97568627451042,140.72,3.9355317810660657,1.6934653788425005,1.99
410,10250000.0,410.0,135.3205333333341,139.02745098039276,140.72,3.4921316809379794,1.7664508906309246,1.99
415,10375000.0,415.0,135.81333333333407,139.0478431372555,140.72,3.651809624071604,1.6972066440700044,1.99
420,10500000.0,420.0,136.1450666666674,138.73464052287645,140.72,3.3987224956657642,1.6577844208462567,1.99
425,10625000.0,425.0,136.03200000000075,138.10928104575228,140.72,3.3781214289485044,2.127996377554412,1.99
430,10750000.0,430.0,135.97546666666742,138.18248366013137,140.72,3.097010415069944,2.9046062314824677,1.99
435,10875000.0,435.0,136.10346666666743,138.0601307189549,140.72,3.1535582550792896,2.451941933199035,1.99
440,11000000.0,440.0,135.84853333333407,139.00130718954313,140.72,3.505287905628414,1.6222581805904395,1.99
445,11125000.0,445.0,135.86133333333407,138.850718954249,140.72,3.3996537169888796,1.6606160004612112,1.99
450,11250000.0,450.0,136.06826666666743,138.91294117647124,140.72,3.137020729645345,1.556420665661558,1.99
455,11375000.0,455.0,136.08746666666744,138.70640522875883,140.72,3.222902007525661,1.6934750953074875,1.99
460,11500000.0,460.0,136.56000000000077,138.9631372549026,140.72,2.9112561484126465,1.254628725355951,1.99
465,11625000.0,465.0,136.39253333333411,138.6515032679745,140.72,3.0836091192458284,1.7878628993812997,1.99
470,11750000.0,470.0,136.7093333333341,139.02954248366078,140.72,2.550916062180362,1.5300954377852851,1.99
475,11875000.0,475.0,136.96213333333407,139.14771241830127,140.72,2.8549641639528787,1.2782976082854707,1.99
480,12000000.0,480.0,135.55413333333408,138.73359477124248,140.72,3.4392932855742937,1.4897429426293787,1.99
485,12125000.0,485.0,136.16320000000076,139.16862745098103,140.72,3.2147101175930337,1.4214450410165371,1.99
490,12250000.0,490.0,136.41280000000077,138.86797385620983,140.72,3.1906918772608113,1.1413695608246082,1.99
495,12375000.0,495.0,137.00266666666738,139.15137254902027,140.72,2.6918478777784642,1.3366762716560545,1.99


==> figures/corrdense/undiscounted/data/corrdense25kg999f5disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.33680428000000023,0.46063868666666724,89.0,8.618366857142915,8.510570235351192,0.72
5,125000.0,5.0,3.288717566666665,3.026592575333333,89.0,8.799203928567014,8.542336305596594,0.72
10,250000.0,10.0,5.478027999999999,5.945093775999999,89.0,8.98514108515402,8.387957898152212,0.72
15,375000.0,15.0,7.774064317999999,9.030726282666668,89.0,9.18381396532813,8.314002789349022,0.72
20,500000.0,20.0,10.256647489333334,11.279120394000001,89.0,9.280250682143338,7.7665365940333615,0.72
25,625000.0,25.0,12.31000635333333,14.8068868,89.0,8.841926358762056,7.457506100030822,0.72
30,750000.0,30.0,14.068994059999998,18.507155539333333,89.0,8.323340452175882,7.66172974009545,0.72
35,875000.0,35.0,15.705762351333334,22.06788704666667,89.0,7.610557650140879,7.429932336671725,0.72
40,1000000.0,40.0,17.329835773333336,25.634238733333333,89.0,7.061566385698201,7.188457501271443,0.72
45,1125000.0,45.0,20.355335733333327,29.5898458,89.0,6.799857025359581,6.662876885563001,0.72
50,1250000.0,50.0,23.20437417333334,32.4458605,89.0,6.429712327210928,6.515770521170312,0.72
55,1375000.0,55.0,26.58905563333333,35.42160946666667,89.0,6.58577574574524,6.76179328689239,0.72
60,1500000.0,60.0,28.736333733333332,37.74017006666667,89.0,6.961779634635695,6.085518603769494,0.72
65,1625000.0,65.0,31.495570399999995,41.041750066666665,89.0,6.519414152996782,6.01176285035301,0.72
70,1750000.0,70.0,33.45379113333333,43.31308753333333,89.0,6.05340676422399,5.427934028662775,0.72
75,1875000.0,75.0,35.57473986666666,46.32067886666667,89.0,6.318654487800051,6.023524453864175,0.72
80,2000000.0,80.0,37.88195126666667,47.9103574,89.0,6.7470366254126795,5.664398341336877,0.72
85,2125000.0,85.0,40.72445773333333,49.60512546666667,89.0,7.2274540099747675,5.391762637758216,0.72
90,2250000.0,90.0,41.349504933333336,51.99681713333334,89.0,6.998566434420918,5.5356912692290265,0.72
95,2375000.0,95.0,44.707458733333326,53.11275473333333,89.0,7.607185646126463,5.485438406864236,0.72
100,2500000.0,100.0,47.712691533333334,55.827721999999994,89.0,7.14483720838564,5.466408363485466,0.72
105,2625000.0,105.0,51.441582266666664,55.7144458,89.0,6.96667514224018,6.059508138869094,0.72
110,2750000.0,110.0,52.314723066666666,56.79708913333334,89.0,6.577174932153411,6.055200367327695,0.72
115,2875000.0,115.0,51.8454228,57.7868112,89.0,6.506594548492097,6.547484661288501,0.72
120,3000000.0,120.0,52.411530533333334,60.366030733333346,89.0,5.608782004623247,6.306095518539349,0.72
125,3125000.0,125.0,52.45112006666667,61.80769953333334,89.0,5.646595636661063,6.205472616450664,0.72
130,3250000.0,130.0,55.11883686666667,63.36388813333334,89.0,5.777608119543523,6.431593390004818,0.72
135,3375000.0,135.0,57.16644066666666,64.02149486666666,89.0,6.094664983216314,6.595436631999784,0.72
140,3500000.0,140.0,58.86069213333332,64.83759739999999,89.0,6.17682191323093,7.0170575368481884,0.72
145,3625000.0,145.0,60.76617253333333,66.57381186666667,89.0,5.715306892179306,6.858198456582452,0.72
150,3750000.0,150.0,61.76728880000001,68.0311208,89.0,6.189660845516908,6.551459996549565,0.72
155,3875000.0,155.0,61.324305800000005,69.39528793333332,89.0,6.477397144368554,6.428549782560921,0.72
160,4000000.0,160.0,62.14453073333334,70.54155100000001,89.0,6.636650896150751,6.2511952600084655,0.72
165,4125000.0,165.0,63.30149639999999,72.07490346666667,89.0,6.084332658414803,6.299342650160799,0.72
170,4250000.0,170.0,63.52445986666667,74.00083346666665,89.0,6.517108785015998,5.938580216004737,0.72
175,4375000.0,175.0,65.90809973333334,75.69676826666665,89.0,5.994460850331054,5.1837463795634715,0.72
180,4500000.0,180.0,66.39537960000001,77.3302922,89.0,6.033860161097259,5.020281698385797,0.72
185,4625000.0,185.0,67.01921006666667,77.60122040000002,89.0,5.816032598539266,5.104782911632247,0.72
190,4750000.0,190.0,66.72789119999999,78.4479196,89.0,5.8697748613824325,4.856486605730774,0.72
195,4875000.0,195.0,68.7201404,79.62239939999999,89.0,5.146305387127725,4.1965259103434915,0.72
200,5000000.0,200.0,70.09956233333332,78.84898753333331,89.0,5.347763936825322,4.736690040192376,0.72
205,5125000.0,205.0,70.53347033333334,78.54111106666666,89.0,5.742405657211281,4.5854167244790025,0.72
210,5250000.0,210.0,71.30555260000001,79.16524306666666,89.0,5.635006868744304,4.264805005580335,0.72
215,5375000.0,215.0,72.41678486666666,80.28082613333332,89.0,5.472430180907291,4.003146237999057,0.72
220,5500000.0,220.0,73.17944126666666,81.4074774,89.0,5.340874783982467,3.7255854707126135,0.72
225,5625000.0,225.0,73.22626106666667,81.24653133333332,89.0,4.996174071336182,3.6439936670662743,0.72
230,5750000.0,230.0,73.78736299999998,80.96134793333333,89.0,4.662386273885202,3.729948586189279,0.72
235,5875000.0,235.0,74.6343648,82.31515366666666,89.0,4.337234247163105,3.223985543362549,0.72
240,6000000.0,240.0,74.54189079999999,82.62845279999998,89.0,4.7674979470243555,3.4166652174666634,0.72
245,6125000.0,245.0,74.86646013333332,82.70771046666667,89.0,4.333921868153635,3.6605010468454973,0.72
250,6250000.0,250.0,74.69946793333332,82.97313913333333,89.0,5.233473723263683,3.4460146127231996,0.72
255,6375000.0,255.0,75.50524893333333,83.57287966666665,89.0,4.424567789864796,2.9398522934226907,0.72
260,6500000.0,260.0,76.15311819999998,83.98439439999999,89.0,4.278374765337437,2.4034217519261474,0.72
265,6625000.0,265.0,77.78503780000001,84.6906402,89.0,3.7776655818751035,2.215058484121942,0.72
270,6750000.0,270.0,78.8306144,84.61490533333333,89.0,3.3098670418538214,2.303110901772855,0.72
275,6875000.0,275.0,79.4393214,85.61936046666666,89.0,3.5034701417123864,1.947853819671787,0.72
280,7000000.0,280.0,80.11622000000001,85.83779066666666,89.0,3.8272542904514233,1.8236751730352527,0.72
285,7125000.0,285.0,79.78578720000002,86.37725653333334,89.0,3.8943943773338496,1.6888690951982404,0.72
290,7250000.0,290.0,79.36781186666666,86.76502266666668,89.0,4.52358694014426,1.2266361257910108,0.72
295,7375000.0,295.0,79.33916026666667,86.96297279999999,89.0,4.281873486637517,1.0664691586484785,0.72
300,7500000.0,300.0,80.61542826666668,87.21235233333333,89.0,3.6374224472704992,1.0349017134068859,0.72
305,7625000.0,305.0,81.37090500000002,87.24959600000001,89.0,3.5318157060399504,1.2205666255578047,0.72
310,7750000.0,310.0,81.45968386666667,87.05342613333333,89.0,3.3088672931222063,1.279389790120308,0.72
315,7875000.0,315.0,81.42347766666667,87.24538073333335,89.0,3.597364359570179,1.053126880407624,0.72
320,8000000.0,320.0,81.57390360000001,87.19394493333333,89.0,3.371776667885773,1.1963895119237271,0.72
325,8125000.0,325.0,82.31537786666668,87.20935393333335,89.0,3.0517466222537397,1.1623060083493855,0.72
330,8250000.0,330.0,82.95567066666668,87.53803920000001,89.0,2.9383876523286308,1.103879575548339,0.72
335,8375000.0,335.0,83.28655126666668,87.42279033333332,89.0,2.7371453235557968,1.218393866598091,0.72
340,8500000.0,340.0,83.65685946666667,87.50839760000001,89.0,2.5999683301077696,1.2038636844776944,0.72
345,8625000.0,345.0,84.386911,87.80852533333335,89.0,2.418314534622822,0.9677208780613418,0.72
350,8750000.0,350.0,84.35015993333333,87.87475493333334,89.0,2.5190716670633826,0.8975314582294823,0.72
355,8875000.0,355.0,84.711962,87.89721693333334,89.0,2.5331804714333273,0.9740620299633912,0.72
360,9000000.0,360.0,84.65425033333332,87.75559446666666,89.0,2.4308449294543855,1.1192970989492896,0.72
365,9125000.0,365.0,84.70752866666668,87.66035653333337,89.0,2.478316907567172,1.0720826076698426,0.72
370,9250000.0,370.0,84.65016966666667,87.661862,89.0,2.3579029881780578,1.1333320769654474,0.72
375,9375000.0,375.0,84.93376440000002,87.46358973333332,89.0,2.404485040136548,1.2308697906922847,0.72
380,9500000.0,380.0,84.91592439999998,87.92981499999999,89.0,2.3829226313418905,0.9318844808595809,0.72
385,9625000.0,385.0,85.2952564,87.74841746666668,89.0,2.3246408193473194,0.9045538820627255,0.72
390,9750000.0,390.0,85.90153466666668,87.69329793333333,89.0,2.008098217661471,1.208170017952867,0.72
395,9875000.0,395.0,85.40328626666668,87.79029113333334,89.0,2.2531878764689233,1.0176506295074155,0.72
400,10000000.0,400.0,86.0328302,87.70289806666668,89.0,1.8431051826958427,0.7524760028669658,0.72
405,10125000.0,405.0,86.23667926666664,88.03226073333333,89.0,1.8806421237726598,0.8841009444804856,0.72
410,10250000.0,410.0,86.33475933333332,88.080339,89.0,1.56824474666529,0.882554728442212,0.72
415,10375000.0,415.0,86.60185293333332,88.01831406666666,89.0,1.6380812456402472,0.7982715088035338,0.72
420,10500000.0,420.0,86.787719,87.91583880000002,89.0,1.517711302303292,0.7909850673908827,0.72
425,10625000.0,425.0,86.63986666666668,87.55072033333333,89.0,1.5164081507465734,1.0649286798192052,0.72
430,10750000.0,430.0,86.67149099999999,87.65673126666667,89.0,1.3565231382857634,1.4932228025123628,0.72
435,10875000.0,435.0,86.77301859999999,87.51251386666667,89.0,1.3645289816139232,1.2033872661966298,0.72
440,11000000.0,440.0,86.65042266666666,88.02353433333333,89.0,1.6410698414538154,0.8029707118007996,0.72
445,11125000.0,445.0,86.6156924,87.97540293333333,89.0,1.5060588215622623,0.7924232319719039,0.72
450,11250000.0,450.0,86.72392793333334,88.01508760000002,89.0,1.3814755873918,0.777317080130039,0.72
455,11375000.0,455.0,86.67035840000001,87.90902320000001,89.0,1.4947711713866183,0.834429492218056,0.72
460,11500000.0,460.0,86.91941933333334,88.07810513333337,89.0,1.2682654806621187,0.5235554818735646,0.72
465,11625000.0,465.0,86.86451173333333,87.85875613333334,89.0,1.3562392623670572,0.8283737888639232,0.72
470,11750000.0,470.0,87.00794900000001,88.10426179999999,89.0,1.172038663083087,0.6563021392412197,0.72
475,11875000.0,475.0,87.28054559999997,88.1560592,89.0,1.2652043349453177,0.5364521916687962,0.72
480,12000000.0,480.0,86.46426699999999,87.94865620000002,89.0,1.4661015201218468,0.6297392601541048,0.72
485,12125000.0,485.0,86.77496939999999,88.174518,89.0,1.4183004968516053,0.6101984997805667,0.72
490,12250000.0,490.0,86.8657254,87.96843033333333,89.0,1.3363077486354904,0.5015266287493026,0.72
495,12375000.0,495.0,87.24374959999997,88.19873933333334,89.0,1.1776789229490805,0.524695126927211,0.72


==> figures/corrdense/undiscounted/data/corrdense25kg99f5disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.3989333333333524,0.5824000000000182,140.72,13.592374259091407,13.435953553963627,1.99
5,125000.0,5.0,4.9216000000000255,8.983111111111135,140.72,13.823657731242738,12.71227608042737,1.99
10,250000.0,10.0,8.04053333333336,19.16307692307697,140.72,14.224266655671215,12.113443310173944,1.99
15,375000.0,15.0,11.028266666666717,35.210796221322646,140.72,14.454637545867687,11.253900109646404,1.99
20,500000.0,20.0,14.37440000000005,50.45020242915002,140.72,14.358037114327175,10.270576505162992,1.99
25,625000.0,25.0,18.133333333333393,63.150769230769605,140.72,13.74693910405587,9.0776020046559,1.99
30,750000.0,30.0,21.22346666666674,72.52350877193031,140.72,13.37742628163036,8.107945336493719,1.99
35,875000.0,35.0,24.348800000000082,80.93603238866459,140.72,13.017834184780511,7.339969199408781,1.99
40,1000000.0,40.0,26.80853333333342,89.71228070175512,140.72,12.226755931408633,5.989446602875451,1.99
45,1125000.0,45.0,30.994133333333423,96.85754385964997,140.72,11.682152537192637,4.887760049313801,1.99
50,1250000.0,50.0,36.048000000000116,102.5203778677472,140.72,11.24919408691482,4.466935588480524,1.99
55,1375000.0,55.0,40.91520000000014,107.50369770580393,140.72,11.28182825277179,4.66445670657433,1.99
60,1500000.0,60.0,42.616533333333486,111.45802968960966,140.72,11.122703829587094,4.790250961552048,1.99
65,1625000.0,65.0,45.18293333333351,115.14601889338836,140.72,10.652866588666505,4.6769319955530895,1.99
70,1750000.0,70.0,48.10560000000019,117.17095816464345,140.72,9.618792584376394,4.530289750642916,1.99
75,1875000.0,75.0,50.9600000000002,118.873738191634,140.72,9.735120134333084,4.492019842537985,1.99
80,2000000.0,80.0,55.07733333333359,120.83206477732901,140.72,10.777419179086781,4.293444090519012,1.99
85,2125000.0,85.0,59.086933333333626,122.21246963562861,140.72,9.87047439595288,4.353448876265682,1.99
90,2250000.0,90.0,61.88160000000035,124.2959244264518,140.72,9.439407369803755,4.421255814469535,1.99
95,2375000.0,95.0,65.19360000000039,126.45689608637078,140.72,9.286868316226379,4.4037633797083355,1.99
100,2500000.0,100.0,67.28213333333375,128.2110661268566,140.72,7.743000623380276,3.9020842709302537,1.99
105,2625000.0,105.0,72.1536000000005,129.71757085020343,140.72,7.765807603814427,3.6037258592742005,1.99
110,2750000.0,110.0,73.22773333333383,130.8287179487189,140.72,7.569680392517587,3.564121942008623,1.99
115,2875000.0,115.0,73.31626666666716,131.62850202429243,140.72,7.200140336559812,3.3684669444634916,1.99
120,3000000.0,120.0,73.83786666666717,132.40291497975798,140.72,6.400624991454312,3.469526309959611,1.99
125,3125000.0,125.0,74.9482666666672,133.18747638326673,140.72,6.101634550913687,3.4308254504956643,1.99
130,3250000.0,130.0,78.31360000000056,133.42488529014932,140.72,7.199891034652888,3.3366854556232646,1.99
135,3375000.0,135.0,81.31840000000061,133.77608636977143,140.72,6.853604448984348,3.399242390184101,1.99
140,3500000.0,140.0,85.37600000000066,134.23838056680245,140.72,6.909962972789909,3.5550542869379136,1.99
145,3625000.0,145.0,89.48480000000073,134.44383265857033,140.72,6.838755826536526,3.5853423659698653,1.99
150,3750000.0,150.0,90.77973333333411,134.80464237516952,140.72,8.247345574878937,3.4556511223909774,1.99
155,3875000.0,155.0,89.23520000000072,135.09581646423828,140.72,8.748006489528132,3.408150746328553,1.99
160,4000000.0,160.0,88.06080000000073,134.95341430499406,140.72,8.58886182812267,3.6114715245144042,1.99
165,4125000.0,165.0,90.43840000000075,134.71049932523695,140.72,8.197122915022153,3.979423624289838,1.99
170,4250000.0,170.0,91.89760000000076,134.80356275303723,140.72,7.609980602937615,4.13314470877394,1.99
175,4375000.0,175.0,93.56053333333412,135.03319838056757,140.72,7.955145108867557,4.123798636452268,1.99
180,4500000.0,180.0,93.48053333333412,135.55908232118836,140.72,8.87084863693913,3.864341456149719,1.99
185,4625000.0,185.0,92.09493333333407,135.96523616734217,140.72,8.984272862999951,3.459982271276178,1.99
190,4750000.0,190.0,93.1765333333341,136.3482860998658,140.72,8.931060724756659,3.156239753367918,1.99
195,4875000.0,195.0,94.34133333333415,136.6261808367079,140.72,8.603558788326858,2.9144910508545814,1.99
200,5000000.0,200.0,97.36533333333416,136.92901484480504,140.72,8.949885247161701,2.6157795296417317,1.99
205,5125000.0,205.0,98.64000000000082,137.40005398110733,140.72,9.00714182660957,2.2640056387152114,1.99
210,5250000.0,210.0,98.21013333333416,137.7122807017551,140.72,9.508762892011276,2.0222175162494618,1.99
215,5375000.0,215.0,98.46400000000084,138.030337381917,140.72,9.779303347540122,1.815722391455188,1.99
220,5500000.0,220.0,98.48213333333415,138.36977058029757,140.72,10.042421903278926,1.6344687197318475,1.99
225,5625000.0,225.0,99.14240000000083,138.60923076923146,140.72,10.344144072756553,1.6896891475372837,1.99
230,5750000.0,230.0,100.77013333333417,138.59551956815181,140.72,10.669628332324345,1.7780145200245838,1.99
235,5875000.0,235.0,102.49386666666757,138.49187584345546,140.72,9.87228821525611,1.8628419714218831,1.99
240,6000000.0,240.0,102.8245333333342,138.50375168691025,140.72,10.206956640813614,1.7805327235061847,1.99
245,6125000.0,245.0,102.95466666666753,138.68426450742305,140.72,10.017290816346211,1.6841903336384274,1.99
250,6250000.0,250.0,103.47626666666751,138.90461538461605,140.72,9.817949843831652,1.6746106432971237,1.99
255,6375000.0,255.0,105.06773333333422,138.93873144399524,140.72,10.034797741863816,1.698787959569445,1.99
260,6500000.0,260.0,105.50933333333424,138.76825910931242,140.72,9.44707271330273,2.065987584589303,1.99
265,6625000.0,265.0,106.14933333333423,138.59854251012212,140.72,9.788338198650186,2.460959951185738,1.99
270,6750000.0,270.0,107.71946666666754,138.45624831309107,140.72,10.247806051683998,2.4935904184434685,1.99
275,6875000.0,275.0,108.16426666666759,138.27692307692374,140.72,9.674740417617883,2.3999546579674944,1.99
280,7000000.0,280.0,107.81120000000091,138.28944669365788,140.72,9.813165400756814,2.4271187698201815,1.99
285,7125000.0,285.0,107.01760000000087,138.23406207827327,140.72,10.440477361351745,2.724944911835071,1.99
290,7250000.0,290.0,107.06666666666757,138.22866396761194,140.72,10.141935263138352,3.07044795386935,1.99
295,7375000.0,295.0,107.15093333333422,138.20545209176854,140.72,10.296672979014742,3.359179114128454,1.99
300,7500000.0,300.0,106.86613333333419,138.09695006747702,140.72,10.429329534372409,3.6185904037705336,1.99
305,7625000.0,305.0,108.48640000000087,137.9015384615391,140.72,10.668162861559587,3.8642785801545134,1.99
310,7750000.0,310.0,109.84533333333421,137.84140350877254,140.72,10.635097284469797,4.07847069729099,1.99
315,7875000.0,315.0,110.31146666666754,137.8316869095823,140.72,10.329853831449581,4.117644143192228,1.99
320,8000000.0,320.0,111.27786666666752,137.7663697705809,140.72,10.852117965204869,4.148129853693212,1.99
325,8125000.0,325.0,113.25226666666755,137.78558704453505,140.72,10.566809883466386,4.163781012750558,1.99
330,8250000.0,330.0,112.7264000000009,137.78256410256475,140.72,10.309498044386478,4.013692806652771,1.99
335,8375000.0,335.0,114.57920000000085,137.9495816464244,140.72,10.378229459307288,3.705659000518379,1.99
340,8500000.0,340.0,115.52640000000088,138.1092577597847,140.72,10.48347650722901,3.4877820559125743,1.99
345,8625000.0,345.0,116.11946666666753,138.1104453441302,140.72,10.205610636853976,3.4970541126280805,1.99
350,8750000.0,350.0,116.69120000000089,138.1219973009453,140.72,10.372557421480282,3.5190383505399265,1.99
355,8875000.0,355.0,118.4661333333342,138.1185425101221,140.72,10.46716141781257,3.4774620040366635,1.99
360,9000000.0,360.0,117.11466666666749,138.11962213225434,140.72,11.312451734006268,3.5081662202417814,1.99
365,9125000.0,365.0,117.40480000000079,138.17360323886703,140.72,11.29180203156834,3.492587732682878,1.99
370,9250000.0,370.0,118.74773333333418,138.1440215924433,140.72,10.619089127946806,3.4009680188414606,1.99
375,9375000.0,375.0,119.40053333333417,138.25954116059444,140.72,10.791030171954413,3.3619770478877986,1.99
380,9500000.0,380.0,120.31360000000082,138.55708502024353,140.72,11.099263209661483,3.027870289991215,1.99
385,9625000.0,385.0,119.9648000000008,138.66126855600606,140.72,11.241703124475729,2.643464863442842,1.99
390,9750000.0,390.0,120.2613333333341,138.76944669365787,140.72,11.888448990050087,2.4008520983850477,1.99
395,9875000.0,395.0,119.58506666666744,138.89047233468352,140.72,12.025672580264372,2.1690842288596084,1.99
400,10000000.0,400.0,120.97600000000078,138.88140350877254,140.72,11.733776101803441,2.1446930745513084,1.99
405,10125000.0,405.0,120.7978666666674,138.8495546558711,140.72,12.241030571545405,2.183451331633146,1.99
410,10250000.0,410.0,120.93226666666742,138.97900134952835,140.72,12.228826526187804,1.9655715953306354,1.99
415,10375000.0,415.0,120.5109333333341,139.27740890688327,140.72,12.373438403742096,1.567694989349685,1.99
420,10500000.0,420.0,119.58506666666742,139.3597840755742,140.72,12.249491457728496,1.3074620686136356,1.99
425,10625000.0,425.0,119.96373333333409,139.37759784075635,140.72,12.442270818892897,1.1725403194979533,1.99
430,10750000.0,430.0,119.56266666666743,139.34941970310453,140.72,12.605068045515708,1.3022774916510795,1.99
435,10875000.0,435.0,119.84106666666744,139.1590823211882,140.72,12.35088984737342,1.55601377124665,1.99
440,11000000.0,440.0,120.89600000000077,138.94639676113422,140.72,11.977352151028452,1.8190046639140913,1.99
445,11125000.0,445.0,120.91626666666745,138.83336032388732,140.72,11.54909565827972,2.0491595585979554,1.99
450,11250000.0,450.0,120.45546666666743,138.8628340080978,140.72,11.731474119596577,2.1293704440233565,1.99
455,11375000.0,455.0,119.69706666666744,138.8026990553313,140.72,11.907277230883022,2.1069286829967933,1.99
460,11500000.0,460.0,119.5658666666674,138.8794601889345,140.72,12.2065835470879,2.0017204685073033,1.99
465,11625000.0,465.0,119.40373333333406,138.96032388664034,140.72,11.776926109356229,1.921945106423178,1.99
470,11750000.0,470.0,118.99520000000074,138.8975978407564,140.72,11.632088017138598,2.0296685290703924,1.99
475,11875000.0,475.0,119.92746666666741,138.85149797570915,140.72,11.962461392755571,2.1586678587555688,1.99
480,12000000.0,480.0,118.8330666666674,138.87870445344194,140.72,12.35359435153721,2.157149038173191,1.99
485,12125000.0,485.0,118.79146666666745,138.88842105263222,140.72,12.181149035232723,2.1103527725343714,1.99
490,12250000.0,490.0,118.96960000000077,138.92566801619495,140.72,12.062686421352993,1.9868488410346736,1.99
495,12375000.0,495.0,119.35680000000075,139.1045614035094,140.72,11.614913950088315,1.8122762834698136,1.99


==> figures/corrdense/undiscounted/data/corrdense25kg99f5disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,0.06734008200000004,0.16303762333333335,13.9,1.3418279152282129,1.339878359506488,0.11
5,125000.0,5.0,0.5082632064666667,0.9425449140000001,13.9,1.4067965128213653,1.2697475867230321,0.11
10,250000.0,10.0,0.9253633586666666,1.9903555573333334,13.9,1.4346148528649947,1.2145501015643645,0.11
15,375000.0,15.0,1.0753223726666665,3.631168645333333,13.9,1.530702494111283,1.1357779204430865,0.11
20,500000.0,20.0,1.53514429,5.161816506666667,13.9,1.5065013053598768,1.045973589219249,0.11
25,625000.0,25.0,1.9427931373333334,6.46315476,13.9,1.4768141458626474,0.9566737512054129,0.11
30,750000.0,30.0,2.2810601473333336,7.472334026666667,13.9,1.4219641412444937,0.8783168313375709,0.11
35,875000.0,35.0,2.6790022420000006,8.399712966666666,13.9,1.4155373717070328,0.7955713835935759,0.11
40,1000000.0,40.0,2.821414596,9.353346733333334,13.9,1.3877486301789543,0.634363138270698,0.11
45,1125000.0,45.0,3.2563394399999996,10.214524166666669,13.9,1.3205676469620882,0.5215354603556098,0.11
50,1250000.0,50.0,3.794602252,10.877645133333333,13.9,1.2546439715670465,0.4646623600540278,0.11
55,1375000.0,55.0,4.434841602666666,11.455846766666665,13.9,1.2592049090556323,0.435639887910062,0.11
60,1500000.0,60.0,4.674790536666666,11.968929399999999,13.9,1.3737416139495642,0.42799977785287413,0.11
65,1625000.0,65.0,5.037939253333333,12.363832833333332,13.9,1.2560636446853402,0.4068211558280316,0.11
70,1750000.0,70.0,5.382245553333333,12.56406026666667,13.9,1.251844820003981,0.38457545970331264,0.11
75,1875000.0,75.0,5.648099213333334,12.764482833333334,13.9,1.195433155927225,0.39389298353624075,0.11
80,2000000.0,80.0,6.125696639999999,12.988644333333333,13.9,1.3415706772382603,0.3348320956392798,0.11
85,2125000.0,85.0,6.610197193333334,13.1293229,13.9,1.2403548532138367,0.30756374127806035,0.11
90,2250000.0,90.0,6.884952780000001,13.291503866666666,13.9,1.2286518430992448,0.3084106767513206,0.11
95,2375000.0,95.0,7.448594713333334,13.450060266666666,13.9,1.2093024277343638,0.30543149868562003,0.11
100,2500000.0,100.0,7.696827666666666,13.53987676666667,13.9,1.1326832008538972,0.26884824917075417,0.11
105,2625000.0,105.0,8.348777873333333,13.597917100000002,13.9,1.004564956347454,0.2121807811079588,0.11
110,2750000.0,110.0,8.346433766666669,13.667282466666668,13.9,0.9601630664619665,0.18791168164797356,0.11
115,2875000.0,115.0,8.49686732,13.7084911,13.9,0.9634804158545556,0.179994749500499,0.11
120,3000000.0,120.0,8.595202833333333,13.734273366666667,13.9,0.8224422000053457,0.2088836820435639,0.11
125,3125000.0,125.0,8.792289646666665,13.7760696,13.9,0.7777431525392096,0.20342718661666276,0.11
130,3250000.0,130.0,9.076548333333333,13.788902333333333,13.9,0.8042115720017655,0.15593833562451734,0.11
135,3375000.0,135.0,9.491404733333333,13.8211877,13.9,0.7202768879897508,0.11548458689598831,0.11
140,3500000.0,140.0,9.862164233333333,13.8697641,13.9,0.7397506743240537,0.11000204203024998,0.11
145,3625000.0,145.0,10.475118,13.867451266666666,13.9,0.6104779161061635,0.10039372482997234,0.11
150,3750000.0,150.0,10.656666966666668,13.884124466666664,13.9,0.7442504971787636,0.09784107428411824,0.11
155,3875000.0,155.0,10.576543573333334,13.913813466666666,13.9,0.7741605291377626,0.08699645034349943,0.11
160,4000000.0,160.0,10.642903899999999,13.900081766666666,13.9,0.8075439006763464,0.10119156345794383,0.11
165,4125000.0,165.0,10.967024000000002,13.869706133333333,13.9,0.7055548486458117,0.13670947782251464,0.11
170,4250000.0,170.0,11.185365266666668,13.860455966666667,13.9,0.7052459316003994,0.13668038665919682,0.11
175,4375000.0,175.0,11.340007433333332,13.888894599999999,13.9,0.6343562636274577,0.14103693453666438,0.11
180,4500000.0,180.0,11.386178933333332,13.9426898,13.9,0.6381710890588123,0.12238456642176959,0.11
185,4625000.0,185.0,11.343810766666667,13.962291900000002,13.9,0.7614170987618931,0.06523759506622102,0.11
190,4750000.0,190.0,11.5513126,13.967532299999995,13.9,0.6746983215308341,0.03519273533527823,0.11
195,4875000.0,195.0,11.819906333333332,13.966876433333335,13.9,0.6351956495605016,0.04743572254427579,0.11
200,5000000.0,200.0,12.009642999999995,13.985680466666668,13.9,0.5687406090425583,0.035041034385255805,0.11
205,5125000.0,205.0,12.226386033333334,13.999136599999998,13.9,0.6018832563469712,0.03475876731382968,0.11
210,5250000.0,210.0,12.237926966666668,13.97108333333333,13.9,0.6068499995373305,0.05295583469209283,0.11
215,5375000.0,215.0,12.354744833333333,13.9633764,13.9,0.5258379065643793,0.037529509070558804,0.11
220,5500000.0,220.0,12.327570399999997,13.98483556666667,13.9,0.4822015539356757,0.03363202279209594,0.11
225,5625000.0,225.0,12.424234133333334,14.025719833333333,13.9,0.43546350800325273,0.03745633056856363,0.11
230,5750000.0,230.0,12.5067104,14.03099193333333,13.9,0.4786118510560922,0.02235949440588184,0.11
235,5875000.0,235.0,12.794208599999997,14.0015627,13.9,0.3840531738108868,0.024651710800606855,0.11
240,6000000.0,240.0,12.704737433333333,13.992776366666668,13.9,0.4289980804352035,0.027396621985007422,0.11
245,6125000.0,245.0,12.8059783,14.010539833333333,13.9,0.4501477971050785,0.03366564335372186,0.11
250,6250000.0,250.0,12.849931999999999,14.006538566666668,13.9,0.461909250952178,0.04096487558223092,0.11
255,6375000.0,255.0,12.948506399999998,13.979092533333333,13.9,0.4251641568912994,0.029944320060910377,0.11
260,6500000.0,260.0,12.931708933333333,13.965785966666665,13.9,0.394492746429371,0.030127036861222988,0.11
265,6625000.0,265.0,13.009572533333333,13.9796666,13.9,0.4076826150798525,0.022091392088950487,0.11
270,6750000.0,270.0,13.058173900000003,13.988373366666666,13.9,0.2925802467383673,0.02583550910247569,0.11
275,6875000.0,275.0,13.185717366666665,13.977183799999999,13.9,0.3359850596520777,0.029487129706628562,0.11
280,7000000.0,280.0,13.10869983333333,14.006211033333333,13.9,0.32583568546167907,0.025613208686588656,0.11
285,7125000.0,285.0,13.143688133333336,13.9952017,13.9,0.37169125963743077,0.0354845101797374,0.11
290,7250000.0,290.0,13.230257,13.988719733333333,13.9,0.3080543856887391,0.03135758145754842,0.11
295,7375000.0,295.0,13.208714033333335,14.016115533333334,13.9,0.3474421351119563,0.031060066225109005,0.11
300,7500000.0,300.0,13.251678533333335,13.9968754,13.9,0.2928381651598089,0.031810551028600045,0.11
305,7625000.0,305.0,13.374478266666666,13.984483499999998,13.9,0.30022006587004646,0.04620810981742284,0.11
310,7750000.0,310.0,13.424354399999999,14.003566900000003,13.9,0.29983156770146613,0.042359071492716324,0.11
315,7875000.0,315.0,13.458161066666666,14.0119268,13.9,0.26896561279916426,0.03288176373619283,0.11
320,8000000.0,320.0,13.472375266666667,14.013685866666668,13.9,0.32263876645165174,0.030682081144948633,0.11
325,8125000.0,325.0,13.546626200000002,14.006104933333337,13.9,0.22512289338001545,0.03594272451901526,0.11
330,8250000.0,330.0,13.609107433333332,13.971498566666668,13.9,0.22477589534275244,0.03620417376003357,0.11
335,8375000.0,335.0,13.580839566666665,13.976749333333332,13.9,0.23466538704023598,0.029828950583629752,0.11
340,8500000.0,340.0,13.5594174,13.995454200000001,13.9,0.2315198575319553,0.039473331216194806,0.11
345,8625000.0,345.0,13.4911166,14.013115799999998,13.9,0.24838122651884564,0.024716395414023158,0.11
350,8750000.0,350.0,13.614375933333331,14.015630133333334,13.9,0.19112860781161709,0.01868507731982119,0.11
355,8875000.0,355.0,13.581373000000003,14.001631199999999,13.9,0.2395871012851768,0.01974488728534775,0.11
360,9000000.0,360.0,13.510615866666665,13.983554433333332,13.9,0.3339858210555667,0.033751552731238414,0.11
365,9125000.0,365.0,13.6341272,13.977449233333333,13.9,0.28178835678749187,0.02691293189732519,0.11
370,9250000.0,370.0,13.659732533333333,13.982475333333332,13.9,0.250512341962435,0.03899868113484299,0.11
375,9375000.0,375.0,13.8240682,14.010114766666666,13.9,0.16993140347615057,0.025538856600910893,0.11
380,9500000.0,380.0,13.729816166666668,14.018120933333334,13.9,0.1516378553331973,0.02581145828816157,0.11
385,9625000.0,385.0,13.836569133333336,14.005517700000002,13.9,0.1980731118192831,0.020455411358127593,0.11
390,9750000.0,390.0,13.786727433333335,14.0044985,13.9,0.20129327333794997,0.02606555310679763,0.11
395,9875000.0,395.0,13.663018866666668,14.0043581,13.9,0.1937027068001608,0.024670494736968845,0.11
400,10000000.0,400.0,13.837496266666665,14.014161000000001,13.9,0.1819241576282233,0.023899584761014295,0.11
405,10125000.0,405.0,13.785073033333335,13.998935666666664,13.9,0.16865832754081234,0.035545443748239904,0.11
410,10250000.0,410.0,13.77709493333333,14.011672066666666,13.9,0.23713020823353503,0.030067681153105822,0.11
415,10375000.0,415.0,13.8050842,14.030451400000002,13.9,0.2401710768901155,0.02725915670607493,0.11
420,10500000.0,420.0,13.7321336,14.015366766666666,13.9,0.2292989753810144,0.04468839285810066,0.11
425,10625000.0,425.0,13.730777433333333,13.995956799999997,13.9,0.24955504604851186,0.04137925181607175,0.11
430,10750000.0,430.0,13.799326833333334,13.980680333333332,13.9,0.18527743793346682,0.039560291488275674,0.11
435,10875000.0,435.0,13.843527066666665,14.0056904,13.9,0.21329782361373095,0.0395756663207963,0.11
440,11000000.0,440.0,13.9082818,13.998613333333333,13.9,0.18211748131234917,0.03221344271048778,0.11
445,11125000.0,445.0,13.817389566666662,13.984137600000002,13.9,0.1064417184728193,0.03309423157717561,0.11
450,11250000.0,450.0,13.820311266666664,14.002365933333332,13.9,0.14091784000226212,0.03088571829473873,0.11
455,11375000.0,455.0,13.847903433333334,13.989431933333332,13.9,0.1716033107733908,0.02999215629590894,0.11
460,11500000.0,460.0,13.76947063333333,13.981930466666665,13.9,0.09763164321437014,0.033067465945119764,0.11
465,11625000.0,465.0,13.837694233333334,14.0026116,13.9,0.17359124948212298,0.024932035790255998,0.11
470,11750000.0,470.0,13.836246799999998,13.993166466666668,13.9,0.1401576277306586,0.02984832425496126,0.11
475,11875000.0,475.0,13.851452766666664,13.989386099999999,13.9,0.18811216594447844,0.024802317271946882,0.11
480,12000000.0,480.0,13.731889166666667,14.015014599999999,13.9,0.1340066849656482,0.030239888384525498,0.11
485,12125000.0,485.0,13.712776400000001,14.019624933333334,13.9,0.15680860872152885,0.02933056212523124,0.11
490,12250000.0,490.0,13.702338933333333,14.0094178,13.9,0.1816796867557774,0.030184180700683235,0.11
495,12375000.0,495.0,13.785334999999998,14.003354566666667,13.9,0.24402512190115944,0.015020019258133973,0.11


==> figures/corrsparse/discounted/data/corrsparse1300g995f2disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.974358974358974,12.974358974358976,76.8,6.270415863938214,6.270415863938213,2.25
2,2600.0,2.0,23.794871794871792,24.41159420289855,76.8,9.460703935030798,9.675909714881076,2.25
4,5200.0,4.0,36.49230769230769,33.28115942028985,76.8,12.130750686142052,12.082408696560426,2.25
6,7800.0,6.0,47.210256410256406,36.70434782608696,76.8,11.29755577423199,10.145822899387417,2.25
8,10400.0,8.0,55.72307692307693,45.09855072463768,76.8,9.321888664452732,9.617816876211679,2.25
10,13000.0,10.0,61.36410256410257,52.67246376811594,76.8,7.035099988996815,8.654335485078375,2.25
12,15600.0,12.0,66.48717948717949,56.733333333333334,76.8,5.515703034910276,8.49468745672162,2.25
14,18200.0,14.0,68.48717948717949,63.501449275362326,76.8,3.6149046145566217,8.124542113204924,2.25
16,20800.0,16.0,70.18461538461538,66.06666666666668,76.8,3.822522518607274,8.506192153712355,2.25
18,23400.0,18.0,70.68205128205129,69.12463768115941,76.8,3.406357589214202,4.795254395294577,2.25
20,26000.0,20.0,68.83589743589745,68.85217391304347,76.8,3.916954223271112,5.761730942045041,2.25
22,28600.0,22.0,70.55384615384615,70.05797101449276,76.8,4.3715381816212915,5.76188143947854,2.25
24,31200.0,24.0,72.38974358974359,70.80869565217391,76.8,2.9728513875748552,4.078113358641654,2.25
26,33800.0,26.0,70.9897435897436,73.86376811594204,76.8,3.0187287211673857,2.722062387578205,2.25
28,36400.0,28.0,72.74871794871795,74.73623188405797,76.8,3.7868521383215383,1.927955948405048,2.25
30,39000.0,30.0,71.95897435897436,73.77391304347825,76.8,3.2063705275359204,3.18214108420308,2.25
32,41600.0,32.0,72.65128205128207,73.01449275362317,76.8,2.6382601860491564,3.2613780840637547,2.25
34,44200.0,34.0,70.12307692307692,75.47536231884058,76.8,4.613982973949099,1.9752381784832254,2.25
36,46800.0,36.0,72.96410256410256,74.45507246376812,76.8,3.4234574200255543,1.8289427854477471,2.25
38,49400.0,38.0,73.83076923076923,75.1768115942029,76.8,3.896974215030184,1.3547502612937157,2.25
40,52000.0,40.0,73.0051282051282,74.54782608695653,76.8,3.569987487913857,2.4279736056950227,2.25
42,54600.0,42.0,73.66153846153846,76.45507246376812,76.8,2.4708087625495,1.0992674025423637,2.25
44,57200.0,44.0,74.63076923076923,77.07826086956521,76.8,2.3807411585271763,0.9520036670426182,2.25
46,59800.0,46.0,76.49230769230768,76.17681159420289,76.8,0.525134999956039,0.9270380323867855,2.25
48,62400.0,48.0,74.47179487179486,75.51884057971014,76.8,1.8845479281374866,1.9118678546112349,2.25
50,65000.0,50.0,76.37435897435898,76.4231884057971,76.8,0.9772892775297279,1.1994774017592382,2.25
52,67600.0,52.0,77.68717948717948,76.01159420289856,76.8,1.0756719068130047,1.0872399394495798,2.25
54,70200.0,54.0,76.34358974358973,76.17391304347827,76.8,1.691596229416161,1.1614324221243006,2.25
56,72800.0,56.0,77.13333333333335,76.00579710144929,76.8,1.2248110299128907,1.400768553030243,2.25
58,75400.0,58.0,77.22051282051282,76.69565217391305,76.8,1.4517661127433756,1.1979031459470943,2.25
60,78000.0,60.0,77.29230769230769,75.62898550724637,76.8,1.446211490395056,1.7390077550289096,2.25
62,80600.0,62.0,76.5230769230769,76.08695652173914,76.8,1.378616786129499,0.8812208979316598,2.25
64,83200.0,64.0,76.91794871794873,76.61739130434783,76.8,1.1759971363833934,0.9517663179843933,2.25
66,85800.0,66.0,77.08717948717948,76.7391304347826,76.8,0.8182838373592957,0.9750101067448317,2.25
68,88400.0,68.0,76.63076923076922,77.30434782608694,76.8,1.3589095431084015,0.7157359041420591,2.25
70,91000.0,70.0,76.70769230769231,77.22028985507247,76.8,1.2856371660830037,0.6173131548370855,2.25
72,93600.0,72.0,76.5025641025641,76.93623188405799,76.8,1.2797036102169097,0.9838372874716435,2.25
74,96200.0,74.0,76.71282051282051,76.96231884057971,76.8,1.1993893503624569,1.0102841647050378,2.25
76,98800.0,76.0,76.42051282051283,76.40579710144927,76.8,2.0303025802441477,1.1410412227012934,2.25
78,101400.0,78.0,76.24102564102563,77.0086956521739,76.8,1.1916486204157153,1.2058573697312902,2.25
80,104000.0,80.0,77.26666666666667,77.12463768115941,76.8,0.9278663608082868,0.729973350762641,2.25
82,106600.0,82.0,77.23589743589744,76.82898550724637,76.8,0.9474330855006089,1.21851179867684,2.25
84,109200.0,84.0,76.88205128205128,77.46376811594203,76.8,1.250071339169637,0.821341887641386,2.25
86,111800.0,86.0,77.51282051282051,77.15072463768114,76.8,0.8617960868373605,0.6849446057802534,2.25
88,114400.0,88.0,77.14871794871793,76.6985507246377,76.8,1.2049359092990375,0.5704668652852976,2.25
90,117000.0,90.0,76.45128205128206,77.29855072463766,76.8,1.1691388129981537,0.8994503265467673,2.25
92,119600.0,92.0,78.1076923076923,76.34782608695653,76.8,1.430873343882239,0.8590769683533219,2.25
94,122200.0,94.0,77.35897435897436,77.20579710144928,76.8,1.2657167800681333,0.9075807019008221,2.25
96,124800.0,96.0,76.20512820512822,77.20289855072464,76.8,1.389599588843192,0.7605401309367215,2.25
98,127400.0,98.0,77.44615384615385,77.01449275362319,76.8,0.8735020967072743,0.7567537504931107,2.25
100,130000.0,100.0,76.53333333333333,77.21739130434781,76.8,1.0910588345709353,0.7846172743260009,2.25
102,132600.0,102.0,77.4102564102564,76.67536231884058,76.8,0.9353274686396923,0.9942148018611094,2.25
104,135200.0,104.0,77.53333333333333,77.38260869565218,76.8,1.2507661808956967,0.450584354328321,2.25
106,137800.0,106.0,76.76923076923077,77.10724637681159,76.8,0.9831777538810035,0.7943417607014196,2.25
108,140400.0,108.0,76.37435897435897,77.06086956521739,76.8,1.531946406223355,0.9384339918991957,2.25
110,143000.0,110.0,76.74358974358975,77.21159420289855,76.8,1.2804770533325966,0.8261689884179333,2.25
112,145600.0,112.0,77.17948717948717,77.33333333333333,76.8,1.0926503342851133,0.6351051773457654,2.25
114,148200.0,114.0,76.66153846153847,77.29855072463766,76.8,1.2400854518710176,1.0022977892917342,2.25
116,150800.0,116.0,76.65641025641025,76.98840579710145,76.8,1.2060589136429996,0.44367393895875923,2.25
118,153400.0,118.0,77.47692307692309,76.78260869565217,76.8,1.2270964755962646,0.8801581038396871,2.25
120,156000.0,120.0,76.55384615384614,77.11594202898553,76.8,1.0360331853170721,0.8364884289034853,2.25
122,158600.0,122.0,76.84615384615384,77.68695652173913,76.8,1.165168616128378,0.6977055915954693,2.25
124,161200.0,124.0,76.6,77.49275362318839,76.8,1.1908287959659756,0.9267316026865862,2.25
126,163800.0,126.0,77.24615384615386,77.0927536231884,76.8,0.8709538845619382,0.8862560138601036,2.25
128,166400.0,128.0,77.52820512820513,77.37971014492753,76.8,0.9700259656587336,0.8730323530929498,2.25
130,169000.0,130.0,76.66153846153847,76.81739130434784,76.8,1.086357146175547,0.7218068988613618,2.25
132,171600.0,132.0,75.71282051282053,76.60579710144928,76.8,1.1916147078321837,0.5774398551653704,2.25
134,174200.0,134.0,76.63076923076922,76.98840579710145,76.8,1.782237146846699,0.7978931714656324,2.25
136,176800.0,136.0,77.22564102564101,77.63188405797102,76.8,1.1673746659093887,0.5767911173507095,2.25
138,179400.0,138.0,77.25128205128206,77.93043478260869,76.8,0.9250966151484901,0.7370546273604867,2.25
140,182000.0,140.0,76.72820512820515,76.48985507246378,76.8,1.3256163859569292,0.7311485165635793,2.25
142,184600.0,142.0,76.64615384615384,76.42898550724637,76.8,1.0170983641938278,0.6400257475742176,2.25
144,187200.0,144.0,76.89230769230771,76.58550724637682,76.8,1.1557488421769218,0.8367661919146757,2.25
146,189800.0,146.0,77.57948717948717,77.13623188405796,76.8,1.1097331576045675,0.9148207389664076,2.25
148,192400.0,148.0,77.75384615384615,78.1391304347826,76.8,1.1797482235097567,1.218080855920738,2.25
150,195000.0,150.0,77.95384615384614,76.9768115942029,76.8,1.2658870491879497,0.9449825020615715,2.25
152,197600.0,152.0,76.74871794871795,77.87536231884059,76.8,1.1865168432926056,0.7231322261779942,2.25
154,200200.0,154.0,77.07179487179489,77.29855072463768,76.8,1.0977975715235264,0.6465981422150289,2.25
156,202800.0,156.0,78.12820512820512,77.83768115942028,76.8,1.2863808630193845,0.6818558998226397,2.25
158,205400.0,158.0,76.70769230769231,77.4144927536232,76.8,1.176146035201825,0.8709003063561791,2.25
160,208000.0,160.0,78.0,76.48115942028986,76.8,1.2285610961054831,0.9658461141300264,2.25
162,210600.0,162.0,77.85641025641027,77.58550724637682,76.8,1.2691602774864947,0.7324451903916207,2.25
164,213200.0,164.0,76.83589743589742,76.7536231884058,76.8,1.1467157593882098,0.7170274406371208,2.25
166,215800.0,166.0,76.65128205128205,77.09565217391304,76.8,1.139025071584085,1.1660972402432845,2.25
168,218400.0,168.0,76.28205128205128,77.39130434782608,76.8,1.1942569974777393,0.9093760030789497,2.25
170,221000.0,170.0,77.35897435897435,77.29565217391304,76.8,0.8308789628912481,0.8605484544336015,2.25
172,223600.0,172.0,76.36410256410258,77.0086956521739,76.8,1.1674612058431777,1.0326966505739728,2.25
174,226200.0,174.0,76.57948717948717,77.61159420289854,76.8,1.372569945173666,0.66328438479831,2.25
176,228800.0,176.0,77.59487179487179,76.48985507246377,76.8,1.0143797137354231,0.6449287939628408,2.25
178,231400.0,178.0,76.11794871794872,76.89855072463769,76.8,1.084594968266757,1.0511424390067903,2.25
180,234000.0,180.0,77.43076923076923,77.20579710144928,76.8,1.060665080574092,0.7312809355557374,2.25
182,236600.0,182.0,77.62564102564103,77.27826086956522,76.8,0.7901441470590737,0.568331785084564,2.25
184,239200.0,184.0,76.46666666666667,76.9304347826087,76.8,0.8638802589082109,0.7327946934004832,2.25
186,241800.0,186.0,77.88717948717948,75.4695652173913,76.8,1.1357385357785572,0.893702536540277,2.25
188,244400.0,188.0,75.74871794871794,77.28695652173913,76.8,1.6559600300509822,0.9320149377742856,2.25
190,247000.0,190.0,77.14358974358974,77.21159420289857,76.8,0.8568818657452656,0.7828409551937191,2.25
192,249600.0,192.0,77.03076923076922,77.12753623188405,76.8,1.035701582907109,0.9697480085630599,2.25
194,252200.0,194.0,76.24102564102563,76.55942028985507,76.8,1.4025674848628722,0.8653234492972345,2.25
196,254800.0,196.0,77.13846153846154,77.33043478260869,76.8,0.6697805118027812,0.5569738694798382,2.25
198,257400.0,198.0,75.76923076923077,76.48985507246377,76.8,1.1454052233053935,0.733968273520757,2.25


==> figures/corrsparse/discounted/data/corrsparse1300g995f2disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,9.166852100000002,9.1668521,57.39,4.518526576484637,4.518526576484636,1.51
2,2600.0,2.0,16.806847586666667,17.29512412,57.39,6.732935579028422,6.937087322060179,1.51
4,5200.0,4.0,26.29073466666667,23.825686186666665,57.39,8.826027238921034,8.759041732755925,1.51
6,7800.0,6.0,34.05084122,26.317992633333336,57.39,8.329520283083614,7.378280781383777,1.51
8,10400.0,8.0,40.468338933333335,32.427908093733336,57.39,6.979797501215728,7.045680066028848,1.51
10,13000.0,10.0,44.64887553333333,38.02585476333333,57.39,5.400752320503562,6.390157481906595,1.51
12,15600.0,12.0,48.687213066666665,41.12254406666666,57.39,4.351820024314655,6.378876170383045,1.51
14,18200.0,14.0,50.10836713333334,46.461468266666664,57.39,3.00432852216862,6.149523184509788,1.51
16,20800.0,16.0,51.591454133333336,48.56059043333334,57.39,3.1407672761429533,6.4018362078117255,1.51
18,23400.0,18.0,51.95337746666666,50.81926406666667,57.39,2.778185390406773,3.8022442397662806,1.51
20,26000.0,20.0,50.45202113333334,50.670851600000006,57.39,3.1438711387786378,4.51244304727694,1.51
22,28600.0,22.0,51.87661213333333,51.62205393333333,57.39,3.41174089486895,4.582450719124387,1.51
24,31200.0,24.0,53.37667246666667,52.188064533333325,57.39,2.4520643407063236,3.280915663427307,1.51
26,33800.0,26.0,52.2012812,54.6256506,57.39,2.4490458988311943,2.248435480557889,1.51
28,36400.0,28.0,53.74521433333334,55.295606333333325,57.39,3.0342722334911287,1.635257888742643,1.51
30,39000.0,30.0,53.02046893333333,54.59266366666667,57.39,2.6646263766598755,2.5843179446348783,1.51
32,41600.0,32.0,53.566907866666675,53.95412326666666,57.39,2.204534300767788,2.617818033234451,1.51
34,44200.0,34.0,51.658554333333335,55.958028199999994,57.39,3.631142173933461,1.6522007310937015,1.51
36,46800.0,36.0,53.90649859999999,55.10818479999999,57.39,2.830387578734948,1.5179093524017433,1.51
38,49400.0,38.0,54.62461066666666,55.648210666666664,57.39,3.2070270088914343,1.157294896939769,1.51
40,52000.0,40.0,54.04264093333334,55.216306,57.39,2.792096715080654,1.9982976165009612,1.51
42,54600.0,42.0,54.551205066666675,56.75742620000001,57.39,1.9713012643338532,0.9469749205136561,1.51
44,57200.0,44.0,55.242019600000006,57.275179333333334,57.39,1.932893519480716,0.8418338551047514,1.51
46,59800.0,46.0,56.808326599999994,56.4662722,57.39,0.45017306559561604,0.8078760440326566,1.51
48,62400.0,48.0,55.07936393333332,55.962015666666666,57.39,1.5379106767835853,1.6122995249883636,1.51
50,65000.0,50.0,56.69153726666666,56.7372916,57.39,0.8520894526093232,1.0414631917580521,1.51
52,67600.0,52.0,57.80035933333333,56.40947980000001,57.39,0.9471548217666714,0.9121673542560305,1.51
54,70200.0,54.0,56.66700013333334,56.56405833333333,57.39,1.4450679343184807,0.986943969400628,1.51
56,72800.0,56.0,57.357954666666664,56.381313266666666,57.39,1.0755911993244451,1.2140440206031102,1.51
58,75400.0,58.0,57.45793606666666,56.98254546666667,57.39,1.240517744287483,1.016302173544681,1.51
60,78000.0,60.0,57.4994754,56.08686626666667,57.39,1.2676949820815642,1.3961751583699273,1.51
62,80600.0,62.0,56.812475733333336,56.4456836,57.39,1.1891430576157567,0.7464343354821715,1.51
64,83200.0,64.0,57.16851433333333,56.90499786666667,57.39,1.0111469882906319,0.8353254025471116,1.51
66,85800.0,66.0,57.28730046666668,56.99380706666667,57.39,0.7019741566944437,0.8581996026978278,1.51
68,88400.0,68.0,56.897578666666654,57.48713920000001,57.39,1.1948496874326973,0.6273664419897212,1.51
70,91000.0,70.0,57.02098106666668,57.42439960000001,57.39,1.106122247190711,0.5331688986391409,1.51
72,93600.0,72.0,56.770523600000004,57.17351873333334,57.39,1.1047325557127647,0.8582539703486571,1.51
74,96200.0,74.0,56.96202226666666,57.212846333333324,57.39,1.0365138539470973,0.8686225281021359,1.51
76,98800.0,76.0,56.843543399999994,56.75512913333332,57.39,1.6569993980740638,0.967477271824335,1.51
78,101400.0,78.0,56.56130086666667,57.23922879999999,57.39,1.0336705007174964,1.0437615276962593,1.51
80,104000.0,80.0,57.457965933333334,57.31655013333334,57.39,0.8174588569016032,0.6330346553358538,1.51
82,106600.0,82.0,57.438860133333336,57.071778466666665,57.39,0.8165974849890597,1.0694799947143652,1.51
84,109200.0,84.0,57.1119606,57.630125199999995,57.39,1.0899711249196748,0.7183207313480476,1.51
86,111800.0,86.0,57.6600484,57.3720252,57.39,0.7593798808385345,0.5921188448049493,1.51
88,114400.0,88.0,57.37350973333333,56.94892433333334,57.39,1.0469324857868396,0.4959738748123965,1.51
90,117000.0,90.0,56.75604406666667,57.4919086,57.39,1.0093274454780912,0.7777345368230788,1.51
92,119600.0,92.0,58.20361200000001,56.66975633333334,57.39,1.263226108978997,0.7427863773446275,1.51
94,122200.0,94.0,57.55185706666668,57.42576493333333,57.39,1.076949196641597,0.7616673785179371,1.51
96,124800.0,96.0,56.53819706666666,57.42012593333334,57.39,1.192096237127935,0.6700679177969303,1.51
98,127400.0,98.0,57.627066,57.22294646666666,57.39,0.7669104479807809,0.6692623239573804,1.51
100,130000.0,100.0,56.79632300000001,57.41530566666666,57.39,0.9578271736159749,0.6907926711995368,1.51
102,132600.0,102.0,57.562583733333334,56.94173393333333,57.39,0.8188356043835403,0.870693266709551,1.51
104,135200.0,104.0,57.691150400000005,57.55845033333334,57.39,1.0889488936324474,0.3891474267891359,1.51
106,137800.0,106.0,57.03047546666666,57.320542399999994,57.39,0.8549558220769877,0.6970057120835188,1.51
108,140400.0,108.0,56.69440273333334,57.27178466666667,57.39,1.3332462166558905,0.8110800286867063,1.51
110,143000.0,110.0,57.024881733333345,57.42560093333334,57.39,1.100027252533806,0.7216522269474591,1.51
112,145600.0,112.0,57.37540679999999,57.52907693333335,57.39,0.9656742330346635,0.5502464667542466,1.51
114,148200.0,114.0,56.919545,57.50090066666666,57.39,1.0875807564069864,0.8789114272885448,1.51
116,150800.0,116.0,56.90423226666666,57.2338102,57.39,1.052756082934632,0.3903121122532119,1.51
118,153400.0,118.0,57.6636188,57.01943246666667,57.39,1.0627182787866447,0.7667803408239797,1.51
120,156000.0,120.0,56.81855913333333,57.30616920000001,57.39,0.8911344150798749,0.7391290389100411,1.51
122,158600.0,122.0,57.08107273333332,57.826846800000006,57.39,1.012602311041722,0.6126131027538276,1.51
124,161200.0,124.0,56.906061466666664,57.6759984,57.39,0.9710599877811468,0.8137117815889381,1.51
126,163800.0,126.0,57.4412072,57.298670933333334,57.39,0.747703359977373,0.7704862240723188,1.51
128,166400.0,128.0,57.69000646666667,57.57284206666666,57.39,0.8402012018722202,0.7615583004236306,1.51
130,169000.0,130.0,56.94408966666666,57.05726873333333,57.39,0.9397637140562366,0.6311397814115198,1.51
132,171600.0,132.0,56.144939066666666,56.87782166666667,57.39,1.0305406214452602,0.5030309422863928,1.51
134,174200.0,134.0,56.94505166666668,57.220107066666664,57.39,1.5497657066413053,0.6849874576522013,1.51
136,176800.0,136.0,57.432803400000005,57.763969333333335,57.39,1.0171954810513537,0.5017872768004699,1.51
138,179400.0,138.0,57.473425666666664,58.02532913333332,57.39,0.8087510852089881,0.6430172058170599,1.51
140,182000.0,140.0,57.019523199999995,56.748719466666664,57.39,1.1537358754300513,0.642310943310034,1.51
142,184600.0,142.0,56.928933,56.71969766666667,57.39,0.8811199548170117,0.5653809658619106,1.51
144,187200.0,144.0,57.12764746666667,56.85857073333333,57.39,1.015116685433854,0.7328736104775273,1.51
146,189800.0,146.0,57.718628133333326,57.33400793333333,57.39,0.968765772388348,0.8095236661583485,1.51
148,192400.0,148.0,57.89439306666667,58.23768806666667,57.39,1.0246390790813047,1.0506073673229661,1.51
150,195000.0,150.0,58.05763393333334,57.19962666666665,57.39,1.1018970363807261,0.833657414476093,1.51
152,197600.0,152.0,57.01091246666666,58.017176333333325,57.39,1.0322390596095246,0.6340819044466167,1.51
154,200200.0,154.0,57.3043386,57.486662333333335,57.39,0.950351698472362,0.5629336687167154,1.51
156,202800.0,156.0,58.22320273333332,57.94282280000001,57.39,1.1333027223743684,0.5975059772231003,1.51
158,205400.0,158.0,56.99306939999999,57.575796399999994,57.39,0.9999719070566245,0.7611652861127213,1.51
160,208000.0,160.0,58.1229488,56.77831086666667,57.39,1.0796563166923943,0.8294895284069884,1.51
162,210600.0,162.0,57.95633533333334,57.74800386666667,57.39,1.1244577580662298,0.632261270140954,1.51
164,213200.0,164.0,57.08369413333333,57.01653866666667,57.39,1.002232175323294,0.6117886293627748,1.51
166,215800.0,166.0,56.921282133333335,57.30186026666667,57.39,1.002790210053,1.0243207322556156,1.51
168,218400.0,168.0,56.57775133333333,57.5525808,57.39,1.049341024477307,0.799486414433648,1.51
170,221000.0,170.0,57.54000153333333,57.495868733333324,57.39,0.7177174027349978,0.7454941975095096,1.51
172,223600.0,172.0,56.687079533333325,57.233421466666684,57.39,1.0242953873468201,0.9054875905029814,1.51
174,226200.0,174.0,56.86421506666667,57.73740813333333,57.39,1.193225604534068,0.5759494863870033,1.51
176,228800.0,176.0,57.74065986666666,56.7638456,57.39,0.8781851366658093,0.5705695550372626,1.51
178,231400.0,178.0,56.466983799999994,57.15996246666666,57.39,0.9459972819445781,0.9302150040814968,1.51
180,234000.0,180.0,57.59380366666666,57.426597066666666,57.39,0.9280666892033564,0.637096127125951,1.51
182,236600.0,182.0,57.7946796,57.48029126666668,57.39,0.6934572387446184,0.49213179154906633,1.51
184,239200.0,184.0,56.7305348,57.157166733333334,57.39,0.7501112182755628,0.6421215367269155,1.51
186,241800.0,186.0,58.00357793333333,55.89842133333333,57.39,0.9974531571211614,0.77542947025653,1.51
188,244400.0,188.0,56.17494973333333,57.47598153333334,57.39,1.4266588171866326,0.8141620777843697,1.51
190,247000.0,190.0,57.342221333333335,57.408477133333335,57.39,0.7486538312151578,0.664798596993876,1.51
192,249600.0,192.0,57.25448539999999,57.334187933333325,57.39,0.9117550573116868,0.8446368059549079,1.51
194,252200.0,194.0,56.53069526666666,56.84694873333332,57.39,1.2250414720818386,0.7570563023552458,1.51
196,254800.0,196.0,57.31681786666666,57.50502600000001,57.39,0.5969089545948535,0.4946387348031414,1.51
198,257400.0,198.0,56.17429273333333,56.769078933333326,57.39,0.9833404965382195,0.6457595813642375,1.51


==> figures/corrsparse/discounted/data/corrsparse1300g999f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.916877353333335,12.095150053333333,72.66,5.8883902666786865,5.867842612493619,1.77
1,1300.0,1.0,15.139356333333334,16.072303186666666,72.66,7.325753246849161,7.488862597686636,1.77
2,2600.0,2.0,20.444002966666666,21.512049953333335,72.66,8.56541245233003,9.366698245021091,1.77
3,3900.0,3.0,28.92719702,26.497788513333337,72.66,11.104590808854388,10.316946784944786,1.77
4,5200.0,4.0,36.643103933333336,32.03174890266667,72.66,11.606826254842268,10.697159204607468,1.77
5,6500.0,5.0,34.84431705333334,33.64641400000001,72.66,11.130329581698888,11.484751471541527,1.77
6,7800.0,6.0,43.79137661999999,35.76700180666667,72.66,11.302689597323955,11.849680779885322,1.77
7,9100.0,7.0,45.433976333333334,40.049802299999996,72.66,10.466336754884859,11.058936537395159,1.77
8,10400.0,8.0,47.4735116,45.750148073333335,72.66,11.181426632457617,11.446529076053457,1.77
9,11700.0,9.0,49.84597646666666,48.31431523333333,72.66,8.410071330311315,11.57930807570002,1.77
10,13000.0,10.0,51.2235412,50.662280200000005,72.66,8.654256880559775,11.145300896776037,1.77
11,14300.0,11.0,55.39841499999999,54.10606573333333,72.66,8.05616666014728,9.827349055453192,1.77
12,15600.0,12.0,60.93798433333334,55.41929946666666,72.66,6.6359795844482745,9.0996629372508,1.77
13,16900.0,13.0,64.36363006666666,57.37000133333333,72.66,4.0444526316811285,7.7063579671133065,1.77
14,18200.0,14.0,64.97540073333333,60.23106473333333,72.66,4.336995811140227,5.680869803216783,1.77
15,19500.0,15.0,64.19147980000001,62.3465866,72.66,4.688340225018884,4.450669063147401,1.77
16,20800.0,16.0,65.51551933333334,63.51892053333333,72.66,5.458162360105013,4.648219124889944,1.77
17,22100.0,17.0,65.24531619999999,65.04124126666666,72.66,5.035859197479801,5.2238828724029736,1.77
18,23400.0,18.0,67.400925,64.5931112,72.66,4.2893511967104265,5.180858589285982,1.77
19,24700.0,19.0,67.465525,64.45614233333332,72.66,3.353287244182232,4.998937864616735,1.77
20,26000.0,20.0,65.68127486666666,64.18880773333333,72.66,5.0528375957440135,5.122187935610024,1.77
21,27300.0,21.0,66.98194373333332,66.90108246666667,72.66,3.390993962818623,3.0924685698576337,1.77
22,28600.0,22.0,67.51399953333335,68.42058739999999,72.66,2.293438084748901,2.477492773430896,1.77
23,29900.0,23.0,68.8435132,67.86861626666668,72.66,2.6322127042914416,2.6456990949660892,1.77
24,31200.0,24.0,69.00384993333333,66.6100426,72.66,2.638983617440398,3.325888482121427,1.77
25,32500.0,25.0,67.06054160000001,66.236354,72.66,3.2526910280183587,4.298563267714484,1.77
26,33800.0,26.0,69.44819213333332,67.44820106666667,72.66,2.6899541519727093,3.7234846481497623,1.77
27,35100.0,27.0,67.95502459999999,66.79195306666666,72.66,3.4426033447124977,4.453382107662783,1.77
28,36400.0,28.0,69.13977353333334,67.66082226666667,72.66,1.8675422980924414,3.136090070783018,1.77
29,37700.0,29.0,69.3954914,70.3812424,72.66,1.4364534144554049,2.315331200394072,1.77
30,39000.0,30.0,68.83171993333333,70.3169448,72.66,2.0404972640870453,2.244087288077901,1.77
31,40300.0,31.0,70.88448480000001,69.44655653333332,72.66,1.9155303371213124,2.7064145115152836,1.77
32,41600.0,32.0,68.18288746666667,69.2880124,72.66,2.9958122313547126,3.2271690671230284,1.77
33,42900.0,33.0,70.03035026666666,68.28499633333334,72.66,2.5241453460198398,3.8384898887338657,1.77
34,44200.0,34.0,68.49441493333332,67.12613786666667,72.66,3.01229692572108,3.8109142283585573,1.77
35,45500.0,35.0,68.20510320000001,67.27169973333332,72.66,3.9015750965449105,3.136837908717244,1.77
36,46800.0,36.0,67.696116,68.60270873333334,72.66,3.0250031461633404,2.7316577713457924,1.77
37,48100.0,37.0,66.43189273333333,69.3191812,72.66,3.6202173306953984,2.9997555954134154,1.77
38,49400.0,38.0,67.49268806666666,68.57007433333334,72.66,4.367524181439857,3.2824752815424443,1.77
39,50700.0,39.0,66.62688806666667,69.93587199999999,72.66,3.602843333855854,2.444087823885714,1.77
40,52000.0,40.0,67.31845440000001,70.80762380000002,72.66,3.2953171757800392,2.297247163818516,1.77
41,53300.0,41.0,69.18075813333333,69.92340700000001,72.66,3.2160694311422025,2.3115925411521183,1.77
42,54600.0,42.0,70.76770373333333,70.25702126666667,72.66,2.305999429325997,1.6880924650797517,1.77
43,55900.0,43.0,71.14704060000001,69.98535553333333,72.66,1.364975992687963,1.8667461834642955,1.77
44,57200.0,44.0,70.81684486666668,70.68589206666665,72.66,2.3658681564379456,2.0569969156361263,1.77
45,58500.0,45.0,71.47433653333334,70.57341,72.66,1.5080248883274747,1.6246309681935591,1.77
46,59800.0,46.0,72.56051793333334,70.74726793333333,72.66,0.77853521282795,1.1068471422645214,1.77
47,61100.0,47.0,72.49836933333333,71.31070193333333,72.66,1.5130256839023053,1.6774315559003012,1.77
48,62400.0,48.0,72.45857546666666,71.1045036,72.66,1.1957462036797304,1.6418256151509791,1.77
49,63700.0,49.0,71.09561699999999,70.66001886666666,72.66,1.3356640023973045,1.9689172652785973,1.77
50,65000.0,50.0,71.87835666666666,70.720875,72.66,1.4724392277245482,2.009539705640179,1.77
51,66300.0,51.0,70.89837773333333,71.18809413333334,72.66,1.0492672712402178,1.545742947244693,1.77
52,67600.0,52.0,72.63968306666668,72.11765386666666,72.66,1.3464974640546692,1.181514452894068,1.77
53,68900.0,53.0,72.6480124,72.25312633333333,72.66,1.2043609117265044,1.187016289875284,1.77
54,70200.0,54.0,70.13199466666667,71.71758799999999,72.66,2.060764626702618,1.1121166926243466,1.77
55,71500.0,55.0,71.36919966666665,72.52436973333332,72.66,1.8892475621916853,0.795041190176245,1.77
56,72800.0,56.0,71.73019053333333,73.14063373333333,72.66,1.65456616384881,0.8524468797267559,1.77
57,74100.0,57.0,71.18080020000001,72.60393106666666,72.66,2.804358773027939,0.6983366587463319,1.77
58,75400.0,58.0,72.77228526666666,72.50978753333332,72.66,1.097165432026406,0.9288252509840058,1.77
59,76700.0,59.0,71.24467466666667,72.3911016,72.66,1.9156538506771053,1.2957045889225849,1.77
60,78000.0,60.0,71.853923,72.70523293333332,72.66,1.5888728713157778,1.0243685609047526,1.77
61,79300.0,61.0,71.06869193333334,72.074094,72.66,2.0125358356035656,1.1223803658056717,1.77
62,80600.0,62.0,70.74242253333333,72.11402953333332,72.66,2.18268874622338,0.9173409864533928,1.77
63,81900.0,63.0,72.52769906666666,71.7895374,72.66,1.522575861025639,0.9724948724402456,1.77
64,83200.0,64.0,72.35025406666666,71.11959200000001,72.66,1.610545412132759,0.802004466184207,1.77
65,84500.0,65.0,72.11297133333333,71.96704366666667,72.66,1.1202463376760565,0.7370029304357821,1.77
66,85800.0,66.0,72.566421,73.44029526666667,72.66,1.0741280134888456,0.9161053693392069,1.77
67,87100.0,67.0,71.98920853333333,73.56091706666666,72.66,0.7632375780388401,0.8685102255116411,1.77
68,88400.0,68.0,72.94160473333334,72.83259573333335,72.66,1.0213274631261506,0.8322895726121491,1.77
69,89700.0,69.0,72.4131646,72.94605620000002,72.66,1.1876136480000932,1.1028283735417372,1.77
70,91000.0,70.0,71.26016700000001,72.51251706666667,72.66,1.2246406252156814,0.8548492075455599,1.77
71,92300.0,71.0,72.71626013333334,71.92275900000001,72.66,0.9023862474928889,0.7802399337021383,1.77
72,93600.0,72.0,72.62905913333334,71.96350393333334,72.66,0.9216241052628957,0.9731936510296976,1.77
73,94900.0,73.0,72.62442259999999,72.80597326666667,72.66,0.9955110648683839,0.8257330705091214,1.77
74,96200.0,74.0,72.75697046666666,72.46335966666668,72.66,0.6175921949671188,0.9530027025144485,1.77
75,97500.0,75.0,72.34811140000001,72.19290346666666,72.66,1.0008413521220865,1.3634387930216192,1.77
76,98800.0,76.0,71.5614914,72.44126173333333,72.66,0.9285992534822812,0.9599869719685346,1.77
77,100100.0,77.0,72.1802956,72.5992406,72.66,1.3977921634535846,1.1435698672707466,1.77
78,101400.0,78.0,72.9070088,73.29409259999998,72.66,0.6327586570310618,0.8096351821992848,1.77
79,102700.0,79.0,71.97065166666667,72.96355853333334,72.66,1.2170131558930717,0.705467280980063,1.77
80,104000.0,80.0,73.4329124,72.80573113333331,72.66,1.1073479846845558,0.8372258285131903,1.77
81,105300.0,81.0,71.78117566666667,73.05259166666664,72.66,0.8136406201235755,0.8841609766551197,1.77
82,106600.0,82.0,70.98161759999999,72.55489719999998,72.66,1.4362527328256882,0.9649050399445493,1.77
83,107900.0,83.0,72.10074540000002,72.39929426666667,72.66,1.4291328039374425,0.7723149771358276,1.77
84,109200.0,84.0,72.29341226666666,72.44745873333333,72.66,1.2365048479290102,0.8217388906639653,1.77
85,110500.0,85.0,71.73431386666667,72.27241833333332,72.66,1.0600778162175513,0.7744678501227497,1.77
86,111800.0,86.0,71.74316533333332,72.32491626666666,72.66,0.6769728602430303,1.2553213099232556,1.77
87,113100.0,87.0,73.01596373333332,71.81915433333333,72.66,1.0356024321801574,1.0793384595097628,1.77
88,114400.0,88.0,72.5058218,72.43196313333334,72.66,0.8875390498178821,0.904066517391345,1.77
89,115700.0,89.0,72.58210366666667,73.41763080000001,72.66,1.107998471961462,0.8348169145360869,1.77
90,117000.0,90.0,73.63517766666668,73.601766,72.66,1.108496982218407,1.0334525322303354,1.77
91,118300.0,91.0,73.52415906666667,72.83063986666667,72.66,1.1844515938960332,0.5641251892300536,1.77
92,119600.0,92.0,73.67047673333335,72.82872900000001,72.66,0.7310595299133071,0.8475305897072437,1.77
93,120900.0,93.0,72.46319066666665,72.94424986666667,72.66,0.9440528249640407,1.0117256379590978,1.77
94,122200.0,94.0,72.15031866666666,72.90858893333335,72.66,1.094924843900467,0.8843362962529291,1.77
95,123500.0,95.0,72.47557413333332,72.98457293333334,72.66,1.2040241718164126,0.6769907830044741,1.77
96,124800.0,96.0,72.487701,72.90714393333333,72.66,1.376580932611024,0.7573725277884259,1.77
97,126100.0,97.0,73.05482933333333,72.48270693333333,72.66,0.7910064358930038,0.7590668485701251,1.77
98,127400.0,98.0,71.96589433333335,72.4242986,72.66,1.635640516068967,0.7045800171270518,1.77
99,128700.0,99.0,72.72549333333333,71.84493426666668,72.66,0.8159539147200271,0.6280528536695915,1.77
100,130000.0,100.0,73.03278539999998,72.20276600000001,72.66,0.8195494040664436,1.066317435751345,1.77
101,131300.0,101.0,72.28038913333334,72.77374606666666,72.66,1.0378019795440905,1.0613728630228914,1.77
102,132600.0,102.0,71.8386136,71.9924104,72.66,1.2717226073459549,0.9515654274513947,1.77
103,133900.0,103.0,72.6338586,71.59495306666666,72.66,1.6224889659774946,1.149552613332326,1.77
104,135200.0,104.0,72.58201260000001,71.88347586666667,72.66,1.102999542666782,1.0557921677638438,1.77
105,136500.0,105.0,72.76182220000001,72.85871726666667,72.66,0.8513837177815726,1.1067511947175057,1.77
106,137800.0,106.0,73.18414006666667,72.71347913333332,72.66,0.94621288992487,0.8301325243066023,1.77
107,139100.0,107.0,72.56117473333333,72.73424593333334,72.66,0.7255907639782262,0.7497459574793445,1.77
108,140400.0,108.0,73.03503400000001,72.21961313333333,72.66,1.1510791118350634,0.8243846230373943,1.77
109,141700.0,109.0,71.51403706666666,72.12340833333334,72.66,1.1891991847789833,1.0027893659211515,1.77
110,143000.0,110.0,72.24943726666667,73.283227,72.66,1.3683463644669556,0.9285687567154279,1.77
111,144300.0,111.0,72.64227106666665,73.09416966666667,72.66,1.6279153645133626,0.5182416469663182,1.77
112,145600.0,112.0,72.22151766666666,72.15638253333333,72.66,1.1397989938359148,0.7352200612675864,1.77
113,146900.0,113.0,72.32054953333332,72.52457120000001,72.66,1.010643773637992,0.8767595926807188,1.77
114,148200.0,114.0,71.7893134,72.72763646666665,72.66,0.8164766492323295,0.7539968822805975,1.77
115,149500.0,115.0,72.882134,72.80732766666668,72.66,0.9635720641033554,0.6000862990560151,1.77
116,150800.0,116.0,73.08973773333332,72.45444133333334,72.66,1.0605161910394252,0.8441530280686059,1.77
117,152100.0,117.0,72.3648982,72.50622873333334,72.66,1.3202811931891543,0.8907225233110416,1.77
118,153400.0,118.0,72.44834653333332,71.95204939999999,72.66,1.136101357005211,0.8018124094149255,1.77
119,154700.0,119.0,72.87339586666667,72.47618779999999,72.66,1.2481101039735216,0.7765837552265782,1.77
120,156000.0,120.0,72.46145113333334,72.87577066666667,72.66,0.8380587709936087,1.001434053473909,1.77
121,157300.0,121.0,72.98744406666668,72.37085406666665,72.66,1.4213847302948803,0.8898649282194865,1.77
122,158600.0,122.0,71.10984933333334,72.4141556,72.66,1.7990028953051416,0.8090721387607834,1.77
123,159900.0,123.0,73.52964573333334,72.96307353333334,72.66,1.3549762287080158,0.9406215652428271,1.77
124,161200.0,124.0,72.58095206666667,72.4577486,72.66,1.3064838935335437,0.8992072632648462,1.77
125,162500.0,125.0,72.09437053333333,72.11650226666666,72.66,0.9938235856278411,0.8547406723918991,1.77
126,163800.0,126.0,72.33160133333334,73.08343433333334,72.66,0.8969524809991503,0.9713346495434185,1.77
127,165100.0,127.0,72.97919166666667,72.69594473333333,72.66,1.0989092456828768,0.9595675840440797,1.77
128,166400.0,128.0,71.8029116,72.71338459999998,72.66,1.2202070360762418,0.7847510831219658,1.77
129,167700.0,129.0,72.01642026666669,72.45495226666667,72.66,0.9686741288079848,0.731453903212953,1.77
130,169000.0,130.0,72.18721033333333,72.34438766666668,72.66,0.8392417718614815,0.825974942382131,1.77
131,170300.0,131.0,72.92984019999999,72.6704616,72.66,1.0891171627571588,1.141625331824565,1.77
132,171600.0,132.0,71.92534033333332,72.30560139999999,72.66,1.099328271036479,0.8849845715259483,1.77
133,172900.0,133.0,72.8946434,72.36451666666667,72.66,1.0223724244658217,0.7527052980034682,1.77
134,174200.0,134.0,72.5470686,72.54525726666667,72.66,0.8270221253174798,0.8694729652673339,1.77
135,175500.0,135.0,71.99066406666665,72.53454959999999,72.66,0.9695841919158826,1.009898998284375,1.77
136,176800.0,136.0,72.19315766666666,72.79798033333333,72.66,0.6969958503270409,0.6538344443581842,1.77
137,178100.0,137.0,71.63726733333333,72.54246959999999,72.66,1.003308321980353,0.8196709990093352,1.77
138,179400.0,138.0,72.57238053333332,72.39262466666668,72.66,1.1196595357286923,0.9595268917323356,1.77
139,180700.0,139.0,73.66796206666665,73.0592636,72.66,0.9672069000047414,1.0491873957683355,1.77
140,182000.0,140.0,71.3553334,73.20201326666668,72.66,1.2320875637964077,0.9691739532278528,1.77
141,183300.0,141.0,72.69315926666667,72.878098,72.66,0.8846584644334382,0.7078400539054652,1.77
142,184600.0,142.0,72.91963373333333,72.20869880000001,72.66,1.3483110329845565,0.8189293126931825,1.77
143,185900.0,143.0,73.0331064,71.88820360000001,72.66,1.0545934201847111,0.8903776107956014,1.77
144,187200.0,144.0,73.79565873333333,71.9434052,72.66,1.065284403927231,0.7094576133083923,1.77
145,188500.0,145.0,72.97443526666669,72.5587166,72.66,1.1785241677511207,0.7757939705463085,1.77
146,189800.0,146.0,71.93295026666667,72.72858773333334,72.66,1.1794235814375207,0.8597644055113618,1.77
147,191100.0,147.0,72.62383066666668,72.32314100000002,72.66,0.9114294602728579,0.5417096740896377,1.77
148,192400.0,148.0,72.93414613333334,72.05707493333334,72.66,0.9867945548760125,0.9404100439900187,1.77
149,193700.0,149.0,72.510485,72.40037833333332,72.66,1.3054336560698137,1.105260359863738,1.77
150,195000.0,150.0,73.5118594,72.39456133333333,72.66,0.956020620258561,1.0836861075879733,1.77
151,196300.0,151.0,73.29528299999998,72.184447,72.66,0.8755515521590119,0.9181883869254089,1.77
152,197600.0,152.0,72.06502493333332,72.84035413333332,72.66,1.2642533312838768,0.6692671105756093,1.77
153,198900.0,153.0,72.82617493333333,72.81514599999998,72.66,0.8981189074403724,0.9281663948981863,1.77
154,200200.0,154.0,72.58909073333332,73.46585513333333,72.66,0.8210695649513003,0.849534692288164,1.77
155,201500.0,155.0,72.0378326,73.19671633333334,72.66,1.4937510655399155,0.6950123096309774,1.77
156,202800.0,156.0,70.75629826666665,72.35151100000002,72.66,1.4803101819921118,0.8705957961271872,1.77
157,204100.0,157.0,72.4119972,72.0883252,72.66,1.032650896720058,0.9145623531406419,1.77
158,205400.0,158.0,72.74305773333334,72.78514779999999,72.66,0.9541345181552834,0.6892199344124856,1.77
159,206700.0,159.0,72.65382133333333,72.64633833333332,72.66,1.0895831537333214,0.7726750874259222,1.77
160,208000.0,160.0,71.73582973333332,72.99629453333334,72.66,0.9569079484446333,1.1422101421874908,1.77
161,209300.0,161.0,72.80503966666667,72.5300236,72.66,0.8477866866393078,0.7989430034445884,1.77
162,210600.0,162.0,72.82918593333332,71.96548446666665,72.66,1.2356556148434312,1.0653451240035972,1.77
163,211900.0,163.0,72.20718133333334,72.78811133333333,72.66,1.0464304226384349,0.903552537210701,1.77
164,213200.0,164.0,73.19651100000002,71.97998786666668,72.66,1.2444396476014996,0.8262488051141174,1.77
165,214500.0,165.0,73.26123433333333,72.39769133333334,72.66,1.3359073340647238,0.7272729841110528,1.77
166,215800.0,166.0,72.21433333333333,72.47572906666666,72.66,0.7973247962143015,1.0725655680375468,1.77
167,217100.0,167.0,72.819742,73.07731026666667,72.66,1.0103913995511962,0.6492238375542743,1.77
168,218400.0,168.0,72.07690600000001,72.48055533333334,72.66,1.1927353619254297,1.1747720581878591,1.77
169,219700.0,169.0,72.54493213333333,71.29653400000001,72.66,0.8968839621293233,0.7440847929631844,1.77
170,221000.0,170.0,72.19167493333332,71.54242973333334,72.66,1.5735160852293442,0.9856150396930025,1.77
171,222300.0,171.0,73.57236139999999,72.87974406666667,72.66,0.8074683486788948,0.8879695642486107,1.77
172,223600.0,172.0,72.67786213333332,72.28465833333333,72.66,1.334586877626044,0.6908672152630906,1.77
173,224900.0,173.0,72.6440034,72.33992753333334,72.66,1.1127233867571604,0.9203360777884515,1.77
174,226200.0,174.0,72.83372060000002,73.16713866666667,72.66,1.3482983860121367,0.9410649185633426,1.77
175,227500.0,175.0,72.813758,73.21087666666666,72.66,0.9668713109697196,0.701468568910896,1.77
176,228800.0,176.0,73.37227699999998,73.2347226,72.66,0.9202410635649694,0.7508300159963733,1.77
177,230100.0,177.0,71.45664366666666,72.335005,72.66,1.0092208680774555,0.9782473093938122,1.77
178,231400.0,178.0,72.21264393333333,72.28424233333332,72.66,1.263196817981876,0.8405794685885934,1.77
179,232700.0,179.0,73.04976246666666,72.550135,72.66,1.2468965261930336,0.94103312702969,1.77
180,234000.0,180.0,72.85075693333334,73.06566433333333,72.66,1.0642195523282836,0.992180292883166,1.77
181,235300.0,181.0,71.59547793333333,73.0774744,72.66,1.0596800044655874,1.0452560017678876,1.77
182,236600.0,182.0,72.7266246,73.24080286666666,72.66,1.3313138913953502,0.6880561966692675,1.77
183,237900.0,183.0,72.30705233333335,73.25630113333334,72.66,0.9672892937934221,0.7964992689878654,1.77
184,239200.0,184.0,72.89658506666666,72.7682604,72.66,0.980176057447614,1.1598401680708323,1.77
185,240500.0,185.0,72.24095406666667,73.0104878,72.66,1.5028575081939615,0.8137502624452047,1.77
186,241800.0,186.0,73.08258053333334,72.97169373333334,72.66,0.7106915525907429,0.7580783768355591,1.77
187,243100.0,187.0,71.84906433333335,73.50987093333333,72.66,1.1299086881919382,0.46401938646035995,1.77
188,244400.0,188.0,72.91087773333335,73.1797852,72.66,0.6640100487400603,0.8926863537415729,1.77
189,245700.0,189.0,72.59950946666667,73.16782393333332,72.66,0.944098261093729,0.9439289497553536,1.77
190,247000.0,190.0,72.07186446666667,72.68591599999999,72.66,1.557280628318156,0.7669876320828543,1.77
191,248300.0,191.0,72.5414758,72.33422826666667,72.66,1.0475583779072766,0.97037360921466,1.77
192,249600.0,192.0,70.9888842,71.72099066666667,72.66,1.4969107637518893,1.019277966811141,1.77
193,250900.0,193.0,72.22296733333334,71.83051900000001,72.66,1.189726717823431,1.1009897052223918,1.77
194,252200.0,194.0,72.83150926666667,73.01692913333333,72.66,1.5022908801175578,0.7882054566528981,1.77
195,253500.0,195.0,70.23026073333332,72.94248246666666,72.66,0.9012979204347034,0.9010410824188921,1.77
196,254800.0,196.0,72.94399806666667,73.20680406666666,72.66,0.980609888971174,0.896187157185144,1.77
197,256100.0,197.0,72.40850926666667,72.75695573333333,72.66,1.1060844669296768,1.2208979004188438,1.77
198,257400.0,198.0,72.80129186666666,72.59144426666667,72.66,1.0156384802950458,0.9564899233367082,1.77


==> figures/corrsparse/discounted/data/corrsparse1300g999f2disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.794871794871796,12.974358974358974,76.8,6.291246166562932,6.270415863938214,2.25
2,2600.0,2.0,21.923076923076923,23.041269841269845,76.8,9.1717494343799,10.018577230580343,2.25
4,5200.0,4.0,39.17435897435898,34.26984126984127,76.8,12.369281556103303,11.420141525432394,2.25
6,7800.0,6.0,46.77435897435898,38.22539682539683,76.8,12.025572165232111,12.616759560758528,2.25
8,10400.0,8.0,50.67179487179487,48.81904761904763,76.8,11.880415264342009,12.158359785415337,2.25
10,13000.0,10.0,54.702564102564104,54.02222222222222,76.8,9.172518994480095,11.831171848356771,2.25
12,15600.0,12.0,64.91282051282052,59.07619047619047,76.8,6.979569533931382,9.62070172846805,2.25
14,18200.0,14.0,69.17948717948717,64.18412698412698,76.8,4.523225828508087,5.9747323053141566,2.25
16,20800.0,16.0,69.69743589743591,67.66666666666667,76.8,5.71896691657292,4.866987062005445,2.25
18,23400.0,18.0,71.6974358974359,68.75873015873016,76.8,4.4813495709965485,5.43992677752706,2.25
20,26000.0,20.0,69.89743589743588,68.34603174603176,76.8,5.310724335840716,5.3723436811885525,2.25
22,28600.0,22.0,71.86153846153846,72.78730158730157,76.8,2.3818442295815223,2.5644444341742094,2.25
24,31200.0,24.0,73.39487179487179,70.86984126984126,76.8,2.728913513071339,3.483071581399421,2.25
26,33800.0,26.0,73.83076923076923,71.73968253968255,76.8,2.8018099712137685,3.8993517089119103,2.25
28,36400.0,28.0,73.52820512820514,71.96507936507938,76.8,1.9466749856171266,3.280480029111468,2.25
30,39000.0,30.0,73.23076923076923,74.74920634920636,76.8,2.101559394722489,2.326519869436033,2.25
32,41600.0,32.0,72.50769230769232,73.66666666666669,76.8,3.117868160902661,3.345959140201989,2.25
34,44200.0,34.0,72.85128205128204,71.42222222222223,76.8,3.1184729581773176,3.976821430246253,2.25
36,46800.0,36.0,72.04102564102564,72.95555555555555,76.8,3.1396017887311185,2.839167568259829,2.25
38,49400.0,38.0,71.7948717948718,72.91428571428573,76.8,4.543816913153367,3.4217379859428814,2.25
40,52000.0,40.0,71.62564102564103,75.25396825396825,76.8,3.4406484457307402,2.3757918740509636,2.25
42,54600.0,42.0,75.22051282051282,74.6793650793651,76.8,2.3779245950974386,1.753529234702044,2.25
44,57200.0,44.0,75.26153846153848,75.12698412698413,76.8,2.4565793944231746,2.134932610418607,2.25
46,59800.0,46.0,77.07179487179488,75.2,76.8,0.7984877471010033,1.142966501998793,2.25
48,62400.0,48.0,76.95897435897437,75.56190476190477,76.8,1.2283856531676742,1.70464361577138,2.25
50,65000.0,50.0,76.35897435897436,75.15873015873017,76.8,1.524794174216122,2.0815294155545656,2.25
52,67600.0,52.0,77.13333333333334,76.60952380952381,76.8,1.3956788153123647,1.2156190436396008,2.25
54,70200.0,54.0,74.56923076923077,76.2,76.8,2.125640603507428,1.143339047604769,2.25
56,72800.0,56.0,76.19999999999999,77.66349206349206,76.8,1.7136654768272097,0.8737500767998937,2.25
58,75400.0,58.0,77.2923076923077,77.00952380952381,76.8,1.1269275825002554,0.9584726945369072,2.25
60,78000.0,60.0,76.33846153846154,77.21269841269842,76.8,1.6450850764856324,1.0534083173810487,2.25
62,80600.0,62.0,75.17435897435895,76.60952380952381,76.8,2.2630553241622597,0.946358885804292,2.25
64,83200.0,64.0,76.84102564102562,75.58412698412697,76.8,1.656082043320907,0.8240377473474729,2.25
66,85800.0,66.0,77.07692307692308,77.96825396825395,76.8,1.101062782266796,0.9408389566694347,2.25
68,88400.0,68.0,77.45128205128205,77.35238095238095,76.8,1.0496606029018356,0.8535020203640005,2.25
70,91000.0,70.0,75.71282051282051,77.01904761904761,76.8,1.2656209936216862,0.8790659015450775,2.25
72,93600.0,72.0,77.13846153846156,76.45079365079366,76.8,0.9504920880614712,1.002796261653797,2.25
74,96200.0,74.0,77.27179487179488,76.96825396825398,76.8,0.632650826548292,0.9793891100102075,2.25
76,98800.0,76.0,76.04102564102564,76.94920634920635,76.8,0.9546989677153883,0.9843888555494926,2.25
78,101400.0,78.0,77.42564102564101,77.81587301587301,76.8,0.6507561529738726,0.8333071087231646,2.25
80,104000.0,80.0,77.96923076923076,77.31428571428572,76.8,1.135910500127454,0.8659759754886135,2.25
82,106600.0,82.0,75.45128205128205,77.06031746031746,76.8,1.474688990252058,0.9905053388737736,2.25
84,109200.0,84.0,76.78461538461538,76.95555555555556,76.8,1.2794141065408728,0.845282266635274,2.25
86,111800.0,86.0,76.23589743589746,76.82539682539682,76.8,0.694261582635696,1.2870427647088112,2.25
88,114400.0,88.0,77.0153846153846,76.93333333333332,76.8,0.9106483726695109,0.9305832075493512,2.25
90,117000.0,90.0,78.16923076923077,78.13968253968254,76.8,1.1386998022792119,1.0608648634186226,2.25
92,119600.0,92.0,78.21025641025639,77.34603174603174,76.8,0.7488666078854589,0.8683719898506632,2.25
94,122200.0,94.0,76.64615384615384,77.42222222222223,76.8,1.1274295068134699,0.9115445834253078,2.25
96,124800.0,96.0,76.98461538461537,77.42222222222223,76.8,1.4199868455095337,0.7786417719680195,2.25
98,127400.0,98.0,76.45641025641025,76.92698412698412,76.8,1.6801863699679256,0.7253556278345646,2.25
100,130000.0,100.0,77.55384615384614,76.69841269841268,76.8,0.8434936246386507,1.0943566424641242,2.25
102,132600.0,102.0,76.32307692307694,76.48888888888888,76.8,1.3092310930327926,0.9788671641764675,2.25
104,135200.0,104.0,77.0871794871795,76.36190476190477,76.8,1.1319963104617308,1.0932286851453767,2.25
106,137800.0,106.0,77.7076923076923,77.22222222222221,76.8,0.9717255944456356,0.8539948053542342,2.25
108,140400.0,108.0,77.55897435897437,76.72063492063492,76.8,1.1839596797039103,0.8475418903907218,2.25
110,143000.0,110.0,76.74358974358975,77.80952380952382,76.8,1.4054313928314577,0.9557138886910844,2.25
112,145600.0,112.0,76.72307692307692,76.65396825396826,76.8,1.169305865334694,0.7567341047883301,2.25
114,148200.0,114.0,76.27692307692308,77.24126984126983,76.8,0.8442837603445847,0.7713782352990028,2.25
116,150800.0,116.0,77.61025641025641,76.96507936507936,76.8,1.0927243011147718,0.8667207884335533,2.25
118,153400.0,118.0,76.94871794871797,76.43809523809524,76.8,1.1692943452501086,0.8305303258895622,2.25
120,156000.0,120.0,76.96410256410256,77.39047619047619,76.8,0.8594718004458088,1.0276730421109046,2.25
122,158600.0,122.0,75.56410256410257,76.92063492063492,76.8,1.8592788980140889,0.8305054636201267,2.25
124,161200.0,124.0,77.0769230769231,76.95873015873016,76.8,1.354426573328287,0.923276584252415,2.25
126,163800.0,126.0,76.83589743589742,77.5904761904762,76.8,0.9225156979552812,1.0244884637445546,2.25
128,166400.0,128.0,76.28717948717947,77.22539682539681,76.8,1.2609025194410404,0.8039181744902401,2.25
130,169000.0,130.0,76.68205128205129,76.84761904761905,76.8,0.8646283962480713,0.8480594435256804,2.25
132,171600.0,132.0,76.42051282051283,76.80634920634921,76.8,1.1299417447102065,0.9103375505641177,2.25
134,174200.0,134.0,77.05641025641026,77.05079365079365,76.8,0.8509188458007869,0.8944200061073676,2.25
136,176800.0,136.0,76.69230769230768,77.30476190476192,76.8,0.713003687956876,0.6750351211713476,2.25
138,179400.0,138.0,77.0820512820513,76.89841269841271,76.8,1.1490568901667997,0.9853873320875816,2.25
140,182000.0,140.0,75.81025641025641,77.7238095238095,76.8,1.2713871924471176,1.0047376563186494,2.25
142,184600.0,142.0,77.42564102564101,76.7111111111111,76.8,1.388086539537356,0.8421159631982114,2.25
144,187200.0,144.0,78.33846153846154,76.43492063492064,76.8,1.0956174073195277,0.7294008680673811,2.25
146,189800.0,146.0,76.41538461538458,77.23809523809523,76.8,1.2105683318161176,0.8875776996069167,2.25
148,192400.0,148.0,77.45128205128205,76.54285714285714,76.8,1.0110277463231139,0.9774950702411135,2.25
150,195000.0,150.0,78.04615384615384,76.89206349206349,76.8,0.9787285901223808,1.124879576179312,2.25
152,197600.0,152.0,76.55384615384615,77.35873015873015,76.8,1.2978381036657691,0.6882164077296562,2.25
154,200200.0,154.0,77.0974358974359,77.9968253968254,76.8,0.8442438722318379,0.87246413441678,2.25
156,202800.0,156.0,75.2051282051282,76.85396825396826,76.8,1.5296893337579494,0.8956311998197323,2.25
158,205400.0,158.0,77.25641025641025,77.29841269841269,76.8,0.9781985634532322,0.7075554066629285,2.25
160,208000.0,160.0,76.22564102564102,77.52063492063492,76.8,0.9856886657465853,1.1720085899768073,2.25
162,210600.0,162.0,77.34871794871793,76.45396825396826,76.8,1.2688418277242448,1.0975078150588384,2.25
164,213200.0,164.0,77.72820512820512,76.46666666666667,76.8,1.2785978798737736,0.8557851813061566,2.25
166,215800.0,166.0,76.71794871794873,76.98412698412699,76.8,0.816033706058533,1.1027444402088464,2.25
168,218400.0,168.0,76.56923076923077,76.98412698412697,76.8,1.2263223185314445,1.2087030358225233,2.25
170,221000.0,170.0,76.69230769230768,76.01904761904761,76.8,1.6186621564913812,1.0161405171615217,2.25
172,223600.0,172.0,77.1846153846154,76.78730158730158,76.8,1.370502535856448,0.7085068609522854,2.25
174,226200.0,174.0,77.34358974358973,77.6857142857143,76.8,1.3864115337029508,0.9712568006657689,2.25
176,228800.0,176.0,77.90769230769232,77.76507936507937,76.8,0.9425937753762441,0.7713782352990031,2.25
178,231400.0,178.0,76.7076923076923,76.78095238095239,76.8,1.2983050807022412,0.8734546254477386,2.25
180,234000.0,180.0,77.36923076923078,77.58412698412698,76.8,1.0955620791614287,1.0204621498012327,2.25
182,236600.0,182.0,77.24102564102564,77.76190476190477,76.8,1.364819518291854,0.7107510199399495,2.25
184,239200.0,184.0,77.41538461538464,77.28253968253968,76.8,1.0061127485790968,1.191306694832302,2.25
186,241800.0,186.0,77.61025641025641,77.49206349206351,76.8,0.7297350756000648,0.7807669965365193,2.25
188,244400.0,188.0,77.43076923076923,77.69206349206348,76.8,0.6807916681801488,0.9386224456474772,2.25
190,247000.0,190.0,76.54358974358975,77.19682539682542,76.8,1.611623119929883,0.7873443074260545,2.25
192,249600.0,192.0,75.45641025641027,76.20952380952379,76.8,1.5395510799472738,1.0455851548531967,2.25
194,252200.0,194.0,77.34358974358975,77.53650793650792,76.8,1.5419378670641941,0.8084803526731099,2.25
196,254800.0,196.0,77.46153846153847,77.73015873015873,76.8,1.0057311012366779,0.9200336368873229,2.25
198,257400.0,198.0,77.32307692307691,77.09841269841269,76.8,1.042449275904426,0.9836019402963436,2.25


==> figures/corrsparse/discounted/data/corrsparse1300g999f2disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.916877353333335,12.095150053333333,72.66,5.8883902666786865,5.867842612493619,1.77
2,2600.0,2.0,20.444002966666666,21.512049953333335,72.66,8.56541245233003,9.366698245021091,1.77
4,5200.0,4.0,36.643103933333336,32.03174890266667,72.66,11.606826254842268,10.697159204607468,1.77
6,7800.0,6.0,43.79137661999999,35.76700180666667,72.66,11.302689597323955,11.849680779885322,1.77
8,10400.0,8.0,47.4735116,45.750148073333335,72.66,11.181426632457617,11.446529076053457,1.77
10,13000.0,10.0,51.2235412,50.662280200000005,72.66,8.654256880559775,11.145300896776037,1.77
12,15600.0,12.0,60.93798433333334,55.41929946666666,72.66,6.6359795844482745,9.0996629372508,1.77
14,18200.0,14.0,64.97540073333333,60.23106473333333,72.66,4.336995811140227,5.680869803216783,1.77
16,20800.0,16.0,65.51551933333334,63.51892053333333,72.66,5.458162360105013,4.648219124889944,1.77
18,23400.0,18.0,67.400925,64.5931112,72.66,4.2893511967104265,5.180858589285982,1.77
20,26000.0,20.0,65.68127486666666,64.18880773333333,72.66,5.0528375957440135,5.122187935610024,1.77
22,28600.0,22.0,67.51399953333335,68.42058739999999,72.66,2.293438084748901,2.477492773430896,1.77
24,31200.0,24.0,69.00384993333333,66.6100426,72.66,2.638983617440398,3.325888482121427,1.77
26,33800.0,26.0,69.44819213333332,67.44820106666667,72.66,2.6899541519727093,3.7234846481497623,1.77
28,36400.0,28.0,69.13977353333334,67.66082226666667,72.66,1.8675422980924414,3.136090070783018,1.77
30,39000.0,30.0,68.83171993333333,70.3169448,72.66,2.0404972640870453,2.244087288077901,1.77
32,41600.0,32.0,68.18288746666667,69.2880124,72.66,2.9958122313547126,3.2271690671230284,1.77
34,44200.0,34.0,68.49441493333332,67.12613786666667,72.66,3.01229692572108,3.8109142283585573,1.77
36,46800.0,36.0,67.696116,68.60270873333334,72.66,3.0250031461633404,2.7316577713457924,1.77
38,49400.0,38.0,67.49268806666666,68.57007433333334,72.66,4.367524181439857,3.2824752815424443,1.77
40,52000.0,40.0,67.31845440000001,70.80762380000002,72.66,3.2953171757800392,2.297247163818516,1.77
42,54600.0,42.0,70.76770373333333,70.25702126666667,72.66,2.305999429325997,1.6880924650797517,1.77
44,57200.0,44.0,70.81684486666668,70.68589206666665,72.66,2.3658681564379456,2.0569969156361263,1.77
46,59800.0,46.0,72.56051793333334,70.74726793333333,72.66,0.77853521282795,1.1068471422645214,1.77
48,62400.0,48.0,72.45857546666666,71.1045036,72.66,1.1957462036797304,1.6418256151509791,1.77
50,65000.0,50.0,71.87835666666666,70.720875,72.66,1.4724392277245482,2.009539705640179,1.77
52,67600.0,52.0,72.63968306666668,72.11765386666666,72.66,1.3464974640546692,1.181514452894068,1.77
54,70200.0,54.0,70.13199466666667,71.71758799999999,72.66,2.060764626702618,1.1121166926243466,1.77
56,72800.0,56.0,71.73019053333333,73.14063373333333,72.66,1.65456616384881,0.8524468797267559,1.77
58,75400.0,58.0,72.77228526666666,72.50978753333332,72.66,1.097165432026406,0.9288252509840058,1.77
60,78000.0,60.0,71.853923,72.70523293333332,72.66,1.5888728713157778,1.0243685609047526,1.77
62,80600.0,62.0,70.74242253333333,72.11402953333332,72.66,2.18268874622338,0.9173409864533928,1.77
64,83200.0,64.0,72.35025406666666,71.11959200000001,72.66,1.610545412132759,0.802004466184207,1.77
66,85800.0,66.0,72.566421,73.44029526666667,72.66,1.0741280134888456,0.9161053693392069,1.77
68,88400.0,68.0,72.94160473333334,72.83259573333335,72.66,1.0213274631261506,0.8322895726121491,1.77
70,91000.0,70.0,71.26016700000001,72.51251706666667,72.66,1.2246406252156814,0.8548492075455599,1.77
72,93600.0,72.0,72.62905913333334,71.96350393333334,72.66,0.9216241052628957,0.9731936510296976,1.77
74,96200.0,74.0,72.75697046666666,72.46335966666668,72.66,0.6175921949671188,0.9530027025144485,1.77
76,98800.0,76.0,71.5614914,72.44126173333333,72.66,0.9285992534822812,0.9599869719685346,1.77
78,101400.0,78.0,72.9070088,73.29409259999998,72.66,0.6327586570310618,0.8096351821992848,1.77
80,104000.0,80.0,73.4329124,72.80573113333331,72.66,1.1073479846845558,0.8372258285131903,1.77
82,106600.0,82.0,70.98161759999999,72.55489719999998,72.66,1.4362527328256882,0.9649050399445493,1.77
84,109200.0,84.0,72.29341226666666,72.44745873333333,72.66,1.2365048479290102,0.8217388906639653,1.77
86,111800.0,86.0,71.74316533333332,72.32491626666666,72.66,0.6769728602430303,1.2553213099232556,1.77
88,114400.0,88.0,72.5058218,72.43196313333334,72.66,0.8875390498178821,0.904066517391345,1.77
90,117000.0,90.0,73.63517766666668,73.601766,72.66,1.108496982218407,1.0334525322303354,1.77
92,119600.0,92.0,73.67047673333335,72.82872900000001,72.66,0.7310595299133071,0.8475305897072437,1.77
94,122200.0,94.0,72.15031866666666,72.90858893333335,72.66,1.094924843900467,0.8843362962529291,1.77
96,124800.0,96.0,72.487701,72.90714393333333,72.66,1.376580932611024,0.7573725277884259,1.77
98,127400.0,98.0,71.96589433333335,72.4242986,72.66,1.635640516068967,0.7045800171270518,1.77
100,130000.0,100.0,73.03278539999998,72.20276600000001,72.66,0.8195494040664436,1.066317435751345,1.77
102,132600.0,102.0,71.8386136,71.9924104,72.66,1.2717226073459549,0.9515654274513947,1.77
104,135200.0,104.0,72.58201260000001,71.88347586666667,72.66,1.102999542666782,1.0557921677638438,1.77
106,137800.0,106.0,73.18414006666667,72.71347913333332,72.66,0.94621288992487,0.8301325243066023,1.77
108,140400.0,108.0,73.03503400000001,72.21961313333333,72.66,1.1510791118350634,0.8243846230373943,1.77
110,143000.0,110.0,72.24943726666667,73.283227,72.66,1.3683463644669556,0.9285687567154279,1.77
112,145600.0,112.0,72.22151766666666,72.15638253333333,72.66,1.1397989938359148,0.7352200612675864,1.77
114,148200.0,114.0,71.7893134,72.72763646666665,72.66,0.8164766492323295,0.7539968822805975,1.77
116,150800.0,116.0,73.08973773333332,72.45444133333334,72.66,1.0605161910394252,0.8441530280686059,1.77
118,153400.0,118.0,72.44834653333332,71.95204939999999,72.66,1.136101357005211,0.8018124094149255,1.77
120,156000.0,120.0,72.46145113333334,72.87577066666667,72.66,0.8380587709936087,1.001434053473909,1.77
122,158600.0,122.0,71.10984933333334,72.4141556,72.66,1.7990028953051416,0.8090721387607834,1.77
124,161200.0,124.0,72.58095206666667,72.4577486,72.66,1.3064838935335437,0.8992072632648462,1.77
126,163800.0,126.0,72.33160133333334,73.08343433333334,72.66,0.8969524809991503,0.9713346495434185,1.77
128,166400.0,128.0,71.8029116,72.71338459999998,72.66,1.2202070360762418,0.7847510831219658,1.77
130,169000.0,130.0,72.18721033333333,72.34438766666668,72.66,0.8392417718614815,0.825974942382131,1.77
132,171600.0,132.0,71.92534033333332,72.30560139999999,72.66,1.099328271036479,0.8849845715259483,1.77
134,174200.0,134.0,72.5470686,72.54525726666667,72.66,0.8270221253174798,0.8694729652673339,1.77
136,176800.0,136.0,72.19315766666666,72.79798033333333,72.66,0.6969958503270409,0.6538344443581842,1.77
138,179400.0,138.0,72.57238053333332,72.39262466666668,72.66,1.1196595357286923,0.9595268917323356,1.77
140,182000.0,140.0,71.3553334,73.20201326666668,72.66,1.2320875637964077,0.9691739532278528,1.77
142,184600.0,142.0,72.91963373333333,72.20869880000001,72.66,1.3483110329845565,0.8189293126931825,1.77
144,187200.0,144.0,73.79565873333333,71.9434052,72.66,1.065284403927231,0.7094576133083923,1.77
146,189800.0,146.0,71.93295026666667,72.72858773333334,72.66,1.1794235814375207,0.8597644055113618,1.77
148,192400.0,148.0,72.93414613333334,72.05707493333334,72.66,0.9867945548760125,0.9404100439900187,1.77
150,195000.0,150.0,73.5118594,72.39456133333333,72.66,0.956020620258561,1.0836861075879733,1.77
152,197600.0,152.0,72.06502493333332,72.84035413333332,72.66,1.2642533312838768,0.6692671105756093,1.77
154,200200.0,154.0,72.58909073333332,73.46585513333333,72.66,0.8210695649513003,0.849534692288164,1.77
156,202800.0,156.0,70.75629826666665,72.35151100000002,72.66,1.4803101819921118,0.8705957961271872,1.77
158,205400.0,158.0,72.74305773333334,72.78514779999999,72.66,0.9541345181552834,0.6892199344124856,1.77
160,208000.0,160.0,71.73582973333332,72.99629453333334,72.66,0.9569079484446333,1.1422101421874908,1.77
162,210600.0,162.0,72.82918593333332,71.96548446666665,72.66,1.2356556148434312,1.0653451240035972,1.77
164,213200.0,164.0,73.19651100000002,71.97998786666668,72.66,1.2444396476014996,0.8262488051141174,1.77
166,215800.0,166.0,72.21433333333333,72.47572906666666,72.66,0.7973247962143015,1.0725655680375468,1.77
168,218400.0,168.0,72.07690600000001,72.48055533333334,72.66,1.1927353619254297,1.1747720581878591,1.77
170,221000.0,170.0,72.19167493333332,71.54242973333334,72.66,1.5735160852293442,0.9856150396930025,1.77
172,223600.0,172.0,72.67786213333332,72.28465833333333,72.66,1.334586877626044,0.6908672152630906,1.77
174,226200.0,174.0,72.83372060000002,73.16713866666667,72.66,1.3482983860121367,0.9410649185633426,1.77
176,228800.0,176.0,73.37227699999998,73.2347226,72.66,0.9202410635649694,0.7508300159963733,1.77
178,231400.0,178.0,72.21264393333333,72.28424233333332,72.66,1.263196817981876,0.8405794685885934,1.77
180,234000.0,180.0,72.85075693333334,73.06566433333333,72.66,1.0642195523282836,0.992180292883166,1.77
182,236600.0,182.0,72.7266246,73.24080286666666,72.66,1.3313138913953502,0.6880561966692675,1.77
184,239200.0,184.0,72.89658506666666,72.7682604,72.66,0.980176057447614,1.1598401680708323,1.77
186,241800.0,186.0,73.08258053333334,72.97169373333334,72.66,0.7106915525907429,0.7580783768355591,1.77
188,244400.0,188.0,72.91087773333335,73.1797852,72.66,0.6640100487400603,0.8926863537415729,1.77
190,247000.0,190.0,72.07186446666667,72.68591599999999,72.66,1.557280628318156,0.7669876320828543,1.77
192,249600.0,192.0,70.9888842,71.72099066666667,72.66,1.4969107637518893,1.019277966811141,1.77
194,252200.0,194.0,72.83150926666667,73.01692913333333,72.66,1.5022908801175578,0.7882054566528981,1.77
196,254800.0,196.0,72.94399806666667,73.20680406666666,72.66,0.980609888971174,0.896187157185144,1.77
198,257400.0,198.0,72.80129186666666,72.59144426666667,72.66,1.0156384802950458,0.9564899233367082,1.77


==> figures/corrsparse/discounted/data/corrsparse1300g99f2disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.974358974358973,12.974358974358974,76.8,6.270415863938215,6.270415863938214,2.25
2,2600.0,2.0,21.28205128205128,18.302564102564098,76.8,8.583496702121325,8.607803358958158,2.25
4,5200.0,4.0,30.4051282051282,29.835897435897433,76.8,11.222061429595175,10.909810044047276,2.25
6,7800.0,6.0,41.6,37.217948717948715,76.8,11.564254009401182,12.638316473964288,2.25
8,10400.0,8.0,51.49743589743589,43.07948717948718,76.8,9.469469244809416,13.342561982112148,2.25
10,13000.0,10.0,56.52820512820512,48.13333333333334,76.8,7.49539767232055,11.331595497685422,2.25
12,15600.0,12.0,63.78974358974358,53.55384615384616,76.8,5.395366173831582,10.226380045614569,2.25
14,18200.0,14.0,64.45128205128205,59.93333333333332,76.8,5.136350027226682,7.783585447852374,2.25
16,20800.0,16.0,67.74871794871794,63.15384615384615,76.8,3.307481740438717,6.6816232918801735,2.25
18,23400.0,18.0,71.18461538461538,68.37948717948717,76.8,2.8968555160043565,4.396312116235814,2.25
20,26000.0,20.0,71.15384615384615,71.24615384615385,76.8,3.9319402634540945,3.469656849685479,2.25
22,28600.0,22.0,70.55384615384614,72.65128205128205,76.8,3.797501527644917,2.295617615940195,2.25
24,31200.0,24.0,69.47692307692309,72.82307692307693,76.8,3.3656099212102473,2.9352824214861517,2.25
26,33800.0,26.0,71.66153846153846,74.22307692307692,76.8,4.564428727498713,1.9388060700471832,2.25
28,36400.0,28.0,73.03589743589743,73.9102564102564,76.8,2.7834563219036954,1.4747095425653003,2.25
30,39000.0,30.0,73.2,75.17179487179486,76.8,2.5682864704084,1.1955928526819557,2.25
32,41600.0,32.0,72.14871794871793,75.45897435897436,76.8,3.7387923060501724,1.6966204840851458,2.25
34,44200.0,34.0,72.36923076923078,73.35641025641027,76.8,4.15216989488977,3.1690679087410825,2.25
36,46800.0,36.0,72.27179487179487,76.4102564102564,76.8,2.91119093263247,1.284730531032002,2.25
38,49400.0,38.0,74.16410256410255,75.84102564102564,76.8,2.6890463957867743,2.0790350660518753,2.25
40,52000.0,40.0,73.28205128205128,74.7102564102564,76.8,2.4983721371174625,2.972995814478752,2.25
42,54600.0,42.0,73.8,74.97692307692309,76.8,2.4078978496138257,3.197696553601543,2.25
44,57200.0,44.0,76.06666666666666,75.25384615384615,76.8,1.5172353934944993,2.508301413310041,2.25
46,59800.0,46.0,76.51794871794873,76.22820512820513,76.8,1.3165619272083056,1.5342528378666473,2.25
48,62400.0,48.0,73.59487179487179,74.75897435897437,76.8,4.512375656084733,2.0792731621717957,2.25
50,65000.0,50.0,75.9897435897436,76.8948717948718,76.8,2.0399332186239136,1.2928790797598049,2.25
52,67600.0,52.0,74.63589743589743,75.54102564102564,76.8,3.243013612533939,1.288240841140328,2.25
54,70200.0,54.0,75.06153846153846,75.26923076923077,76.8,3.7140051624731294,2.2207647491361877,2.25
56,72800.0,56.0,74.8923076923077,76.36153846153847,76.8,2.076887729740365,2.2921639640594664,2.25
58,75400.0,58.0,75.42051282051281,76.92564102564103,76.8,2.3429565052216628,1.033315466834579,2.25
60,78000.0,60.0,76.51282051282051,77.06153846153848,76.8,1.3117340269096556,0.837935784980069,2.25
62,80600.0,62.0,76.74871794871795,77.1153846153846,76.8,1.096231976742708,1.0093409153986077,2.25
64,83200.0,64.0,77.32820512820513,76.53846153846153,76.8,0.7458927218356539,0.7155849292201596,2.25
66,85800.0,66.0,76.56923076923076,77.33846153846156,76.8,0.9804818276402048,0.9159690924391215,2.25
68,88400.0,68.0,76.56410256410257,77.18205128205129,76.8,2.0229146763664714,1.025513217335851,2.25
70,91000.0,70.0,75.94871794871796,77.3025641025641,76.8,1.333124896265274,0.8422970360850078,2.25
72,93600.0,72.0,76.05641025641027,77.15641025641024,76.8,1.788928674170967,1.3028816448531646,2.25
74,96200.0,74.0,77.62051282051283,76.58461538461536,76.8,0.8771109094582545,1.157604892744263,2.25
76,98800.0,76.0,76.89230769230768,76.94358974358974,76.8,0.9922606092321681,1.2816048114213439,2.25
78,101400.0,78.0,77.06153846153846,77.12307692307692,76.8,0.9018414449599607,0.8551331635576839,2.25
80,104000.0,80.0,76.90256410256411,77.13589743589745,76.8,1.1176796652638017,0.9854323946506489,2.25
82,106600.0,82.0,76.27179487179487,77.16923076923077,76.8,1.0372676337090598,0.6510795049469759,2.25
84,109200.0,84.0,76.31282051282051,76.5179487179487,76.8,1.6045867841960602,0.5067614126437905,2.25
86,111800.0,86.0,76.87179487179488,77.2025641025641,76.8,1.132067706514221,0.7022411006209126,2.25
88,114400.0,88.0,76.64102564102565,76.90769230769232,76.8,0.7305929312003214,0.5817079082037633,2.25
90,117000.0,90.0,77.45641025641025,76.92820512820512,76.8,1.0707768726190288,0.8813910333505963,2.25
92,119600.0,92.0,77.75897435897437,77.21794871794873,76.8,1.121595777477833,0.7043670919479094,2.25
94,122200.0,94.0,76.13333333333334,76.94102564102565,76.8,0.9727924126259816,0.9787199880853559,2.25
96,124800.0,96.0,78.19487179487182,77.62820512820512,76.8,0.8757737673659785,0.613485113998314,2.25
98,127400.0,98.0,76.11794871794872,76.91794871794872,76.8,1.194865926840805,0.6973470058987746,2.25
100,130000.0,100.0,76.28717948717949,77.41538461538462,76.8,1.2117917238295146,0.5734166115381585,2.25
102,132600.0,102.0,76.8974358974359,76.69999999999999,76.8,1.0715502669395076,0.8627197542417672,2.25
104,135200.0,104.0,76.67179487179487,76.93846153846154,76.8,1.4244809880425786,0.7217632409155259,2.25
106,137800.0,106.0,77.84615384615384,77.64358974358974,76.8,1.186732529253952,0.6520744215488136,2.25
108,140400.0,108.0,75.94871794871796,77.12820512820512,76.8,1.2247450403095632,0.9585853116406408,2.25
110,143000.0,110.0,76.7230769230769,77.25384615384615,76.8,0.7690117595918377,0.6335418039537731,2.25
112,145600.0,112.0,76.86666666666666,77.12820512820511,76.8,0.7908598420488322,0.9682329273135046,2.25
114,148200.0,114.0,76.33333333333333,76.42564102564103,76.8,0.8764425934130219,0.5507821316670172,2.25
116,150800.0,116.0,76.97948717948718,77.23589743589744,76.8,1.172124874065576,0.9229098637051272,2.25
118,153400.0,118.0,76.36410256410257,77.39487179487179,76.8,1.1949166569473306,0.6369082200945583,2.25
120,156000.0,120.0,76.99999999999999,77.12564102564102,76.8,1.1712223793682133,0.4292419192049136,2.25
122,158600.0,122.0,76.54358974358975,76.71538461538462,76.8,1.5715054394774626,0.7847985413842479,2.25
124,161200.0,124.0,78.0974358974359,77.24615384615385,76.8,1.0625366778627636,0.6772804153954537,2.25
126,163800.0,126.0,77.31794871794871,77.58205128205128,76.8,1.006721745339792,0.5269914433989752,2.25
128,166400.0,128.0,76.96923076923078,76.84102564102565,76.8,1.0010794352926955,0.6110595338703222,2.25
130,169000.0,130.0,76.26666666666668,76.90769230769232,76.8,0.9421292093075462,0.7172348656231685,2.25
132,171600.0,132.0,77.65128205128205,76.84102564102564,76.8,0.7606990171522982,0.8662160426627382,2.25
134,174200.0,134.0,76.81025641025641,77.1153846153846,76.8,1.2864751037593358,0.8859679173417293,2.25
136,176800.0,136.0,76.42564102564101,76.62307692307692,76.8,1.1177158211105824,0.9833883829073224,2.25
138,179400.0,138.0,76.41025641025641,77.33333333333331,76.8,1.277317197269878,0.8493977621848071,2.25
140,182000.0,140.0,75.77435897435899,77.7025641025641,76.8,1.3587063179621643,0.8772145680380933,2.25
142,184600.0,142.0,77.9128205128205,76.93589743589742,76.8,1.263495862868345,0.8440583677455592,2.25
144,187200.0,144.0,77.76923076923077,76.52307692307691,76.8,1.1169140919324985,0.7962049339899411,2.25
146,189800.0,146.0,78.39487179487179,77.4051282051282,76.8,1.0902622135230795,0.8796125722576521,2.25
148,192400.0,148.0,77.39487179487179,76.81794871794871,76.8,1.0365856202688457,1.0648067163346764,2.25
150,195000.0,150.0,78.13846153846153,77.05641025641026,76.8,0.9573760414179631,0.9315718499360374,2.25
152,197600.0,152.0,76.89743589743588,76.84358974358973,76.8,1.3290263111721536,0.7175751917218912,2.25
154,200200.0,154.0,77.75384615384614,78.06410256410255,76.8,1.045352662543186,0.5400011720671363,2.25
156,202800.0,156.0,77.08205128205128,77.23589743589743,76.8,1.094202587693316,0.9507329826483457,2.25
158,205400.0,158.0,77.42051282051284,77.21538461538462,76.8,0.9788386895197859,0.8723736938204603,2.25
160,208000.0,160.0,76.65641025641024,77.52307692307691,76.8,1.64429062037984,0.6487477735112197,2.25
162,210600.0,162.0,76.83589743589742,77.4,76.8,1.0639049797819453,1.001876380820387,2.25
164,213200.0,164.0,77.34358974358975,77.84871794871795,76.8,1.1305674425840264,0.9078335160817338,2.25
166,215800.0,166.0,77.12307692307692,76.9,76.8,1.1314547437756224,0.6308650967383661,2.25
168,218400.0,168.0,77.43589743589743,76.64615384615384,76.8,1.242841465951861,1.1350207482166637,2.25
170,221000.0,170.0,77.42564102564103,77.1923076923077,76.8,1.1557546697415542,0.7145959663577596,2.25
172,223600.0,172.0,77.16923076923077,76.3974358974359,76.8,0.9446280218537189,0.8961907806971297,2.25
174,226200.0,174.0,77.77948717948718,77.22307692307692,76.8,1.1220460644576262,0.8357748307127099,2.25
176,228800.0,176.0,77.1846153846154,77.03846153846156,76.8,1.1445051982623058,0.5998434685142982,2.25
178,231400.0,178.0,76.29743589743589,77.16923076923077,76.8,1.0771173203739972,0.8586877966699538,2.25
180,234000.0,180.0,77.95897435897436,76.6,76.8,1.1841644560046474,0.9022614387631928,2.25
182,236600.0,182.0,78.1076923076923,76.8897435897436,76.8,0.9369606515699588,0.7153331089505804,2.25
184,239200.0,184.0,76.24102564102563,77.73333333333332,76.8,1.113187239269953,0.6023002406091376,2.25
186,241800.0,186.0,77.16410256410258,77.17435897435897,76.8,0.8903038090497554,0.5905445417921129,2.25
188,244400.0,188.0,76.67692307692307,77.6,76.8,1.4155688382525555,0.6614705876530307,2.25
190,247000.0,190.0,78.06666666666666,77.23333333333335,76.8,0.8137028612698525,0.798538355301193,2.25
192,249600.0,192.0,77.16923076923077,77.41794871794873,76.8,1.1836808994804604,1.0211792578914602,2.25
194,252200.0,194.0,76.81025641025641,76.56923076923076,76.8,0.9786322429888108,0.9412637910067259,2.25
196,254800.0,196.0,78.37948717948719,76.59230769230768,76.8,0.772376335924023,0.7056257720474175,2.25
198,257400.0,198.0,76.11794871794872,77.37948717948717,76.8,0.9932850308382775,1.1189444247721543,2.25


==> figures/corrsparse/discounted/data/corrsparse1300g99f2disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,6.5354244800000005,6.53542448,43.08,3.2908036436018415,3.2908036436018415,1.99
2,2600.0,2.0,10.70371728,9.287970736666667,43.08,4.41213794078143,4.472947495833007,1.99
4,5200.0,4.0,15.798301433333334,15.434672233333334,43.08,5.917961260591677,5.83201851211281,1.99
6,7800.0,6.0,21.62086386666667,19.62018219333333,43.08,6.3147988566894,6.879460964593022,1.99
8,10400.0,8.0,27.4172385,22.89207946666667,43.08,5.327806473640174,7.326368846174177,1.99
10,13000.0,10.0,29.94469673333333,25.593466804,43.08,4.337694911654853,6.235555618816892,1.99
12,15600.0,12.0,34.274521199999995,28.370375086666666,43.08,3.220620729951538,5.741061889699472,1.99
14,18200.0,14.0,34.73199133333333,32.189908333333335,43.08,3.1642131615274676,4.64112715540631,1.99
16,20800.0,16.0,36.54554113333332,33.915316733333334,43.08,2.210446726087511,3.9795784104348733,1.99
18,23400.0,18.0,39.03672113333334,37.24503413333333,43.08,1.8738843878658895,2.7883231712574075,1.99
20,26000.0,20.0,38.97696586666666,39.05835046666666,43.08,2.5781557267602646,2.299600889673737,1.99
22,28600.0,22.0,38.62221033333333,39.89255806666666,43.08,2.5255535234420763,1.629569855771705,1.99
24,31200.0,24.0,37.73317126666667,40.15313326666667,43.08,2.222286370144064,2.027356661800141,1.99
26,33800.0,26.0,39.412347733333334,41.02900926666667,43.08,3.0495921063393907,1.3735062287654756,1.99
28,36400.0,28.0,40.306912399999995,40.759087799999996,43.08,1.8430948928519566,1.0739440903692188,1.99
30,39000.0,30.0,40.25036426666667,41.66570673333334,43.08,1.8662744639399318,0.8637547654165345,1.99
32,41600.0,32.0,39.687552,41.892691266666674,43.08,2.4707777838604135,1.2430656628831427,1.99
34,44200.0,34.0,39.75822406666667,40.5136854,43.08,2.840933149006762,2.1395775808922517,1.99
36,46800.0,36.0,39.604805533333334,42.61436453333333,43.08,2.043534260803779,0.9434117084959855,1.99
38,49400.0,38.0,41.059515,42.29663300000001,43.08,1.8354146968427267,1.4546713785850818,1.99
40,52000.0,40.0,40.33201713333334,41.480486733333336,43.08,1.7322954112079254,1.9843026552198084,1.99
42,54600.0,42.0,40.68745320000001,41.67589206666666,43.08,1.7102701683067305,2.1675203390934437,1.99
44,57200.0,44.0,42.39971166666666,41.813758066666665,43.08,1.080798901326489,1.7129864445948677,1.99
46,59800.0,46.0,42.64124646666667,42.5156626,43.08,1.0115181810861207,1.13197196292706,1.99
48,62400.0,48.0,41.03512646666666,41.43236579999999,43.08,2.8916027194592093,1.4168193071180133,1.99
50,65000.0,50.0,42.44234553333333,42.99522066666667,43.08,1.4075422968742535,0.9585149157621854,1.99
52,67600.0,52.0,41.523380333333336,41.963153600000005,43.08,2.1072563667631945,0.9442434017020958,1.99
54,70200.0,54.0,41.790468000000004,41.7706532,43.08,2.4989390839003067,1.5414861634235917,1.99
56,72800.0,56.0,41.56757606666667,42.67124820000001,43.08,1.4114426435972056,1.5679513832329335,1.99
58,75400.0,58.0,42.0925142,43.0452802,43.08,1.489491685278132,0.7384626349196068,1.99
60,78000.0,60.0,42.655069133333335,43.09185853333334,43.08,0.9857377726748597,0.6437489055861066,1.99
62,80600.0,62.0,42.821503533333335,43.19512686666667,43.08,0.8611482709125354,0.7419747383616193,1.99
64,83200.0,64.0,43.2607756,42.67290046666666,43.08,0.5911305951660792,0.5582574389816067,1.99
66,85800.0,66.0,42.737203133333324,43.31010906666666,43.08,0.7296350526220028,0.6922992707520054,1.99
68,88400.0,68.0,42.80693326666666,43.176642133333324,43.08,1.4468707189487133,0.7736556372075748,1.99
70,91000.0,70.0,42.339860599999994,43.269098466666655,43.08,0.9581955566502952,0.6539115292017651,1.99
72,93600.0,72.0,42.416036733333335,43.18912433333333,43.08,1.1626931549740194,0.9357189441796445,1.99
74,96200.0,74.0,43.515195333333324,42.76815993333334,43.08,0.6383077267530491,0.8389640859525658,1.99
76,98800.0,76.0,42.919397999999994,43.04772546666666,43.08,0.7722170837584671,0.9074046327217302,1.99
78,101400.0,78.0,43.11308866666668,43.11956953333333,43.08,0.666694938833203,0.6643578447711158,1.99
80,104000.0,80.0,42.99687466666667,43.150313866666664,43.08,0.8364184736559239,0.7578140869982015,1.99
82,106600.0,82.0,42.45848073333333,43.12408286666666,43.08,0.7913243393343047,0.5122729110100309,1.99
84,109200.0,84.0,42.554226199999995,42.66406859999999,43.08,1.1713868433587522,0.3954194712652091,1.99
86,111800.0,86.0,42.91095433333333,43.23400013333333,43.08,0.8788072517233428,0.5310443416110315,1.99
88,114400.0,88.0,42.830850466666675,42.93802646666667,43.08,0.515636312440353,0.44954817312230205,1.99
90,117000.0,90.0,43.36601700000001,42.96987980000001,43.08,0.8237856676123461,0.6647788979711261,1.99
92,119600.0,92.0,43.60931866666668,43.2162192,43.08,0.8718682811381491,0.5361733137916905,1.99
94,122200.0,94.0,42.33941460000001,42.99600233333333,43.08,0.7287866211098581,0.7594299980926077,1.99
96,124800.0,96.0,43.924443600000004,43.48725213333333,43.08,0.6954625493744996,0.4733992229235116,1.99
98,127400.0,98.0,42.41250946666666,42.947246533333335,43.08,0.879944220706324,0.5233741371852305,1.99
100,130000.0,100.0,42.557412533333334,43.38182000000002,43.08,0.9053445009995911,0.4324466605680043,1.99
102,132600.0,102.0,42.967250199999995,42.8536462,43.08,0.8206023620588472,0.6539730062377291,1.99
104,135200.0,104.0,42.7666076,42.985580866666666,43.08,1.0909174918452405,0.542033222062916,1.99
106,137800.0,106.0,43.7031102,43.54079473333333,43.08,0.9217303825638553,0.4922077602599836,1.99
108,140400.0,108.0,42.250787466666665,43.10145086666666,43.08,0.9351829043962057,0.7279317969719099,1.99
110,143000.0,110.0,42.80470946666666,43.20557986666666,43.08,0.5927504827723742,0.48188267513355687,1.99
112,145600.0,112.0,42.886923333333336,43.14056006666667,43.08,0.6173533159817047,0.7284035050519475,1.99
114,148200.0,114.0,42.470741399999994,42.583918399999995,43.08,0.6749014503727829,0.41305842371009405,1.99
116,150800.0,116.0,43.04624666666666,43.1866864,43.08,0.9068613707375182,0.6929805070165669,1.99
118,153400.0,118.0,42.60432686666666,43.33859053333332,43.08,0.8899192995791843,0.485393291718891,1.99
120,156000.0,120.0,43.06248986666666,43.094335533333336,43.08,0.9041756005064837,0.32929704004693905,1.99
122,158600.0,122.0,42.71003486666666,42.81872846666667,43.08,1.1666293140664215,0.5890202157559822,1.99
124,161200.0,124.0,43.902554333333335,43.230745866666666,43.08,0.8147932486107303,0.5284915322882027,1.99
126,163800.0,126.0,43.23952213333333,43.45126453333334,43.08,0.7781285622170468,0.40716491600785526,1.99
128,166400.0,128.0,43.04067546666666,42.88803173333333,43.08,0.7774264798880047,0.46818961731520903,1.99
130,169000.0,130.0,42.45292013333333,42.945805933333325,43.08,0.7100645503025501,0.5361106500268745,1.99
132,171600.0,132.0,43.48978353333332,42.88977546666667,43.08,0.5812413672664385,0.6771531012246137,1.99
134,174200.0,134.0,42.91535546666666,43.106856333333326,43.08,0.9438271219422948,0.6640710102798036,1.99
136,176800.0,136.0,42.668338,42.74105493333333,43.08,0.8273834906811217,0.7471802124246791,1.99
138,179400.0,138.0,42.59836226666666,43.268330666666664,43.08,0.9773054849645599,0.639794617521451,1.99
140,182000.0,140.0,42.12847286666666,43.61461586666667,43.08,1.0297868868695144,0.6828970925098282,1.99
142,184600.0,142.0,43.76497866666667,43.01722879999999,43.08,0.9837744521041771,0.6448781813142105,1.99
144,187200.0,144.0,43.593374866666665,42.651837533333335,43.08,0.861226026387263,0.5971086343232074,1.99
146,189800.0,146.0,44.119145533333345,43.33094393333332,43.08,0.8582443192736908,0.671476553463689,1.99
148,192400.0,148.0,43.295140066666676,42.90401566666666,43.08,0.8025110114083941,0.7951492635715538,1.99
150,195000.0,150.0,43.94158186666666,43.0902484,43.08,0.7306743021924244,0.7109700579540793,1.99
152,197600.0,152.0,42.92789653333333,42.91108260000001,43.08,1.015614057392827,0.5639755916450421,1.99
154,200200.0,154.0,43.668951666666665,43.87036106666666,43.08,0.7758411223777787,0.4145414221593285,1.99
156,202800.0,156.0,43.06776373333333,43.19969240000001,43.08,0.8462492760784835,0.7315092698653433,1.99
158,205400.0,158.0,43.35752353333333,43.22099713333333,43.08,0.7085295630422276,0.6558591285266655,1.99
160,208000.0,160.0,42.8459754,43.44282093333334,43.08,1.1955811974709423,0.5060968227387104,1.99
162,210600.0,162.0,42.86491286666667,43.36176046666666,43.08,0.7927170005322902,0.7646142993401015,1.99
164,213200.0,164.0,43.26967106666667,43.7446922,43.08,0.8694091582496605,0.683485555665138,1.99
166,215800.0,166.0,43.13725906666668,42.965182933333345,43.08,0.8473768294938966,0.4756209019881231,1.99
168,218400.0,168.0,43.35489533333334,42.74326926666667,43.08,0.9660736581694463,0.8569774804724641,1.99
170,221000.0,170.0,43.37298733333333,43.172275600000006,43.08,0.8999421129403534,0.5367755894140082,1.99
172,223600.0,172.0,43.138309666666665,42.5921504,43.08,0.7286000429668671,0.6988777699508303,1.99
174,226200.0,174.0,43.61936866666667,43.197271666666666,43.08,0.8460086856464559,0.6467479064853522,1.99
176,228800.0,176.0,43.186081533333336,43.08879973333334,43.08,0.8637414590522614,0.449510555816839,1.99
178,231400.0,178.0,42.4591752,43.14441706666668,43.08,0.8281987678463556,0.6708450702763422,1.99
180,234000.0,180.0,43.777494600000004,42.73636446666667,43.08,0.923941617696487,0.6769532983929523,1.99
182,236600.0,182.0,43.87107026666667,42.9509214,43.08,0.7401200394505457,0.5409246523371027,1.99
184,239200.0,184.0,42.47380866666666,43.62703066666666,43.08,0.8144965468822417,0.4783586795438623,1.99
186,241800.0,186.0,43.168805,43.1476672,43.08,0.662887307834075,0.4555855053686918,1.99
188,244400.0,188.0,42.792050333333336,43.49124913333333,43.08,1.08577200272892,0.49987844211365917,1.99
190,247000.0,190.0,43.86128453333334,43.21338286666666,43.08,0.635350403164718,0.6092886899574439,1.99
192,249600.0,192.0,43.164954,43.37755106666667,43.08,0.923331875178571,0.7328372751958184,1.99
194,252200.0,194.0,42.88080146666667,42.706684,43.08,0.7241570689144812,0.7112142806563436,1.99
196,254800.0,196.0,44.08719753333334,42.69632326666667,43.08,0.5946897749127061,0.5397593307678362,1.99
198,257400.0,198.0,42.33089333333333,43.336997466666666,43.08,0.748653908650914,0.8580735131098691,1.99


==> figures/corrsparse/discounted/data/corrsparse2500g995f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.568000000000001,12.568000000000003,76.8,6.70526212751481,6.7052621275148105,2.25
1,2500.0,1.0,18.018666666666668,16.424242424242422,76.8,7.649043603169493,7.814733359589531,2.25
2,5000.0,2.0,27.085333333333335,22.990909090909092,76.8,10.385169303099135,8.982294910179887,2.25
3,7500.0,3.0,35.64533333333333,29.38030303030303,76.8,11.473639015714303,9.651762288055803,2.25
4,10000.0,4.0,40.274666666666675,36.48333333333334,76.8,11.617030338502047,10.093204875057916,2.25
5,12500.0,5.0,47.688,41.446969696969695,76.8,11.041222181057876,10.163957548517029,2.25
6,15000.0,6.0,52.51733333333333,48.18939393939395,76.8,9.706702326635352,9.739063748307773,2.25
7,17500.0,7.0,57.96,53.409090909090914,76.8,8.225743874598143,9.660245766826126,2.25
8,20000.0,8.0,61.120000000000005,58.681818181818194,76.8,7.853114932741304,9.54931538890062,2.25
9,22500.0,9.0,62.48,61.053030303030305,76.8,6.296617200638593,7.817381552496495,2.25
10,25000.0,10.0,66.22666666666667,63.5090909090909,76.8,3.8924363786270493,6.354367133695438,2.25
11,27500.0,11.0,66.58933333333333,64.58939393939394,76.8,4.189253813880002,6.204015349814062,2.25
12,30000.0,12.0,68.13066666666668,66.41818181818182,76.8,3.7200611671848938,4.841044754242657,2.25
13,32500.0,13.0,70.19733333333333,69.5681818181818,76.8,4.041416482059687,3.2953387978279505,2.25
14,35000.0,14.0,71.93066666666667,70.37272727272726,76.8,3.009947135149891,2.6643819341971975,2.25
15,37500.0,15.0,73.0,70.48939393939395,76.8,2.0928085028709353,3.1288174442705143,2.25
16,40000.0,16.0,72.79466666666666,71.46818181818182,76.8,1.8904914265253687,2.640118395931567,2.25
17,42500.0,17.0,72.74666666666668,72.95606060606062,76.8,1.9606154885458604,2.140574659961645,2.25
18,45000.0,18.0,73.25066666666666,73.4469696969697,76.8,3.4816228184437414,1.8513228421016084,2.25
19,47500.0,19.0,73.41599999999998,73.51363636363635,76.8,2.752948395961439,2.213134862487875,2.25
20,50000.0,20.0,73.27466666666666,73.19545454545454,76.8,1.5417136978733659,2.4043646764069195,2.25
21,52500.0,21.0,75.50933333333333,74.9439393939394,76.8,1.4263814969656345,1.6817814593133418,2.25
22,55000.0,22.0,74.62933333333335,75.45454545454545,76.8,1.5377501175264439,1.4931582025406775,2.25
23,57500.0,23.0,74.88266666666668,75.20909090909092,76.8,0.9945363814346045,1.1854500625806046,2.25
24,60000.0,24.0,75.30666666666666,75.55454545454546,76.8,0.94672426090842,1.0221177561504418,2.25
25,62500.0,25.0,74.67733333333332,75.27575757575757,76.8,0.8298546626952437,1.8691776949286691,2.25
26,65000.0,26.0,76.02933333333333,75.30454545454545,76.8,1.1971341229774712,1.9466756647212702,2.25
27,67500.0,27.0,75.09866666666667,75.16060606060606,76.8,1.5739100944496074,2.188710855741295,2.25
28,70000.0,28.0,76.344,75.08939393939394,76.8,1.262297892392196,1.7122432511435473,2.25
29,72500.0,29.0,75.36533333333334,75.98484848484848,76.8,1.0756745816821356,0.923376801461791,2.25
30,75000.0,30.0,77.07733333333333,76.20151515151515,76.8,1.0271554766859423,0.8401027260929079,2.25
31,77500.0,31.0,76.82933333333334,76.57727272727271,76.8,1.0141744771856647,0.7015377196448399,2.25
32,80000.0,32.0,75.736,76.96666666666667,76.8,1.0528276421903067,0.707484623897742,2.25
33,82500.0,33.0,75.73066666666668,76.8530303030303,76.8,0.8877479614027932,0.8486879231729999,2.25
34,85000.0,34.0,76.80266666666668,76.61818181818181,76.8,1.1685420960977804,0.7543287516492656,2.25
35,87500.0,35.0,75.8,76.2909090909091,76.8,0.80930676112337,0.8483691921174805,2.25
36,90000.0,36.0,75.86399999999999,76.76212121212122,76.8,0.7674768707220643,0.7214941789510004,2.25
37,92500.0,37.0,76.64800000000001,76.77575757575757,76.8,0.9051101833576821,0.9603181477210365,2.25
38,95000.0,38.0,75.58133333333333,75.75606060606063,76.8,1.1899563987480724,0.9312684339062524,2.25
39,97500.0,39.0,75.74133333333333,75.45454545454545,76.8,1.2705609916836533,1.4136131902352145,2.25
40,100000.0,40.0,75.06933333333333,76.14848484848486,76.8,1.408535110167586,1.4359021758839607,2.25
41,102500.0,41.0,75.54400000000001,76.64848484848486,76.8,0.9822740974697438,1.7476704092714141,2.25
42,105000.0,42.0,75.368,76.8590909090909,76.8,1.1318889413601196,1.185487259262316,2.25
43,107500.0,43.0,76.71733333333334,76.37424242424244,76.8,1.5943726567167176,1.040952851152548,2.25
44,110000.0,44.0,76.16000000000001,76.00909090909092,76.8,1.2757778364589978,1.2423119529448925,2.25
45,112500.0,45.0,75.80000000000001,76.11212121212121,76.8,1.1149596093531327,0.9559238819459878,2.25
46,115000.0,46.0,75.55199999999998,76.48939393939395,76.8,1.777192717098139,0.9096474775734661,2.25
47,117500.0,47.0,76.06133333333334,76.69848484848485,76.8,1.1207481424225987,1.2197573754036277,2.25
48,120000.0,48.0,75.16266666666665,76.67575757575757,76.8,2.31869056057205,1.3235887533524986,2.25
49,122500.0,49.0,75.07199999999999,76.70757575757577,76.8,2.39249146618146,0.7486448405457613,2.25
50,125000.0,50.0,74.28,77.31969696969698,76.8,1.9871646445235591,0.6336733056875499,2.25
51,127500.0,51.0,76.06133333333334,77.26363636363637,76.8,1.256464286652268,0.7181486237054473,2.25
52,130000.0,52.0,76.82933333333334,76.93181818181819,76.8,0.9540769034676247,0.527353299312411,2.25
53,132500.0,53.0,76.6,76.70909090909093,76.8,0.8104199063037217,0.5401616749437644,2.25
54,135000.0,54.0,76.8,76.72424242424243,76.8,0.9358506851463472,0.4037666808164045,2.25
55,137500.0,55.0,76.56266666666666,76.5409090909091,76.8,1.0468601471900698,0.4718585895777574,2.25
56,140000.0,56.0,76.11200000000001,76.75757575757576,76.8,0.8804474750791966,0.6502031534850923,2.25
57,142500.0,57.0,77.05333333333333,77.20757575757577,76.8,1.3051954028136639,0.6339432462173163,2.25
58,145000.0,58.0,76.32000000000001,76.97424242424242,76.8,0.9329563398621008,0.8672823617899373,2.25
59,147500.0,59.0,75.61333333333333,76.92272727272727,76.8,1.5684819407501183,0.7901269314865947,2.25
60,150000.0,60.0,76.58399999999999,77.11666666666669,76.8,1.201151227810683,0.7510676178038973,2.25
61,152500.0,61.0,76.27733333333332,77.0969696969697,76.8,0.8638232242751045,0.5322218408797195,2.25
62,155000.0,62.0,77.10133333333332,76.78181818181818,76.8,0.9014709653236095,0.45827341396456706,2.25
63,157500.0,63.0,77.07733333333334,76.4,76.8,0.9869814211227499,0.5667501529814509,2.25
64,160000.0,64.0,76.85066666666667,76.83939393939394,76.8,1.1058684706788071,0.5941393198868163,2.25
65,162500.0,65.0,76.80533333333332,76.6030303030303,76.8,0.8222949296189518,0.8500481134405034,2.25
66,165000.0,66.0,76.09066666666668,76.6060606060606,76.8,0.693729174660267,0.915212876396262,2.25
67,167500.0,67.0,76.81333333333332,76.70151515151515,76.8,1.0792191301601846,0.8611697934565065,2.25
68,170000.0,68.0,75.64533333333334,76.5469696969697,76.8,2.0389476096340955,0.8137237037560622,2.25
69,172500.0,69.0,75.92533333333334,77.25,76.8,2.5093102740326723,0.8345324045545546,2.25
70,175000.0,70.0,75.68533333333333,77.21212121212122,76.8,3.5288931952461833,0.7154155530383944,2.25
71,177500.0,71.0,76.56266666666666,77.55,76.8,2.682970407580485,0.6532145346536836,2.25
72,180000.0,72.0,76.40799999999999,77.53636363636363,76.8,1.1985192281292603,0.5954638617514698,2.25
73,182500.0,73.0,75.17066666666666,76.79242424242425,76.8,2.6298441346879464,0.6453181808813874,2.25
74,185000.0,74.0,76.16799999999999,76.74393939393941,76.8,1.6414263244494274,0.580611327025313,2.25
75,187500.0,75.0,76.26933333333334,77.1909090909091,76.8,1.3150747577386928,0.7196575187911377,2.25
76,190000.0,76.0,76.16266666666667,77.0681818181818,76.8,1.8282050209236298,0.5795704308343554,2.25
77,192500.0,77.0,75.09333333333333,76.96666666666667,76.8,2.844705864875886,0.6058162408366605,2.25
78,195000.0,78.0,76.14399999999999,76.88787878787879,76.8,2.1269104260886125,0.6918879852580719,2.25
79,197500.0,79.0,76.28533333333334,77.45909090909092,76.8,1.2216961125643375,0.4978331833260708,2.25
80,200000.0,80.0,76.82400000000001,77.59545454545454,76.8,0.8297997957633453,0.3570114314235976,2.25
81,202500.0,81.0,77.54133333333334,77.2560606060606,76.8,0.999998525059653,0.5021592785019642,2.25
82,205000.0,82.0,76.39200000000001,77.05909090909091,76.8,0.9771546533891148,0.454136485109309,2.25
83,207500.0,83.0,76.88799999999999,77.66969696969699,76.8,1.1107668911642374,0.4351567136236011,2.25
84,210000.0,84.0,76.90933333333334,77.4590909090909,76.8,1.1415084672277254,0.507951887413107,2.25
85,212500.0,85.0,77.2026666666667,76.63333333333334,76.8,1.0767305452037739,0.8079962808316454,2.25
86,215000.0,86.0,76.432,77.0969696969697,76.8,1.3714438695104432,0.587871999127728,2.25
87,217500.0,87.0,76.83200000000001,77.68636363636362,76.8,1.0327713466719863,0.5212507681232267,2.25
88,220000.0,88.0,77.93866666666668,77.5909090909091,76.8,0.6727134898712938,0.7339778935426912,2.25
89,222500.0,89.0,76.51733333333333,76.72727272727272,76.8,0.7223951701245371,0.42887195235308967,2.25
90,225000.0,90.0,77.17866666666667,76.72878787878788,76.8,0.8505463938939063,0.7624949741563631,2.25
91,227500.0,91.0,77.06400000000001,77.2712121212121,76.8,0.32622105072753615,0.585888423621931,2.25
92,230000.0,92.0,76.74933333333335,77.35151515151513,76.8,0.8546348536703535,0.4613052497596034,2.25
93,232500.0,93.0,77.13599999999998,77.15909090909093,76.8,1.0778800967660747,0.6758263044272091,2.25
94,235000.0,94.0,76.78933333333335,76.69090909090912,76.8,0.8529390484653857,0.744094896048258,2.25
95,237500.0,95.0,77.16266666666667,77.08484848484846,76.8,0.6770688906006966,0.6120957778494277,2.25
96,240000.0,96.0,76.74666666666666,77.48181818181818,76.8,0.7606790422987824,0.7563369857387174,2.25
97,242500.0,97.0,76.99733333333333,77.16060606060606,76.8,0.6266102708997326,0.7497936953680747,2.25
98,245000.0,98.0,76.89333333333335,76.80151515151515,76.8,1.151994959659755,0.7868236266191961,2.25


==> figures/corrsparse/discounted/data/corrsparse2500g995f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,8.842785746666666,8.842785746666667,57.39,4.793793983323122,4.793793983323122,1.51
1,2500.0,1.0,12.721988070000002,11.551405870666665,57.39,5.433663541307077,5.5740602471822545,1.51
2,5000.0,2.0,19.18625278333333,16.308882073333333,57.39,7.458600447140293,6.4946906645477105,1.51
3,7500.0,3.0,25.51847838546667,20.92220091333333,57.39,8.341370837438543,7.052931729118235,1.51
4,10000.0,4.0,29.00128048,26.086044513333334,57.39,8.536493685900998,7.356581499471146,1.51
5,12500.0,5.0,34.479911613333336,29.744655653333332,57.39,8.115168281615233,7.418280373317102,1.51
6,15000.0,6.0,38.08535886666667,34.778569280000006,57.39,7.247021022783575,7.1304338942645025,1.51
7,17500.0,7.0,42.16862913333333,38.68195583333333,57.39,6.163501697764974,7.1055614741040785,1.51
8,20000.0,8.0,44.505261199999985,42.74310143333333,57.39,5.9629143550955765,7.089102345860969,1.51
9,22500.0,9.0,45.52882953333334,44.4511596,57.39,4.802307818452006,5.873659483742781,1.51
10,25000.0,10.0,48.29917579999999,46.327607333333326,57.39,3.119012036872429,4.870029939078235,1.51
11,27500.0,11.0,48.68045426666666,47.20080106666667,57.39,3.316595218927207,4.827491530960747,1.51
12,30000.0,12.0,49.793906400000004,48.61033173333333,57.39,3.0234358461436224,3.8337043799487702,1.51
13,32500.0,13.0,51.626704600000004,51.080004066666675,57.39,3.203928395429102,2.6785855143564348,1.51
14,35000.0,14.0,53.11626033333333,51.69594073333333,57.39,2.367575752894875,2.185775501136635,1.51
15,37500.0,15.0,53.8518664,51.80828606666667,57.39,1.7315222273929216,2.566269125169387,1.51
16,40000.0,16.0,53.62792246666666,52.56500046666666,57.39,1.5865446726831969,2.1826249141778433,1.51
17,42500.0,17.0,53.61993620000001,53.79245399999999,57.39,1.6329106214274764,1.7948427532030875,1.51
18,45000.0,18.0,54.11650066666667,54.2227228,57.39,2.847665812138469,1.5596123729652427,1.51
19,47500.0,19.0,54.1911956,54.29965613333333,57.39,2.2831706811881527,1.8222208597696488,1.51
20,50000.0,20.0,54.04782853333333,54.01942146666667,57.39,1.289055977417238,1.984744258996937,1.51
21,52500.0,21.0,55.95634606666667,55.497134133333326,57.39,1.2170635938412426,1.4062456095347764,1.51
22,55000.0,22.0,55.19011906666666,55.94131766666666,57.39,1.3245320727613732,1.2378382502525165,1.51
23,57500.0,23.0,55.41157913333333,55.711323066666665,57.39,0.8451411626154425,0.996457210672857,1.51
24,60000.0,24.0,55.79387846666666,55.9908134,57.39,0.8071478320292431,0.8654534542314108,1.51
25,62500.0,25.0,55.22716093333334,55.77061813333332,57.39,0.7291311877582367,1.5669452749969903,1.51
26,65000.0,26.0,56.39954793333333,55.79472273333334,57.39,1.0310956426736728,1.6367100833483978,1.51
27,67500.0,27.0,55.60696399999999,55.71462673333334,57.39,1.3368225687539843,1.7821663448414695,1.51
28,70000.0,28.0,56.670226733333344,55.63598653333334,57.39,1.0802227723331497,1.4096533179843587,1.51
29,72500.0,29.0,55.82475053333334,56.364620266666655,57.39,0.9132379314762317,0.7865882621760106,1.51
30,75000.0,30.0,57.28857526666666,56.520847666666675,57.39,0.903841883616785,0.7207027092214308,1.51
31,77500.0,31.0,57.09800906666667,56.838465066666664,57.39,0.8667091784347124,0.6147687380560026,1.51
32,80000.0,32.0,56.183136999999995,57.185447999999994,57.39,0.9063760155967973,0.6224976904260083,1.51
33,82500.0,33.0,56.15257373333334,57.09162100000001,57.39,0.7380237867839564,0.7444012242378095,1.51
34,85000.0,34.0,57.094210266666664,56.89766253333334,57.39,0.9966450529972561,0.642478233928896,1.51
35,87500.0,35.0,56.169289733333336,56.613660933333335,57.39,0.7082078834717193,0.7289696674176249,1.51
36,90000.0,36.0,56.2688222,57.016272866666675,57.39,0.6486570952207131,0.629958005310591,1.51
37,92500.0,37.0,56.9245146,57.030543066666674,57.39,0.7961537248666235,0.8416354670972003,1.51
38,95000.0,38.0,56.0069098,56.17302886666666,57.39,1.0274773266700943,0.7937505056672333,1.51
39,97500.0,39.0,56.184922533333335,55.9308476,57.39,1.0247642745793686,1.2036358343281848,1.51
40,100000.0,40.0,55.56948379999999,56.522771533333334,57.39,1.2249722298442807,1.2014806063041061,1.51
41,102500.0,41.0,55.99420166666667,56.976395,57.39,0.8405126350184576,1.4209895920450515,1.51
42,105000.0,42.0,55.834211666666675,57.12779693333333,57.39,0.9332596901664291,0.9698188142165806,1.51
43,107500.0,43.0,57.0158846,56.68304580000001,57.39,1.352020977957619,0.8779348249369314,1.51
44,110000.0,44.0,56.55743213333334,56.38239913333334,57.39,1.0601068142010452,1.0384464303743446,1.51
45,112500.0,45.0,56.201497933333336,56.46515473333332,57.39,0.9371815842146323,0.8111433700210647,1.51
46,115000.0,46.0,56.052892799999995,56.79072399999998,57.39,1.425908367304078,0.78672730919604,1.51
47,117500.0,47.0,56.44581826666667,56.98063533333333,57.39,0.9521374875710138,1.0372410301501513,1.51
48,120000.0,48.0,55.74068666666667,56.96666433333333,57.39,1.9089294814243636,1.1370307490094034,1.51
49,122500.0,49.0,55.6710576,56.965250799999986,57.39,1.967493429665306,0.6618093587268237,1.51
50,125000.0,50.0,54.99199286666667,57.512646466666666,57.39,1.5958171637741303,0.5575517181090643,1.51
51,127500.0,51.0,56.45884733333333,57.45565786666667,57.39,1.032201456118006,0.6281370208518996,1.51
52,130000.0,52.0,57.09181733333333,57.15154926666666,57.39,0.8285850690927444,0.4602740924849508,1.51
53,132500.0,53.0,56.88263853333333,56.95754540000001,57.39,0.7060839879460699,0.4737751859046999,1.51
54,135000.0,54.0,57.079530933333324,56.9701866,57.39,0.8011042114590758,0.35461079259946676,1.51
55,137500.0,55.0,56.8559944,56.81271313333334,57.39,0.9178685946004003,0.4028983701798828,1.51
56,140000.0,56.0,56.454687666666665,57.0131034,57.39,0.7596438017231044,0.563845588231499,1.51
57,142500.0,57.0,57.262130199999994,57.40913073333333,57.39,1.126435884809522,0.5442689477982567,1.51
58,145000.0,58.0,56.63855106666666,57.207510266666674,57.39,0.8090325413521775,0.7578585740505477,1.51
59,147500.0,59.0,56.0500856,57.16014173333333,57.39,1.291411528456815,0.6953130065122928,1.51
60,150000.0,60.0,56.88721393333333,57.3288476,57.39,1.0350749726403816,0.6437928793953036,1.51
61,152500.0,61.0,56.61582033333334,57.308812533333324,57.39,0.7353764120638137,0.46285935109247867,1.51
62,155000.0,62.0,57.30743506666667,57.04329413333333,57.39,0.7833723498210884,0.40420510633568535,1.51
63,157500.0,63.0,57.316315066666675,56.697523,57.39,0.8441547767081133,0.5005774731149166,1.51
64,160000.0,64.0,57.10624646666666,57.08505066666667,57.39,0.9613912736785909,0.5185237462741111,1.51
65,162500.0,65.0,57.05514066666667,56.88621453333333,57.39,0.7245937165335551,0.7335995688157323,1.51
66,165000.0,66.0,56.426537933333336,56.889724599999994,57.39,0.6010269819108213,0.7880734466842203,1.51
67,167500.0,67.0,57.063916333333346,56.96893093333333,57.39,0.9551946129815267,0.7465369367117997,1.51
68,170000.0,68.0,56.12695273333333,56.83441533333333,57.39,1.681803126669187,0.7104288014091266,1.51
69,172500.0,69.0,56.3859146,57.43460466666667,57.39,2.0563796566493435,0.7362113305119949,1.51
70,175000.0,70.0,56.2532256,57.40254879999999,57.39,2.766600685753551,0.6283956013006268,1.51
71,177500.0,71.0,56.95893333333334,57.70494833333333,57.39,2.172977218457111,0.5731573774380277,1.51
72,180000.0,72.0,56.74792926666667,57.708680066666666,57.39,0.9979538118126807,0.521030185111526,1.51
73,182500.0,73.0,55.720058666666674,57.06467933333333,57.39,2.187784367921082,0.5589498129597064,1.51
74,185000.0,74.0,56.550222999999995,57.00206846666667,57.39,1.3824175768218225,0.5052911620594027,1.51
75,187500.0,75.0,56.63061566666667,57.390631199999994,57.39,1.1173448819217409,0.631082529301696,1.51
76,190000.0,76.0,56.547923399999995,57.294190400000005,57.39,1.5032151930051811,0.5082044095428196,1.51
77,192500.0,77.0,55.66030753333333,57.196368,57.39,2.3049467915420503,0.5225855120680032,1.51
78,195000.0,78.0,56.550868599999994,57.12104606666667,57.39,1.7189511028599505,0.6028733502843244,1.51
79,197500.0,79.0,56.61797746666666,57.617509000000005,57.39,1.0247377779152207,0.43017593355530026,1.51
80,200000.0,80.0,57.09276473333333,57.7272304,57.39,0.7020993175526585,0.3096018782021238,1.51
81,202500.0,81.0,57.70857166666668,57.43149666666667,57.39,0.8621541832717019,0.4428086938549285,1.51
82,205000.0,82.0,56.68109653333334,57.25821173333334,57.39,0.841816399004522,0.3961174351240104,1.51
83,207500.0,83.0,57.13271453333334,57.805280133333326,57.39,0.964566243086576,0.3862183378797313,1.51
84,210000.0,84.0,57.16963253333334,57.63398713333333,57.39,0.9748848909106268,0.44542925874777856,1.51
85,212500.0,85.0,57.40425426666666,56.9056342,57.39,0.9287055763834745,0.7077969790209135,1.51
86,215000.0,86.0,56.741022533333336,57.319709800000005,57.39,1.164656110535035,0.502002042561216,1.51
87,217500.0,87.0,57.08741340000002,57.82806033333332,57.39,0.9010411640523255,0.45371713799761226,1.51
88,220000.0,88.0,58.051159,57.74397786666667,57.39,0.5810003246397452,0.6443690518642781,1.51
89,222500.0,89.0,56.8319674,56.99024640000001,57.39,0.6270164583448486,0.37613053721385514,1.51
90,225000.0,90.0,57.37240553333333,56.99157713333334,57.39,0.7527671641451606,0.6668142286156733,1.51
91,227500.0,91.0,57.27362033333335,57.46811593333334,57.39,0.2867867977418764,0.514884461652093,1.51
92,230000.0,92.0,57.05003920000001,57.537590733333325,57.39,0.7312293693603531,0.4024935855987515,1.51
93,232500.0,93.0,57.3356438,57.35856939999999,57.39,0.9452486475247088,0.5961219535639487,1.51
94,235000.0,94.0,57.02411320000001,56.948029266666666,57.39,0.7374468691064158,0.6610350016020815,1.51
95,237500.0,95.0,57.361532133333334,57.29168413333333,57.39,0.5995596594881867,0.5457880937626267,1.51
96,240000.0,96.0,56.99118679999999,57.65109613333333,57.39,0.6713831329929698,0.6547939155728947,1.51
97,242500.0,97.0,57.213558199999994,57.370029599999995,57.39,0.5432800626098603,0.6414440084766525,1.51
98,245000.0,98.0,57.135419533333334,57.0573042,57.39,1.007654089691275,0.6722303808794837,1.51


==> figures/corrsparse/discounted/data/corrsparse2500g999f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.568000000000001,12.568000000000001,76.8,6.7052621275148105,6.7052621275148105,2.25
1,2500.0,1.0,18.349333333333334,18.087179487179483,76.8,8.271666808803634,7.785672008618596,2.25
2,5000.0,2.0,26.186666666666667,28.223931623931627,76.8,10.03557203014099,9.208129460544878,2.25
3,7500.0,3.0,34.20266666666667,34.86666666666667,76.8,10.865025572241588,9.4390514135283,2.25
4,10000.0,4.0,34.80533333333333,42.47521367521367,76.8,9.650917553033741,10.075591127644863,2.25
5,12500.0,5.0,41.312000000000005,49.44444444444445,76.8,9.813130903651269,8.875355619565621,2.25
6,15000.0,6.0,50.205333333333336,56.309401709401705,76.8,8.652382770830583,6.627274820635624,2.25
7,17500.0,7.0,55.31733333333334,61.603418803418805,76.8,7.726333914488476,4.312055623156693,2.25
8,20000.0,8.0,59.408,64.21196581196583,76.8,6.3527427492082325,3.6285312792684454,2.25
9,22500.0,9.0,59.52266666666666,66.68205128205128,76.8,6.604767523549211,3.3658900758648023,2.25
10,25000.0,10.0,63.92266666666668,68.39145299145298,76.8,5.489818910427367,2.130558152122198,2.25
11,27500.0,11.0,64.344,69.83247863247863,76.8,4.96524970596243,2.0955195120757173,2.25
12,30000.0,12.0,66.11200000000001,71.44786324786325,76.8,3.4123465280224203,1.8355992331097177,2.25
13,32500.0,13.0,67.18933333333332,71.58290598290598,76.8,4.185979001438723,2.168637530765491,2.25
14,35000.0,14.0,68.50399999999999,72.25128205128206,76.8,3.821925083710214,1.8247203727467987,2.25
15,37500.0,15.0,70.52533333333332,73.37435897435898,76.8,3.4030366022241134,1.6079175241406503,2.25
16,40000.0,16.0,69.97333333333333,73.4051282051282,76.8,4.394092373263263,1.4964390365689102,2.25
17,42500.0,17.0,69.93599999999999,73.13675213675214,76.8,4.216380216260283,1.0142520751378794,2.25
18,45000.0,18.0,70.19466666666668,74.56068376068377,76.8,4.266803453451792,1.1693890625759424,2.25
19,47500.0,19.0,70.968,75.67008547008547,76.8,3.223732412429902,1.3886126296436605,2.25
20,50000.0,20.0,72.52266666666667,75.84786324786324,76.8,2.654225323960382,0.9482060617859724,2.25
21,52500.0,21.0,73.10133333333334,75.66837606837608,76.8,2.226521556266968,1.2027377772563748,2.25
22,55000.0,22.0,73.04266666666666,76.35042735042734,76.8,2.6569410979205514,1.155743662094801,2.25
23,57500.0,23.0,74.13866666666668,75.95213675213674,76.8,2.3169037711157467,0.8706582561664776,2.25
24,60000.0,24.0,74.08266666666667,76.15897435897435,76.8,2.056857255079899,0.6762918732007076,2.25
25,62500.0,25.0,74.49333333333333,76.14358974358973,76.8,1.926261273213341,0.8854615994049354,2.25
26,65000.0,26.0,74.92266666666667,76.5076923076923,76.8,1.636814208026383,0.6365494548991449,2.25
27,67500.0,27.0,76.20533333333334,76.79829059829059,76.8,1.6135570206876388,0.6775135186617431,2.25
28,70000.0,28.0,75.69866666666668,76.56068376068376,76.8,1.5819949554032975,0.6501014841759419,2.25
29,72500.0,29.0,75.29866666666666,76.57094017094018,76.8,2.271115876135031,0.6564523808895674,2.25
30,75000.0,30.0,76.37599999999999,76.09059829059828,76.8,1.3314732010254233,1.01490706715032,2.25
31,77500.0,31.0,76.87466666666667,77.34188034188034,76.8,0.9748221423585907,0.7739076221498861,2.25
32,80000.0,32.0,75.89066666666666,76.1059829059829,76.8,1.3140980641731823,1.0697245227973737,2.25
33,82500.0,33.0,76.33333333333331,76.16410256410255,76.8,1.3042532022295088,0.8246517308541049,2.25
34,85000.0,34.0,76.568,76.41538461538462,76.8,0.7493005916453025,1.1546702366960546,2.25
35,87500.0,35.0,74.992,76.4957264957265,76.8,0.8963146647467067,0.8514657003932168,2.25
36,90000.0,36.0,76.15466666666666,76.4136752136752,76.8,1.044702458517539,0.7404651632377349,2.25
37,92500.0,37.0,76.90133333333331,77.04615384615384,76.8,1.0420056188317974,0.7640179242209816,2.25
38,95000.0,38.0,75.90666666666667,76.9145299145299,76.8,0.9267181174525592,0.6316895880505674,2.25
39,97500.0,39.0,76.36533333333335,77.42222222222223,76.8,1.1081979612111699,0.6987366911902895,2.25
40,100000.0,40.0,75.66666666666667,77.82564102564103,76.8,1.1216934870955577,0.6451325946611909,2.25
41,102500.0,41.0,76.12533333333333,77.58290598290597,76.8,1.5182880417062332,0.8001767032063923,2.25
42,105000.0,42.0,76.21866666666666,77.07008547008546,76.8,1.403257636655718,0.43928860032559397,2.25
43,107500.0,43.0,77.11733333333332,76.6,76.8,1.077466061438871,0.7241698962262496,2.25
44,110000.0,44.0,77.61866666666666,75.87350427350428,76.8,0.9590574913072692,0.8158062417466887,2.25
45,112500.0,45.0,76.504,76.17094017094017,76.8,0.8173945215160457,0.5826790357847361,2.25
46,115000.0,46.0,76.30133333333333,76.75213675213675,76.8,1.2917771255261465,0.7956635992536334,2.25
47,117500.0,47.0,76.40266666666666,76.82905982905983,76.8,1.1268641616042931,0.7695438841049914,2.25
48,120000.0,48.0,76.97866666666665,76.72649572649571,76.8,0.9097663577896954,0.45616696910104526,2.25
49,122500.0,49.0,76.59466666666667,76.9042735042735,76.8,0.7227883487880135,0.8860276762911362,2.25
50,125000.0,50.0,76.22399999999999,76.37094017094017,76.8,0.6906244484393982,0.9738380823480917,2.25
51,127500.0,51.0,76.78933333333335,76.35555555555557,76.8,1.3615535218424146,0.5988530015346825,2.25
52,130000.0,52.0,76.37866666666667,76.83931623931625,76.8,1.0835692250199656,0.5539963115360149,2.25
53,132500.0,53.0,77.416,76.77264957264957,76.8,0.6187719965508737,0.7453758409007527,2.25
54,135000.0,54.0,76.4,76.97948717948718,76.8,0.5838914236967917,0.9584002703509532,2.25
55,137500.0,55.0,76.78933333333335,76.61538461538461,76.8,1.225638659945334,0.81074803794759,2.25
56,140000.0,56.0,76.58133333333335,75.52136752136752,76.8,0.7896546065698837,1.7062241116614612,2.25
57,142500.0,57.0,77.20533333333333,75.5094017094017,76.8,0.6803854028002837,1.2989539575392766,2.25
58,145000.0,58.0,77.08,77.03076923076922,76.8,0.9901464432205074,0.8249565888471699,2.25
59,147500.0,59.0,76.70933333333332,77.03931623931622,76.8,0.7822372123008131,1.3226413324497428,2.25
60,150000.0,60.0,75.52533333333332,76.69230769230768,76.8,1.2974744259647644,1.111877567597667,2.25
61,152500.0,61.0,76.89866666666667,76.45470085470086,76.8,1.2731384701809993,0.6977174123759335,2.25
62,155000.0,62.0,76.8,76.94871794871794,76.8,1.592718935377837,0.4755954931708314,2.25
63,157500.0,63.0,77.34133333333334,76.7059829059829,76.8,0.8269989576167918,0.6474195525810986,2.25
64,160000.0,64.0,76.096,76.54529914529915,76.8,1.1158364138488728,0.6712648993547949,2.25
65,162500.0,65.0,76.52000000000001,77.01709401709402,76.8,0.8266399238685086,0.739217970710069,2.25
66,165000.0,66.0,76.01866666666668,76.65982905982905,76.8,1.1793719795388906,0.7538009837685901,2.25
67,167500.0,67.0,76.72533333333334,76.38974358974359,76.8,1.154273961775363,0.8688039928191459,2.25
68,170000.0,68.0,76.77866666666667,77.28717948717949,76.8,1.308356226784558,0.6284565832925848,2.25
69,172500.0,69.0,75.86666666666666,76.9008547008547,76.8,1.1062438894713011,0.573811264017126,2.25
70,175000.0,70.0,77.37599999999999,77.0034188034188,76.8,0.8711710414940216,0.5467640125781913,2.25
71,177500.0,71.0,77.71733333333333,77.07863247863249,76.8,0.9371477949829903,0.6648123690118776,2.25
72,180000.0,72.0,76.50666666666666,77.01880341880342,76.8,0.7414010239279958,0.6452764193503938,2.25
73,182500.0,73.0,77.272,77.26837606837606,76.8,0.9916131397632414,0.6982706441893333,2.25
74,185000.0,74.0,77.06400000000001,76.92820512820512,76.8,1.0866640980255937,0.6074944759306168,2.25
75,187500.0,75.0,76.87466666666666,77.16752136752136,76.8,0.6572672744269195,0.5704168571895318,2.25
76,190000.0,76.0,78.17066666666666,77.06666666666666,76.8,0.8938201097395474,0.5796297415844381,2.25
77,192500.0,77.0,77.09066666666666,76.7897435897436,76.8,1.0515467958083533,0.5950042033601239,2.25
78,195000.0,78.0,77.09066666666666,77.22393162393162,76.8,1.1538620848636654,0.827961938122237,2.25
79,197500.0,79.0,76.768,76.80341880341878,76.8,0.6894526093584025,0.8079834174133236,2.25
80,200000.0,80.0,77.23466666666667,77.12820512820514,76.8,0.7123954975131693,0.6547321426992994,2.25
81,202500.0,81.0,76.55199999999999,77.52136752136752,76.8,1.0241119516580635,0.4755876255210881,2.25
82,205000.0,82.0,76.992,77.33333333333334,76.8,0.7206813360949178,0.6354339639921555,2.25
83,207500.0,83.0,76.86133333333333,77.46837606837607,76.8,0.9245696090309827,0.6662965930837043,2.25
84,210000.0,84.0,76.50933333333333,77.2273504273504,76.8,0.8966579865486515,0.7610393275839282,2.25
85,212500.0,85.0,76.744,77.07179487179488,76.8,0.8652872557223728,0.5307906004479084,2.25
86,215000.0,86.0,78.096,77.0017094017094,76.8,0.5790429606629665,0.8515948896449251,2.25
87,217500.0,87.0,76.50399999999999,76.97264957264957,76.8,0.7418479602721844,0.7472649834511477,2.25
88,220000.0,88.0,77.51733333333333,76.86495726495727,76.8,0.6046901716465424,0.6628846831305072,2.25
89,222500.0,89.0,77.54133333333333,77.15555555555557,76.8,0.7626588473880433,0.7583885532697203,2.25
90,225000.0,90.0,76.47466666666668,77.40683760683761,76.8,0.9287557733688268,0.41808894497387405,2.25
91,227500.0,91.0,76.952,77.05982905982906,76.8,0.8222063336170555,0.5370864975598935,2.25
92,230000.0,92.0,77.33600000000001,77.27692307692305,76.8,0.7896868945094629,0.7014998020037241,2.25
93,232500.0,93.0,76.97600000000001,77.30940170940173,76.8,0.7257655308431222,0.7485107653345461,2.25
94,235000.0,94.0,77.104,77.32136752136753,76.8,0.5794202611269693,0.716362841832342,2.25
95,237500.0,95.0,76.22133333333335,77.42222222222222,76.8,0.7794874339727882,0.7100988183819469,2.25
96,240000.0,96.0,77.32000000000001,77.35042735042734,76.8,0.541155648999846,0.6229933245204624,2.25
97,242500.0,97.0,76.59733333333334,77.04102564102564,76.8,0.5517769333076278,0.7294365883748435,2.25
98,245000.0,98.0,76.74933333333334,77.09914529914529,76.8,0.856231591073696,0.7098300286060036,2.25


==> figures/corrsparse/discounted/data/corrsparse2500g999f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.70706992,11.707069920000002,72.66,6.265288618282814,6.265288618282814,1.77
1,2500.0,1.0,17.12350813866666,16.848101193333335,72.66,7.731557584734422,7.263880277961393,1.77
2,5000.0,2.0,24.440461791333334,26.34129043333333,72.66,9.399880952077924,8.614702332738998,1.77
3,7500.0,3.0,31.939458236,32.56865906666666,72.66,10.168059759029456,8.838906565242254,1.77
4,10000.0,4.0,32.48811848,39.72590299333333,72.66,9.036530799853114,9.465939033297351,1.77
5,12500.0,5.0,38.616011246666666,46.27226433333333,72.66,9.21075075275943,8.35259093637266,1.77
6,15000.0,6.0,46.97266539999999,52.7523814,72.66,8.139321524805169,6.264982208808541,1.77
7,17500.0,7.0,51.80435966666666,57.732407066666674,72.66,7.297243735268966,4.100355547901252,1.77
8,20000.0,8.0,55.66069966666667,60.21287566666667,72.66,6.014415870480547,3.4637819872641367,1.77
9,22500.0,9.0,55.76423553333332,62.575468866666675,72.66,6.241452964825377,3.2138996272861284,1.77
10,25000.0,10.0,59.94700186666667,64.19129186666666,72.66,5.222685812598625,2.038089183356832,1.77
11,27500.0,11.0,60.34195539999999,65.57896473333334,72.66,4.716327910873678,2.014842439355953,1.77
12,30000.0,12.0,61.99930659999999,67.12773433333332,72.66,3.2608724199997794,1.7678752249064897,1.77
13,32500.0,13.0,63.060703866666664,67.24888733333334,72.66,4.016408956096804,2.0810374974818147,1.77
14,35000.0,14.0,64.31864979999999,67.90275146666667,72.66,3.6532901933365505,1.764478455502428,1.77
15,37500.0,15.0,66.26590253333333,68.98539266666667,72.66,3.252632552529947,1.5577163698595038,1.77
16,40000.0,16.0,65.74935213333333,69.01755066666666,72.66,4.202022178612702,1.4436798859045683,1.77
17,42500.0,17.0,65.71532706666666,68.75431786666667,72.66,4.033771893078132,0.9767760508635784,1.77
18,45000.0,18.0,65.95565206666667,70.13452566666665,72.66,4.080099238169384,1.128569088905424,1.77
19,47500.0,19.0,66.6749438,71.21084286666668,72.66,3.0928103550172645,1.3441775889724341,1.77
20,50000.0,20.0,68.17829386666666,71.37434493333333,72.66,2.5610363155869216,0.9205706889054172,1.77
21,52500.0,21.0,68.72770386666666,71.20597900000001,72.66,2.143828756193973,1.165083318091705,1.77
22,55000.0,22.0,68.67808213333333,71.86904193333334,72.66,2.5599521613933947,1.1200052444410664,1.77
23,57500.0,23.0,69.7301074,71.48139393333332,72.66,2.233217109875186,0.8417936856107834,1.77
24,60000.0,24.0,69.6701572,71.6748258,72.66,1.9848502605775586,0.6583776087414946,1.77
25,62500.0,25.0,70.07054446666666,71.66787733333332,72.66,1.8609781159430083,0.8574944542712578,1.77
26,65000.0,26.0,70.48334926666666,72.017843,72.66,1.5867706379273878,0.6196025507588362,1.77
27,67500.0,27.0,71.73043626666667,72.2970696,72.66,1.5541760248536505,0.6593930523374648,1.77
28,70000.0,28.0,71.24076953333334,72.06646400000001,72.66,1.5285482396185228,0.6322469782504694,1.77
29,72500.0,29.0,70.85099833333334,72.07853353333333,72.66,2.1988180796624,0.6372498266807956,1.77
30,75000.0,30.0,71.89182720000001,71.61405199999999,72.66,1.291836735577791,0.9837291831138585,1.77
31,77500.0,31.0,72.36916733333332,72.82803146666667,72.66,0.9482933742183329,0.7533680270265141,1.77
32,80000.0,32.0,71.415512,71.62565446666666,72.66,1.2771912010408215,1.0412140095443412,1.77
33,82500.0,33.0,71.85457533333332,71.6858266,72.66,1.2655609101965737,0.8008792532375765,1.77
34,85000.0,34.0,72.07817766666668,71.93340866666668,72.66,0.7265150858301188,1.115704379457128,1.77
35,87500.0,35.0,70.5428744,72.01116493333332,72.66,0.8699741133673645,0.8267693379524288,1.77
36,90000.0,36.0,71.66665000000002,71.93364199999999,72.66,1.0137475878209923,0.7162851090833435,1.77
37,92500.0,37.0,72.3971304,72.5444418,72.66,1.0117355554600616,0.739365306658067,1.77
38,95000.0,38.0,71.42612566666666,72.41105999999999,72.66,0.9002513869252022,0.6164090586416993,1.77
39,97500.0,39.0,71.88243220000001,72.90874219999999,72.66,1.0748220328586071,0.6774528988871447,1.77
40,100000.0,40.0,71.19680186666666,73.3018204,72.66,1.0911043623638557,0.6229454781132039,1.77
41,102500.0,41.0,71.64977733333333,73.0619396,72.66,1.4701649629958862,0.7773346898203681,1.77
42,105000.0,42.0,71.73182026666667,72.56027273333333,72.66,1.3638313927767483,0.4268010530274966,1.77
43,107500.0,43.0,72.61259333333334,72.11193666666667,72.66,1.0453755675590544,0.6942798926415215,1.77
44,110000.0,44.0,73.0951328,71.40747906666667,72.66,0.9312304479849484,0.7843602457623149,1.77
45,112500.0,45.0,72.01605166666667,71.6894524,72.66,0.7916354812067238,0.5667984925965751,1.77
46,115000.0,46.0,71.81924873333334,72.25079066666666,72.66,1.253340806394852,0.7752514557835374,1.77
47,117500.0,47.0,71.92398506666669,72.32389093333335,72.66,1.090249182507706,0.7507603159112106,1.77
48,120000.0,48.0,72.47309326666667,72.22441793333334,72.66,0.8885918961390665,0.44234052916049044,1.77
49,122500.0,49.0,72.10127140000002,72.40186426666666,72.66,0.7059903942644029,0.8584086124642633,1.77
50,125000.0,50.0,71.74048866666666,71.88390253333334,72.66,0.6716048435433998,0.9464376378499416,1.77
51,127500.0,51.0,72.29324793333332,71.86496559999999,72.66,1.3252826946628458,0.5827600857410405,1.77
52,130000.0,52.0,71.89399213333334,72.337478,72.66,1.04908166184123,0.5389168268158843,1.77
53,132500.0,53.0,72.90047413333333,72.27398686666668,72.66,0.6015641275793772,0.7252249159012852,1.77
54,135000.0,54.0,71.91162193333334,72.47510173333333,72.66,0.5638192291293134,0.9326040758931448,1.77
55,137500.0,55.0,72.29309733333334,72.12312766666668,72.66,1.1881143530798552,0.7878367742148193,1.77
56,140000.0,56.0,72.093525,71.06792933333332,72.66,0.7625474002573605,1.6418501826460765,1.77
57,142500.0,57.0,72.68890086666667,71.04923720000001,72.66,0.6629281198100159,1.2551593804792045,1.77
58,145000.0,58.0,72.57284606666666,72.52751793333333,72.66,0.9615712429155394,0.8013535187795405,1.77
59,147500.0,59.0,72.2103384,72.5399608,72.66,0.761171124844009,1.2813949135792337,1.77
60,150000.0,60.0,71.07374893333332,72.19995626666667,72.66,1.2496769715974947,1.0764705920709283,1.77
61,152500.0,61.0,72.39864453333333,71.96706513333335,72.66,1.2343299445172302,0.6737990060221107,1.77
62,155000.0,62.0,72.30718633333332,72.44554666666666,72.66,1.5442603428975508,0.4608485950112076,1.77
63,157500.0,63.0,72.827141,72.20813413333332,72.66,0.8017847141347144,0.6283214072498872,1.77
64,160000.0,64.0,71.620334,72.05458766666668,72.66,1.0844495730494694,0.6532188347550618,1.77
65,162500.0,65.0,72.03296606666666,72.515158,72.66,0.8042182745510481,0.7187666507376422,1.77
66,165000.0,66.0,71.5449894,72.16471466666668,72.66,1.1404322427597484,0.7296124374224231,1.77
67,167500.0,67.0,72.23249833333333,71.90274813333333,72.66,1.1217760224591151,0.8428572590368015,1.77
68,170000.0,68.0,72.28256226666666,72.77186066666667,72.66,1.2706458991727756,0.6132871146234674,1.77
69,172500.0,69.0,71.39369360000002,72.3962034,72.66,1.0747703676939717,0.5586710445857935,1.77
70,175000.0,70.0,72.86103726666666,72.4958724,72.66,0.8480711217076425,0.532349111539999,1.77
71,177500.0,71.0,73.18805146666666,72.56847906666667,72.66,0.9135628484018764,0.6475967015493814,1.77
72,180000.0,72.0,72.01801266666666,72.51087940000001,72.66,0.7194082910889879,0.6285271270865198,1.77
73,182500.0,73.0,72.76214113333334,72.75628093333333,72.66,0.9597934206186459,0.6806658760548048,1.77
74,185000.0,74.0,72.55918960000001,72.42268366666667,72.66,1.0534156528006005,0.5914469315597997,1.77
75,187500.0,75.0,72.367643,72.65611786666666,72.66,0.6405572604134612,0.5542339473545397,1.77
76,190000.0,76.0,73.636152,72.55696540000001,72.66,0.8716077863617261,0.5610962107215889,1.77
77,192500.0,77.0,72.58659033333333,72.2858858,72.66,1.0195113270262088,0.5777497707399203,1.77
78,195000.0,78.0,72.58976693333334,72.71189086666666,72.66,1.1184794796597297,0.8042217324664073,1.77
79,197500.0,79.0,72.27099906666666,72.3013066,72.66,0.6646743482496417,0.7847551314608683,1.77
80,200000.0,80.0,72.71987173333333,72.61625599999999,72.66,0.6937025003440748,0.6359444436158264,1.77
81,202500.0,81.0,72.06078060000002,72.99822586666666,72.66,0.9953660181816514,0.4622628085634859,1.77
82,205000.0,82.0,72.48262353333332,72.8159556,72.66,0.7012740247017603,0.6184654027968133,1.77
83,207500.0,83.0,72.3577742,72.952615,72.66,0.9014020118407121,0.6467260492039676,1.77
84,210000.0,84.0,72.01764393333335,72.718024,72.66,0.8715913147429823,0.7387756101154508,1.77
85,212500.0,85.0,72.24708306666666,72.56455386666667,72.66,0.842407126374485,0.516339820621748,1.77
86,215000.0,86.0,73.55899246666667,72.49898026666666,72.66,0.5646055885652994,0.8281954440141889,1.77
87,217500.0,87.0,72.01266073333333,72.46809520000001,72.66,0.7222216187662609,0.7250764726608387,1.77
88,220000.0,88.0,72.99122519999999,72.36232506666666,72.66,0.5907339119418195,0.6454602148991024,1.77
89,222500.0,89.0,73.02830146666666,72.64373133333333,72.66,0.7386600261834293,0.7379259240184299,1.77
90,225000.0,90.0,71.98193013333334,72.88624659999999,72.66,0.9038208001416916,0.4077897852518124,1.77
91,227500.0,91.0,72.44755093333332,72.55589033333334,72.66,0.8012811868503746,0.5240452762050853,1.77
92,230000.0,92.0,72.824873,72.77108653333335,72.66,0.7688857972673269,0.6828562252600919,1.77
93,232500.0,93.0,72.47054466666668,72.79513266666666,72.66,0.7055058914614414,0.7275822395272995,1.77
94,235000.0,94.0,72.59280100000001,72.80496033333334,72.66,0.5618751293307934,0.6971977346736856,1.77
95,237500.0,95.0,71.73531213333332,72.90513126666669,72.66,0.7609423733530711,0.6913599048330782,1.77
96,240000.0,96.0,72.80828266666666,72.83293526666667,72.66,0.5259111959766236,0.6063431857829049,1.77
97,242500.0,97.0,72.10019973333333,72.53327453333334,72.66,0.5384399918131088,0.7098779197055908,1.77
98,245000.0,98.0,72.24796979999999,72.59046620000001,72.66,0.8361490941233523,0.6905657998083077,1.77


==> figures/corrsparse/discounted/data/corrsparse2500g99f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.568000000000001,12.568000000000001,76.8,6.7052621275148105,6.70526212751481,2.25
1,2500.0,1.0,16.877333333333333,15.729333333333335,76.8,8.016628097234824,7.426156140103506,2.25
2,5000.0,2.0,23.805333333333333,23.259999999999998,76.8,10.310428659444732,9.064593699963734,2.25
3,7500.0,3.0,31.224,30.149333333333328,76.8,11.639334399834993,9.346097629656116,2.25
4,10000.0,4.0,37.33066666666666,34.39066666666667,76.8,12.78660489992543,9.48972322274981,2.25
5,12500.0,5.0,44.896,40.675999999999995,76.8,11.417843963312862,10.06342188262157,2.25
6,15000.0,6.0,50.19733333333333,49.36933333333334,76.8,10.01361806306,9.572804351548154,2.25
7,17500.0,7.0,56.608,56.85466666666666,76.8,9.107598869628713,7.394634789869188,2.25
8,20000.0,8.0,59.03466666666667,62.36933333333333,76.8,7.972696639717702,4.791328218757686,2.25
9,22500.0,9.0,62.365333333333325,64.51333333333334,76.8,6.2724131834272985,4.907827012170721,2.25
10,25000.0,10.0,67.44266666666665,65.5,76.8,4.2140644077076175,5.423376313404779,2.25
11,27500.0,11.0,65.55733333333333,68.56666666666666,76.8,5.129197617470369,4.350190911352605,2.25
12,30000.0,12.0,68.05866666666667,71.22933333333332,76.8,3.67771581397254,2.7586871176858607,2.25
13,32500.0,13.0,68.59733333333334,72.46266666666666,76.8,4.18063725761693,1.8942930733587175,2.25
14,35000.0,14.0,71.04533333333333,73.24266666666666,76.8,3.3184918495520974,2.2445927961603216,2.25
15,37500.0,15.0,71.42399999999999,73.17066666666668,76.8,1.9680159496372647,1.668972414856697,2.25
16,40000.0,16.0,72.14666666666668,73.36133333333332,76.8,1.8632413016429594,1.252391933465867,2.25
17,42500.0,17.0,72.76533333333333,73.52399999999999,76.8,2.255896986731376,1.272723920234776,2.25
18,45000.0,18.0,72.45866666666667,73.82133333333333,76.8,1.312317367504832,1.6490214784091843,2.25
19,47500.0,19.0,72.85866666666666,74.46000000000001,76.8,2.806499699196162,1.6342425202861148,2.25
20,50000.0,20.0,71.82666666666667,74.66799999999999,76.8,2.3009881828981733,1.488608437231079,2.25
21,52500.0,21.0,73.35466666666666,74.62133333333333,76.8,2.1548180269828756,1.3538855857737488,2.25
22,55000.0,22.0,74.19466666666668,74.79733333333334,76.8,2.235973457164397,1.329741795068724,2.25
23,57500.0,23.0,72.34933333333333,74.87599999999999,76.8,2.5251071942300976,1.4583861145435162,2.25
24,60000.0,24.0,75.19733333333333,74.60266666666665,76.8,1.724823229473203,1.3574543199342457,2.25
25,62500.0,25.0,75.39200000000001,74.972,76.8,1.0092800248009581,0.8860225230746417,2.25
26,65000.0,26.0,76.112,75.06266666666667,76.8,0.9469704610763268,1.5102347590716316,2.25
27,67500.0,27.0,75.62933333333335,75.19333333333333,76.8,1.0459986504969692,1.7025808169081729,2.25
28,70000.0,28.0,76.31199999999998,75.716,76.8,0.7694817882878495,1.3884952583218364,2.25
29,72500.0,29.0,76.44533333333334,76.02933333333334,76.8,0.8989218374557453,0.8397617740217447,2.25
30,75000.0,30.0,75.584,75.92933333333335,76.8,1.0654403275766624,0.7548948568710542,2.25
31,77500.0,31.0,76.44800000000002,75.63466666666665,76.8,1.1345888319249795,0.9053113743957771,2.25
32,80000.0,32.0,75.45066666666666,76.29866666666665,76.8,1.6169496771518537,0.7865609491601425,2.25
33,82500.0,33.0,75.344,76.308,76.8,1.4268091606347049,0.7332605396113389,2.25
34,85000.0,34.0,75.792,76.01333333333332,76.8,1.1347092129586915,0.8291120053361868,2.25
35,87500.0,35.0,75.85866666666666,76.29333333333332,76.8,1.3744019981186686,0.7659845987814448,2.25
36,90000.0,36.0,75.57333333333332,76.13066666666667,76.8,0.8063534472159454,0.9476990693237156,2.25
37,92500.0,37.0,75.63733333333334,76.092,76.8,1.1243158138951956,0.8460647999979406,2.25
38,95000.0,38.0,76.34666666666666,76.47599999999998,76.8,0.8969382346958233,0.827739660456917,2.25
39,97500.0,39.0,76.02933333333334,76.65733333333333,76.8,1.0033421323851892,1.0060679413093188,2.25
40,100000.0,40.0,75.99733333333333,76.08666666666664,76.8,1.608649923036683,1.1052556715244821,2.25
41,102500.0,41.0,77.68266666666666,75.94399999999999,76.8,1.1436602768097663,1.1174388423056227,2.25
42,105000.0,42.0,76.44,76.25066666666667,76.8,0.9641181360531845,1.2885448936935424,2.25
43,107500.0,43.0,77.07466666666666,75.88666666666668,76.8,1.0081335430880465,1.1945687404309622,2.25
44,110000.0,44.0,76.64533333333334,75.92933333333333,76.8,0.8360662871044323,0.8240073867773896,2.25
45,112500.0,45.0,77.27199999999999,76.29866666666666,76.8,0.6439711498851834,0.9130409730548987,2.25
46,115000.0,46.0,76.528,76.32,76.8,0.715660271680789,0.9266321351839438,2.25
47,117500.0,47.0,76.65066666666668,76.92533333333331,76.8,1.4220657702391697,0.6622669988501051,2.25
48,120000.0,48.0,76.65066666666665,76.90933333333334,76.8,0.7796486296597787,0.6331159806310147,2.25
49,122500.0,49.0,76.49866666666665,76.72133333333333,76.8,0.9082336622436943,0.6862920504253546,2.25
50,125000.0,50.0,76.46133333333334,76.43599999999999,76.8,0.9625830596134616,0.8146493997515473,2.25
51,127500.0,51.0,76.50133333333333,76.17866666666666,76.8,1.4426142856130377,0.945856760678636,2.25
52,130000.0,52.0,76.29333333333334,75.82533333333335,76.8,0.7914100776415423,1.8969864872444773,2.25
53,132500.0,53.0,76.73066666666666,75.58133333333332,76.8,0.6982821450430529,2.458188257682957,2.25
54,135000.0,54.0,77.088,76.12533333333334,76.8,0.7685937290171216,1.8997098759048368,2.25
55,137500.0,55.0,76.688,75.78533333333331,76.8,1.2378750648573364,2.3295619404298438,2.25
56,140000.0,56.0,75.54133333333334,75.76799999999999,76.8,0.9904462081244738,2.6701382126391056,2.25
57,142500.0,57.0,76.96,76.38933333333333,76.8,0.835318796149111,1.1127821693382036,2.25
58,145000.0,58.0,75.45066666666666,76.65333333333335,76.8,1.5073559265730214,0.6349665069498931,2.25
59,147500.0,59.0,75.95466666666668,76.88000000000002,76.8,1.0986415206615303,0.7413856710541722,2.25
60,150000.0,60.0,76.49066666666667,77.16933333333333,76.8,1.9853005599145535,0.7449592282037489,2.25
61,152500.0,61.0,75.92799999999998,76.384,76.8,1.605942983772739,1.5575738521117457,2.25
62,155000.0,62.0,76.58933333333336,75.95466666666667,76.8,1.1464039336005507,1.8528716400913512,2.25
63,157500.0,63.0,76.4,76.67733333333334,76.8,0.9164122010924511,1.1082620516212334,2.25
64,160000.0,64.0,76.464,76.80933333333333,76.8,0.9368951258658096,1.157514141001854,2.25
65,162500.0,65.0,75.15733333333333,76.908,76.8,1.377015236564349,0.7506119342509827,2.25
66,165000.0,66.0,76.864,76.91866666666667,76.8,0.9945455374323828,0.43764504316897107,2.25
67,167500.0,67.0,76.60799999999999,76.91066666666666,76.8,0.7821929752916198,0.7326555077989568,2.25
68,170000.0,68.0,77.54666666666665,76.81066666666668,76.8,0.9555989627763617,0.6390534282978688,2.25
69,172500.0,69.0,76.67999999999999,76.41200000000002,76.8,0.7173683302491435,0.6029136145382314,2.25
70,175000.0,70.0,77.10933333333332,76.97066666666666,76.8,0.9220724895806636,0.5267778224865816,2.25
71,177500.0,71.0,77.016,77.32266666666668,76.8,0.8941969769973008,0.8419790675395755,2.25
72,180000.0,72.0,76.68800000000002,76.40799999999999,76.8,1.0133858366749233,1.6441451818890234,2.25
73,182500.0,73.0,75.47466666666666,76.56666666666666,76.8,0.8604771884311457,1.3845718529139175,2.25
74,185000.0,74.0,76.82933333333332,77.13999999999997,76.8,0.8879633413587733,0.689345619490769,2.25
75,187500.0,75.0,77.50666666666665,76.62533333333334,76.8,0.9011618130029786,0.5409217034216633,2.25
76,190000.0,76.0,76.70666666666668,76.65866666666668,76.8,0.725421667823721,0.4216865251573246,2.25
77,192500.0,77.0,76.08,77.03733333333335,76.8,0.9758342037684702,0.5194537157409086,2.25
78,195000.0,78.0,76.752,76.94133333333335,76.8,1.1381707230347007,0.522385222001854,2.25
79,197500.0,79.0,76.89866666666667,77.11466666666665,76.8,0.8535281626476025,0.6704864753208277,2.25
80,200000.0,80.0,76.92,77.22800000000001,76.8,1.0325015091514393,0.563145137731928,2.25
81,202500.0,81.0,76.65333333333334,76.55733333333335,76.8,1.410496483076215,0.8293607296368112,2.25
82,205000.0,82.0,76.39466666666667,76.41466666666666,76.8,1.3179051486984665,1.0846590599145958,2.25
83,207500.0,83.0,77.38666666666668,76.68933333333331,76.8,0.7324298906860435,0.7534187576030665,2.25
84,210000.0,84.0,77.01333333333334,76.92133333333332,76.8,0.9890882648251449,0.6756411006422253,2.25
85,212500.0,85.0,77.17066666666666,76.66133333333332,76.8,1.006224060555838,0.5247852706153386,2.25
86,215000.0,86.0,77.16000000000001,76.86533333333334,76.8,0.7857750572099705,0.6398501756482047,2.25
87,217500.0,87.0,77.00266666666667,77.24,76.8,1.0004792078228948,0.6230594438557034,2.25
88,220000.0,88.0,77.632,77.12000000000002,76.8,0.5797690454501876,0.63387206728873,2.25
89,222500.0,89.0,76.384,76.91066666666667,76.8,0.9656979206908676,0.7807340805203302,2.25
90,225000.0,90.0,76.73866666666667,76.436,76.8,0.8536881777774827,0.7077088092209177,2.25
91,227500.0,91.0,77.17066666666665,76.35199999999999,76.8,0.7871806533003537,0.6330936868145532,2.25
92,230000.0,92.0,77.05333333333333,76.61733333333333,76.8,0.6981725954497465,0.6130689139778057,2.25
93,232500.0,93.0,76.81866666666666,77.32533333333335,76.8,0.7180483869716522,0.5982589184452327,2.25
94,235000.0,94.0,77.38933333333333,77.18266666666666,76.8,0.8438264082389697,0.7559797137470277,2.25
95,237500.0,95.0,76.18933333333332,76.88266666666668,76.8,0.8619236610418012,0.7667527719453818,2.25
96,240000.0,96.0,76.83466666666665,76.99866666666667,76.8,0.7886507155257377,0.6488172162304546,2.25
97,242500.0,97.0,76.90400000000001,76.86933333333332,76.8,0.7743514372284577,0.5785670543653839,2.25
98,245000.0,98.0,77.352,77.50133333333333,76.8,0.8516804819336107,0.6899246195131539,2.25


==> figures/corrsparse/discounted/data/corrsparse2500g99f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,6.27466635,6.2746663499999995,43.08,3.460661539977342,3.4606615399773415,1.99
1,2500.0,1.0,8.503386740666667,7.86870836,43.08,4.094413604636174,3.791777618058232,1.99
2,5000.0,2.0,12.095101223333332,11.7617158,43.08,5.378733568438479,4.664240867614999,1.99
3,7500.0,3.0,16.205469336,15.374309733333332,43.08,6.171001819321416,4.878609817778823,1.99
4,10000.0,4.0,19.57904595666667,17.668391644000003,43.08,6.935941630691127,5.037552355294161,1.99
5,12500.0,5.0,23.679041333333327,21.257233673333335,43.08,6.274745725926175,5.460845785325358,1.99
6,15000.0,6.0,26.48958094666667,26.146769619999997,43.08,5.620185825095971,5.313682013201652,1.99
7,17500.0,7.0,30.15064573333333,30.246905400000003,43.08,5.252388802024553,4.255577802845218,1.99
8,20000.0,8.0,31.5743084,33.332657733333335,43.08,4.511764766137714,2.8960235993087786,1.99
9,22500.0,9.0,33.409534,34.7186882,43.08,3.6451716084777352,3.025096373534659,1.99
10,25000.0,10.0,36.68998986666667,35.377141933333334,43.08,2.6656497232234706,3.335398630609471,1.99
11,27500.0,11.0,35.407972066666666,37.33009346666667,43.08,3.0796315581317226,2.6921198730967286,1.99
12,30000.0,12.0,36.95571426666667,39.05926553333334,43.08,2.3144106794461523,1.7680102810908573,1.99
13,32500.0,13.0,37.380879066666665,39.850400666666665,43.08,2.627493121335403,1.2593072187032675,1.99
14,35000.0,14.0,38.863028866666674,40.399142666666656,43.08,2.1628996759526244,1.4741646813778386,1.99
15,37500.0,15.0,39.09807946666667,40.338945200000005,43.08,1.2657401231614942,1.1248634139198108,1.99
16,40000.0,16.0,39.50853719999999,40.45773940000001,43.08,1.3080162858272744,0.8273639175453533,1.99
17,42500.0,17.0,40.08668186666667,40.5281868,43.08,1.5238244213515295,0.8731214388402295,1.99
18,45000.0,18.0,39.6820302,40.76230686666667,43.08,0.9640811875531916,1.1345617418811231,1.99
19,47500.0,19.0,40.07807493333333,41.21125906666667,43.08,1.962796697705706,1.1676198345882018,1.99
20,50000.0,20.0,39.33769413333333,41.3485098,43.08,1.5888787566875302,1.0734089376294698,1.99
21,52500.0,21.0,40.42771986666667,41.352368399999996,43.08,1.4763124829580463,0.9412620025427936,1.99
22,55000.0,22.0,41.011858,41.4538674,43.08,1.6047195772435972,0.9232738162614007,1.99
23,57500.0,23.0,39.767283,41.49373073333334,43.08,1.7489751633402746,1.0600766147034077,1.99
24,60000.0,24.0,41.79669666666667,41.32469726666667,43.08,1.2278432088865736,0.9648665549431491,1.99
25,62500.0,25.0,41.863086133333326,41.594821,43.08,0.7391992692688968,0.6129940951996458,1.99
26,65000.0,26.0,42.40779693333334,41.681256133333335,43.08,0.7025488571097125,1.033901884471196,1.99
27,67500.0,27.0,42.000019066666674,41.78225153333334,43.08,0.7518919664227999,1.2297289915652132,1.99
28,70000.0,28.0,42.516935000000004,42.105284133333335,43.08,0.5858883957006789,1.0375100386391114,1.99
29,72500.0,29.0,42.6367864,42.312394733333335,43.08,0.6764619889412365,0.645127389717897,1.99
30,75000.0,30.0,42.007230066666665,42.23658426666667,43.08,0.7845468831990821,0.5771135659990041,1.99
31,77500.0,31.0,42.64268753333332,42.00525726666667,43.08,0.8483229151092058,0.670274706606234,1.99
32,80000.0,32.0,41.91471193333334,42.52642620000001,43.08,1.1512455435958868,0.5849406847896084,1.99
33,82500.0,33.0,41.81533326666667,42.54629766666666,43.08,1.012763362149732,0.5524470576142951,1.99
34,85000.0,34.0,42.1073302,42.30853019999999,43.08,0.8426448290707903,0.6000961171634424,1.99
35,87500.0,35.0,42.22587899999999,42.504567933333334,43.08,0.9956455347372427,0.5838479141302938,1.99
36,90000.0,36.0,41.9595852,42.42114386666667,43.08,0.6254382899105971,0.7101007203356455,1.99
37,92500.0,37.0,42.00008626666667,42.38069313333333,43.08,0.8556020695510818,0.6218324266001438,1.99
38,95000.0,38.0,42.53173593333333,42.64278306666667,43.08,0.6807329513685095,0.6206965148377456,1.99
39,97500.0,39.0,42.28410566666666,42.80990806666667,43.08,0.7456484858566877,0.7513988037433493,1.99
40,100000.0,40.0,42.33227553333333,42.384302399999996,43.08,1.1448135975317077,0.7977220269454771,1.99
41,102500.0,41.0,43.57522819999999,42.280105266666666,43.08,0.8608092935982922,0.8144039764481874,1.99
42,105000.0,42.0,42.60655173333334,42.56828373333334,43.08,0.7399799054206802,0.9169074259676301,1.99
43,107500.0,43.0,43.104814933333344,42.27223466666667,43.08,0.7632428958323737,0.8460724740910502,1.99
44,110000.0,44.0,42.769298,42.253250533333336,43.08,0.6378212920866034,0.6020427258045828,1.99
45,112500.0,45.0,43.25591093333334,42.533452333333344,43.08,0.4851805407951184,0.6806455397466434,1.99
46,115000.0,46.0,42.68221586666667,42.53824699999999,43.08,0.5550517613451896,0.7121815423396753,1.99
47,117500.0,47.0,42.85725313333334,42.97561406666666,43.08,1.0042959918576337,0.5036104122345576,1.99
48,120000.0,48.0,42.81915913333333,42.958442266666665,43.08,0.5782201280830137,0.48091134778499495,1.99
49,122500.0,49.0,42.656090400000004,42.834765266666665,43.08,0.694211333182263,0.5133157699850602,1.99
50,125000.0,50.0,42.65537946666666,42.615907666666665,43.08,0.7073137170327252,0.5832240557549452,1.99
51,127500.0,51.0,42.69298613333333,42.439587599999996,43.08,1.079197263510122,0.6886861954228289,1.99
52,130000.0,52.0,42.485114,42.213824733333325,43.08,0.6075840135506086,1.3899168044141759,1.99
53,132500.0,53.0,42.83286233333333,42.04781546666668,43.08,0.5226518041261476,1.7182173184898477,1.99
54,135000.0,54.0,43.10300306666667,42.417637666666664,43.08,0.594712278346427,1.317982740357795,1.99
55,137500.0,55.0,42.86008226666666,42.23819646666667,43.08,0.9193522748866356,1.5441393634697829,1.99
56,140000.0,56.0,41.99918533333333,42.2496156,43.08,0.728793519539662,1.7563761432218226,1.99
57,142500.0,57.0,43.00865666666667,42.606043666666665,43.08,0.6244971669303767,0.7741153578451189,1.99
58,145000.0,58.0,41.88446473333333,42.75514753333334,43.08,1.0838193495622674,0.487355612433559,1.99
59,147500.0,59.0,42.27036940000001,42.93975853333334,43.08,0.8059706191970086,0.581298136117307,1.99
60,150000.0,60.0,42.7309044,43.180544333333344,43.08,1.3503117966334535,0.5841150418018638,1.99
61,152500.0,61.0,42.3167738,42.712065333333335,43.08,1.053190635317644,0.9266675455175744,1.99
62,155000.0,62.0,42.81283433333333,42.4395264,43.08,0.8148085035901069,1.0262000883973268,1.99
63,157500.0,63.0,42.680895199999995,42.875857266666664,43.08,0.6617447514478542,0.7198262821369976,1.99
64,160000.0,64.0,42.72021873333333,42.974659333333335,43.08,0.6299465151763005,0.7385981531347997,1.99
65,162500.0,65.0,41.80632206666667,43.02333873333335,43.08,0.9879881776078309,0.49410951817176246,1.99
66,165000.0,66.0,42.97545753333333,42.987206733333345,43.08,0.7514556747342899,0.32956625126981254,1.99
67,167500.0,67.0,42.73271606666666,43.019951466666676,43.08,0.6117020056446943,0.5263914357336107,1.99
68,170000.0,68.0,43.51168386666667,42.980564333333334,43.08,0.6936279113962318,0.4563205447719712,1.99
69,172500.0,69.0,42.76509533333334,42.61990440000001,43.08,0.5577118694316785,0.4421872748284139,1.99
70,175000.0,70.0,43.1089032,43.011496599999994,43.08,0.7020351693227704,0.3961867669508837,1.99
71,177500.0,71.0,43.07026253333333,43.361609933333334,43.08,0.6935938042837678,0.5497012300131036,1.99
72,180000.0,72.0,42.800818466666676,42.748418799999996,43.08,0.8057724178750226,0.9624601910698393,1.99
73,182500.0,73.0,41.900242199999994,42.80500873333333,43.08,0.6179438038654845,0.8611461472648038,1.99
74,185000.0,74.0,42.90640180000001,43.14146519999999,43.08,0.665490371359304,0.5097518620218644,1.99
75,187500.0,75.0,43.4173972,42.751183133333335,43.08,0.687811758803048,0.40310779141080605,1.99
76,190000.0,76.0,42.85219373333334,42.78206946666666,43.08,0.5215692958871812,0.3202498843991177,1.99
77,192500.0,77.0,42.33469893333333,43.0588686,43.08,0.7381404697140974,0.396838832205926,1.99
78,195000.0,78.0,42.8174874,42.986161666666675,43.08,0.8554027186633874,0.40035903129519923,1.99
79,197500.0,79.0,42.966068199999995,43.15117693333333,43.08,0.6392144395603662,0.46706708395055513,1.99
80,200000.0,80.0,43.03521706666666,43.231356199999986,43.08,0.7382034134340926,0.40185643071525806,1.99
81,202500.0,81.0,42.78338346666666,42.742517266666674,43.08,1.020115473636397,0.5711178137750785,1.99
82,205000.0,82.0,42.55912993333333,42.65923026666667,43.08,0.9943379859706508,0.7259973519906849,1.99
83,207500.0,83.0,43.33805466666667,42.84531153333333,43.08,0.5505796652267193,0.515894920062626,1.99
84,210000.0,84.0,43.03817166666667,43.02092306666667,43.08,0.7598773248884773,0.46205450653763624,1.99
85,212500.0,85.0,43.15836026666667,42.779860533333334,43.08,0.7455255340508365,0.3758542630418829,1.99
86,215000.0,86.0,43.18461046666666,42.92397299999998,43.08,0.5854965240906334,0.4783274029543003,1.99
87,217500.0,87.0,43.0446176,43.21078593333334,43.08,0.7589886620141604,0.4815898640212389,1.99
88,220000.0,88.0,43.549898999999996,43.14820253333333,43.08,0.4371029386648954,0.4608974483692431,1.99
89,222500.0,89.0,42.60220733333333,43.009578733333335,43.08,0.7208046761402503,0.5477645895020617,1.99
90,225000.0,90.0,42.81970820000001,42.60800733333333,43.08,0.6537729113047035,0.5451158558348199,1.99
91,227500.0,91.0,43.170411800000004,42.53935233333334,43.08,0.6031583821002612,0.4616785070889641,1.99
92,230000.0,92.0,43.044411333333336,42.72959273333333,43.08,0.5393314314557066,0.4727756141270782,1.99
93,232500.0,93.0,42.8869568,43.2761734,43.08,0.5496859927327414,0.46282957806389513,1.99
94,235000.0,94.0,43.35959106666667,43.203763733333325,43.08,0.654753154612976,0.5503636311789086,1.99
95,237500.0,95.0,42.47852806666667,42.96143006666667,43.08,0.6637560248379434,0.5457306122326393,1.99
96,240000.0,96.0,42.89475313333333,43.01958046666667,43.08,0.613964981926456,0.49658155327538256,1.99
97,242500.0,97.0,42.970842866666665,42.946269799999996,43.08,0.5743716312895766,0.4284224852274649,1.99
98,245000.0,98.0,43.31261313333333,43.42896713333334,43.08,0.6610487302027651,0.5250856254408031,1.99


==> figures/corrsparse/discounted/data/corrsparse5000g995f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.283999999999999,12.283999999999999,76.8,5.8713524512220445,5.8713524512220445,2.25
1,5000.0,1.0,22.802666666666664,16.029885057471265,76.8,8.753280996276471,7.656546443275535,2.25
2,10000.0,2.0,29.1,24.0360153256705,76.8,10.779859037462202,9.201644402399465,2.25
3,15000.0,3.0,39.214666666666666,32.27126436781609,76.8,10.072208064066926,9.84595521161808,2.25
4,20000.0,4.0,44.651999999999994,43.14789272030652,76.8,8.891089871727138,9.918949687986185,2.25
5,25000.0,5.0,53.67466666666667,50.328735632183914,76.8,6.420513225355582,9.587792475066822,2.25
6,30000.0,6.0,58.44133333333333,56.051340996168584,76.8,7.024382810106627,8.672983854019932,2.25
7,35000.0,7.0,62.90933333333333,60.84750957854406,76.8,6.163940833225781,8.238732429643829,2.25
8,40000.0,8.0,66.092,64.01072796934865,76.8,4.227400570428855,6.702204053921045,2.25
9,45000.0,9.0,67.10666666666667,66.20842911877395,76.8,4.985142315700986,4.542853790339161,2.25
10,50000.0,10.0,68.64799999999998,69.439846743295,76.8,3.4564863870082476,3.087166799280192,2.25
11,55000.0,11.0,69.88266666666665,71.91800766283525,76.8,3.5204963350005904,2.319677443128026,2.25
12,60000.0,12.0,70.92800000000001,72.90651340996168,76.8,3.709865393750979,2.0086570004334523,2.25
13,65000.0,13.0,72.48666666666666,72.86896551724138,76.8,2.8107992537144093,2.0838654777330485,2.25
14,70000.0,14.0,74.37066666666666,73.39616858237547,76.8,1.8935899076731166,1.742742463392592,2.25
15,75000.0,15.0,74.18666666666668,74.45823754789272,76.8,1.1671959233295142,1.6077583131624185,2.25
16,80000.0,16.0,74.69866666666667,73.54789272030652,76.8,1.1938927837909694,2.0222821424025335,2.25
17,85000.0,17.0,74.30533333333332,73.62758620689654,76.8,1.3961387758422756,2.3368532345071538,2.25
18,90000.0,18.0,74.97066666666666,74.03448275862068,76.8,1.2398930554408194,1.7492192694827313,2.25
19,95000.0,19.0,74.35066666666665,74.3095785440613,76.8,2.025803229217524,1.597043502951555,2.25
20,100000.0,20.0,74.62533333333334,74.69272030651341,76.8,2.1812410705399734,1.3602190917515506,2.25
21,105000.0,21.0,75.78133333333334,74.88275862068966,76.8,1.0972295078410157,1.4329255065056763,2.25
22,110000.0,22.0,75.33200000000001,75.1103448275862,76.8,1.1437852760102205,1.1686734169070803,2.25
23,115000.0,23.0,75.42266666666667,75.48045977011493,76.8,1.095506507205854,0.9178983381899748,2.25
24,120000.0,24.0,76.42933333333333,75.9639846743295,76.8,0.7308355381170344,0.7832943767040782,2.25
25,125000.0,25.0,75.336,76.36398467432952,76.8,0.9746381032203124,0.613277139186896,2.25
26,130000.0,26.0,76.21066666666665,76.42298850574713,76.8,0.9719061269469581,1.0227487981358434,2.25
27,135000.0,27.0,75.35866666666666,76.37164750957854,76.8,1.8804180633481282,1.0091949723576505,2.25
28,140000.0,28.0,75.00533333333334,76.54099616858235,76.8,2.65538964067618,0.7620693271588034,2.25
29,145000.0,29.0,75.972,76.6375478927203,76.8,1.52376293388586,0.5945646548272822,2.25
30,150000.0,30.0,75.81866666666666,76.61302681992338,76.8,1.6708152731424035,0.5168321608316554,2.25
31,155000.0,31.0,76.23199999999999,76.24061302681993,76.8,0.7690911685417318,0.7149669875836292,2.25
32,160000.0,32.0,75.95866666666667,76.06819923371648,76.8,1.0385458126466676,0.8167700621266437,2.25
33,165000.0,33.0,75.96266666666666,76.40996168582375,76.8,1.1632055970928565,1.024684491857939,2.25
34,170000.0,34.0,76.17999999999999,76.30191570881226,76.8,0.8419720377515835,0.8015882338908322,2.25
35,175000.0,35.0,76.46800000000002,76.45210727969348,76.8,1.0036615455731186,0.5504297385944262,2.25
36,180000.0,36.0,76.73333333333335,76.5065134099617,76.8,1.2848815065701293,0.9885970786443434,2.25
37,185000.0,37.0,75.88133333333333,76.28965517241379,76.8,1.0130870169872621,1.2833976508863092,2.25
38,190000.0,38.0,76.66799999999999,76.56704980842912,76.8,1.0594596440408255,0.7727313750414874,2.25
39,195000.0,39.0,76.45733333333332,76.99157088122607,76.8,1.5751003209663017,0.7038857934946992,2.25
40,200000.0,40.0,76.20666666666668,76.57547892720305,76.8,1.5016899473050478,0.7262332184406959,2.25
41,205000.0,41.0,76.38266666666665,76.10498084291187,76.8,1.1358105078055414,0.8644849037477508,2.25
42,210000.0,42.0,75.99199999999999,76.66513409961686,76.8,1.2489152536750534,1.0527472791397028,2.25
43,215000.0,43.0,75.40000000000002,77.12337164750959,76.8,1.9475874337469137,0.7392277969541903,2.25
44,220000.0,44.0,75.96266666666666,76.98850574712644,76.8,1.446091567639144,0.6010853558819319,2.25
45,225000.0,45.0,75.10666666666665,76.72183908045977,76.8,2.4342794366513685,0.5140335860473906,2.25
46,230000.0,46.0,75.76133333333333,76.50344827586204,76.8,1.0832918666881013,0.5957711726076088,2.25
47,235000.0,47.0,76.59066666666668,76.49655172413792,76.8,0.8815410308704564,0.5528323025097741,2.25
48,240000.0,48.0,77.0706666666667,76.55172413793103,76.8,0.683314125744142,0.6302035450656606,2.25


==> figures/corrsparse/discounted/data/corrsparse5000g995f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,8.612960684,8.612960684,57.39,4.1528999133952365,4.152899913395237,1.51
1,5000.0,1.0,16.13513398,11.289270856000002,57.39,6.252235166188204,5.449927665498871,1.51
2,10000.0,2.0,20.791799493333333,17.037249466666665,57.39,7.821229257694533,6.59129544618574,1.51
3,15000.0,3.0,28.0931194,23.051070700000004,57.39,7.375239180415102,7.144384537804159,1.51
4,20000.0,4.0,32.00080692000001,31.03249319333333,57.39,6.512330972468872,7.265851823835716,1.51
5,25000.0,5.0,38.70147546666667,36.34683522,57.39,4.800448457283094,7.069518376533908,1.51
6,30000.0,6.0,42.42097420000001,40.6918014,57.39,5.298847327524156,6.433371848101338,1.51
7,35000.0,7.0,45.846618066666665,44.38485253333333,57.39,4.70423393202177,6.178191592381433,1.51
8,40000.0,8.0,48.2537534,46.79882373333333,57.39,3.266614854676392,5.125267535594209,1.51
9,45000.0,9.0,49.10795246666667,48.45370533333334,57.39,3.9097867586260144,3.5491749624122875,1.51
10,50000.0,10.0,50.30755679999999,50.98281099999999,57.39,2.749911209932187,2.50923694830524,1.51
11,55000.0,11.0,51.32283933333334,52.99339726666666,57.39,2.8748396070149735,1.9089515481822434,1.51
12,60000.0,12.0,52.20055966666666,53.76583139999999,57.39,2.9528941961514272,1.685101561535111,1.51
13,65000.0,13.0,53.4415692,53.74872619999999,57.39,2.2885209630710603,1.74339246908196,1.51
14,70000.0,14.0,55.0176478,54.172389733333326,57.39,1.592902448464835,1.4436480595270333,1.51
15,75000.0,15.0,54.81248759999999,55.058458933333334,57.39,0.9776118124027328,1.352494546105167,1.51
16,80000.0,16.0,55.24962726666667,54.30843686666666,57.39,1.0104646265518058,1.6899467314726646,1.51
17,85000.0,17.0,54.920775199999994,54.3793432,57.39,1.189621243968895,1.9293432278847669,1.51
18,90000.0,18.0,55.488524000000005,54.71677473333333,57.39,1.071490580806612,1.460084620197712,1.51
19,95000.0,19.0,55.010342400000006,54.94681233333334,57.39,1.6870901790670318,1.3545926431654194,1.51
20,100000.0,20.0,55.23055006666666,55.25048566666666,57.39,1.7852993801160724,1.1614063177985945,1.51
21,105000.0,21.0,56.19492193333334,55.417469466666674,57.39,0.9342945442093853,1.2146046696412887,1.51
22,110000.0,22.0,55.8058648,55.60761133333333,57.39,0.9647984678445236,0.9985047266706137,1.51
23,115000.0,23.0,55.88975119999999,55.913608466666666,57.39,0.951462731185484,0.7835435455271202,1.51
24,120000.0,24.0,56.72251979999999,56.32104360000002,57.39,0.637823897140247,0.6747555776855333,1.51
25,125000.0,25.0,55.80685693333334,56.69127373333333,57.39,0.8263367808068616,0.5233704268514658,1.51
26,130000.0,26.0,56.540516,56.75130313333333,57.39,0.8262841131069367,0.8582114271673775,1.51
27,135000.0,27.0,55.852321466666666,56.69563473333333,57.39,1.5676447143721404,0.8449530697375514,1.51
28,140000.0,28.0,55.60632426666666,56.8280538,57.39,2.11916939752792,0.6480856752921,1.51
29,145000.0,29.0,56.37183433333334,56.90995193333334,57.39,1.2942076397695526,0.5134509358839997,1.51
30,150000.0,30.0,56.225879133333336,56.890704666666664,57.39,1.386123661392174,0.4512260624299553,1.51
31,155000.0,31.0,56.55343613333333,56.568381200000005,57.39,0.6815908213326809,0.6219331116048737,1.51
32,160000.0,32.0,56.38895706666666,56.42254,57.39,0.8415152163568141,0.6929324314467721,1.51
33,165000.0,33.0,56.34420560000001,56.72207206666666,57.39,0.9964879643716129,0.8756527260381498,1.51
34,170000.0,34.0,56.519945266666674,56.62120360000001,57.39,0.7281043796303162,0.690159190776872,1.51
35,175000.0,35.0,56.75125339999999,56.75777326666667,57.39,0.8703150010249163,0.4693285496691934,1.51
36,180000.0,36.0,56.99781366666666,56.81249013333334,57.39,1.107920518093469,0.8313949542045672,1.51
37,185000.0,37.0,56.265580400000005,56.640483866666656,57.39,0.8621586913057866,1.0923364696103648,1.51
38,190000.0,38.0,56.9594352,56.860257133333334,57.39,0.9077679050988418,0.6628144305789875,1.51
39,195000.0,39.0,56.7921328,57.23364200000001,57.39,1.3345100204832905,0.595675239689826,1.51
40,200000.0,40.0,56.57434920000001,56.872537333333334,57.39,1.2544064571564115,0.6170908824168045,1.51
41,205000.0,41.0,56.70334806666668,56.460106200000006,57.39,0.9673587050425788,0.7420220626659149,1.51
42,210000.0,42.0,56.362319199999995,56.960862999999996,57.39,1.0536055474149022,0.8759642491764935,1.51
43,215000.0,43.0,55.876358866666656,57.3529228,57.39,1.6091405326418995,0.628558658802895,1.51
44,220000.0,44.0,56.368128,57.20920586666667,57.39,1.2067263555972778,0.5272641637447616,1.51
45,225000.0,45.0,55.70551973333333,56.9679056,57.39,1.9418507993243688,0.4473618396194039,1.51
46,230000.0,46.0,56.1664904,56.787671599999996,57.39,0.9218297222933961,0.5167696675318688,1.51
47,235000.0,47.0,56.890784933333336,56.79317919999999,57.39,0.7606987035267392,0.4831339110529021,1.51
48,240000.0,48.0,57.297173400000005,56.841845600000006,57.39,0.602134845530131,0.5482889140148007,1.51


==> figures/corrsparse/discounted/data/corrsparse5000g999f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.283999999999999,12.283999999999999,76.8,5.8713524512220445,5.871352451222044,2.25
1,5000.0,1.0,23.14533333333333,15.229059829059828,76.8,8.973394767882152,6.767824629378407,2.25
2,10000.0,2.0,29.265333333333334,22.68376068376068,76.8,11.144908280692794,7.187739920790059,2.25
3,15000.0,3.0,38.14533333333333,33.68632478632478,76.8,9.829790948571102,7.310161018481889,2.25
4,20000.0,4.0,44.54933333333334,44.33504273504274,76.8,9.41874908106387,7.04453060471025,2.25
5,25000.0,5.0,51.730666666666664,54.095726495726495,76.8,7.894843984764664,6.354395669274828,2.25
6,30000.0,6.0,59.39333333333333,59.33418803418803,76.8,6.359175668469872,5.839244835021836,2.25
7,35000.0,7.0,63.333333333333336,63.57350427350428,76.8,5.31965381485731,5.347005186014784,2.25
8,40000.0,8.0,66.60799999999999,65.72051282051282,76.8,3.700625428404111,3.5078247945523247,2.25
9,45000.0,9.0,67.18799999999999,67.3940170940171,76.8,3.571939716141792,3.4096228244944147,2.25
10,50000.0,10.0,70.17733333333332,69.63589743589745,76.8,2.742715100649423,3.0098334315740347,2.25
11,55000.0,11.0,72.16133333333333,70.61196581196582,76.8,2.6153930478672973,2.4888279975019043,2.25
12,60000.0,12.0,72.50399999999999,71.8042735042735,76.8,2.8093350350382447,2.8243053962886338,2.25
13,65000.0,13.0,72.172,72.56837606837607,76.8,3.2601515061617743,2.4584668668953564,2.25
14,70000.0,14.0,73.58666666666667,73.06239316239316,76.8,1.7094942437696257,2.7933823771208286,2.25
15,75000.0,15.0,74.94266666666668,73.3042735042735,76.8,1.1858422469364385,2.7351632518177125,2.25
16,80000.0,16.0,74.44533333333335,74.69743589743588,76.8,1.4284751880975626,1.5645380073330921,2.25
17,85000.0,17.0,74.55866666666667,75.78632478632478,76.8,1.4035739493439734,1.26611285692831,2.25
18,90000.0,18.0,74.54400000000001,75.07606837606838,76.8,1.6064974334329534,1.7000199557713134,2.25
19,95000.0,19.0,74.71066666666665,75.09829059829059,76.8,2.0120999042010626,1.6236228785525668,2.25
20,100000.0,20.0,74.91466666666669,75.55042735042734,76.8,1.4620308067241168,1.6124842595348539,2.25
21,105000.0,21.0,75.16533333333335,75.14871794871796,76.8,0.8943441158185478,2.3666741498957227,2.25
22,110000.0,22.0,75.91733333333333,74.33418803418803,76.8,1.1974421470772756,3.0634253422588795,2.25
23,115000.0,23.0,74.69066666666666,74.34615384615385,76.8,1.2449392641130608,2.6488990133461066,2.25
24,120000.0,24.0,75.47466666666666,74.79829059829059,76.8,1.2736855124093542,2.0637782163265608,2.25
25,125000.0,25.0,74.72933333333334,74.82222222222224,76.8,1.101567997899829,2.31793386469621,2.25
26,130000.0,26.0,75.516,74.44273504273505,76.8,1.5360496643822716,3.0312285454149115,2.25
27,135000.0,27.0,75.328,72.95811965811967,76.8,1.533529295860442,4.83830564599484,2.25
28,140000.0,28.0,76.37466666666667,73.3076923076923,76.8,0.7057303319960527,3.6668119936932344,2.25
29,145000.0,29.0,74.98933333333335,74.60170940170939,76.8,1.2637668575234964,1.8580853071415184,2.25
30,150000.0,30.0,75.87733333333333,75.04102564102564,76.8,0.6421132482646946,1.2746278026310167,2.25
31,155000.0,31.0,75.87866666666667,76.07948717948717,76.8,1.1009019370545108,1.1954177359100115,2.25
32,160000.0,32.0,76.21333333333334,76.3948717948718,76.8,1.1956430787624677,0.9999838610137516,2.25
33,165000.0,33.0,76.02533333333334,75.81367521367522,76.8,0.9381718649404953,0.9329296893258389,2.25
34,170000.0,34.0,76.364,75.66581196581195,76.8,1.0940675601645657,0.7004856121601658,2.25
35,175000.0,35.0,76.64533333333333,76.56837606837607,76.8,1.3134305858363313,0.42650339212861027,2.25
36,180000.0,36.0,76.11866666666666,76.62564102564103,76.8,1.2768933153684348,0.8969395012333978,2.25
37,185000.0,37.0,76.00133333333335,76.41794871794872,76.8,0.9387176757857459,1.1609528097720603,2.25
38,190000.0,38.0,76.63466666666666,75.8008547008547,76.8,0.6279668349251623,1.8610920760845346,2.25
39,195000.0,39.0,76.65066666666667,75.52649572649572,76.8,0.7088530378618175,1.9591442610450476,2.25
40,200000.0,40.0,76.87466666666667,75.78376068376068,76.8,0.6747712360244217,1.629797583184651,2.25
41,205000.0,41.0,77.14666666666666,75.83931623931625,76.8,0.9335832340999874,1.792118294851207,2.25
42,210000.0,42.0,76.00133333333333,76.36666666666669,76.8,1.0364657032163216,1.3024520765699081,2.25
43,215000.0,43.0,76.52666666666667,76.34358974358975,76.8,0.48286121849443026,1.6897720160335001,2.25
44,220000.0,44.0,76.37200000000001,76.35384615384616,76.8,0.6813717293290713,1.4993579786960944,2.25
45,225000.0,45.0,76.596,76.0,76.8,0.4765619522090841,1.811732553281462,2.25
46,230000.0,46.0,77.10266666666666,75.9128205128205,76.8,0.5675070605506282,1.5230653591127186,2.25
47,235000.0,47.0,76.53999999999999,76.46324786324786,76.8,0.5294564316982714,1.7126876450959194,2.25
48,240000.0,48.0,76.69333333333334,76.09059829059831,76.8,0.7887390399402865,1.3684280382976746,2.25


==> figures/corrsparse/discounted/data/corrsparse5000g999f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.434866880000003,11.43486688,72.66,5.474633171552431,5.474633171552431,1.77
1,5000.0,1.0,21.594142573333336,14.193803260000001,72.66,8.384315105493494,6.318323624000958,1.77
2,10000.0,2.0,27.33457579333333,21.164076200000004,72.66,10.440975454307788,6.7255666398787985,1.77
3,15000.0,3.0,35.637579826666666,31.46400446666667,72.66,9.224781254435484,6.866828642584073,1.77
4,20000.0,4.0,41.67437973333334,41.441935066666666,72.66,8.864355289381203,6.629744342568024,1.77
5,25000.0,5.0,48.436495,50.63427253333332,72.66,7.435798267596439,5.992310234662918,1.77
6,30000.0,6.0,55.6618986,55.60720153333333,72.66,6.024147341382973,5.503099048950503,1.77
7,35000.0,7.0,59.411466200000014,59.62677180000001,72.66,5.055261055557548,5.0657292474821825,1.77
8,40000.0,8.0,62.510062266666665,61.65216126666666,72.66,3.53769578827482,3.3462451250864467,1.77
9,45000.0,9.0,63.058775,63.25743753333333,72.66,3.4141734820107796,3.2478297833632026,1.77
10,50000.0,10.0,65.91929999999999,65.40036140000001,72.66,2.634077350783004,2.8678896427346863,1.77
11,55000.0,11.0,67.8270528,66.3347758,72.66,2.5149039492756513,2.3753140992098385,1.77
12,60000.0,12.0,68.15027093333332,67.4861794,72.66,2.698241757794302,2.6992062807808908,1.77
13,65000.0,13.0,67.84352753333334,68.2183234,72.66,3.116467824576759,2.3588735403472025,1.77
14,70000.0,14.0,69.18841486666665,68.69887433333334,72.66,1.6521890286685457,2.683130776519848,1.77
15,75000.0,15.0,70.5042134,68.93302446666665,72.66,1.1486641254838814,2.624576885624081,1.77
16,80000.0,16.0,70.01961566666667,70.26883153333333,72.66,1.3819772335364378,1.5072613406083213,1.77
17,85000.0,17.0,70.12698133333333,71.32469233333335,72.66,1.3589818875385296,1.2215453142901675,1.77
18,90000.0,18.0,70.12262113333334,70.63535626666665,72.66,1.5507555092582657,1.6401132021280098,1.77
19,95000.0,19.0,70.2785012,70.65789,72.66,1.9378570611093082,1.5619417059754914,1.77
20,100000.0,20.0,70.4794588,71.09621146666667,72.66,1.4123844270358492,1.5523811823556388,1.77
21,105000.0,21.0,70.7181814,70.71160626666666,72.66,0.8597257174494962,2.268396968639104,1.77
22,110000.0,22.0,71.44869953333334,69.93386059999999,72.66,1.1600736070782334,2.9268527841776644,1.77
23,115000.0,23.0,70.25980759999999,69.93978946666667,72.66,1.2011806996739924,2.5311127579117425,1.77
24,120000.0,24.0,71.01593059999999,70.37097973333334,72.66,1.2342640755620398,1.9855083579321682,1.77
25,125000.0,25.0,70.29530166666667,70.40151999999999,72.66,1.0620302829410522,2.223329116146888,1.77
26,130000.0,26.0,71.05996499999999,70.0374654,72.66,1.4850288261984999,2.9096921582862176,1.77
27,135000.0,27.0,70.87737633333333,68.63623980000001,72.66,1.482613157894595,4.6156268131740195,1.77
28,140000.0,28.0,71.88592833333334,68.954554,72.66,0.6838280801814322,3.506165381833427,1.77
29,145000.0,29.0,70.5458836,70.18095086666668,72.66,1.217081603163933,1.786718212393942,1.77
30,150000.0,30.0,71.40639433333332,70.59808946666665,72.66,0.6259999898619816,1.2312113867112777,1.77
31,155000.0,31.0,71.41013240000001,71.60327933333333,72.66,1.0701843703702623,1.1558984188130168,1.77
32,160000.0,32.0,71.73899366666666,71.90806693333334,72.66,1.1543562968042649,0.9693079808312758,1.77
33,165000.0,33.0,71.54793446666665,71.34032873333334,72.66,0.9100627759931387,0.9073253482800069,1.77
34,170000.0,34.0,71.88125766666666,71.19930933333333,72.66,1.0587212989110908,0.6781523847387205,1.77
35,175000.0,35.0,72.1500636,72.07338873333333,72.66,1.272625436343523,0.4136992615529344,1.77
36,180000.0,36.0,71.64127506666667,72.13118513333333,72.66,1.2390571025778394,0.8695045052511307,1.77
37,185000.0,37.0,71.52270733333333,71.93244553333334,72.66,0.9134214203619739,1.123389898799379,1.77
38,190000.0,38.0,72.13738366666666,71.34019833333333,72.66,0.6106417339086433,1.7894509162553038,1.77
39,195000.0,39.0,72.15284026666667,71.07523606666669,72.66,0.6917981387417718,1.885969446162542,1.77
40,200000.0,40.0,72.37590633333333,71.31900466666667,72.66,0.6540001427363947,1.5709367083342087,1.77
41,205000.0,41.0,72.64040046666668,71.37685546666668,72.66,0.9056852726056969,1.7309172739090513,1.77
42,210000.0,42.0,71.52886126666665,71.888477,72.66,1.004792886168975,1.2560191822952669,1.77
43,215000.0,43.0,72.03397673333335,71.86531566666667,72.66,0.46966222889273407,1.6267480275655508,1.77
44,220000.0,44.0,71.88809646666667,71.87240320000001,72.66,0.662209720985376,1.4534957928402346,1.77
45,225000.0,45.0,72.09880693333335,71.53040386666665,72.66,0.46500950027284327,1.7491663718775772,1.77
46,230000.0,46.0,72.59501066666667,71.442852,72.66,0.5504143583303072,1.4717747818299451,1.77
47,235000.0,47.0,72.048959,71.98208046666667,72.66,0.5154099565732604,1.648250726132993,1.77
48,240000.0,48.0,72.19969486666668,71.6172028,72.66,0.7649699262176832,1.3193390987411828,1.77


==> figures/corrsparse/discounted/data/corrsparse5000g99f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.283999999999999,12.283999999999997,76.8,5.8713524512220445,5.871352451222043,2.25
1,5000.0,1.0,22.81333333333333,15.851333333333333,76.8,9.08032191074336,6.978613906193799,2.25
2,10000.0,2.0,29.637333333333338,24.05733333333333,76.8,10.625723265290244,7.997148536485944,2.25
3,15000.0,3.0,36.602666666666664,34.278000000000006,76.8,11.664526529281337,9.033147083005888,2.25
4,20000.0,4.0,45.504000000000005,43.39666666666666,76.8,10.51958126110773,9.919859753680061,2.25
5,25000.0,5.0,52.68133333333332,50.966,76.8,8.531231743365689,8.442780895904436,2.25
6,30000.0,6.0,60.21866666666666,57.44333333333332,76.8,6.911496917274813,6.257426166018291,2.25
7,35000.0,7.0,63.896,63.25266666666667,76.8,5.150087983755875,4.661531260857593,2.25
8,40000.0,8.0,67.58666666666666,67.54400000000001,76.8,3.94706894574433,3.692493794699368,2.25
9,45000.0,9.0,67.85866666666666,69.63533333333334,76.8,2.6506118158957044,2.5389201564946493,2.25
10,50000.0,10.0,70.11333333333333,71.03733333333334,76.8,2.342210600316939,2.2671735823652353,2.25
11,55000.0,11.0,71.59066666666666,71.88733333333333,76.8,1.6002943211371157,1.6730941531975128,2.25
12,60000.0,12.0,73.25466666666667,72.55600000000001,76.8,2.1855357341671358,1.2335636477134047,2.25
13,65000.0,13.0,74.39200000000001,72.892,76.8,1.4384200691715743,1.5970066956848437,2.25
14,70000.0,14.0,74.38666666666668,73.25266666666668,76.8,1.225548386883436,1.7176653622989202,2.25
15,75000.0,15.0,75.19466666666668,73.14199999999998,76.8,0.8415945059953046,1.664820713075268,2.25
16,80000.0,16.0,75.43333333333334,73.788,76.8,1.1371133565565301,1.3819705975068113,2.25
17,85000.0,17.0,74.88000000000001,74.66666666666669,76.8,1.2204854232822464,1.102211350197276,2.25
18,90000.0,18.0,75.10666666666665,74.31,76.8,1.2945930374760564,1.2767357020847263,2.25
19,95000.0,19.0,76.04533333333332,73.77266666666667,76.8,1.5686465215271608,1.7235012254894702,2.25
20,100000.0,20.0,75.576,73.70666666666668,76.8,1.7084053796528116,2.1703199699105644,2.25
21,105000.0,21.0,75.684,74.414,76.8,1.6107642040224255,2.3321315505643714,2.25
22,110000.0,22.0,75.91066666666667,75.244,76.8,1.3299574882250649,1.2233956519930727,2.25
23,115000.0,23.0,75.62933333333335,74.964,76.8,1.360986599247167,1.0159327871381163,2.25
24,120000.0,24.0,76.25066666666666,74.34866666666669,76.8,0.8253903501827572,1.266617542832235,2.25
25,125000.0,25.0,76.51866666666668,74.19733333333333,76.8,0.7846571231289741,1.4452057830393472,2.25
26,130000.0,26.0,77.05066666666667,74.71866666666668,76.8,0.45854679901393486,1.5245075115843283,2.25
27,135000.0,27.0,76.59866666666667,75.47733333333332,76.8,0.8254945995309805,1.1718468550480161,2.25
28,140000.0,28.0,76.85333333333334,75.87466666666666,76.8,0.5697985654727594,1.1365549610747843,2.25
29,145000.0,29.0,76.36266666666667,75.47266666666668,76.8,0.6372019094249604,1.0735194601130809,2.25
30,150000.0,30.0,76.52133333333333,75.084,76.8,0.5342009607601202,1.3551586087342937,2.25
31,155000.0,31.0,76.14666666666666,75.63333333333334,76.8,0.7435166799693148,1.4393817565010854,2.25
32,160000.0,32.0,76.78400000000002,75.78733333333334,76.8,0.817310965044653,1.1182600621189913,2.25
33,165000.0,33.0,77.02533333333332,76.34866666666667,76.8,0.6673725434945385,0.7332457924638404,2.25
34,170000.0,34.0,76.33466666666668,77.03133333333334,76.8,0.7922966985145387,0.4764188616348865,2.25
35,175000.0,35.0,76.27466666666666,76.77266666666667,76.8,0.7965178205088381,0.43561008369786336,2.25
36,180000.0,36.0,76.12133333333334,76.43933333333332,76.8,1.888152654418638,0.7514536885244741,2.25
37,185000.0,37.0,76.71866666666666,76.048,76.8,1.3431692701754703,0.7753989444981791,2.25
38,190000.0,38.0,76.29866666666668,76.242,76.8,1.0883299799383415,0.636139229707878,2.25
39,195000.0,39.0,76.68133333333334,75.962,76.8,0.8452787514380043,0.7003445665734036,2.25
40,200000.0,40.0,76.50933333333334,75.91,76.8,0.618359803743683,0.6339151629183347,2.25
41,205000.0,41.0,77.09599999999999,76.57600000000001,76.8,0.7695563386090283,0.8060064002392697,2.25
42,210000.0,42.0,76.13333333333334,76.326,76.8,0.9277345602495791,0.6588057319321579,2.25
43,215000.0,43.0,75.46133333333334,75.80533333333332,76.8,1.5928795827505933,0.9628171656073382,2.25
44,220000.0,44.0,76.12133333333333,75.46866666666666,76.8,1.0162370424207872,1.1045142369935668,2.25
45,225000.0,45.0,76.00133333333333,75.46533333333333,76.8,1.4018991146414903,1.0466813796786127,2.25
46,230000.0,46.0,75.74933333333334,75.84133333333332,76.8,1.1980693586105444,0.7914299253526518,2.25
47,235000.0,47.0,75.85066666666667,76.25933333333333,76.8,1.1343484329082847,0.5007260782740437,2.25
48,240000.0,48.0,76.87333333333335,76.62866666666666,76.8,0.9331661645848093,0.7024761202658082,2.25


==> figures/corrsparse/discounted/data/corrsparse5000g99f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,6.088405031333334,6.088405031333333,43.08,2.9644496272617458,2.964449627261746,1.99
1,5000.0,1.0,11.656179486666668,7.950667226666668,43.08,4.740535264650909,3.591583773957205,1.99
2,10000.0,2.0,15.137571706666668,12.167578240000001,43.08,5.562634081534682,4.147860156158753,1.99
3,15000.0,3.0,19.09011243333333,17.614103806666666,43.08,6.310249471163837,4.776474331607856,1.99
4,20000.0,4.0,23.83682606666667,22.62802786666667,43.08,5.808971489882107,5.423246999804037,1.99
5,25000.0,5.0,27.848923266666663,26.828960600000002,43.08,4.870111024004563,4.754544533436637,1.99
6,30000.0,6.0,32.30851186666667,30.450581133333337,43.08,4.1166602142412625,3.6310006175853893,1.99
7,35000.0,7.0,34.249585800000006,33.89556533333333,43.08,3.2126342068507863,2.804390017346024,1.99
8,40000.0,8.0,36.5936964,36.572195333333326,43.08,2.512935528519967,2.2789516022934815,1.99
9,45000.0,9.0,36.628059666666665,37.89436526666666,43.08,1.7514599736887269,1.6707685383870192,1.99
10,50000.0,10.0,38.235313399999995,38.824163799999994,43.08,1.594682129503567,1.537087165871406,1.99
11,55000.0,11.0,39.201599933333334,39.396582599999995,43.08,1.1257013057964373,1.1326473285886023,1.99
12,60000.0,12.0,40.374695933333335,39.83322006666667,43.08,1.4255496555615297,0.8711916283299052,1.99
13,65000.0,13.0,41.11849793333333,40.07792573333333,43.08,1.0030701019548927,1.1232700611992799,1.99
14,70000.0,14.0,41.13397553333334,40.35279526666667,43.08,0.8940140994300636,1.2120482332040545,1.99
15,75000.0,15.0,41.72881253333334,40.2577358,43.08,0.6039407070207576,1.1804490419016784,1.99
16,80000.0,16.0,41.87945993333334,40.693930933333334,43.08,0.8293986823692403,0.9869406464891736,1.99
17,85000.0,17.0,41.457480600000004,41.3385416,43.08,0.895948277813688,0.7865763839275056,1.99
18,90000.0,18.0,41.67453026666667,41.1014992,43.08,0.9452521596057338,0.9117368791538882,1.99
19,95000.0,19.0,42.354703799999996,40.720899466666665,43.08,1.0966391409415708,1.2117770996210284,1.99
20,100000.0,20.0,42.039780400000005,40.678443666666666,43.08,1.1680273133074046,1.5184701183590021,1.99
21,105000.0,21.0,42.1503708,41.19878573333334,43.08,1.1180674092709562,1.6096997811049347,1.99
22,110000.0,22.0,42.25806073333333,41.777702999999995,43.08,0.9463094377573434,0.8458619565130429,1.99
23,115000.0,23.0,42.065949333333336,41.564434000000006,43.08,1.0052665356853594,0.7255515926990257,1.99
24,120000.0,24.0,42.458832533333336,41.125278933333334,43.08,0.6323857002270304,0.8992345612985752,1.99
25,125000.0,25.0,42.700165,41.0547706,43.08,0.5991360876561325,1.0029227659280284,1.99
26,130000.0,26.0,43.0766412,41.406929799999986,43.08,0.3541760964290586,1.0680025182850326,1.99
27,135000.0,27.0,42.748522,41.89812693333334,43.08,0.6289243997772278,0.8489364868819619,1.99
28,140000.0,28.0,42.9116864,42.19975246666666,43.08,0.4385480410280636,0.8389516964953008,1.99
29,145000.0,29.0,42.568498733333335,41.91674046666666,43.08,0.44491250268583926,0.7886814895822275,1.99
30,150000.0,30.0,42.68172893333334,41.640519866666665,43.08,0.4006646965455314,0.9812893322843144,1.99
31,155000.0,31.0,42.394947,42.055648,43.08,0.5724494153180552,1.0404568384403938,1.99
32,160000.0,32.0,42.92854899999999,42.170307933333326,43.08,0.6052375666273598,0.8161027939167542,1.99
33,165000.0,33.0,43.05330513333333,42.5591386,43.08,0.5073406462457937,0.5423859445055645,1.99
34,170000.0,34.0,42.539103666666655,43.04340593333334,43.08,0.5975983219576835,0.3612099619853208,1.99
35,175000.0,35.0,42.47768233333333,42.86340226666666,43.08,0.596025385299137,0.32490846653178607,1.99
36,180000.0,36.0,42.48394233333333,42.60827093333332,43.08,1.2782515822115463,0.5525000884912911,1.99
37,185000.0,37.0,42.91319166666668,42.32838766666666,43.08,0.9070178037230504,0.583085288327008,1.99
38,190000.0,38.0,42.6067964,42.49060646666667,43.08,0.6833490643954143,0.4732590714643738,1.99
39,195000.0,39.0,42.84740066666667,42.288645333333335,43.08,0.6091235741655933,0.5004512238129796,1.99
40,200000.0,40.0,42.6780664,42.26683920000001,43.08,0.44897460004550055,0.4500888618636182,1.99
41,205000.0,41.0,43.11557766666667,42.76980333333334,43.08,0.5956044733141427,0.5838467468911831,1.99
42,210000.0,42.0,42.422462200000005,42.613268600000005,43.08,0.6824662677023656,0.47807589145629453,1.99
43,215000.0,43.0,41.93962173333333,42.25543846666666,43.08,1.128858011849583,0.611020153076643,1.99
44,220000.0,44.0,42.399021133333335,42.015362933333336,43.08,0.7409069715560429,0.6791459652789715,1.99
45,225000.0,45.0,42.32385193333334,41.974765266666665,43.08,1.0239615348879598,0.6695398915243819,1.99
46,230000.0,46.0,42.114370400000006,42.19753186666666,43.08,0.8458735100483812,0.560802623535789,1.99
47,235000.0,47.0,42.1698706,42.48415826666666,43.08,0.8453258404136896,0.3747569594951647,1.99
48,240000.0,48.0,42.955544866666656,42.782245599999996,43.08,0.6967874288398119,0.5234118535502051,1.99


==> figures/corrsparse/undiscounted/data/corrsparse1300g995f2disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.974358974358974,12.974358974358976,76.8,6.270415863938214,6.270415863938213,2.25
2,2600.0,2.0,23.794871794871792,24.41159420289855,76.8,9.460703935030798,9.675909714881076,2.25
4,5200.0,4.0,36.49230769230769,33.28115942028985,76.8,12.130750686142052,12.082408696560426,2.25
6,7800.0,6.0,47.210256410256406,36.70434782608696,76.8,11.29755577423199,10.145822899387417,2.25
8,10400.0,8.0,55.72307692307693,45.09855072463768,76.8,9.321888664452732,9.617816876211679,2.25
10,13000.0,10.0,61.36410256410257,52.67246376811594,76.8,7.035099988996815,8.654335485078375,2.25
12,15600.0,12.0,66.48717948717949,56.733333333333334,76.8,5.515703034910276,8.49468745672162,2.25
14,18200.0,14.0,68.48717948717949,63.501449275362326,76.8,3.6149046145566217,8.124542113204924,2.25
16,20800.0,16.0,70.18461538461538,66.06666666666668,76.8,3.822522518607274,8.506192153712355,2.25
18,23400.0,18.0,70.68205128205129,69.12463768115941,76.8,3.406357589214202,4.795254395294577,2.25
20,26000.0,20.0,68.83589743589745,68.85217391304347,76.8,3.916954223271112,5.761730942045041,2.25
22,28600.0,22.0,70.55384615384615,70.05797101449276,76.8,4.3715381816212915,5.76188143947854,2.25
24,31200.0,24.0,72.38974358974359,70.80869565217391,76.8,2.9728513875748552,4.078113358641654,2.25
26,33800.0,26.0,70.9897435897436,73.86376811594204,76.8,3.0187287211673857,2.722062387578205,2.25
28,36400.0,28.0,72.74871794871795,74.73623188405797,76.8,3.7868521383215383,1.927955948405048,2.25
30,39000.0,30.0,71.95897435897436,73.77391304347825,76.8,3.2063705275359204,3.18214108420308,2.25
32,41600.0,32.0,72.65128205128207,73.01449275362317,76.8,2.6382601860491564,3.2613780840637547,2.25
34,44200.0,34.0,70.12307692307692,75.47536231884058,76.8,4.613982973949099,1.9752381784832254,2.25
36,46800.0,36.0,72.96410256410256,74.45507246376812,76.8,3.4234574200255543,1.8289427854477471,2.25
38,49400.0,38.0,73.83076923076923,75.1768115942029,76.8,3.896974215030184,1.3547502612937157,2.25
40,52000.0,40.0,73.0051282051282,74.54782608695653,76.8,3.569987487913857,2.4279736056950227,2.25
42,54600.0,42.0,73.66153846153846,76.45507246376812,76.8,2.4708087625495,1.0992674025423637,2.25
44,57200.0,44.0,74.63076923076923,77.07826086956521,76.8,2.3807411585271763,0.9520036670426182,2.25
46,59800.0,46.0,76.49230769230768,76.17681159420289,76.8,0.525134999956039,0.9270380323867855,2.25
48,62400.0,48.0,74.47179487179486,75.51884057971014,76.8,1.8845479281374866,1.9118678546112349,2.25
50,65000.0,50.0,76.37435897435898,76.4231884057971,76.8,0.9772892775297279,1.1994774017592382,2.25
52,67600.0,52.0,77.68717948717948,76.01159420289856,76.8,1.0756719068130047,1.0872399394495798,2.25
54,70200.0,54.0,76.34358974358973,76.17391304347827,76.8,1.691596229416161,1.1614324221243006,2.25
56,72800.0,56.0,77.13333333333335,76.00579710144929,76.8,1.2248110299128907,1.400768553030243,2.25
58,75400.0,58.0,77.22051282051282,76.69565217391305,76.8,1.4517661127433756,1.1979031459470943,2.25
60,78000.0,60.0,77.29230769230769,75.62898550724637,76.8,1.446211490395056,1.7390077550289096,2.25
62,80600.0,62.0,76.5230769230769,76.08695652173914,76.8,1.378616786129499,0.8812208979316598,2.25
64,83200.0,64.0,76.91794871794873,76.61739130434783,76.8,1.1759971363833934,0.9517663179843933,2.25
66,85800.0,66.0,77.08717948717948,76.7391304347826,76.8,0.8182838373592957,0.9750101067448317,2.25
68,88400.0,68.0,76.63076923076922,77.30434782608694,76.8,1.3589095431084015,0.7157359041420591,2.25
70,91000.0,70.0,76.70769230769231,77.22028985507247,76.8,1.2856371660830037,0.6173131548370855,2.25
72,93600.0,72.0,76.5025641025641,76.93623188405799,76.8,1.2797036102169097,0.9838372874716435,2.25
74,96200.0,74.0,76.71282051282051,76.96231884057971,76.8,1.1993893503624569,1.0102841647050378,2.25
76,98800.0,76.0,76.42051282051283,76.40579710144927,76.8,2.0303025802441477,1.1410412227012934,2.25
78,101400.0,78.0,76.24102564102563,77.0086956521739,76.8,1.1916486204157153,1.2058573697312902,2.25
80,104000.0,80.0,77.26666666666667,77.12463768115941,76.8,0.9278663608082868,0.729973350762641,2.25
82,106600.0,82.0,77.23589743589744,76.82898550724637,76.8,0.9474330855006089,1.21851179867684,2.25
84,109200.0,84.0,76.88205128205128,77.46376811594203,76.8,1.250071339169637,0.821341887641386,2.25
86,111800.0,86.0,77.51282051282051,77.15072463768114,76.8,0.8617960868373605,0.6849446057802534,2.25
88,114400.0,88.0,77.14871794871793,76.6985507246377,76.8,1.2049359092990375,0.5704668652852976,2.25
90,117000.0,90.0,76.45128205128206,77.29855072463766,76.8,1.1691388129981537,0.8994503265467673,2.25
92,119600.0,92.0,78.1076923076923,76.34782608695653,76.8,1.430873343882239,0.8590769683533219,2.25
94,122200.0,94.0,77.35897435897436,77.20579710144928,76.8,1.2657167800681333,0.9075807019008221,2.25
96,124800.0,96.0,76.20512820512822,77.20289855072464,76.8,1.389599588843192,0.7605401309367215,2.25
98,127400.0,98.0,77.44615384615385,77.01449275362319,76.8,0.8735020967072743,0.7567537504931107,2.25
100,130000.0,100.0,76.53333333333333,77.21739130434781,76.8,1.0910588345709353,0.7846172743260009,2.25
102,132600.0,102.0,77.4102564102564,76.67536231884058,76.8,0.9353274686396923,0.9942148018611094,2.25
104,135200.0,104.0,77.53333333333333,77.38260869565218,76.8,1.2507661808956967,0.450584354328321,2.25
106,137800.0,106.0,76.76923076923077,77.10724637681159,76.8,0.9831777538810035,0.7943417607014196,2.25
108,140400.0,108.0,76.37435897435897,77.06086956521739,76.8,1.531946406223355,0.9384339918991957,2.25
110,143000.0,110.0,76.74358974358975,77.21159420289855,76.8,1.2804770533325966,0.8261689884179333,2.25
112,145600.0,112.0,77.17948717948717,77.33333333333333,76.8,1.0926503342851133,0.6351051773457654,2.25
114,148200.0,114.0,76.66153846153847,77.29855072463766,76.8,1.2400854518710176,1.0022977892917342,2.25
116,150800.0,116.0,76.65641025641025,76.98840579710145,76.8,1.2060589136429996,0.44367393895875923,2.25
118,153400.0,118.0,77.47692307692309,76.78260869565217,76.8,1.2270964755962646,0.8801581038396871,2.25
120,156000.0,120.0,76.55384615384614,77.11594202898553,76.8,1.0360331853170721,0.8364884289034853,2.25
122,158600.0,122.0,76.84615384615384,77.68695652173913,76.8,1.165168616128378,0.6977055915954693,2.25
124,161200.0,124.0,76.6,77.49275362318839,76.8,1.1908287959659756,0.9267316026865862,2.25
126,163800.0,126.0,77.24615384615386,77.0927536231884,76.8,0.8709538845619382,0.8862560138601036,2.25
128,166400.0,128.0,77.52820512820513,77.37971014492753,76.8,0.9700259656587336,0.8730323530929498,2.25
130,169000.0,130.0,76.66153846153847,76.81739130434784,76.8,1.086357146175547,0.7218068988613618,2.25
132,171600.0,132.0,75.71282051282053,76.60579710144928,76.8,1.1916147078321837,0.5774398551653704,2.25
134,174200.0,134.0,76.63076923076922,76.98840579710145,76.8,1.782237146846699,0.7978931714656324,2.25
136,176800.0,136.0,77.22564102564101,77.63188405797102,76.8,1.1673746659093887,0.5767911173507095,2.25
138,179400.0,138.0,77.25128205128206,77.93043478260869,76.8,0.9250966151484901,0.7370546273604867,2.25
140,182000.0,140.0,76.72820512820515,76.48985507246378,76.8,1.3256163859569292,0.7311485165635793,2.25
142,184600.0,142.0,76.64615384615384,76.42898550724637,76.8,1.0170983641938278,0.6400257475742176,2.25
144,187200.0,144.0,76.89230769230771,76.58550724637682,76.8,1.1557488421769218,0.8367661919146757,2.25
146,189800.0,146.0,77.57948717948717,77.13623188405796,76.8,1.1097331576045675,0.9148207389664076,2.25
148,192400.0,148.0,77.75384615384615,78.1391304347826,76.8,1.1797482235097567,1.218080855920738,2.25
150,195000.0,150.0,77.95384615384614,76.9768115942029,76.8,1.2658870491879497,0.9449825020615715,2.25
152,197600.0,152.0,76.74871794871795,77.87536231884059,76.8,1.1865168432926056,0.7231322261779942,2.25
154,200200.0,154.0,77.07179487179489,77.29855072463768,76.8,1.0977975715235264,0.6465981422150289,2.25
156,202800.0,156.0,78.12820512820512,77.83768115942028,76.8,1.2863808630193845,0.6818558998226397,2.25
158,205400.0,158.0,76.70769230769231,77.4144927536232,76.8,1.176146035201825,0.8709003063561791,2.25
160,208000.0,160.0,78.0,76.48115942028986,76.8,1.2285610961054831,0.9658461141300264,2.25
162,210600.0,162.0,77.85641025641027,77.58550724637682,76.8,1.2691602774864947,0.7324451903916207,2.25
164,213200.0,164.0,76.83589743589742,76.7536231884058,76.8,1.1467157593882098,0.7170274406371208,2.25
166,215800.0,166.0,76.65128205128205,77.09565217391304,76.8,1.139025071584085,1.1660972402432845,2.25
168,218400.0,168.0,76.28205128205128,77.39130434782608,76.8,1.1942569974777393,0.9093760030789497,2.25
170,221000.0,170.0,77.35897435897435,77.29565217391304,76.8,0.8308789628912481,0.8605484544336015,2.25
172,223600.0,172.0,76.36410256410258,77.0086956521739,76.8,1.1674612058431777,1.0326966505739728,2.25
174,226200.0,174.0,76.57948717948717,77.61159420289854,76.8,1.372569945173666,0.66328438479831,2.25
176,228800.0,176.0,77.59487179487179,76.48985507246377,76.8,1.0143797137354231,0.6449287939628408,2.25
178,231400.0,178.0,76.11794871794872,76.89855072463769,76.8,1.084594968266757,1.0511424390067903,2.25
180,234000.0,180.0,77.43076923076923,77.20579710144928,76.8,1.060665080574092,0.7312809355557374,2.25
182,236600.0,182.0,77.62564102564103,77.27826086956522,76.8,0.7901441470590737,0.568331785084564,2.25
184,239200.0,184.0,76.46666666666667,76.9304347826087,76.8,0.8638802589082109,0.7327946934004832,2.25
186,241800.0,186.0,77.88717948717948,75.4695652173913,76.8,1.1357385357785572,0.893702536540277,2.25
188,244400.0,188.0,75.74871794871794,77.28695652173913,76.8,1.6559600300509822,0.9320149377742856,2.25
190,247000.0,190.0,77.14358974358974,77.21159420289857,76.8,0.8568818657452656,0.7828409551937191,2.25
192,249600.0,192.0,77.03076923076922,77.12753623188405,76.8,1.035701582907109,0.9697480085630599,2.25
194,252200.0,194.0,76.24102564102563,76.55942028985507,76.8,1.4025674848628722,0.8653234492972345,2.25
196,254800.0,196.0,77.13846153846154,77.33043478260869,76.8,0.6697805118027812,0.5569738694798382,2.25
198,257400.0,198.0,75.76923076923077,76.48985507246377,76.8,1.1454052233053935,0.733968273520757,2.25


==> figures/corrsparse/undiscounted/data/corrsparse1300g995f2disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,9.166852100000002,9.1668521,57.39,4.518526576484637,4.518526576484636,1.51
2,2600.0,2.0,16.806847586666667,17.29512412,57.39,6.732935579028422,6.937087322060179,1.51
4,5200.0,4.0,26.29073466666667,23.825686186666665,57.39,8.826027238921034,8.759041732755925,1.51
6,7800.0,6.0,34.05084122,26.317992633333336,57.39,8.329520283083614,7.378280781383777,1.51
8,10400.0,8.0,40.468338933333335,32.427908093733336,57.39,6.979797501215728,7.045680066028848,1.51
10,13000.0,10.0,44.64887553333333,38.02585476333333,57.39,5.400752320503562,6.390157481906595,1.51
12,15600.0,12.0,48.687213066666665,41.12254406666666,57.39,4.351820024314655,6.378876170383045,1.51
14,18200.0,14.0,50.10836713333334,46.461468266666664,57.39,3.00432852216862,6.149523184509788,1.51
16,20800.0,16.0,51.591454133333336,48.56059043333334,57.39,3.1407672761429533,6.4018362078117255,1.51
18,23400.0,18.0,51.95337746666666,50.81926406666667,57.39,2.778185390406773,3.8022442397662806,1.51
20,26000.0,20.0,50.45202113333334,50.670851600000006,57.39,3.1438711387786378,4.51244304727694,1.51
22,28600.0,22.0,51.87661213333333,51.62205393333333,57.39,3.41174089486895,4.582450719124387,1.51
24,31200.0,24.0,53.37667246666667,52.188064533333325,57.39,2.4520643407063236,3.280915663427307,1.51
26,33800.0,26.0,52.2012812,54.6256506,57.39,2.4490458988311943,2.248435480557889,1.51
28,36400.0,28.0,53.74521433333334,55.295606333333325,57.39,3.0342722334911287,1.635257888742643,1.51
30,39000.0,30.0,53.02046893333333,54.59266366666667,57.39,2.6646263766598755,2.5843179446348783,1.51
32,41600.0,32.0,53.566907866666675,53.95412326666666,57.39,2.204534300767788,2.617818033234451,1.51
34,44200.0,34.0,51.658554333333335,55.958028199999994,57.39,3.631142173933461,1.6522007310937015,1.51
36,46800.0,36.0,53.90649859999999,55.10818479999999,57.39,2.830387578734948,1.5179093524017433,1.51
38,49400.0,38.0,54.62461066666666,55.648210666666664,57.39,3.2070270088914343,1.157294896939769,1.51
40,52000.0,40.0,54.04264093333334,55.216306,57.39,2.792096715080654,1.9982976165009612,1.51
42,54600.0,42.0,54.551205066666675,56.75742620000001,57.39,1.9713012643338532,0.9469749205136561,1.51
44,57200.0,44.0,55.242019600000006,57.275179333333334,57.39,1.932893519480716,0.8418338551047514,1.51
46,59800.0,46.0,56.808326599999994,56.4662722,57.39,0.45017306559561604,0.8078760440326566,1.51
48,62400.0,48.0,55.07936393333332,55.962015666666666,57.39,1.5379106767835853,1.6122995249883636,1.51
50,65000.0,50.0,56.69153726666666,56.7372916,57.39,0.8520894526093232,1.0414631917580521,1.51
52,67600.0,52.0,57.80035933333333,56.40947980000001,57.39,0.9471548217666714,0.9121673542560305,1.51
54,70200.0,54.0,56.66700013333334,56.56405833333333,57.39,1.4450679343184807,0.986943969400628,1.51
56,72800.0,56.0,57.357954666666664,56.381313266666666,57.39,1.0755911993244451,1.2140440206031102,1.51
58,75400.0,58.0,57.45793606666666,56.98254546666667,57.39,1.240517744287483,1.016302173544681,1.51
60,78000.0,60.0,57.4994754,56.08686626666667,57.39,1.2676949820815642,1.3961751583699273,1.51
62,80600.0,62.0,56.812475733333336,56.4456836,57.39,1.1891430576157567,0.7464343354821715,1.51
64,83200.0,64.0,57.16851433333333,56.90499786666667,57.39,1.0111469882906319,0.8353254025471116,1.51
66,85800.0,66.0,57.28730046666668,56.99380706666667,57.39,0.7019741566944437,0.8581996026978278,1.51
68,88400.0,68.0,56.897578666666654,57.48713920000001,57.39,1.1948496874326973,0.6273664419897212,1.51
70,91000.0,70.0,57.02098106666668,57.42439960000001,57.39,1.106122247190711,0.5331688986391409,1.51
72,93600.0,72.0,56.770523600000004,57.17351873333334,57.39,1.1047325557127647,0.8582539703486571,1.51
74,96200.0,74.0,56.96202226666666,57.212846333333324,57.39,1.0365138539470973,0.8686225281021359,1.51
76,98800.0,76.0,56.843543399999994,56.75512913333332,57.39,1.6569993980740638,0.967477271824335,1.51
78,101400.0,78.0,56.56130086666667,57.23922879999999,57.39,1.0336705007174964,1.0437615276962593,1.51
80,104000.0,80.0,57.457965933333334,57.31655013333334,57.39,0.8174588569016032,0.6330346553358538,1.51
82,106600.0,82.0,57.438860133333336,57.071778466666665,57.39,0.8165974849890597,1.0694799947143652,1.51
84,109200.0,84.0,57.1119606,57.630125199999995,57.39,1.0899711249196748,0.7183207313480476,1.51
86,111800.0,86.0,57.6600484,57.3720252,57.39,0.7593798808385345,0.5921188448049493,1.51
88,114400.0,88.0,57.37350973333333,56.94892433333334,57.39,1.0469324857868396,0.4959738748123965,1.51
90,117000.0,90.0,56.75604406666667,57.4919086,57.39,1.0093274454780912,0.7777345368230788,1.51
92,119600.0,92.0,58.20361200000001,56.66975633333334,57.39,1.263226108978997,0.7427863773446275,1.51
94,122200.0,94.0,57.55185706666668,57.42576493333333,57.39,1.076949196641597,0.7616673785179371,1.51
96,124800.0,96.0,56.53819706666666,57.42012593333334,57.39,1.192096237127935,0.6700679177969303,1.51
98,127400.0,98.0,57.627066,57.22294646666666,57.39,0.7669104479807809,0.6692623239573804,1.51
100,130000.0,100.0,56.79632300000001,57.41530566666666,57.39,0.9578271736159749,0.6907926711995368,1.51
102,132600.0,102.0,57.562583733333334,56.94173393333333,57.39,0.8188356043835403,0.870693266709551,1.51
104,135200.0,104.0,57.691150400000005,57.55845033333334,57.39,1.0889488936324474,0.3891474267891359,1.51
106,137800.0,106.0,57.03047546666666,57.320542399999994,57.39,0.8549558220769877,0.6970057120835188,1.51
108,140400.0,108.0,56.69440273333334,57.27178466666667,57.39,1.3332462166558905,0.8110800286867063,1.51
110,143000.0,110.0,57.024881733333345,57.42560093333334,57.39,1.100027252533806,0.7216522269474591,1.51
112,145600.0,112.0,57.37540679999999,57.52907693333335,57.39,0.9656742330346635,0.5502464667542466,1.51
114,148200.0,114.0,56.919545,57.50090066666666,57.39,1.0875807564069864,0.8789114272885448,1.51
116,150800.0,116.0,56.90423226666666,57.2338102,57.39,1.052756082934632,0.3903121122532119,1.51
118,153400.0,118.0,57.6636188,57.01943246666667,57.39,1.0627182787866447,0.7667803408239797,1.51
120,156000.0,120.0,56.81855913333333,57.30616920000001,57.39,0.8911344150798749,0.7391290389100411,1.51
122,158600.0,122.0,57.08107273333332,57.826846800000006,57.39,1.012602311041722,0.6126131027538276,1.51
124,161200.0,124.0,56.906061466666664,57.6759984,57.39,0.9710599877811468,0.8137117815889381,1.51
126,163800.0,126.0,57.4412072,57.298670933333334,57.39,0.747703359977373,0.7704862240723188,1.51
128,166400.0,128.0,57.69000646666667,57.57284206666666,57.39,0.8402012018722202,0.7615583004236306,1.51
130,169000.0,130.0,56.94408966666666,57.05726873333333,57.39,0.9397637140562366,0.6311397814115198,1.51
132,171600.0,132.0,56.144939066666666,56.87782166666667,57.39,1.0305406214452602,0.5030309422863928,1.51
134,174200.0,134.0,56.94505166666668,57.220107066666664,57.39,1.5497657066413053,0.6849874576522013,1.51
136,176800.0,136.0,57.432803400000005,57.763969333333335,57.39,1.0171954810513537,0.5017872768004699,1.51
138,179400.0,138.0,57.473425666666664,58.02532913333332,57.39,0.8087510852089881,0.6430172058170599,1.51
140,182000.0,140.0,57.019523199999995,56.748719466666664,57.39,1.1537358754300513,0.642310943310034,1.51
142,184600.0,142.0,56.928933,56.71969766666667,57.39,0.8811199548170117,0.5653809658619106,1.51
144,187200.0,144.0,57.12764746666667,56.85857073333333,57.39,1.015116685433854,0.7328736104775273,1.51
146,189800.0,146.0,57.718628133333326,57.33400793333333,57.39,0.968765772388348,0.8095236661583485,1.51
148,192400.0,148.0,57.89439306666667,58.23768806666667,57.39,1.0246390790813047,1.0506073673229661,1.51
150,195000.0,150.0,58.05763393333334,57.19962666666665,57.39,1.1018970363807261,0.833657414476093,1.51
152,197600.0,152.0,57.01091246666666,58.017176333333325,57.39,1.0322390596095246,0.6340819044466167,1.51
154,200200.0,154.0,57.3043386,57.486662333333335,57.39,0.950351698472362,0.5629336687167154,1.51
156,202800.0,156.0,58.22320273333332,57.94282280000001,57.39,1.1333027223743684,0.5975059772231003,1.51
158,205400.0,158.0,56.99306939999999,57.575796399999994,57.39,0.9999719070566245,0.7611652861127213,1.51
160,208000.0,160.0,58.1229488,56.77831086666667,57.39,1.0796563166923943,0.8294895284069884,1.51
162,210600.0,162.0,57.95633533333334,57.74800386666667,57.39,1.1244577580662298,0.632261270140954,1.51
164,213200.0,164.0,57.08369413333333,57.01653866666667,57.39,1.002232175323294,0.6117886293627748,1.51
166,215800.0,166.0,56.921282133333335,57.30186026666667,57.39,1.002790210053,1.0243207322556156,1.51
168,218400.0,168.0,56.57775133333333,57.5525808,57.39,1.049341024477307,0.799486414433648,1.51
170,221000.0,170.0,57.54000153333333,57.495868733333324,57.39,0.7177174027349978,0.7454941975095096,1.51
172,223600.0,172.0,56.687079533333325,57.233421466666684,57.39,1.0242953873468201,0.9054875905029814,1.51
174,226200.0,174.0,56.86421506666667,57.73740813333333,57.39,1.193225604534068,0.5759494863870033,1.51
176,228800.0,176.0,57.74065986666666,56.7638456,57.39,0.8781851366658093,0.5705695550372626,1.51
178,231400.0,178.0,56.466983799999994,57.15996246666666,57.39,0.9459972819445781,0.9302150040814968,1.51
180,234000.0,180.0,57.59380366666666,57.426597066666666,57.39,0.9280666892033564,0.637096127125951,1.51
182,236600.0,182.0,57.7946796,57.48029126666668,57.39,0.6934572387446184,0.49213179154906633,1.51
184,239200.0,184.0,56.7305348,57.157166733333334,57.39,0.7501112182755628,0.6421215367269155,1.51
186,241800.0,186.0,58.00357793333333,55.89842133333333,57.39,0.9974531571211614,0.77542947025653,1.51
188,244400.0,188.0,56.17494973333333,57.47598153333334,57.39,1.4266588171866326,0.8141620777843697,1.51
190,247000.0,190.0,57.342221333333335,57.408477133333335,57.39,0.7486538312151578,0.664798596993876,1.51
192,249600.0,192.0,57.25448539999999,57.334187933333325,57.39,0.9117550573116868,0.8446368059549079,1.51
194,252200.0,194.0,56.53069526666666,56.84694873333332,57.39,1.2250414720818386,0.7570563023552458,1.51
196,254800.0,196.0,57.31681786666666,57.50502600000001,57.39,0.5969089545948535,0.4946387348031414,1.51
198,257400.0,198.0,56.17429273333333,56.769078933333326,57.39,0.9833404965382195,0.6457595813642375,1.51


==> figures/corrsparse/undiscounted/data/corrsparse1300g999f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.916877353333335,12.095150053333333,72.66,5.8883902666786865,5.867842612493619,1.77
1,1300.0,1.0,15.139356333333334,16.072303186666666,72.66,7.325753246849161,7.488862597686636,1.77
2,2600.0,2.0,20.444002966666666,21.512049953333335,72.66,8.56541245233003,9.366698245021091,1.77
3,3900.0,3.0,28.92719702,26.497788513333337,72.66,11.104590808854388,10.316946784944786,1.77
4,5200.0,4.0,36.643103933333336,32.03174890266667,72.66,11.606826254842268,10.697159204607468,1.77
5,6500.0,5.0,34.84431705333334,33.64641400000001,72.66,11.130329581698888,11.484751471541527,1.77
6,7800.0,6.0,43.79137661999999,35.76700180666667,72.66,11.302689597323955,11.849680779885322,1.77
7,9100.0,7.0,45.433976333333334,40.049802299999996,72.66,10.466336754884859,11.058936537395159,1.77
8,10400.0,8.0,47.4735116,45.750148073333335,72.66,11.181426632457617,11.446529076053457,1.77
9,11700.0,9.0,49.84597646666666,48.31431523333333,72.66,8.410071330311315,11.57930807570002,1.77
10,13000.0,10.0,51.2235412,50.662280200000005,72.66,8.654256880559775,11.145300896776037,1.77
11,14300.0,11.0,55.39841499999999,54.10606573333333,72.66,8.05616666014728,9.827349055453192,1.77
12,15600.0,12.0,60.93798433333334,55.41929946666666,72.66,6.6359795844482745,9.0996629372508,1.77
13,16900.0,13.0,64.36363006666666,57.37000133333333,72.66,4.0444526316811285,7.7063579671133065,1.77
14,18200.0,14.0,64.97540073333333,60.23106473333333,72.66,4.336995811140227,5.680869803216783,1.77
15,19500.0,15.0,64.19147980000001,62.3465866,72.66,4.688340225018884,4.450669063147401,1.77
16,20800.0,16.0,65.51551933333334,63.51892053333333,72.66,5.458162360105013,4.648219124889944,1.77
17,22100.0,17.0,65.24531619999999,65.04124126666666,72.66,5.035859197479801,5.2238828724029736,1.77
18,23400.0,18.0,67.400925,64.5931112,72.66,4.2893511967104265,5.180858589285982,1.77
19,24700.0,19.0,67.465525,64.45614233333332,72.66,3.353287244182232,4.998937864616735,1.77
20,26000.0,20.0,65.68127486666666,64.18880773333333,72.66,5.0528375957440135,5.122187935610024,1.77
21,27300.0,21.0,66.98194373333332,66.90108246666667,72.66,3.390993962818623,3.0924685698576337,1.77
22,28600.0,22.0,67.51399953333335,68.42058739999999,72.66,2.293438084748901,2.477492773430896,1.77
23,29900.0,23.0,68.8435132,67.86861626666668,72.66,2.6322127042914416,2.6456990949660892,1.77
24,31200.0,24.0,69.00384993333333,66.6100426,72.66,2.638983617440398,3.325888482121427,1.77
25,32500.0,25.0,67.06054160000001,66.236354,72.66,3.2526910280183587,4.298563267714484,1.77
26,33800.0,26.0,69.44819213333332,67.44820106666667,72.66,2.6899541519727093,3.7234846481497623,1.77
27,35100.0,27.0,67.95502459999999,66.79195306666666,72.66,3.4426033447124977,4.453382107662783,1.77
28,36400.0,28.0,69.13977353333334,67.66082226666667,72.66,1.8675422980924414,3.136090070783018,1.77
29,37700.0,29.0,69.3954914,70.3812424,72.66,1.4364534144554049,2.315331200394072,1.77
30,39000.0,30.0,68.83171993333333,70.3169448,72.66,2.0404972640870453,2.244087288077901,1.77
31,40300.0,31.0,70.88448480000001,69.44655653333332,72.66,1.9155303371213124,2.7064145115152836,1.77
32,41600.0,32.0,68.18288746666667,69.2880124,72.66,2.9958122313547126,3.2271690671230284,1.77
33,42900.0,33.0,70.03035026666666,68.28499633333334,72.66,2.5241453460198398,3.8384898887338657,1.77
34,44200.0,34.0,68.49441493333332,67.12613786666667,72.66,3.01229692572108,3.8109142283585573,1.77
35,45500.0,35.0,68.20510320000001,67.27169973333332,72.66,3.9015750965449105,3.136837908717244,1.77
36,46800.0,36.0,67.696116,68.60270873333334,72.66,3.0250031461633404,2.7316577713457924,1.77
37,48100.0,37.0,66.43189273333333,69.3191812,72.66,3.6202173306953984,2.9997555954134154,1.77
38,49400.0,38.0,67.49268806666666,68.57007433333334,72.66,4.367524181439857,3.2824752815424443,1.77
39,50700.0,39.0,66.62688806666667,69.93587199999999,72.66,3.602843333855854,2.444087823885714,1.77
40,52000.0,40.0,67.31845440000001,70.80762380000002,72.66,3.2953171757800392,2.297247163818516,1.77
41,53300.0,41.0,69.18075813333333,69.92340700000001,72.66,3.2160694311422025,2.3115925411521183,1.77
42,54600.0,42.0,70.76770373333333,70.25702126666667,72.66,2.305999429325997,1.6880924650797517,1.77
43,55900.0,43.0,71.14704060000001,69.98535553333333,72.66,1.364975992687963,1.8667461834642955,1.77
44,57200.0,44.0,70.81684486666668,70.68589206666665,72.66,2.3658681564379456,2.0569969156361263,1.77
45,58500.0,45.0,71.47433653333334,70.57341,72.66,1.5080248883274747,1.6246309681935591,1.77
46,59800.0,46.0,72.56051793333334,70.74726793333333,72.66,0.77853521282795,1.1068471422645214,1.77
47,61100.0,47.0,72.49836933333333,71.31070193333333,72.66,1.5130256839023053,1.6774315559003012,1.77
48,62400.0,48.0,72.45857546666666,71.1045036,72.66,1.1957462036797304,1.6418256151509791,1.77
49,63700.0,49.0,71.09561699999999,70.66001886666666,72.66,1.3356640023973045,1.9689172652785973,1.77
50,65000.0,50.0,71.87835666666666,70.720875,72.66,1.4724392277245482,2.009539705640179,1.77
51,66300.0,51.0,70.89837773333333,71.18809413333334,72.66,1.0492672712402178,1.545742947244693,1.77
52,67600.0,52.0,72.63968306666668,72.11765386666666,72.66,1.3464974640546692,1.181514452894068,1.77
53,68900.0,53.0,72.6480124,72.25312633333333,72.66,1.2043609117265044,1.187016289875284,1.77
54,70200.0,54.0,70.13199466666667,71.71758799999999,72.66,2.060764626702618,1.1121166926243466,1.77
55,71500.0,55.0,71.36919966666665,72.52436973333332,72.66,1.8892475621916853,0.795041190176245,1.77
56,72800.0,56.0,71.73019053333333,73.14063373333333,72.66,1.65456616384881,0.8524468797267559,1.77
57,74100.0,57.0,71.18080020000001,72.60393106666666,72.66,2.804358773027939,0.6983366587463319,1.77
58,75400.0,58.0,72.77228526666666,72.50978753333332,72.66,1.097165432026406,0.9288252509840058,1.77
59,76700.0,59.0,71.24467466666667,72.3911016,72.66,1.9156538506771053,1.2957045889225849,1.77
60,78000.0,60.0,71.853923,72.70523293333332,72.66,1.5888728713157778,1.0243685609047526,1.77
61,79300.0,61.0,71.06869193333334,72.074094,72.66,2.0125358356035656,1.1223803658056717,1.77
62,80600.0,62.0,70.74242253333333,72.11402953333332,72.66,2.18268874622338,0.9173409864533928,1.77
63,81900.0,63.0,72.52769906666666,71.7895374,72.66,1.522575861025639,0.9724948724402456,1.77
64,83200.0,64.0,72.35025406666666,71.11959200000001,72.66,1.610545412132759,0.802004466184207,1.77
65,84500.0,65.0,72.11297133333333,71.96704366666667,72.66,1.1202463376760565,0.7370029304357821,1.77
66,85800.0,66.0,72.566421,73.44029526666667,72.66,1.0741280134888456,0.9161053693392069,1.77
67,87100.0,67.0,71.98920853333333,73.56091706666666,72.66,0.7632375780388401,0.8685102255116411,1.77
68,88400.0,68.0,72.94160473333334,72.83259573333335,72.66,1.0213274631261506,0.8322895726121491,1.77
69,89700.0,69.0,72.4131646,72.94605620000002,72.66,1.1876136480000932,1.1028283735417372,1.77
70,91000.0,70.0,71.26016700000001,72.51251706666667,72.66,1.2246406252156814,0.8548492075455599,1.77
71,92300.0,71.0,72.71626013333334,71.92275900000001,72.66,0.9023862474928889,0.7802399337021383,1.77
72,93600.0,72.0,72.62905913333334,71.96350393333334,72.66,0.9216241052628957,0.9731936510296976,1.77
73,94900.0,73.0,72.62442259999999,72.80597326666667,72.66,0.9955110648683839,0.8257330705091214,1.77
74,96200.0,74.0,72.75697046666666,72.46335966666668,72.66,0.6175921949671188,0.9530027025144485,1.77
75,97500.0,75.0,72.34811140000001,72.19290346666666,72.66,1.0008413521220865,1.3634387930216192,1.77
76,98800.0,76.0,71.5614914,72.44126173333333,72.66,0.9285992534822812,0.9599869719685346,1.77
77,100100.0,77.0,72.1802956,72.5992406,72.66,1.3977921634535846,1.1435698672707466,1.77
78,101400.0,78.0,72.9070088,73.29409259999998,72.66,0.6327586570310618,0.8096351821992848,1.77
79,102700.0,79.0,71.97065166666667,72.96355853333334,72.66,1.2170131558930717,0.705467280980063,1.77
80,104000.0,80.0,73.4329124,72.80573113333331,72.66,1.1073479846845558,0.8372258285131903,1.77
81,105300.0,81.0,71.78117566666667,73.05259166666664,72.66,0.8136406201235755,0.8841609766551197,1.77
82,106600.0,82.0,70.98161759999999,72.55489719999998,72.66,1.4362527328256882,0.9649050399445493,1.77
83,107900.0,83.0,72.10074540000002,72.39929426666667,72.66,1.4291328039374425,0.7723149771358276,1.77
84,109200.0,84.0,72.29341226666666,72.44745873333333,72.66,1.2365048479290102,0.8217388906639653,1.77
85,110500.0,85.0,71.73431386666667,72.27241833333332,72.66,1.0600778162175513,0.7744678501227497,1.77
86,111800.0,86.0,71.74316533333332,72.32491626666666,72.66,0.6769728602430303,1.2553213099232556,1.77
87,113100.0,87.0,73.01596373333332,71.81915433333333,72.66,1.0356024321801574,1.0793384595097628,1.77
88,114400.0,88.0,72.5058218,72.43196313333334,72.66,0.8875390498178821,0.904066517391345,1.77
89,115700.0,89.0,72.58210366666667,73.41763080000001,72.66,1.107998471961462,0.8348169145360869,1.77
90,117000.0,90.0,73.63517766666668,73.601766,72.66,1.108496982218407,1.0334525322303354,1.77
91,118300.0,91.0,73.52415906666667,72.83063986666667,72.66,1.1844515938960332,0.5641251892300536,1.77
92,119600.0,92.0,73.67047673333335,72.82872900000001,72.66,0.7310595299133071,0.8475305897072437,1.77
93,120900.0,93.0,72.46319066666665,72.94424986666667,72.66,0.9440528249640407,1.0117256379590978,1.77
94,122200.0,94.0,72.15031866666666,72.90858893333335,72.66,1.094924843900467,0.8843362962529291,1.77
95,123500.0,95.0,72.47557413333332,72.98457293333334,72.66,1.2040241718164126,0.6769907830044741,1.77
96,124800.0,96.0,72.487701,72.90714393333333,72.66,1.376580932611024,0.7573725277884259,1.77
97,126100.0,97.0,73.05482933333333,72.48270693333333,72.66,0.7910064358930038,0.7590668485701251,1.77
98,127400.0,98.0,71.96589433333335,72.4242986,72.66,1.635640516068967,0.7045800171270518,1.77
99,128700.0,99.0,72.72549333333333,71.84493426666668,72.66,0.8159539147200271,0.6280528536695915,1.77
100,130000.0,100.0,73.03278539999998,72.20276600000001,72.66,0.8195494040664436,1.066317435751345,1.77
101,131300.0,101.0,72.28038913333334,72.77374606666666,72.66,1.0378019795440905,1.0613728630228914,1.77
102,132600.0,102.0,71.8386136,71.9924104,72.66,1.2717226073459549,0.9515654274513947,1.77
103,133900.0,103.0,72.6338586,71.59495306666666,72.66,1.6224889659774946,1.149552613332326,1.77
104,135200.0,104.0,72.58201260000001,71.88347586666667,72.66,1.102999542666782,1.0557921677638438,1.77
105,136500.0,105.0,72.76182220000001,72.85871726666667,72.66,0.8513837177815726,1.1067511947175057,1.77
106,137800.0,106.0,73.18414006666667,72.71347913333332,72.66,0.94621288992487,0.8301325243066023,1.77
107,139100.0,107.0,72.56117473333333,72.73424593333334,72.66,0.7255907639782262,0.7497459574793445,1.77
108,140400.0,108.0,73.03503400000001,72.21961313333333,72.66,1.1510791118350634,0.8243846230373943,1.77
109,141700.0,109.0,71.51403706666666,72.12340833333334,72.66,1.1891991847789833,1.0027893659211515,1.77
110,143000.0,110.0,72.24943726666667,73.283227,72.66,1.3683463644669556,0.9285687567154279,1.77
111,144300.0,111.0,72.64227106666665,73.09416966666667,72.66,1.6279153645133626,0.5182416469663182,1.77
112,145600.0,112.0,72.22151766666666,72.15638253333333,72.66,1.1397989938359148,0.7352200612675864,1.77
113,146900.0,113.0,72.32054953333332,72.52457120000001,72.66,1.010643773637992,0.8767595926807188,1.77
114,148200.0,114.0,71.7893134,72.72763646666665,72.66,0.8164766492323295,0.7539968822805975,1.77
115,149500.0,115.0,72.882134,72.80732766666668,72.66,0.9635720641033554,0.6000862990560151,1.77
116,150800.0,116.0,73.08973773333332,72.45444133333334,72.66,1.0605161910394252,0.8441530280686059,1.77
117,152100.0,117.0,72.3648982,72.50622873333334,72.66,1.3202811931891543,0.8907225233110416,1.77
118,153400.0,118.0,72.44834653333332,71.95204939999999,72.66,1.136101357005211,0.8018124094149255,1.77
119,154700.0,119.0,72.87339586666667,72.47618779999999,72.66,1.2481101039735216,0.7765837552265782,1.77
120,156000.0,120.0,72.46145113333334,72.87577066666667,72.66,0.8380587709936087,1.001434053473909,1.77
121,157300.0,121.0,72.98744406666668,72.37085406666665,72.66,1.4213847302948803,0.8898649282194865,1.77
122,158600.0,122.0,71.10984933333334,72.4141556,72.66,1.7990028953051416,0.8090721387607834,1.77
123,159900.0,123.0,73.52964573333334,72.96307353333334,72.66,1.3549762287080158,0.9406215652428271,1.77
124,161200.0,124.0,72.58095206666667,72.4577486,72.66,1.3064838935335437,0.8992072632648462,1.77
125,162500.0,125.0,72.09437053333333,72.11650226666666,72.66,0.9938235856278411,0.8547406723918991,1.77
126,163800.0,126.0,72.33160133333334,73.08343433333334,72.66,0.8969524809991503,0.9713346495434185,1.77
127,165100.0,127.0,72.97919166666667,72.69594473333333,72.66,1.0989092456828768,0.9595675840440797,1.77
128,166400.0,128.0,71.8029116,72.71338459999998,72.66,1.2202070360762418,0.7847510831219658,1.77
129,167700.0,129.0,72.01642026666669,72.45495226666667,72.66,0.9686741288079848,0.731453903212953,1.77
130,169000.0,130.0,72.18721033333333,72.34438766666668,72.66,0.8392417718614815,0.825974942382131,1.77
131,170300.0,131.0,72.92984019999999,72.6704616,72.66,1.0891171627571588,1.141625331824565,1.77
132,171600.0,132.0,71.92534033333332,72.30560139999999,72.66,1.099328271036479,0.8849845715259483,1.77
133,172900.0,133.0,72.8946434,72.36451666666667,72.66,1.0223724244658217,0.7527052980034682,1.77
134,174200.0,134.0,72.5470686,72.54525726666667,72.66,0.8270221253174798,0.8694729652673339,1.77
135,175500.0,135.0,71.99066406666665,72.53454959999999,72.66,0.9695841919158826,1.009898998284375,1.77
136,176800.0,136.0,72.19315766666666,72.79798033333333,72.66,0.6969958503270409,0.6538344443581842,1.77
137,178100.0,137.0,71.63726733333333,72.54246959999999,72.66,1.003308321980353,0.8196709990093352,1.77
138,179400.0,138.0,72.57238053333332,72.39262466666668,72.66,1.1196595357286923,0.9595268917323356,1.77
139,180700.0,139.0,73.66796206666665,73.0592636,72.66,0.9672069000047414,1.0491873957683355,1.77
140,182000.0,140.0,71.3553334,73.20201326666668,72.66,1.2320875637964077,0.9691739532278528,1.77
141,183300.0,141.0,72.69315926666667,72.878098,72.66,0.8846584644334382,0.7078400539054652,1.77
142,184600.0,142.0,72.91963373333333,72.20869880000001,72.66,1.3483110329845565,0.8189293126931825,1.77
143,185900.0,143.0,73.0331064,71.88820360000001,72.66,1.0545934201847111,0.8903776107956014,1.77
144,187200.0,144.0,73.79565873333333,71.9434052,72.66,1.065284403927231,0.7094576133083923,1.77
145,188500.0,145.0,72.97443526666669,72.5587166,72.66,1.1785241677511207,0.7757939705463085,1.77
146,189800.0,146.0,71.93295026666667,72.72858773333334,72.66,1.1794235814375207,0.8597644055113618,1.77
147,191100.0,147.0,72.62383066666668,72.32314100000002,72.66,0.9114294602728579,0.5417096740896377,1.77
148,192400.0,148.0,72.93414613333334,72.05707493333334,72.66,0.9867945548760125,0.9404100439900187,1.77
149,193700.0,149.0,72.510485,72.40037833333332,72.66,1.3054336560698137,1.105260359863738,1.77
150,195000.0,150.0,73.5118594,72.39456133333333,72.66,0.956020620258561,1.0836861075879733,1.77
151,196300.0,151.0,73.29528299999998,72.184447,72.66,0.8755515521590119,0.9181883869254089,1.77
152,197600.0,152.0,72.06502493333332,72.84035413333332,72.66,1.2642533312838768,0.6692671105756093,1.77
153,198900.0,153.0,72.82617493333333,72.81514599999998,72.66,0.8981189074403724,0.9281663948981863,1.77
154,200200.0,154.0,72.58909073333332,73.46585513333333,72.66,0.8210695649513003,0.849534692288164,1.77
155,201500.0,155.0,72.0378326,73.19671633333334,72.66,1.4937510655399155,0.6950123096309774,1.77
156,202800.0,156.0,70.75629826666665,72.35151100000002,72.66,1.4803101819921118,0.8705957961271872,1.77
157,204100.0,157.0,72.4119972,72.0883252,72.66,1.032650896720058,0.9145623531406419,1.77
158,205400.0,158.0,72.74305773333334,72.78514779999999,72.66,0.9541345181552834,0.6892199344124856,1.77
159,206700.0,159.0,72.65382133333333,72.64633833333332,72.66,1.0895831537333214,0.7726750874259222,1.77
160,208000.0,160.0,71.73582973333332,72.99629453333334,72.66,0.9569079484446333,1.1422101421874908,1.77
161,209300.0,161.0,72.80503966666667,72.5300236,72.66,0.8477866866393078,0.7989430034445884,1.77
162,210600.0,162.0,72.82918593333332,71.96548446666665,72.66,1.2356556148434312,1.0653451240035972,1.77
163,211900.0,163.0,72.20718133333334,72.78811133333333,72.66,1.0464304226384349,0.903552537210701,1.77
164,213200.0,164.0,73.19651100000002,71.97998786666668,72.66,1.2444396476014996,0.8262488051141174,1.77
165,214500.0,165.0,73.26123433333333,72.39769133333334,72.66,1.3359073340647238,0.7272729841110528,1.77
166,215800.0,166.0,72.21433333333333,72.47572906666666,72.66,0.7973247962143015,1.0725655680375468,1.77
167,217100.0,167.0,72.819742,73.07731026666667,72.66,1.0103913995511962,0.6492238375542743,1.77
168,218400.0,168.0,72.07690600000001,72.48055533333334,72.66,1.1927353619254297,1.1747720581878591,1.77
169,219700.0,169.0,72.54493213333333,71.29653400000001,72.66,0.8968839621293233,0.7440847929631844,1.77
170,221000.0,170.0,72.19167493333332,71.54242973333334,72.66,1.5735160852293442,0.9856150396930025,1.77
171,222300.0,171.0,73.57236139999999,72.87974406666667,72.66,0.8074683486788948,0.8879695642486107,1.77
172,223600.0,172.0,72.67786213333332,72.28465833333333,72.66,1.334586877626044,0.6908672152630906,1.77
173,224900.0,173.0,72.6440034,72.33992753333334,72.66,1.1127233867571604,0.9203360777884515,1.77
174,226200.0,174.0,72.83372060000002,73.16713866666667,72.66,1.3482983860121367,0.9410649185633426,1.77
175,227500.0,175.0,72.813758,73.21087666666666,72.66,0.9668713109697196,0.701468568910896,1.77
176,228800.0,176.0,73.37227699999998,73.2347226,72.66,0.9202410635649694,0.7508300159963733,1.77
177,230100.0,177.0,71.45664366666666,72.335005,72.66,1.0092208680774555,0.9782473093938122,1.77
178,231400.0,178.0,72.21264393333333,72.28424233333332,72.66,1.263196817981876,0.8405794685885934,1.77
179,232700.0,179.0,73.04976246666666,72.550135,72.66,1.2468965261930336,0.94103312702969,1.77
180,234000.0,180.0,72.85075693333334,73.06566433333333,72.66,1.0642195523282836,0.992180292883166,1.77
181,235300.0,181.0,71.59547793333333,73.0774744,72.66,1.0596800044655874,1.0452560017678876,1.77
182,236600.0,182.0,72.7266246,73.24080286666666,72.66,1.3313138913953502,0.6880561966692675,1.77
183,237900.0,183.0,72.30705233333335,73.25630113333334,72.66,0.9672892937934221,0.7964992689878654,1.77
184,239200.0,184.0,72.89658506666666,72.7682604,72.66,0.980176057447614,1.1598401680708323,1.77
185,240500.0,185.0,72.24095406666667,73.0104878,72.66,1.5028575081939615,0.8137502624452047,1.77
186,241800.0,186.0,73.08258053333334,72.97169373333334,72.66,0.7106915525907429,0.7580783768355591,1.77
187,243100.0,187.0,71.84906433333335,73.50987093333333,72.66,1.1299086881919382,0.46401938646035995,1.77
188,244400.0,188.0,72.91087773333335,73.1797852,72.66,0.6640100487400603,0.8926863537415729,1.77
189,245700.0,189.0,72.59950946666667,73.16782393333332,72.66,0.944098261093729,0.9439289497553536,1.77
190,247000.0,190.0,72.07186446666667,72.68591599999999,72.66,1.557280628318156,0.7669876320828543,1.77
191,248300.0,191.0,72.5414758,72.33422826666667,72.66,1.0475583779072766,0.97037360921466,1.77
192,249600.0,192.0,70.9888842,71.72099066666667,72.66,1.4969107637518893,1.019277966811141,1.77
193,250900.0,193.0,72.22296733333334,71.83051900000001,72.66,1.189726717823431,1.1009897052223918,1.77
194,252200.0,194.0,72.83150926666667,73.01692913333333,72.66,1.5022908801175578,0.7882054566528981,1.77
195,253500.0,195.0,70.23026073333332,72.94248246666666,72.66,0.9012979204347034,0.9010410824188921,1.77
196,254800.0,196.0,72.94399806666667,73.20680406666666,72.66,0.980609888971174,0.896187157185144,1.77
197,256100.0,197.0,72.40850926666667,72.75695573333333,72.66,1.1060844669296768,1.2208979004188438,1.77
198,257400.0,198.0,72.80129186666666,72.59144426666667,72.66,1.0156384802950458,0.9564899233367082,1.77


==> figures/corrsparse/undiscounted/data/corrsparse1300g999f2disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.794871794871796,12.974358974358974,76.8,6.291246166562932,6.270415863938214,2.25
2,2600.0,2.0,21.923076923076923,23.041269841269845,76.8,9.1717494343799,10.018577230580343,2.25
4,5200.0,4.0,39.17435897435898,34.26984126984127,76.8,12.369281556103303,11.420141525432394,2.25
6,7800.0,6.0,46.77435897435898,38.22539682539683,76.8,12.025572165232111,12.616759560758528,2.25
8,10400.0,8.0,50.67179487179487,48.81904761904763,76.8,11.880415264342009,12.158359785415337,2.25
10,13000.0,10.0,54.702564102564104,54.02222222222222,76.8,9.172518994480095,11.831171848356771,2.25
12,15600.0,12.0,64.91282051282052,59.07619047619047,76.8,6.979569533931382,9.62070172846805,2.25
14,18200.0,14.0,69.17948717948717,64.18412698412698,76.8,4.523225828508087,5.9747323053141566,2.25
16,20800.0,16.0,69.69743589743591,67.66666666666667,76.8,5.71896691657292,4.866987062005445,2.25
18,23400.0,18.0,71.6974358974359,68.75873015873016,76.8,4.4813495709965485,5.43992677752706,2.25
20,26000.0,20.0,69.89743589743588,68.34603174603176,76.8,5.310724335840716,5.3723436811885525,2.25
22,28600.0,22.0,71.86153846153846,72.78730158730157,76.8,2.3818442295815223,2.5644444341742094,2.25
24,31200.0,24.0,73.39487179487179,70.86984126984126,76.8,2.728913513071339,3.483071581399421,2.25
26,33800.0,26.0,73.83076923076923,71.73968253968255,76.8,2.8018099712137685,3.8993517089119103,2.25
28,36400.0,28.0,73.52820512820514,71.96507936507938,76.8,1.9466749856171266,3.280480029111468,2.25
30,39000.0,30.0,73.23076923076923,74.74920634920636,76.8,2.101559394722489,2.326519869436033,2.25
32,41600.0,32.0,72.50769230769232,73.66666666666669,76.8,3.117868160902661,3.345959140201989,2.25
34,44200.0,34.0,72.85128205128204,71.42222222222223,76.8,3.1184729581773176,3.976821430246253,2.25
36,46800.0,36.0,72.04102564102564,72.95555555555555,76.8,3.1396017887311185,2.839167568259829,2.25
38,49400.0,38.0,71.7948717948718,72.91428571428573,76.8,4.543816913153367,3.4217379859428814,2.25
40,52000.0,40.0,71.62564102564103,75.25396825396825,76.8,3.4406484457307402,2.3757918740509636,2.25
42,54600.0,42.0,75.22051282051282,74.6793650793651,76.8,2.3779245950974386,1.753529234702044,2.25
44,57200.0,44.0,75.26153846153848,75.12698412698413,76.8,2.4565793944231746,2.134932610418607,2.25
46,59800.0,46.0,77.07179487179488,75.2,76.8,0.7984877471010033,1.142966501998793,2.25
48,62400.0,48.0,76.95897435897437,75.56190476190477,76.8,1.2283856531676742,1.70464361577138,2.25
50,65000.0,50.0,76.35897435897436,75.15873015873017,76.8,1.524794174216122,2.0815294155545656,2.25
52,67600.0,52.0,77.13333333333334,76.60952380952381,76.8,1.3956788153123647,1.2156190436396008,2.25
54,70200.0,54.0,74.56923076923077,76.2,76.8,2.125640603507428,1.143339047604769,2.25
56,72800.0,56.0,76.19999999999999,77.66349206349206,76.8,1.7136654768272097,0.8737500767998937,2.25
58,75400.0,58.0,77.2923076923077,77.00952380952381,76.8,1.1269275825002554,0.9584726945369072,2.25
60,78000.0,60.0,76.33846153846154,77.21269841269842,76.8,1.6450850764856324,1.0534083173810487,2.25
62,80600.0,62.0,75.17435897435895,76.60952380952381,76.8,2.2630553241622597,0.946358885804292,2.25
64,83200.0,64.0,76.84102564102562,75.58412698412697,76.8,1.656082043320907,0.8240377473474729,2.25
66,85800.0,66.0,77.07692307692308,77.96825396825395,76.8,1.101062782266796,0.9408389566694347,2.25
68,88400.0,68.0,77.45128205128205,77.35238095238095,76.8,1.0496606029018356,0.8535020203640005,2.25
70,91000.0,70.0,75.71282051282051,77.01904761904761,76.8,1.2656209936216862,0.8790659015450775,2.25
72,93600.0,72.0,77.13846153846156,76.45079365079366,76.8,0.9504920880614712,1.002796261653797,2.25
74,96200.0,74.0,77.27179487179488,76.96825396825398,76.8,0.632650826548292,0.9793891100102075,2.25
76,98800.0,76.0,76.04102564102564,76.94920634920635,76.8,0.9546989677153883,0.9843888555494926,2.25
78,101400.0,78.0,77.42564102564101,77.81587301587301,76.8,0.6507561529738726,0.8333071087231646,2.25
80,104000.0,80.0,77.96923076923076,77.31428571428572,76.8,1.135910500127454,0.8659759754886135,2.25
82,106600.0,82.0,75.45128205128205,77.06031746031746,76.8,1.474688990252058,0.9905053388737736,2.25
84,109200.0,84.0,76.78461538461538,76.95555555555556,76.8,1.2794141065408728,0.845282266635274,2.25
86,111800.0,86.0,76.23589743589746,76.82539682539682,76.8,0.694261582635696,1.2870427647088112,2.25
88,114400.0,88.0,77.0153846153846,76.93333333333332,76.8,0.9106483726695109,0.9305832075493512,2.25
90,117000.0,90.0,78.16923076923077,78.13968253968254,76.8,1.1386998022792119,1.0608648634186226,2.25
92,119600.0,92.0,78.21025641025639,77.34603174603174,76.8,0.7488666078854589,0.8683719898506632,2.25
94,122200.0,94.0,76.64615384615384,77.42222222222223,76.8,1.1274295068134699,0.9115445834253078,2.25
96,124800.0,96.0,76.98461538461537,77.42222222222223,76.8,1.4199868455095337,0.7786417719680195,2.25
98,127400.0,98.0,76.45641025641025,76.92698412698412,76.8,1.6801863699679256,0.7253556278345646,2.25
100,130000.0,100.0,77.55384615384614,76.69841269841268,76.8,0.8434936246386507,1.0943566424641242,2.25
102,132600.0,102.0,76.32307692307694,76.48888888888888,76.8,1.3092310930327926,0.9788671641764675,2.25
104,135200.0,104.0,77.0871794871795,76.36190476190477,76.8,1.1319963104617308,1.0932286851453767,2.25
106,137800.0,106.0,77.7076923076923,77.22222222222221,76.8,0.9717255944456356,0.8539948053542342,2.25
108,140400.0,108.0,77.55897435897437,76.72063492063492,76.8,1.1839596797039103,0.8475418903907218,2.25
110,143000.0,110.0,76.74358974358975,77.80952380952382,76.8,1.4054313928314577,0.9557138886910844,2.25
112,145600.0,112.0,76.72307692307692,76.65396825396826,76.8,1.169305865334694,0.7567341047883301,2.25
114,148200.0,114.0,76.27692307692308,77.24126984126983,76.8,0.8442837603445847,0.7713782352990028,2.25
116,150800.0,116.0,77.61025641025641,76.96507936507936,76.8,1.0927243011147718,0.8667207884335533,2.25
118,153400.0,118.0,76.94871794871797,76.43809523809524,76.8,1.1692943452501086,0.8305303258895622,2.25
120,156000.0,120.0,76.96410256410256,77.39047619047619,76.8,0.8594718004458088,1.0276730421109046,2.25
122,158600.0,122.0,75.56410256410257,76.92063492063492,76.8,1.8592788980140889,0.8305054636201267,2.25
124,161200.0,124.0,77.0769230769231,76.95873015873016,76.8,1.354426573328287,0.923276584252415,2.25
126,163800.0,126.0,76.83589743589742,77.5904761904762,76.8,0.9225156979552812,1.0244884637445546,2.25
128,166400.0,128.0,76.28717948717947,77.22539682539681,76.8,1.2609025194410404,0.8039181744902401,2.25
130,169000.0,130.0,76.68205128205129,76.84761904761905,76.8,0.8646283962480713,0.8480594435256804,2.25
132,171600.0,132.0,76.42051282051283,76.80634920634921,76.8,1.1299417447102065,0.9103375505641177,2.25
134,174200.0,134.0,77.05641025641026,77.05079365079365,76.8,0.8509188458007869,0.8944200061073676,2.25
136,176800.0,136.0,76.69230769230768,77.30476190476192,76.8,0.713003687956876,0.6750351211713476,2.25
138,179400.0,138.0,77.0820512820513,76.89841269841271,76.8,1.1490568901667997,0.9853873320875816,2.25
140,182000.0,140.0,75.81025641025641,77.7238095238095,76.8,1.2713871924471176,1.0047376563186494,2.25
142,184600.0,142.0,77.42564102564101,76.7111111111111,76.8,1.388086539537356,0.8421159631982114,2.25
144,187200.0,144.0,78.33846153846154,76.43492063492064,76.8,1.0956174073195277,0.7294008680673811,2.25
146,189800.0,146.0,76.41538461538458,77.23809523809523,76.8,1.2105683318161176,0.8875776996069167,2.25
148,192400.0,148.0,77.45128205128205,76.54285714285714,76.8,1.0110277463231139,0.9774950702411135,2.25
150,195000.0,150.0,78.04615384615384,76.89206349206349,76.8,0.9787285901223808,1.124879576179312,2.25
152,197600.0,152.0,76.55384615384615,77.35873015873015,76.8,1.2978381036657691,0.6882164077296562,2.25
154,200200.0,154.0,77.0974358974359,77.9968253968254,76.8,0.8442438722318379,0.87246413441678,2.25
156,202800.0,156.0,75.2051282051282,76.85396825396826,76.8,1.5296893337579494,0.8956311998197323,2.25
158,205400.0,158.0,77.25641025641025,77.29841269841269,76.8,0.9781985634532322,0.7075554066629285,2.25
160,208000.0,160.0,76.22564102564102,77.52063492063492,76.8,0.9856886657465853,1.1720085899768073,2.25
162,210600.0,162.0,77.34871794871793,76.45396825396826,76.8,1.2688418277242448,1.0975078150588384,2.25
164,213200.0,164.0,77.72820512820512,76.46666666666667,76.8,1.2785978798737736,0.8557851813061566,2.25
166,215800.0,166.0,76.71794871794873,76.98412698412699,76.8,0.816033706058533,1.1027444402088464,2.25
168,218400.0,168.0,76.56923076923077,76.98412698412697,76.8,1.2263223185314445,1.2087030358225233,2.25
170,221000.0,170.0,76.69230769230768,76.01904761904761,76.8,1.6186621564913812,1.0161405171615217,2.25
172,223600.0,172.0,77.1846153846154,76.78730158730158,76.8,1.370502535856448,0.7085068609522854,2.25
174,226200.0,174.0,77.34358974358973,77.6857142857143,76.8,1.3864115337029508,0.9712568006657689,2.25
176,228800.0,176.0,77.90769230769232,77.76507936507937,76.8,0.9425937753762441,0.7713782352990031,2.25
178,231400.0,178.0,76.7076923076923,76.78095238095239,76.8,1.2983050807022412,0.8734546254477386,2.25
180,234000.0,180.0,77.36923076923078,77.58412698412698,76.8,1.0955620791614287,1.0204621498012327,2.25
182,236600.0,182.0,77.24102564102564,77.76190476190477,76.8,1.364819518291854,0.7107510199399495,2.25
184,239200.0,184.0,77.41538461538464,77.28253968253968,76.8,1.0061127485790968,1.191306694832302,2.25
186,241800.0,186.0,77.61025641025641,77.49206349206351,76.8,0.7297350756000648,0.7807669965365193,2.25
188,244400.0,188.0,77.43076923076923,77.69206349206348,76.8,0.6807916681801488,0.9386224456474772,2.25
190,247000.0,190.0,76.54358974358975,77.19682539682542,76.8,1.611623119929883,0.7873443074260545,2.25
192,249600.0,192.0,75.45641025641027,76.20952380952379,76.8,1.5395510799472738,1.0455851548531967,2.25
194,252200.0,194.0,77.34358974358975,77.53650793650792,76.8,1.5419378670641941,0.8084803526731099,2.25
196,254800.0,196.0,77.46153846153847,77.73015873015873,76.8,1.0057311012366779,0.9200336368873229,2.25
198,257400.0,198.0,77.32307692307691,77.09841269841269,76.8,1.042449275904426,0.9836019402963436,2.25


==> figures/corrsparse/undiscounted/data/corrsparse1300g999f2disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.916877353333335,12.095150053333333,72.66,5.8883902666786865,5.867842612493619,1.77
2,2600.0,2.0,20.444002966666666,21.512049953333335,72.66,8.56541245233003,9.366698245021091,1.77
4,5200.0,4.0,36.643103933333336,32.03174890266667,72.66,11.606826254842268,10.697159204607468,1.77
6,7800.0,6.0,43.79137661999999,35.76700180666667,72.66,11.302689597323955,11.849680779885322,1.77
8,10400.0,8.0,47.4735116,45.750148073333335,72.66,11.181426632457617,11.446529076053457,1.77
10,13000.0,10.0,51.2235412,50.662280200000005,72.66,8.654256880559775,11.145300896776037,1.77
12,15600.0,12.0,60.93798433333334,55.41929946666666,72.66,6.6359795844482745,9.0996629372508,1.77
14,18200.0,14.0,64.97540073333333,60.23106473333333,72.66,4.336995811140227,5.680869803216783,1.77
16,20800.0,16.0,65.51551933333334,63.51892053333333,72.66,5.458162360105013,4.648219124889944,1.77
18,23400.0,18.0,67.400925,64.5931112,72.66,4.2893511967104265,5.180858589285982,1.77
20,26000.0,20.0,65.68127486666666,64.18880773333333,72.66,5.0528375957440135,5.122187935610024,1.77
22,28600.0,22.0,67.51399953333335,68.42058739999999,72.66,2.293438084748901,2.477492773430896,1.77
24,31200.0,24.0,69.00384993333333,66.6100426,72.66,2.638983617440398,3.325888482121427,1.77
26,33800.0,26.0,69.44819213333332,67.44820106666667,72.66,2.6899541519727093,3.7234846481497623,1.77
28,36400.0,28.0,69.13977353333334,67.66082226666667,72.66,1.8675422980924414,3.136090070783018,1.77
30,39000.0,30.0,68.83171993333333,70.3169448,72.66,2.0404972640870453,2.244087288077901,1.77
32,41600.0,32.0,68.18288746666667,69.2880124,72.66,2.9958122313547126,3.2271690671230284,1.77
34,44200.0,34.0,68.49441493333332,67.12613786666667,72.66,3.01229692572108,3.8109142283585573,1.77
36,46800.0,36.0,67.696116,68.60270873333334,72.66,3.0250031461633404,2.7316577713457924,1.77
38,49400.0,38.0,67.49268806666666,68.57007433333334,72.66,4.367524181439857,3.2824752815424443,1.77
40,52000.0,40.0,67.31845440000001,70.80762380000002,72.66,3.2953171757800392,2.297247163818516,1.77
42,54600.0,42.0,70.76770373333333,70.25702126666667,72.66,2.305999429325997,1.6880924650797517,1.77
44,57200.0,44.0,70.81684486666668,70.68589206666665,72.66,2.3658681564379456,2.0569969156361263,1.77
46,59800.0,46.0,72.56051793333334,70.74726793333333,72.66,0.77853521282795,1.1068471422645214,1.77
48,62400.0,48.0,72.45857546666666,71.1045036,72.66,1.1957462036797304,1.6418256151509791,1.77
50,65000.0,50.0,71.87835666666666,70.720875,72.66,1.4724392277245482,2.009539705640179,1.77
52,67600.0,52.0,72.63968306666668,72.11765386666666,72.66,1.3464974640546692,1.181514452894068,1.77
54,70200.0,54.0,70.13199466666667,71.71758799999999,72.66,2.060764626702618,1.1121166926243466,1.77
56,72800.0,56.0,71.73019053333333,73.14063373333333,72.66,1.65456616384881,0.8524468797267559,1.77
58,75400.0,58.0,72.77228526666666,72.50978753333332,72.66,1.097165432026406,0.9288252509840058,1.77
60,78000.0,60.0,71.853923,72.70523293333332,72.66,1.5888728713157778,1.0243685609047526,1.77
62,80600.0,62.0,70.74242253333333,72.11402953333332,72.66,2.18268874622338,0.9173409864533928,1.77
64,83200.0,64.0,72.35025406666666,71.11959200000001,72.66,1.610545412132759,0.802004466184207,1.77
66,85800.0,66.0,72.566421,73.44029526666667,72.66,1.0741280134888456,0.9161053693392069,1.77
68,88400.0,68.0,72.94160473333334,72.83259573333335,72.66,1.0213274631261506,0.8322895726121491,1.77
70,91000.0,70.0,71.26016700000001,72.51251706666667,72.66,1.2246406252156814,0.8548492075455599,1.77
72,93600.0,72.0,72.62905913333334,71.96350393333334,72.66,0.9216241052628957,0.9731936510296976,1.77
74,96200.0,74.0,72.75697046666666,72.46335966666668,72.66,0.6175921949671188,0.9530027025144485,1.77
76,98800.0,76.0,71.5614914,72.44126173333333,72.66,0.9285992534822812,0.9599869719685346,1.77
78,101400.0,78.0,72.9070088,73.29409259999998,72.66,0.6327586570310618,0.8096351821992848,1.77
80,104000.0,80.0,73.4329124,72.80573113333331,72.66,1.1073479846845558,0.8372258285131903,1.77
82,106600.0,82.0,70.98161759999999,72.55489719999998,72.66,1.4362527328256882,0.9649050399445493,1.77
84,109200.0,84.0,72.29341226666666,72.44745873333333,72.66,1.2365048479290102,0.8217388906639653,1.77
86,111800.0,86.0,71.74316533333332,72.32491626666666,72.66,0.6769728602430303,1.2553213099232556,1.77
88,114400.0,88.0,72.5058218,72.43196313333334,72.66,0.8875390498178821,0.904066517391345,1.77
90,117000.0,90.0,73.63517766666668,73.601766,72.66,1.108496982218407,1.0334525322303354,1.77
92,119600.0,92.0,73.67047673333335,72.82872900000001,72.66,0.7310595299133071,0.8475305897072437,1.77
94,122200.0,94.0,72.15031866666666,72.90858893333335,72.66,1.094924843900467,0.8843362962529291,1.77
96,124800.0,96.0,72.487701,72.90714393333333,72.66,1.376580932611024,0.7573725277884259,1.77
98,127400.0,98.0,71.96589433333335,72.4242986,72.66,1.635640516068967,0.7045800171270518,1.77
100,130000.0,100.0,73.03278539999998,72.20276600000001,72.66,0.8195494040664436,1.066317435751345,1.77
102,132600.0,102.0,71.8386136,71.9924104,72.66,1.2717226073459549,0.9515654274513947,1.77
104,135200.0,104.0,72.58201260000001,71.88347586666667,72.66,1.102999542666782,1.0557921677638438,1.77
106,137800.0,106.0,73.18414006666667,72.71347913333332,72.66,0.94621288992487,0.8301325243066023,1.77
108,140400.0,108.0,73.03503400000001,72.21961313333333,72.66,1.1510791118350634,0.8243846230373943,1.77
110,143000.0,110.0,72.24943726666667,73.283227,72.66,1.3683463644669556,0.9285687567154279,1.77
112,145600.0,112.0,72.22151766666666,72.15638253333333,72.66,1.1397989938359148,0.7352200612675864,1.77
114,148200.0,114.0,71.7893134,72.72763646666665,72.66,0.8164766492323295,0.7539968822805975,1.77
116,150800.0,116.0,73.08973773333332,72.45444133333334,72.66,1.0605161910394252,0.8441530280686059,1.77
118,153400.0,118.0,72.44834653333332,71.95204939999999,72.66,1.136101357005211,0.8018124094149255,1.77
120,156000.0,120.0,72.46145113333334,72.87577066666667,72.66,0.8380587709936087,1.001434053473909,1.77
122,158600.0,122.0,71.10984933333334,72.4141556,72.66,1.7990028953051416,0.8090721387607834,1.77
124,161200.0,124.0,72.58095206666667,72.4577486,72.66,1.3064838935335437,0.8992072632648462,1.77
126,163800.0,126.0,72.33160133333334,73.08343433333334,72.66,0.8969524809991503,0.9713346495434185,1.77
128,166400.0,128.0,71.8029116,72.71338459999998,72.66,1.2202070360762418,0.7847510831219658,1.77
130,169000.0,130.0,72.18721033333333,72.34438766666668,72.66,0.8392417718614815,0.825974942382131,1.77
132,171600.0,132.0,71.92534033333332,72.30560139999999,72.66,1.099328271036479,0.8849845715259483,1.77
134,174200.0,134.0,72.5470686,72.54525726666667,72.66,0.8270221253174798,0.8694729652673339,1.77
136,176800.0,136.0,72.19315766666666,72.79798033333333,72.66,0.6969958503270409,0.6538344443581842,1.77
138,179400.0,138.0,72.57238053333332,72.39262466666668,72.66,1.1196595357286923,0.9595268917323356,1.77
140,182000.0,140.0,71.3553334,73.20201326666668,72.66,1.2320875637964077,0.9691739532278528,1.77
142,184600.0,142.0,72.91963373333333,72.20869880000001,72.66,1.3483110329845565,0.8189293126931825,1.77
144,187200.0,144.0,73.79565873333333,71.9434052,72.66,1.065284403927231,0.7094576133083923,1.77
146,189800.0,146.0,71.93295026666667,72.72858773333334,72.66,1.1794235814375207,0.8597644055113618,1.77
148,192400.0,148.0,72.93414613333334,72.05707493333334,72.66,0.9867945548760125,0.9404100439900187,1.77
150,195000.0,150.0,73.5118594,72.39456133333333,72.66,0.956020620258561,1.0836861075879733,1.77
152,197600.0,152.0,72.06502493333332,72.84035413333332,72.66,1.2642533312838768,0.6692671105756093,1.77
154,200200.0,154.0,72.58909073333332,73.46585513333333,72.66,0.8210695649513003,0.849534692288164,1.77
156,202800.0,156.0,70.75629826666665,72.35151100000002,72.66,1.4803101819921118,0.8705957961271872,1.77
158,205400.0,158.0,72.74305773333334,72.78514779999999,72.66,0.9541345181552834,0.6892199344124856,1.77
160,208000.0,160.0,71.73582973333332,72.99629453333334,72.66,0.9569079484446333,1.1422101421874908,1.77
162,210600.0,162.0,72.82918593333332,71.96548446666665,72.66,1.2356556148434312,1.0653451240035972,1.77
164,213200.0,164.0,73.19651100000002,71.97998786666668,72.66,1.2444396476014996,0.8262488051141174,1.77
166,215800.0,166.0,72.21433333333333,72.47572906666666,72.66,0.7973247962143015,1.0725655680375468,1.77
168,218400.0,168.0,72.07690600000001,72.48055533333334,72.66,1.1927353619254297,1.1747720581878591,1.77
170,221000.0,170.0,72.19167493333332,71.54242973333334,72.66,1.5735160852293442,0.9856150396930025,1.77
172,223600.0,172.0,72.67786213333332,72.28465833333333,72.66,1.334586877626044,0.6908672152630906,1.77
174,226200.0,174.0,72.83372060000002,73.16713866666667,72.66,1.3482983860121367,0.9410649185633426,1.77
176,228800.0,176.0,73.37227699999998,73.2347226,72.66,0.9202410635649694,0.7508300159963733,1.77
178,231400.0,178.0,72.21264393333333,72.28424233333332,72.66,1.263196817981876,0.8405794685885934,1.77
180,234000.0,180.0,72.85075693333334,73.06566433333333,72.66,1.0642195523282836,0.992180292883166,1.77
182,236600.0,182.0,72.7266246,73.24080286666666,72.66,1.3313138913953502,0.6880561966692675,1.77
184,239200.0,184.0,72.89658506666666,72.7682604,72.66,0.980176057447614,1.1598401680708323,1.77
186,241800.0,186.0,73.08258053333334,72.97169373333334,72.66,0.7106915525907429,0.7580783768355591,1.77
188,244400.0,188.0,72.91087773333335,73.1797852,72.66,0.6640100487400603,0.8926863537415729,1.77
190,247000.0,190.0,72.07186446666667,72.68591599999999,72.66,1.557280628318156,0.7669876320828543,1.77
192,249600.0,192.0,70.9888842,71.72099066666667,72.66,1.4969107637518893,1.019277966811141,1.77
194,252200.0,194.0,72.83150926666667,73.01692913333333,72.66,1.5022908801175578,0.7882054566528981,1.77
196,254800.0,196.0,72.94399806666667,73.20680406666666,72.66,0.980609888971174,0.896187157185144,1.77
198,257400.0,198.0,72.80129186666666,72.59144426666667,72.66,1.0156384802950458,0.9564899233367082,1.77


==> figures/corrsparse/undiscounted/data/corrsparse1300g99f2disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.974358974358973,12.974358974358974,76.8,6.270415863938215,6.270415863938214,2.25
2,2600.0,2.0,21.28205128205128,18.302564102564098,76.8,8.583496702121325,8.607803358958158,2.25
4,5200.0,4.0,30.4051282051282,29.835897435897433,76.8,11.222061429595175,10.909810044047276,2.25
6,7800.0,6.0,41.6,37.217948717948715,76.8,11.564254009401182,12.638316473964288,2.25
8,10400.0,8.0,51.49743589743589,43.07948717948718,76.8,9.469469244809416,13.342561982112148,2.25
10,13000.0,10.0,56.52820512820512,48.13333333333334,76.8,7.49539767232055,11.331595497685422,2.25
12,15600.0,12.0,63.78974358974358,53.55384615384616,76.8,5.395366173831582,10.226380045614569,2.25
14,18200.0,14.0,64.45128205128205,59.93333333333332,76.8,5.136350027226682,7.783585447852374,2.25
16,20800.0,16.0,67.74871794871794,63.15384615384615,76.8,3.307481740438717,6.6816232918801735,2.25
18,23400.0,18.0,71.18461538461538,68.37948717948717,76.8,2.8968555160043565,4.396312116235814,2.25
20,26000.0,20.0,71.15384615384615,71.24615384615385,76.8,3.9319402634540945,3.469656849685479,2.25
22,28600.0,22.0,70.55384615384614,72.65128205128205,76.8,3.797501527644917,2.295617615940195,2.25
24,31200.0,24.0,69.47692307692309,72.82307692307693,76.8,3.3656099212102473,2.9352824214861517,2.25
26,33800.0,26.0,71.66153846153846,74.22307692307692,76.8,4.564428727498713,1.9388060700471832,2.25
28,36400.0,28.0,73.03589743589743,73.9102564102564,76.8,2.7834563219036954,1.4747095425653003,2.25
30,39000.0,30.0,73.2,75.17179487179486,76.8,2.5682864704084,1.1955928526819557,2.25
32,41600.0,32.0,72.14871794871793,75.45897435897436,76.8,3.7387923060501724,1.6966204840851458,2.25
34,44200.0,34.0,72.36923076923078,73.35641025641027,76.8,4.15216989488977,3.1690679087410825,2.25
36,46800.0,36.0,72.27179487179487,76.4102564102564,76.8,2.91119093263247,1.284730531032002,2.25
38,49400.0,38.0,74.16410256410255,75.84102564102564,76.8,2.6890463957867743,2.0790350660518753,2.25
40,52000.0,40.0,73.28205128205128,74.7102564102564,76.8,2.4983721371174625,2.972995814478752,2.25
42,54600.0,42.0,73.8,74.97692307692309,76.8,2.4078978496138257,3.197696553601543,2.25
44,57200.0,44.0,76.06666666666666,75.25384615384615,76.8,1.5172353934944993,2.508301413310041,2.25
46,59800.0,46.0,76.51794871794873,76.22820512820513,76.8,1.3165619272083056,1.5342528378666473,2.25
48,62400.0,48.0,73.59487179487179,74.75897435897437,76.8,4.512375656084733,2.0792731621717957,2.25
50,65000.0,50.0,75.9897435897436,76.8948717948718,76.8,2.0399332186239136,1.2928790797598049,2.25
52,67600.0,52.0,74.63589743589743,75.54102564102564,76.8,3.243013612533939,1.288240841140328,2.25
54,70200.0,54.0,75.06153846153846,75.26923076923077,76.8,3.7140051624731294,2.2207647491361877,2.25
56,72800.0,56.0,74.8923076923077,76.36153846153847,76.8,2.076887729740365,2.2921639640594664,2.25
58,75400.0,58.0,75.42051282051281,76.92564102564103,76.8,2.3429565052216628,1.033315466834579,2.25
60,78000.0,60.0,76.51282051282051,77.06153846153848,76.8,1.3117340269096556,0.837935784980069,2.25
62,80600.0,62.0,76.74871794871795,77.1153846153846,76.8,1.096231976742708,1.0093409153986077,2.25
64,83200.0,64.0,77.32820512820513,76.53846153846153,76.8,0.7458927218356539,0.7155849292201596,2.25
66,85800.0,66.0,76.56923076923076,77.33846153846156,76.8,0.9804818276402048,0.9159690924391215,2.25
68,88400.0,68.0,76.56410256410257,77.18205128205129,76.8,2.0229146763664714,1.025513217335851,2.25
70,91000.0,70.0,75.94871794871796,77.3025641025641,76.8,1.333124896265274,0.8422970360850078,2.25
72,93600.0,72.0,76.05641025641027,77.15641025641024,76.8,1.788928674170967,1.3028816448531646,2.25
74,96200.0,74.0,77.62051282051283,76.58461538461536,76.8,0.8771109094582545,1.157604892744263,2.25
76,98800.0,76.0,76.89230769230768,76.94358974358974,76.8,0.9922606092321681,1.2816048114213439,2.25
78,101400.0,78.0,77.06153846153846,77.12307692307692,76.8,0.9018414449599607,0.8551331635576839,2.25
80,104000.0,80.0,76.90256410256411,77.13589743589745,76.8,1.1176796652638017,0.9854323946506489,2.25
82,106600.0,82.0,76.27179487179487,77.16923076923077,76.8,1.0372676337090598,0.6510795049469759,2.25
84,109200.0,84.0,76.31282051282051,76.5179487179487,76.8,1.6045867841960602,0.5067614126437905,2.25
86,111800.0,86.0,76.87179487179488,77.2025641025641,76.8,1.132067706514221,0.7022411006209126,2.25
88,114400.0,88.0,76.64102564102565,76.90769230769232,76.8,0.7305929312003214,0.5817079082037633,2.25
90,117000.0,90.0,77.45641025641025,76.92820512820512,76.8,1.0707768726190288,0.8813910333505963,2.25
92,119600.0,92.0,77.75897435897437,77.21794871794873,76.8,1.121595777477833,0.7043670919479094,2.25
94,122200.0,94.0,76.13333333333334,76.94102564102565,76.8,0.9727924126259816,0.9787199880853559,2.25
96,124800.0,96.0,78.19487179487182,77.62820512820512,76.8,0.8757737673659785,0.613485113998314,2.25
98,127400.0,98.0,76.11794871794872,76.91794871794872,76.8,1.194865926840805,0.6973470058987746,2.25
100,130000.0,100.0,76.28717948717949,77.41538461538462,76.8,1.2117917238295146,0.5734166115381585,2.25
102,132600.0,102.0,76.8974358974359,76.69999999999999,76.8,1.0715502669395076,0.8627197542417672,2.25
104,135200.0,104.0,76.67179487179487,76.93846153846154,76.8,1.4244809880425786,0.7217632409155259,2.25
106,137800.0,106.0,77.84615384615384,77.64358974358974,76.8,1.186732529253952,0.6520744215488136,2.25
108,140400.0,108.0,75.94871794871796,77.12820512820512,76.8,1.2247450403095632,0.9585853116406408,2.25
110,143000.0,110.0,76.7230769230769,77.25384615384615,76.8,0.7690117595918377,0.6335418039537731,2.25
112,145600.0,112.0,76.86666666666666,77.12820512820511,76.8,0.7908598420488322,0.9682329273135046,2.25
114,148200.0,114.0,76.33333333333333,76.42564102564103,76.8,0.8764425934130219,0.5507821316670172,2.25
116,150800.0,116.0,76.97948717948718,77.23589743589744,76.8,1.172124874065576,0.9229098637051272,2.25
118,153400.0,118.0,76.36410256410257,77.39487179487179,76.8,1.1949166569473306,0.6369082200945583,2.25
120,156000.0,120.0,76.99999999999999,77.12564102564102,76.8,1.1712223793682133,0.4292419192049136,2.25
122,158600.0,122.0,76.54358974358975,76.71538461538462,76.8,1.5715054394774626,0.7847985413842479,2.25
124,161200.0,124.0,78.0974358974359,77.24615384615385,76.8,1.0625366778627636,0.6772804153954537,2.25
126,163800.0,126.0,77.31794871794871,77.58205128205128,76.8,1.006721745339792,0.5269914433989752,2.25
128,166400.0,128.0,76.96923076923078,76.84102564102565,76.8,1.0010794352926955,0.6110595338703222,2.25
130,169000.0,130.0,76.26666666666668,76.90769230769232,76.8,0.9421292093075462,0.7172348656231685,2.25
132,171600.0,132.0,77.65128205128205,76.84102564102564,76.8,0.7606990171522982,0.8662160426627382,2.25
134,174200.0,134.0,76.81025641025641,77.1153846153846,76.8,1.2864751037593358,0.8859679173417293,2.25
136,176800.0,136.0,76.42564102564101,76.62307692307692,76.8,1.1177158211105824,0.9833883829073224,2.25
138,179400.0,138.0,76.41025641025641,77.33333333333331,76.8,1.277317197269878,0.8493977621848071,2.25
140,182000.0,140.0,75.77435897435899,77.7025641025641,76.8,1.3587063179621643,0.8772145680380933,2.25
142,184600.0,142.0,77.9128205128205,76.93589743589742,76.8,1.263495862868345,0.8440583677455592,2.25
144,187200.0,144.0,77.76923076923077,76.52307692307691,76.8,1.1169140919324985,0.7962049339899411,2.25
146,189800.0,146.0,78.39487179487179,77.4051282051282,76.8,1.0902622135230795,0.8796125722576521,2.25
148,192400.0,148.0,77.39487179487179,76.81794871794871,76.8,1.0365856202688457,1.0648067163346764,2.25
150,195000.0,150.0,78.13846153846153,77.05641025641026,76.8,0.9573760414179631,0.9315718499360374,2.25
152,197600.0,152.0,76.89743589743588,76.84358974358973,76.8,1.3290263111721536,0.7175751917218912,2.25
154,200200.0,154.0,77.75384615384614,78.06410256410255,76.8,1.045352662543186,0.5400011720671363,2.25
156,202800.0,156.0,77.08205128205128,77.23589743589743,76.8,1.094202587693316,0.9507329826483457,2.25
158,205400.0,158.0,77.42051282051284,77.21538461538462,76.8,0.9788386895197859,0.8723736938204603,2.25
160,208000.0,160.0,76.65641025641024,77.52307692307691,76.8,1.64429062037984,0.6487477735112197,2.25
162,210600.0,162.0,76.83589743589742,77.4,76.8,1.0639049797819453,1.001876380820387,2.25
164,213200.0,164.0,77.34358974358975,77.84871794871795,76.8,1.1305674425840264,0.9078335160817338,2.25
166,215800.0,166.0,77.12307692307692,76.9,76.8,1.1314547437756224,0.6308650967383661,2.25
168,218400.0,168.0,77.43589743589743,76.64615384615384,76.8,1.242841465951861,1.1350207482166637,2.25
170,221000.0,170.0,77.42564102564103,77.1923076923077,76.8,1.1557546697415542,0.7145959663577596,2.25
172,223600.0,172.0,77.16923076923077,76.3974358974359,76.8,0.9446280218537189,0.8961907806971297,2.25
174,226200.0,174.0,77.77948717948718,77.22307692307692,76.8,1.1220460644576262,0.8357748307127099,2.25
176,228800.0,176.0,77.1846153846154,77.03846153846156,76.8,1.1445051982623058,0.5998434685142982,2.25
178,231400.0,178.0,76.29743589743589,77.16923076923077,76.8,1.0771173203739972,0.8586877966699538,2.25
180,234000.0,180.0,77.95897435897436,76.6,76.8,1.1841644560046474,0.9022614387631928,2.25
182,236600.0,182.0,78.1076923076923,76.8897435897436,76.8,0.9369606515699588,0.7153331089505804,2.25
184,239200.0,184.0,76.24102564102563,77.73333333333332,76.8,1.113187239269953,0.6023002406091376,2.25
186,241800.0,186.0,77.16410256410258,77.17435897435897,76.8,0.8903038090497554,0.5905445417921129,2.25
188,244400.0,188.0,76.67692307692307,77.6,76.8,1.4155688382525555,0.6614705876530307,2.25
190,247000.0,190.0,78.06666666666666,77.23333333333335,76.8,0.8137028612698525,0.798538355301193,2.25
192,249600.0,192.0,77.16923076923077,77.41794871794873,76.8,1.1836808994804604,1.0211792578914602,2.25
194,252200.0,194.0,76.81025641025641,76.56923076923076,76.8,0.9786322429888108,0.9412637910067259,2.25
196,254800.0,196.0,78.37948717948719,76.59230769230768,76.8,0.772376335924023,0.7056257720474175,2.25
198,257400.0,198.0,76.11794871794872,77.37948717948717,76.8,0.9932850308382775,1.1189444247721543,2.25


==> figures/corrsparse/undiscounted/data/corrsparse1300g99f2disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,6.5354244800000005,6.53542448,43.08,3.2908036436018415,3.2908036436018415,1.99
2,2600.0,2.0,10.70371728,9.287970736666667,43.08,4.41213794078143,4.472947495833007,1.99
4,5200.0,4.0,15.798301433333334,15.434672233333334,43.08,5.917961260591677,5.83201851211281,1.99
6,7800.0,6.0,21.62086386666667,19.62018219333333,43.08,6.3147988566894,6.879460964593022,1.99
8,10400.0,8.0,27.4172385,22.89207946666667,43.08,5.327806473640174,7.326368846174177,1.99
10,13000.0,10.0,29.94469673333333,25.593466804,43.08,4.337694911654853,6.235555618816892,1.99
12,15600.0,12.0,34.274521199999995,28.370375086666666,43.08,3.220620729951538,5.741061889699472,1.99
14,18200.0,14.0,34.73199133333333,32.189908333333335,43.08,3.1642131615274676,4.64112715540631,1.99
16,20800.0,16.0,36.54554113333332,33.915316733333334,43.08,2.210446726087511,3.9795784104348733,1.99
18,23400.0,18.0,39.03672113333334,37.24503413333333,43.08,1.8738843878658895,2.7883231712574075,1.99
20,26000.0,20.0,38.97696586666666,39.05835046666666,43.08,2.5781557267602646,2.299600889673737,1.99
22,28600.0,22.0,38.62221033333333,39.89255806666666,43.08,2.5255535234420763,1.629569855771705,1.99
24,31200.0,24.0,37.73317126666667,40.15313326666667,43.08,2.222286370144064,2.027356661800141,1.99
26,33800.0,26.0,39.412347733333334,41.02900926666667,43.08,3.0495921063393907,1.3735062287654756,1.99
28,36400.0,28.0,40.306912399999995,40.759087799999996,43.08,1.8430948928519566,1.0739440903692188,1.99
30,39000.0,30.0,40.25036426666667,41.66570673333334,43.08,1.8662744639399318,0.8637547654165345,1.99
32,41600.0,32.0,39.687552,41.892691266666674,43.08,2.4707777838604135,1.2430656628831427,1.99
34,44200.0,34.0,39.75822406666667,40.5136854,43.08,2.840933149006762,2.1395775808922517,1.99
36,46800.0,36.0,39.604805533333334,42.61436453333333,43.08,2.043534260803779,0.9434117084959855,1.99
38,49400.0,38.0,41.059515,42.29663300000001,43.08,1.8354146968427267,1.4546713785850818,1.99
40,52000.0,40.0,40.33201713333334,41.480486733333336,43.08,1.7322954112079254,1.9843026552198084,1.99
42,54600.0,42.0,40.68745320000001,41.67589206666666,43.08,1.7102701683067305,2.1675203390934437,1.99
44,57200.0,44.0,42.39971166666666,41.813758066666665,43.08,1.080798901326489,1.7129864445948677,1.99
46,59800.0,46.0,42.64124646666667,42.5156626,43.08,1.0115181810861207,1.13197196292706,1.99
48,62400.0,48.0,41.03512646666666,41.43236579999999,43.08,2.8916027194592093,1.4168193071180133,1.99
50,65000.0,50.0,42.44234553333333,42.99522066666667,43.08,1.4075422968742535,0.9585149157621854,1.99
52,67600.0,52.0,41.523380333333336,41.963153600000005,43.08,2.1072563667631945,0.9442434017020958,1.99
54,70200.0,54.0,41.790468000000004,41.7706532,43.08,2.4989390839003067,1.5414861634235917,1.99
56,72800.0,56.0,41.56757606666667,42.67124820000001,43.08,1.4114426435972056,1.5679513832329335,1.99
58,75400.0,58.0,42.0925142,43.0452802,43.08,1.489491685278132,0.7384626349196068,1.99
60,78000.0,60.0,42.655069133333335,43.09185853333334,43.08,0.9857377726748597,0.6437489055861066,1.99
62,80600.0,62.0,42.821503533333335,43.19512686666667,43.08,0.8611482709125354,0.7419747383616193,1.99
64,83200.0,64.0,43.2607756,42.67290046666666,43.08,0.5911305951660792,0.5582574389816067,1.99
66,85800.0,66.0,42.737203133333324,43.31010906666666,43.08,0.7296350526220028,0.6922992707520054,1.99
68,88400.0,68.0,42.80693326666666,43.176642133333324,43.08,1.4468707189487133,0.7736556372075748,1.99
70,91000.0,70.0,42.339860599999994,43.269098466666655,43.08,0.9581955566502952,0.6539115292017651,1.99
72,93600.0,72.0,42.416036733333335,43.18912433333333,43.08,1.1626931549740194,0.9357189441796445,1.99
74,96200.0,74.0,43.515195333333324,42.76815993333334,43.08,0.6383077267530491,0.8389640859525658,1.99
76,98800.0,76.0,42.919397999999994,43.04772546666666,43.08,0.7722170837584671,0.9074046327217302,1.99
78,101400.0,78.0,43.11308866666668,43.11956953333333,43.08,0.666694938833203,0.6643578447711158,1.99
80,104000.0,80.0,42.99687466666667,43.150313866666664,43.08,0.8364184736559239,0.7578140869982015,1.99
82,106600.0,82.0,42.45848073333333,43.12408286666666,43.08,0.7913243393343047,0.5122729110100309,1.99
84,109200.0,84.0,42.554226199999995,42.66406859999999,43.08,1.1713868433587522,0.3954194712652091,1.99
86,111800.0,86.0,42.91095433333333,43.23400013333333,43.08,0.8788072517233428,0.5310443416110315,1.99
88,114400.0,88.0,42.830850466666675,42.93802646666667,43.08,0.515636312440353,0.44954817312230205,1.99
90,117000.0,90.0,43.36601700000001,42.96987980000001,43.08,0.8237856676123461,0.6647788979711261,1.99
92,119600.0,92.0,43.60931866666668,43.2162192,43.08,0.8718682811381491,0.5361733137916905,1.99
94,122200.0,94.0,42.33941460000001,42.99600233333333,43.08,0.7287866211098581,0.7594299980926077,1.99
96,124800.0,96.0,43.924443600000004,43.48725213333333,43.08,0.6954625493744996,0.4733992229235116,1.99
98,127400.0,98.0,42.41250946666666,42.947246533333335,43.08,0.879944220706324,0.5233741371852305,1.99
100,130000.0,100.0,42.557412533333334,43.38182000000002,43.08,0.9053445009995911,0.4324466605680043,1.99
102,132600.0,102.0,42.967250199999995,42.8536462,43.08,0.8206023620588472,0.6539730062377291,1.99
104,135200.0,104.0,42.7666076,42.985580866666666,43.08,1.0909174918452405,0.542033222062916,1.99
106,137800.0,106.0,43.7031102,43.54079473333333,43.08,0.9217303825638553,0.4922077602599836,1.99
108,140400.0,108.0,42.250787466666665,43.10145086666666,43.08,0.9351829043962057,0.7279317969719099,1.99
110,143000.0,110.0,42.80470946666666,43.20557986666666,43.08,0.5927504827723742,0.48188267513355687,1.99
112,145600.0,112.0,42.886923333333336,43.14056006666667,43.08,0.6173533159817047,0.7284035050519475,1.99
114,148200.0,114.0,42.470741399999994,42.583918399999995,43.08,0.6749014503727829,0.41305842371009405,1.99
116,150800.0,116.0,43.04624666666666,43.1866864,43.08,0.9068613707375182,0.6929805070165669,1.99
118,153400.0,118.0,42.60432686666666,43.33859053333332,43.08,0.8899192995791843,0.485393291718891,1.99
120,156000.0,120.0,43.06248986666666,43.094335533333336,43.08,0.9041756005064837,0.32929704004693905,1.99
122,158600.0,122.0,42.71003486666666,42.81872846666667,43.08,1.1666293140664215,0.5890202157559822,1.99
124,161200.0,124.0,43.902554333333335,43.230745866666666,43.08,0.8147932486107303,0.5284915322882027,1.99
126,163800.0,126.0,43.23952213333333,43.45126453333334,43.08,0.7781285622170468,0.40716491600785526,1.99
128,166400.0,128.0,43.04067546666666,42.88803173333333,43.08,0.7774264798880047,0.46818961731520903,1.99
130,169000.0,130.0,42.45292013333333,42.945805933333325,43.08,0.7100645503025501,0.5361106500268745,1.99
132,171600.0,132.0,43.48978353333332,42.88977546666667,43.08,0.5812413672664385,0.6771531012246137,1.99
134,174200.0,134.0,42.91535546666666,43.106856333333326,43.08,0.9438271219422948,0.6640710102798036,1.99
136,176800.0,136.0,42.668338,42.74105493333333,43.08,0.8273834906811217,0.7471802124246791,1.99
138,179400.0,138.0,42.59836226666666,43.268330666666664,43.08,0.9773054849645599,0.639794617521451,1.99
140,182000.0,140.0,42.12847286666666,43.61461586666667,43.08,1.0297868868695144,0.6828970925098282,1.99
142,184600.0,142.0,43.76497866666667,43.01722879999999,43.08,0.9837744521041771,0.6448781813142105,1.99
144,187200.0,144.0,43.593374866666665,42.651837533333335,43.08,0.861226026387263,0.5971086343232074,1.99
146,189800.0,146.0,44.119145533333345,43.33094393333332,43.08,0.8582443192736908,0.671476553463689,1.99
148,192400.0,148.0,43.295140066666676,42.90401566666666,43.08,0.8025110114083941,0.7951492635715538,1.99
150,195000.0,150.0,43.94158186666666,43.0902484,43.08,0.7306743021924244,0.7109700579540793,1.99
152,197600.0,152.0,42.92789653333333,42.91108260000001,43.08,1.015614057392827,0.5639755916450421,1.99
154,200200.0,154.0,43.668951666666665,43.87036106666666,43.08,0.7758411223777787,0.4145414221593285,1.99
156,202800.0,156.0,43.06776373333333,43.19969240000001,43.08,0.8462492760784835,0.7315092698653433,1.99
158,205400.0,158.0,43.35752353333333,43.22099713333333,43.08,0.7085295630422276,0.6558591285266655,1.99
160,208000.0,160.0,42.8459754,43.44282093333334,43.08,1.1955811974709423,0.5060968227387104,1.99
162,210600.0,162.0,42.86491286666667,43.36176046666666,43.08,0.7927170005322902,0.7646142993401015,1.99
164,213200.0,164.0,43.26967106666667,43.7446922,43.08,0.8694091582496605,0.683485555665138,1.99
166,215800.0,166.0,43.13725906666668,42.965182933333345,43.08,0.8473768294938966,0.4756209019881231,1.99
168,218400.0,168.0,43.35489533333334,42.74326926666667,43.08,0.9660736581694463,0.8569774804724641,1.99
170,221000.0,170.0,43.37298733333333,43.172275600000006,43.08,0.8999421129403534,0.5367755894140082,1.99
172,223600.0,172.0,43.138309666666665,42.5921504,43.08,0.7286000429668671,0.6988777699508303,1.99
174,226200.0,174.0,43.61936866666667,43.197271666666666,43.08,0.8460086856464559,0.6467479064853522,1.99
176,228800.0,176.0,43.186081533333336,43.08879973333334,43.08,0.8637414590522614,0.449510555816839,1.99
178,231400.0,178.0,42.4591752,43.14441706666668,43.08,0.8281987678463556,0.6708450702763422,1.99
180,234000.0,180.0,43.777494600000004,42.73636446666667,43.08,0.923941617696487,0.6769532983929523,1.99
182,236600.0,182.0,43.87107026666667,42.9509214,43.08,0.7401200394505457,0.5409246523371027,1.99
184,239200.0,184.0,42.47380866666666,43.62703066666666,43.08,0.8144965468822417,0.4783586795438623,1.99
186,241800.0,186.0,43.168805,43.1476672,43.08,0.662887307834075,0.4555855053686918,1.99
188,244400.0,188.0,42.792050333333336,43.49124913333333,43.08,1.08577200272892,0.49987844211365917,1.99
190,247000.0,190.0,43.86128453333334,43.21338286666666,43.08,0.635350403164718,0.6092886899574439,1.99
192,249600.0,192.0,43.164954,43.37755106666667,43.08,0.923331875178571,0.7328372751958184,1.99
194,252200.0,194.0,42.88080146666667,42.706684,43.08,0.7241570689144812,0.7112142806563436,1.99
196,254800.0,196.0,44.08719753333334,42.69632326666667,43.08,0.5946897749127061,0.5397593307678362,1.99
198,257400.0,198.0,42.33089333333333,43.336997466666666,43.08,0.748653908650914,0.8580735131098691,1.99


==> figures/corrsparse/undiscounted/data/corrsparse2500g995f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.568000000000001,12.568000000000003,76.8,6.70526212751481,6.7052621275148105,2.25
1,2500.0,1.0,18.018666666666668,16.424242424242422,76.8,7.649043603169493,7.814733359589531,2.25
2,5000.0,2.0,27.085333333333335,22.990909090909092,76.8,10.385169303099135,8.982294910179887,2.25
3,7500.0,3.0,35.64533333333333,29.38030303030303,76.8,11.473639015714303,9.651762288055803,2.25
4,10000.0,4.0,40.274666666666675,36.48333333333334,76.8,11.617030338502047,10.093204875057916,2.25
5,12500.0,5.0,47.688,41.446969696969695,76.8,11.041222181057876,10.163957548517029,2.25
6,15000.0,6.0,52.51733333333333,48.18939393939395,76.8,9.706702326635352,9.739063748307773,2.25
7,17500.0,7.0,57.96,53.409090909090914,76.8,8.225743874598143,9.660245766826126,2.25
8,20000.0,8.0,61.120000000000005,58.681818181818194,76.8,7.853114932741304,9.54931538890062,2.25
9,22500.0,9.0,62.48,61.053030303030305,76.8,6.296617200638593,7.817381552496495,2.25
10,25000.0,10.0,66.22666666666667,63.5090909090909,76.8,3.8924363786270493,6.354367133695438,2.25
11,27500.0,11.0,66.58933333333333,64.58939393939394,76.8,4.189253813880002,6.204015349814062,2.25
12,30000.0,12.0,68.13066666666668,66.41818181818182,76.8,3.7200611671848938,4.841044754242657,2.25
13,32500.0,13.0,70.19733333333333,69.5681818181818,76.8,4.041416482059687,3.2953387978279505,2.25
14,35000.0,14.0,71.93066666666667,70.37272727272726,76.8,3.009947135149891,2.6643819341971975,2.25
15,37500.0,15.0,73.0,70.48939393939395,76.8,2.0928085028709353,3.1288174442705143,2.25
16,40000.0,16.0,72.79466666666666,71.46818181818182,76.8,1.8904914265253687,2.640118395931567,2.25
17,42500.0,17.0,72.74666666666668,72.95606060606062,76.8,1.9606154885458604,2.140574659961645,2.25
18,45000.0,18.0,73.25066666666666,73.4469696969697,76.8,3.4816228184437414,1.8513228421016084,2.25
19,47500.0,19.0,73.41599999999998,73.51363636363635,76.8,2.752948395961439,2.213134862487875,2.25
20,50000.0,20.0,73.27466666666666,73.19545454545454,76.8,1.5417136978733659,2.4043646764069195,2.25
21,52500.0,21.0,75.50933333333333,74.9439393939394,76.8,1.4263814969656345,1.6817814593133418,2.25
22,55000.0,22.0,74.62933333333335,75.45454545454545,76.8,1.5377501175264439,1.4931582025406775,2.25
23,57500.0,23.0,74.88266666666668,75.20909090909092,76.8,0.9945363814346045,1.1854500625806046,2.25
24,60000.0,24.0,75.30666666666666,75.55454545454546,76.8,0.94672426090842,1.0221177561504418,2.25
25,62500.0,25.0,74.67733333333332,75.27575757575757,76.8,0.8298546626952437,1.8691776949286691,2.25
26,65000.0,26.0,76.02933333333333,75.30454545454545,76.8,1.1971341229774712,1.9466756647212702,2.25
27,67500.0,27.0,75.09866666666667,75.16060606060606,76.8,1.5739100944496074,2.188710855741295,2.25
28,70000.0,28.0,76.344,75.08939393939394,76.8,1.262297892392196,1.7122432511435473,2.25
29,72500.0,29.0,75.36533333333334,75.98484848484848,76.8,1.0756745816821356,0.923376801461791,2.25
30,75000.0,30.0,77.07733333333333,76.20151515151515,76.8,1.0271554766859423,0.8401027260929079,2.25
31,77500.0,31.0,76.82933333333334,76.57727272727271,76.8,1.0141744771856647,0.7015377196448399,2.25
32,80000.0,32.0,75.736,76.96666666666667,76.8,1.0528276421903067,0.707484623897742,2.25
33,82500.0,33.0,75.73066666666668,76.8530303030303,76.8,0.8877479614027932,0.8486879231729999,2.25
34,85000.0,34.0,76.80266666666668,76.61818181818181,76.8,1.1685420960977804,0.7543287516492656,2.25
35,87500.0,35.0,75.8,76.2909090909091,76.8,0.80930676112337,0.8483691921174805,2.25
36,90000.0,36.0,75.86399999999999,76.76212121212122,76.8,0.7674768707220643,0.7214941789510004,2.25
37,92500.0,37.0,76.64800000000001,76.77575757575757,76.8,0.9051101833576821,0.9603181477210365,2.25
38,95000.0,38.0,75.58133333333333,75.75606060606063,76.8,1.1899563987480724,0.9312684339062524,2.25
39,97500.0,39.0,75.74133333333333,75.45454545454545,76.8,1.2705609916836533,1.4136131902352145,2.25
40,100000.0,40.0,75.06933333333333,76.14848484848486,76.8,1.408535110167586,1.4359021758839607,2.25
41,102500.0,41.0,75.54400000000001,76.64848484848486,76.8,0.9822740974697438,1.7476704092714141,2.25
42,105000.0,42.0,75.368,76.8590909090909,76.8,1.1318889413601196,1.185487259262316,2.25
43,107500.0,43.0,76.71733333333334,76.37424242424244,76.8,1.5943726567167176,1.040952851152548,2.25
44,110000.0,44.0,76.16000000000001,76.00909090909092,76.8,1.2757778364589978,1.2423119529448925,2.25
45,112500.0,45.0,75.80000000000001,76.11212121212121,76.8,1.1149596093531327,0.9559238819459878,2.25
46,115000.0,46.0,75.55199999999998,76.48939393939395,76.8,1.777192717098139,0.9096474775734661,2.25
47,117500.0,47.0,76.06133333333334,76.69848484848485,76.8,1.1207481424225987,1.2197573754036277,2.25
48,120000.0,48.0,75.16266666666665,76.67575757575757,76.8,2.31869056057205,1.3235887533524986,2.25
49,122500.0,49.0,75.07199999999999,76.70757575757577,76.8,2.39249146618146,0.7486448405457613,2.25
50,125000.0,50.0,74.28,77.31969696969698,76.8,1.9871646445235591,0.6336733056875499,2.25
51,127500.0,51.0,76.06133333333334,77.26363636363637,76.8,1.256464286652268,0.7181486237054473,2.25
52,130000.0,52.0,76.82933333333334,76.93181818181819,76.8,0.9540769034676247,0.527353299312411,2.25
53,132500.0,53.0,76.6,76.70909090909093,76.8,0.8104199063037217,0.5401616749437644,2.25
54,135000.0,54.0,76.8,76.72424242424243,76.8,0.9358506851463472,0.4037666808164045,2.25
55,137500.0,55.0,76.56266666666666,76.5409090909091,76.8,1.0468601471900698,0.4718585895777574,2.25
56,140000.0,56.0,76.11200000000001,76.75757575757576,76.8,0.8804474750791966,0.6502031534850923,2.25
57,142500.0,57.0,77.05333333333333,77.20757575757577,76.8,1.3051954028136639,0.6339432462173163,2.25
58,145000.0,58.0,76.32000000000001,76.97424242424242,76.8,0.9329563398621008,0.8672823617899373,2.25
59,147500.0,59.0,75.61333333333333,76.92272727272727,76.8,1.5684819407501183,0.7901269314865947,2.25
60,150000.0,60.0,76.58399999999999,77.11666666666669,76.8,1.201151227810683,0.7510676178038973,2.25
61,152500.0,61.0,76.27733333333332,77.0969696969697,76.8,0.8638232242751045,0.5322218408797195,2.25
62,155000.0,62.0,77.10133333333332,76.78181818181818,76.8,0.9014709653236095,0.45827341396456706,2.25
63,157500.0,63.0,77.07733333333334,76.4,76.8,0.9869814211227499,0.5667501529814509,2.25
64,160000.0,64.0,76.85066666666667,76.83939393939394,76.8,1.1058684706788071,0.5941393198868163,2.25
65,162500.0,65.0,76.80533333333332,76.6030303030303,76.8,0.8222949296189518,0.8500481134405034,2.25
66,165000.0,66.0,76.09066666666668,76.6060606060606,76.8,0.693729174660267,0.915212876396262,2.25
67,167500.0,67.0,76.81333333333332,76.70151515151515,76.8,1.0792191301601846,0.8611697934565065,2.25
68,170000.0,68.0,75.64533333333334,76.5469696969697,76.8,2.0389476096340955,0.8137237037560622,2.25
69,172500.0,69.0,75.92533333333334,77.25,76.8,2.5093102740326723,0.8345324045545546,2.25
70,175000.0,70.0,75.68533333333333,77.21212121212122,76.8,3.5288931952461833,0.7154155530383944,2.25
71,177500.0,71.0,76.56266666666666,77.55,76.8,2.682970407580485,0.6532145346536836,2.25
72,180000.0,72.0,76.40799999999999,77.53636363636363,76.8,1.1985192281292603,0.5954638617514698,2.25
73,182500.0,73.0,75.17066666666666,76.79242424242425,76.8,2.6298441346879464,0.6453181808813874,2.25
74,185000.0,74.0,76.16799999999999,76.74393939393941,76.8,1.6414263244494274,0.580611327025313,2.25
75,187500.0,75.0,76.26933333333334,77.1909090909091,76.8,1.3150747577386928,0.7196575187911377,2.25
76,190000.0,76.0,76.16266666666667,77.0681818181818,76.8,1.8282050209236298,0.5795704308343554,2.25
77,192500.0,77.0,75.09333333333333,76.96666666666667,76.8,2.844705864875886,0.6058162408366605,2.25
78,195000.0,78.0,76.14399999999999,76.88787878787879,76.8,2.1269104260886125,0.6918879852580719,2.25
79,197500.0,79.0,76.28533333333334,77.45909090909092,76.8,1.2216961125643375,0.4978331833260708,2.25
80,200000.0,80.0,76.82400000000001,77.59545454545454,76.8,0.8297997957633453,0.3570114314235976,2.25
81,202500.0,81.0,77.54133333333334,77.2560606060606,76.8,0.999998525059653,0.5021592785019642,2.25
82,205000.0,82.0,76.39200000000001,77.05909090909091,76.8,0.9771546533891148,0.454136485109309,2.25
83,207500.0,83.0,76.88799999999999,77.66969696969699,76.8,1.1107668911642374,0.4351567136236011,2.25
84,210000.0,84.0,76.90933333333334,77.4590909090909,76.8,1.1415084672277254,0.507951887413107,2.25
85,212500.0,85.0,77.2026666666667,76.63333333333334,76.8,1.0767305452037739,0.8079962808316454,2.25
86,215000.0,86.0,76.432,77.0969696969697,76.8,1.3714438695104432,0.587871999127728,2.25
87,217500.0,87.0,76.83200000000001,77.68636363636362,76.8,1.0327713466719863,0.5212507681232267,2.25
88,220000.0,88.0,77.93866666666668,77.5909090909091,76.8,0.6727134898712938,0.7339778935426912,2.25
89,222500.0,89.0,76.51733333333333,76.72727272727272,76.8,0.7223951701245371,0.42887195235308967,2.25
90,225000.0,90.0,77.17866666666667,76.72878787878788,76.8,0.8505463938939063,0.7624949741563631,2.25
91,227500.0,91.0,77.06400000000001,77.2712121212121,76.8,0.32622105072753615,0.585888423621931,2.25
92,230000.0,92.0,76.74933333333335,77.35151515151513,76.8,0.8546348536703535,0.4613052497596034,2.25
93,232500.0,93.0,77.13599999999998,77.15909090909093,76.8,1.0778800967660747,0.6758263044272091,2.25
94,235000.0,94.0,76.78933333333335,76.69090909090912,76.8,0.8529390484653857,0.744094896048258,2.25
95,237500.0,95.0,77.16266666666667,77.08484848484846,76.8,0.6770688906006966,0.6120957778494277,2.25
96,240000.0,96.0,76.74666666666666,77.48181818181818,76.8,0.7606790422987824,0.7563369857387174,2.25
97,242500.0,97.0,76.99733333333333,77.16060606060606,76.8,0.6266102708997326,0.7497936953680747,2.25
98,245000.0,98.0,76.89333333333335,76.80151515151515,76.8,1.151994959659755,0.7868236266191961,2.25


==> figures/corrsparse/undiscounted/data/corrsparse2500g995f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,8.842785746666666,8.842785746666667,57.39,4.793793983323122,4.793793983323122,1.51
1,2500.0,1.0,12.721988070000002,11.551405870666665,57.39,5.433663541307077,5.5740602471822545,1.51
2,5000.0,2.0,19.18625278333333,16.308882073333333,57.39,7.458600447140293,6.4946906645477105,1.51
3,7500.0,3.0,25.51847838546667,20.92220091333333,57.39,8.341370837438543,7.052931729118235,1.51
4,10000.0,4.0,29.00128048,26.086044513333334,57.39,8.536493685900998,7.356581499471146,1.51
5,12500.0,5.0,34.479911613333336,29.744655653333332,57.39,8.115168281615233,7.418280373317102,1.51
6,15000.0,6.0,38.08535886666667,34.778569280000006,57.39,7.247021022783575,7.1304338942645025,1.51
7,17500.0,7.0,42.16862913333333,38.68195583333333,57.39,6.163501697764974,7.1055614741040785,1.51
8,20000.0,8.0,44.505261199999985,42.74310143333333,57.39,5.9629143550955765,7.089102345860969,1.51
9,22500.0,9.0,45.52882953333334,44.4511596,57.39,4.802307818452006,5.873659483742781,1.51
10,25000.0,10.0,48.29917579999999,46.327607333333326,57.39,3.119012036872429,4.870029939078235,1.51
11,27500.0,11.0,48.68045426666666,47.20080106666667,57.39,3.316595218927207,4.827491530960747,1.51
12,30000.0,12.0,49.793906400000004,48.61033173333333,57.39,3.0234358461436224,3.8337043799487702,1.51
13,32500.0,13.0,51.626704600000004,51.080004066666675,57.39,3.203928395429102,2.6785855143564348,1.51
14,35000.0,14.0,53.11626033333333,51.69594073333333,57.39,2.367575752894875,2.185775501136635,1.51
15,37500.0,15.0,53.8518664,51.80828606666667,57.39,1.7315222273929216,2.566269125169387,1.51
16,40000.0,16.0,53.62792246666666,52.56500046666666,57.39,1.5865446726831969,2.1826249141778433,1.51
17,42500.0,17.0,53.61993620000001,53.79245399999999,57.39,1.6329106214274764,1.7948427532030875,1.51
18,45000.0,18.0,54.11650066666667,54.2227228,57.39,2.847665812138469,1.5596123729652427,1.51
19,47500.0,19.0,54.1911956,54.29965613333333,57.39,2.2831706811881527,1.8222208597696488,1.51
20,50000.0,20.0,54.04782853333333,54.01942146666667,57.39,1.289055977417238,1.984744258996937,1.51
21,52500.0,21.0,55.95634606666667,55.497134133333326,57.39,1.2170635938412426,1.4062456095347764,1.51
22,55000.0,22.0,55.19011906666666,55.94131766666666,57.39,1.3245320727613732,1.2378382502525165,1.51
23,57500.0,23.0,55.41157913333333,55.711323066666665,57.39,0.8451411626154425,0.996457210672857,1.51
24,60000.0,24.0,55.79387846666666,55.9908134,57.39,0.8071478320292431,0.8654534542314108,1.51
25,62500.0,25.0,55.22716093333334,55.77061813333332,57.39,0.7291311877582367,1.5669452749969903,1.51
26,65000.0,26.0,56.39954793333333,55.79472273333334,57.39,1.0310956426736728,1.6367100833483978,1.51
27,67500.0,27.0,55.60696399999999,55.71462673333334,57.39,1.3368225687539843,1.7821663448414695,1.51
28,70000.0,28.0,56.670226733333344,55.63598653333334,57.39,1.0802227723331497,1.4096533179843587,1.51
29,72500.0,29.0,55.82475053333334,56.364620266666655,57.39,0.9132379314762317,0.7865882621760106,1.51
30,75000.0,30.0,57.28857526666666,56.520847666666675,57.39,0.903841883616785,0.7207027092214308,1.51
31,77500.0,31.0,57.09800906666667,56.838465066666664,57.39,0.8667091784347124,0.6147687380560026,1.51
32,80000.0,32.0,56.183136999999995,57.185447999999994,57.39,0.9063760155967973,0.6224976904260083,1.51
33,82500.0,33.0,56.15257373333334,57.09162100000001,57.39,0.7380237867839564,0.7444012242378095,1.51
34,85000.0,34.0,57.094210266666664,56.89766253333334,57.39,0.9966450529972561,0.642478233928896,1.51
35,87500.0,35.0,56.169289733333336,56.613660933333335,57.39,0.7082078834717193,0.7289696674176249,1.51
36,90000.0,36.0,56.2688222,57.016272866666675,57.39,0.6486570952207131,0.629958005310591,1.51
37,92500.0,37.0,56.9245146,57.030543066666674,57.39,0.7961537248666235,0.8416354670972003,1.51
38,95000.0,38.0,56.0069098,56.17302886666666,57.39,1.0274773266700943,0.7937505056672333,1.51
39,97500.0,39.0,56.184922533333335,55.9308476,57.39,1.0247642745793686,1.2036358343281848,1.51
40,100000.0,40.0,55.56948379999999,56.522771533333334,57.39,1.2249722298442807,1.2014806063041061,1.51
41,102500.0,41.0,55.99420166666667,56.976395,57.39,0.8405126350184576,1.4209895920450515,1.51
42,105000.0,42.0,55.834211666666675,57.12779693333333,57.39,0.9332596901664291,0.9698188142165806,1.51
43,107500.0,43.0,57.0158846,56.68304580000001,57.39,1.352020977957619,0.8779348249369314,1.51
44,110000.0,44.0,56.55743213333334,56.38239913333334,57.39,1.0601068142010452,1.0384464303743446,1.51
45,112500.0,45.0,56.201497933333336,56.46515473333332,57.39,0.9371815842146323,0.8111433700210647,1.51
46,115000.0,46.0,56.052892799999995,56.79072399999998,57.39,1.425908367304078,0.78672730919604,1.51
47,117500.0,47.0,56.44581826666667,56.98063533333333,57.39,0.9521374875710138,1.0372410301501513,1.51
48,120000.0,48.0,55.74068666666667,56.96666433333333,57.39,1.9089294814243636,1.1370307490094034,1.51
49,122500.0,49.0,55.6710576,56.965250799999986,57.39,1.967493429665306,0.6618093587268237,1.51
50,125000.0,50.0,54.99199286666667,57.512646466666666,57.39,1.5958171637741303,0.5575517181090643,1.51
51,127500.0,51.0,56.45884733333333,57.45565786666667,57.39,1.032201456118006,0.6281370208518996,1.51
52,130000.0,52.0,57.09181733333333,57.15154926666666,57.39,0.8285850690927444,0.4602740924849508,1.51
53,132500.0,53.0,56.88263853333333,56.95754540000001,57.39,0.7060839879460699,0.4737751859046999,1.51
54,135000.0,54.0,57.079530933333324,56.9701866,57.39,0.8011042114590758,0.35461079259946676,1.51
55,137500.0,55.0,56.8559944,56.81271313333334,57.39,0.9178685946004003,0.4028983701798828,1.51
56,140000.0,56.0,56.454687666666665,57.0131034,57.39,0.7596438017231044,0.563845588231499,1.51
57,142500.0,57.0,57.262130199999994,57.40913073333333,57.39,1.126435884809522,0.5442689477982567,1.51
58,145000.0,58.0,56.63855106666666,57.207510266666674,57.39,0.8090325413521775,0.7578585740505477,1.51
59,147500.0,59.0,56.0500856,57.16014173333333,57.39,1.291411528456815,0.6953130065122928,1.51
60,150000.0,60.0,56.88721393333333,57.3288476,57.39,1.0350749726403816,0.6437928793953036,1.51
61,152500.0,61.0,56.61582033333334,57.308812533333324,57.39,0.7353764120638137,0.46285935109247867,1.51
62,155000.0,62.0,57.30743506666667,57.04329413333333,57.39,0.7833723498210884,0.40420510633568535,1.51
63,157500.0,63.0,57.316315066666675,56.697523,57.39,0.8441547767081133,0.5005774731149166,1.51
64,160000.0,64.0,57.10624646666666,57.08505066666667,57.39,0.9613912736785909,0.5185237462741111,1.51
65,162500.0,65.0,57.05514066666667,56.88621453333333,57.39,0.7245937165335551,0.7335995688157323,1.51
66,165000.0,66.0,56.426537933333336,56.889724599999994,57.39,0.6010269819108213,0.7880734466842203,1.51
67,167500.0,67.0,57.063916333333346,56.96893093333333,57.39,0.9551946129815267,0.7465369367117997,1.51
68,170000.0,68.0,56.12695273333333,56.83441533333333,57.39,1.681803126669187,0.7104288014091266,1.51
69,172500.0,69.0,56.3859146,57.43460466666667,57.39,2.0563796566493435,0.7362113305119949,1.51
70,175000.0,70.0,56.2532256,57.40254879999999,57.39,2.766600685753551,0.6283956013006268,1.51
71,177500.0,71.0,56.95893333333334,57.70494833333333,57.39,2.172977218457111,0.5731573774380277,1.51
72,180000.0,72.0,56.74792926666667,57.708680066666666,57.39,0.9979538118126807,0.521030185111526,1.51
73,182500.0,73.0,55.720058666666674,57.06467933333333,57.39,2.187784367921082,0.5589498129597064,1.51
74,185000.0,74.0,56.550222999999995,57.00206846666667,57.39,1.3824175768218225,0.5052911620594027,1.51
75,187500.0,75.0,56.63061566666667,57.390631199999994,57.39,1.1173448819217409,0.631082529301696,1.51
76,190000.0,76.0,56.547923399999995,57.294190400000005,57.39,1.5032151930051811,0.5082044095428196,1.51
77,192500.0,77.0,55.66030753333333,57.196368,57.39,2.3049467915420503,0.5225855120680032,1.51
78,195000.0,78.0,56.550868599999994,57.12104606666667,57.39,1.7189511028599505,0.6028733502843244,1.51
79,197500.0,79.0,56.61797746666666,57.617509000000005,57.39,1.0247377779152207,0.43017593355530026,1.51
80,200000.0,80.0,57.09276473333333,57.7272304,57.39,0.7020993175526585,0.3096018782021238,1.51
81,202500.0,81.0,57.70857166666668,57.43149666666667,57.39,0.8621541832717019,0.4428086938549285,1.51
82,205000.0,82.0,56.68109653333334,57.25821173333334,57.39,0.841816399004522,0.3961174351240104,1.51
83,207500.0,83.0,57.13271453333334,57.805280133333326,57.39,0.964566243086576,0.3862183378797313,1.51
84,210000.0,84.0,57.16963253333334,57.63398713333333,57.39,0.9748848909106268,0.44542925874777856,1.51
85,212500.0,85.0,57.40425426666666,56.9056342,57.39,0.9287055763834745,0.7077969790209135,1.51
86,215000.0,86.0,56.741022533333336,57.319709800000005,57.39,1.164656110535035,0.502002042561216,1.51
87,217500.0,87.0,57.08741340000002,57.82806033333332,57.39,0.9010411640523255,0.45371713799761226,1.51
88,220000.0,88.0,58.051159,57.74397786666667,57.39,0.5810003246397452,0.6443690518642781,1.51
89,222500.0,89.0,56.8319674,56.99024640000001,57.39,0.6270164583448486,0.37613053721385514,1.51
90,225000.0,90.0,57.37240553333333,56.99157713333334,57.39,0.7527671641451606,0.6668142286156733,1.51
91,227500.0,91.0,57.27362033333335,57.46811593333334,57.39,0.2867867977418764,0.514884461652093,1.51
92,230000.0,92.0,57.05003920000001,57.537590733333325,57.39,0.7312293693603531,0.4024935855987515,1.51
93,232500.0,93.0,57.3356438,57.35856939999999,57.39,0.9452486475247088,0.5961219535639487,1.51
94,235000.0,94.0,57.02411320000001,56.948029266666666,57.39,0.7374468691064158,0.6610350016020815,1.51
95,237500.0,95.0,57.361532133333334,57.29168413333333,57.39,0.5995596594881867,0.5457880937626267,1.51
96,240000.0,96.0,56.99118679999999,57.65109613333333,57.39,0.6713831329929698,0.6547939155728947,1.51
97,242500.0,97.0,57.213558199999994,57.370029599999995,57.39,0.5432800626098603,0.6414440084766525,1.51
98,245000.0,98.0,57.135419533333334,57.0573042,57.39,1.007654089691275,0.6722303808794837,1.51


==> figures/corrsparse/undiscounted/data/corrsparse2500g999f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.568000000000001,12.568000000000001,76.8,6.7052621275148105,6.7052621275148105,2.25
1,2500.0,1.0,18.349333333333334,18.087179487179483,76.8,8.271666808803634,7.785672008618596,2.25
2,5000.0,2.0,26.186666666666667,28.223931623931627,76.8,10.03557203014099,9.208129460544878,2.25
3,7500.0,3.0,34.20266666666667,34.86666666666667,76.8,10.865025572241588,9.4390514135283,2.25
4,10000.0,4.0,34.80533333333333,42.47521367521367,76.8,9.650917553033741,10.075591127644863,2.25
5,12500.0,5.0,41.312000000000005,49.44444444444445,76.8,9.813130903651269,8.875355619565621,2.25
6,15000.0,6.0,50.205333333333336,56.309401709401705,76.8,8.652382770830583,6.627274820635624,2.25
7,17500.0,7.0,55.31733333333334,61.603418803418805,76.8,7.726333914488476,4.312055623156693,2.25
8,20000.0,8.0,59.408,64.21196581196583,76.8,6.3527427492082325,3.6285312792684454,2.25
9,22500.0,9.0,59.52266666666666,66.68205128205128,76.8,6.604767523549211,3.3658900758648023,2.25
10,25000.0,10.0,63.92266666666668,68.39145299145298,76.8,5.489818910427367,2.130558152122198,2.25
11,27500.0,11.0,64.344,69.83247863247863,76.8,4.96524970596243,2.0955195120757173,2.25
12,30000.0,12.0,66.11200000000001,71.44786324786325,76.8,3.4123465280224203,1.8355992331097177,2.25
13,32500.0,13.0,67.18933333333332,71.58290598290598,76.8,4.185979001438723,2.168637530765491,2.25
14,35000.0,14.0,68.50399999999999,72.25128205128206,76.8,3.821925083710214,1.8247203727467987,2.25
15,37500.0,15.0,70.52533333333332,73.37435897435898,76.8,3.4030366022241134,1.6079175241406503,2.25
16,40000.0,16.0,69.97333333333333,73.4051282051282,76.8,4.394092373263263,1.4964390365689102,2.25
17,42500.0,17.0,69.93599999999999,73.13675213675214,76.8,4.216380216260283,1.0142520751378794,2.25
18,45000.0,18.0,70.19466666666668,74.56068376068377,76.8,4.266803453451792,1.1693890625759424,2.25
19,47500.0,19.0,70.968,75.67008547008547,76.8,3.223732412429902,1.3886126296436605,2.25
20,50000.0,20.0,72.52266666666667,75.84786324786324,76.8,2.654225323960382,0.9482060617859724,2.25
21,52500.0,21.0,73.10133333333334,75.66837606837608,76.8,2.226521556266968,1.2027377772563748,2.25
22,55000.0,22.0,73.04266666666666,76.35042735042734,76.8,2.6569410979205514,1.155743662094801,2.25
23,57500.0,23.0,74.13866666666668,75.95213675213674,76.8,2.3169037711157467,0.8706582561664776,2.25
24,60000.0,24.0,74.08266666666667,76.15897435897435,76.8,2.056857255079899,0.6762918732007076,2.25
25,62500.0,25.0,74.49333333333333,76.14358974358973,76.8,1.926261273213341,0.8854615994049354,2.25
26,65000.0,26.0,74.92266666666667,76.5076923076923,76.8,1.636814208026383,0.6365494548991449,2.25
27,67500.0,27.0,76.20533333333334,76.79829059829059,76.8,1.6135570206876388,0.6775135186617431,2.25
28,70000.0,28.0,75.69866666666668,76.56068376068376,76.8,1.5819949554032975,0.6501014841759419,2.25
29,72500.0,29.0,75.29866666666666,76.57094017094018,76.8,2.271115876135031,0.6564523808895674,2.25
30,75000.0,30.0,76.37599999999999,76.09059829059828,76.8,1.3314732010254233,1.01490706715032,2.25
31,77500.0,31.0,76.87466666666667,77.34188034188034,76.8,0.9748221423585907,0.7739076221498861,2.25
32,80000.0,32.0,75.89066666666666,76.1059829059829,76.8,1.3140980641731823,1.0697245227973737,2.25
33,82500.0,33.0,76.33333333333331,76.16410256410255,76.8,1.3042532022295088,0.8246517308541049,2.25
34,85000.0,34.0,76.568,76.41538461538462,76.8,0.7493005916453025,1.1546702366960546,2.25
35,87500.0,35.0,74.992,76.4957264957265,76.8,0.8963146647467067,0.8514657003932168,2.25
36,90000.0,36.0,76.15466666666666,76.4136752136752,76.8,1.044702458517539,0.7404651632377349,2.25
37,92500.0,37.0,76.90133333333331,77.04615384615384,76.8,1.0420056188317974,0.7640179242209816,2.25
38,95000.0,38.0,75.90666666666667,76.9145299145299,76.8,0.9267181174525592,0.6316895880505674,2.25
39,97500.0,39.0,76.36533333333335,77.42222222222223,76.8,1.1081979612111699,0.6987366911902895,2.25
40,100000.0,40.0,75.66666666666667,77.82564102564103,76.8,1.1216934870955577,0.6451325946611909,2.25
41,102500.0,41.0,76.12533333333333,77.58290598290597,76.8,1.5182880417062332,0.8001767032063923,2.25
42,105000.0,42.0,76.21866666666666,77.07008547008546,76.8,1.403257636655718,0.43928860032559397,2.25
43,107500.0,43.0,77.11733333333332,76.6,76.8,1.077466061438871,0.7241698962262496,2.25
44,110000.0,44.0,77.61866666666666,75.87350427350428,76.8,0.9590574913072692,0.8158062417466887,2.25
45,112500.0,45.0,76.504,76.17094017094017,76.8,0.8173945215160457,0.5826790357847361,2.25
46,115000.0,46.0,76.30133333333333,76.75213675213675,76.8,1.2917771255261465,0.7956635992536334,2.25
47,117500.0,47.0,76.40266666666666,76.82905982905983,76.8,1.1268641616042931,0.7695438841049914,2.25
48,120000.0,48.0,76.97866666666665,76.72649572649571,76.8,0.9097663577896954,0.45616696910104526,2.25
49,122500.0,49.0,76.59466666666667,76.9042735042735,76.8,0.7227883487880135,0.8860276762911362,2.25
50,125000.0,50.0,76.22399999999999,76.37094017094017,76.8,0.6906244484393982,0.9738380823480917,2.25
51,127500.0,51.0,76.78933333333335,76.35555555555557,76.8,1.3615535218424146,0.5988530015346825,2.25
52,130000.0,52.0,76.37866666666667,76.83931623931625,76.8,1.0835692250199656,0.5539963115360149,2.25
53,132500.0,53.0,77.416,76.77264957264957,76.8,0.6187719965508737,0.7453758409007527,2.25
54,135000.0,54.0,76.4,76.97948717948718,76.8,0.5838914236967917,0.9584002703509532,2.25
55,137500.0,55.0,76.78933333333335,76.61538461538461,76.8,1.225638659945334,0.81074803794759,2.25
56,140000.0,56.0,76.58133333333335,75.52136752136752,76.8,0.7896546065698837,1.7062241116614612,2.25
57,142500.0,57.0,77.20533333333333,75.5094017094017,76.8,0.6803854028002837,1.2989539575392766,2.25
58,145000.0,58.0,77.08,77.03076923076922,76.8,0.9901464432205074,0.8249565888471699,2.25
59,147500.0,59.0,76.70933333333332,77.03931623931622,76.8,0.7822372123008131,1.3226413324497428,2.25
60,150000.0,60.0,75.52533333333332,76.69230769230768,76.8,1.2974744259647644,1.111877567597667,2.25
61,152500.0,61.0,76.89866666666667,76.45470085470086,76.8,1.2731384701809993,0.6977174123759335,2.25
62,155000.0,62.0,76.8,76.94871794871794,76.8,1.592718935377837,0.4755954931708314,2.25
63,157500.0,63.0,77.34133333333334,76.7059829059829,76.8,0.8269989576167918,0.6474195525810986,2.25
64,160000.0,64.0,76.096,76.54529914529915,76.8,1.1158364138488728,0.6712648993547949,2.25
65,162500.0,65.0,76.52000000000001,77.01709401709402,76.8,0.8266399238685086,0.739217970710069,2.25
66,165000.0,66.0,76.01866666666668,76.65982905982905,76.8,1.1793719795388906,0.7538009837685901,2.25
67,167500.0,67.0,76.72533333333334,76.38974358974359,76.8,1.154273961775363,0.8688039928191459,2.25
68,170000.0,68.0,76.77866666666667,77.28717948717949,76.8,1.308356226784558,0.6284565832925848,2.25
69,172500.0,69.0,75.86666666666666,76.9008547008547,76.8,1.1062438894713011,0.573811264017126,2.25
70,175000.0,70.0,77.37599999999999,77.0034188034188,76.8,0.8711710414940216,0.5467640125781913,2.25
71,177500.0,71.0,77.71733333333333,77.07863247863249,76.8,0.9371477949829903,0.6648123690118776,2.25
72,180000.0,72.0,76.50666666666666,77.01880341880342,76.8,0.7414010239279958,0.6452764193503938,2.25
73,182500.0,73.0,77.272,77.26837606837606,76.8,0.9916131397632414,0.6982706441893333,2.25
74,185000.0,74.0,77.06400000000001,76.92820512820512,76.8,1.0866640980255937,0.6074944759306168,2.25
75,187500.0,75.0,76.87466666666666,77.16752136752136,76.8,0.6572672744269195,0.5704168571895318,2.25
76,190000.0,76.0,78.17066666666666,77.06666666666666,76.8,0.8938201097395474,0.5796297415844381,2.25
77,192500.0,77.0,77.09066666666666,76.7897435897436,76.8,1.0515467958083533,0.5950042033601239,2.25
78,195000.0,78.0,77.09066666666666,77.22393162393162,76.8,1.1538620848636654,0.827961938122237,2.25
79,197500.0,79.0,76.768,76.80341880341878,76.8,0.6894526093584025,0.8079834174133236,2.25
80,200000.0,80.0,77.23466666666667,77.12820512820514,76.8,0.7123954975131693,0.6547321426992994,2.25
81,202500.0,81.0,76.55199999999999,77.52136752136752,76.8,1.0241119516580635,0.4755876255210881,2.25
82,205000.0,82.0,76.992,77.33333333333334,76.8,0.7206813360949178,0.6354339639921555,2.25
83,207500.0,83.0,76.86133333333333,77.46837606837607,76.8,0.9245696090309827,0.6662965930837043,2.25
84,210000.0,84.0,76.50933333333333,77.2273504273504,76.8,0.8966579865486515,0.7610393275839282,2.25
85,212500.0,85.0,76.744,77.07179487179488,76.8,0.8652872557223728,0.5307906004479084,2.25
86,215000.0,86.0,78.096,77.0017094017094,76.8,0.5790429606629665,0.8515948896449251,2.25
87,217500.0,87.0,76.50399999999999,76.97264957264957,76.8,0.7418479602721844,0.7472649834511477,2.25
88,220000.0,88.0,77.51733333333333,76.86495726495727,76.8,0.6046901716465424,0.6628846831305072,2.25
89,222500.0,89.0,77.54133333333333,77.15555555555557,76.8,0.7626588473880433,0.7583885532697203,2.25
90,225000.0,90.0,76.47466666666668,77.40683760683761,76.8,0.9287557733688268,0.41808894497387405,2.25
91,227500.0,91.0,76.952,77.05982905982906,76.8,0.8222063336170555,0.5370864975598935,2.25
92,230000.0,92.0,77.33600000000001,77.27692307692305,76.8,0.7896868945094629,0.7014998020037241,2.25
93,232500.0,93.0,76.97600000000001,77.30940170940173,76.8,0.7257655308431222,0.7485107653345461,2.25
94,235000.0,94.0,77.104,77.32136752136753,76.8,0.5794202611269693,0.716362841832342,2.25
95,237500.0,95.0,76.22133333333335,77.42222222222222,76.8,0.7794874339727882,0.7100988183819469,2.25
96,240000.0,96.0,77.32000000000001,77.35042735042734,76.8,0.541155648999846,0.6229933245204624,2.25
97,242500.0,97.0,76.59733333333334,77.04102564102564,76.8,0.5517769333076278,0.7294365883748435,2.25
98,245000.0,98.0,76.74933333333334,77.09914529914529,76.8,0.856231591073696,0.7098300286060036,2.25


==> figures/corrsparse/undiscounted/data/corrsparse2500g999f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.70706992,11.707069920000002,72.66,6.265288618282814,6.265288618282814,1.77
1,2500.0,1.0,17.12350813866666,16.848101193333335,72.66,7.731557584734422,7.263880277961393,1.77
2,5000.0,2.0,24.440461791333334,26.34129043333333,72.66,9.399880952077924,8.614702332738998,1.77
3,7500.0,3.0,31.939458236,32.56865906666666,72.66,10.168059759029456,8.838906565242254,1.77
4,10000.0,4.0,32.48811848,39.72590299333333,72.66,9.036530799853114,9.465939033297351,1.77
5,12500.0,5.0,38.616011246666666,46.27226433333333,72.66,9.21075075275943,8.35259093637266,1.77
6,15000.0,6.0,46.97266539999999,52.7523814,72.66,8.139321524805169,6.264982208808541,1.77
7,17500.0,7.0,51.80435966666666,57.732407066666674,72.66,7.297243735268966,4.100355547901252,1.77
8,20000.0,8.0,55.66069966666667,60.21287566666667,72.66,6.014415870480547,3.4637819872641367,1.77
9,22500.0,9.0,55.76423553333332,62.575468866666675,72.66,6.241452964825377,3.2138996272861284,1.77
10,25000.0,10.0,59.94700186666667,64.19129186666666,72.66,5.222685812598625,2.038089183356832,1.77
11,27500.0,11.0,60.34195539999999,65.57896473333334,72.66,4.716327910873678,2.014842439355953,1.77
12,30000.0,12.0,61.99930659999999,67.12773433333332,72.66,3.2608724199997794,1.7678752249064897,1.77
13,32500.0,13.0,63.060703866666664,67.24888733333334,72.66,4.016408956096804,2.0810374974818147,1.77
14,35000.0,14.0,64.31864979999999,67.90275146666667,72.66,3.6532901933365505,1.764478455502428,1.77
15,37500.0,15.0,66.26590253333333,68.98539266666667,72.66,3.252632552529947,1.5577163698595038,1.77
16,40000.0,16.0,65.74935213333333,69.01755066666666,72.66,4.202022178612702,1.4436798859045683,1.77
17,42500.0,17.0,65.71532706666666,68.75431786666667,72.66,4.033771893078132,0.9767760508635784,1.77
18,45000.0,18.0,65.95565206666667,70.13452566666665,72.66,4.080099238169384,1.128569088905424,1.77
19,47500.0,19.0,66.6749438,71.21084286666668,72.66,3.0928103550172645,1.3441775889724341,1.77
20,50000.0,20.0,68.17829386666666,71.37434493333333,72.66,2.5610363155869216,0.9205706889054172,1.77
21,52500.0,21.0,68.72770386666666,71.20597900000001,72.66,2.143828756193973,1.165083318091705,1.77
22,55000.0,22.0,68.67808213333333,71.86904193333334,72.66,2.5599521613933947,1.1200052444410664,1.77
23,57500.0,23.0,69.7301074,71.48139393333332,72.66,2.233217109875186,0.8417936856107834,1.77
24,60000.0,24.0,69.6701572,71.6748258,72.66,1.9848502605775586,0.6583776087414946,1.77
25,62500.0,25.0,70.07054446666666,71.66787733333332,72.66,1.8609781159430083,0.8574944542712578,1.77
26,65000.0,26.0,70.48334926666666,72.017843,72.66,1.5867706379273878,0.6196025507588362,1.77
27,67500.0,27.0,71.73043626666667,72.2970696,72.66,1.5541760248536505,0.6593930523374648,1.77
28,70000.0,28.0,71.24076953333334,72.06646400000001,72.66,1.5285482396185228,0.6322469782504694,1.77
29,72500.0,29.0,70.85099833333334,72.07853353333333,72.66,2.1988180796624,0.6372498266807956,1.77
30,75000.0,30.0,71.89182720000001,71.61405199999999,72.66,1.291836735577791,0.9837291831138585,1.77
31,77500.0,31.0,72.36916733333332,72.82803146666667,72.66,0.9482933742183329,0.7533680270265141,1.77
32,80000.0,32.0,71.415512,71.62565446666666,72.66,1.2771912010408215,1.0412140095443412,1.77
33,82500.0,33.0,71.85457533333332,71.6858266,72.66,1.2655609101965737,0.8008792532375765,1.77
34,85000.0,34.0,72.07817766666668,71.93340866666668,72.66,0.7265150858301188,1.115704379457128,1.77
35,87500.0,35.0,70.5428744,72.01116493333332,72.66,0.8699741133673645,0.8267693379524288,1.77
36,90000.0,36.0,71.66665000000002,71.93364199999999,72.66,1.0137475878209923,0.7162851090833435,1.77
37,92500.0,37.0,72.3971304,72.5444418,72.66,1.0117355554600616,0.739365306658067,1.77
38,95000.0,38.0,71.42612566666666,72.41105999999999,72.66,0.9002513869252022,0.6164090586416993,1.77
39,97500.0,39.0,71.88243220000001,72.90874219999999,72.66,1.0748220328586071,0.6774528988871447,1.77
40,100000.0,40.0,71.19680186666666,73.3018204,72.66,1.0911043623638557,0.6229454781132039,1.77
41,102500.0,41.0,71.64977733333333,73.0619396,72.66,1.4701649629958862,0.7773346898203681,1.77
42,105000.0,42.0,71.73182026666667,72.56027273333333,72.66,1.3638313927767483,0.4268010530274966,1.77
43,107500.0,43.0,72.61259333333334,72.11193666666667,72.66,1.0453755675590544,0.6942798926415215,1.77
44,110000.0,44.0,73.0951328,71.40747906666667,72.66,0.9312304479849484,0.7843602457623149,1.77
45,112500.0,45.0,72.01605166666667,71.6894524,72.66,0.7916354812067238,0.5667984925965751,1.77
46,115000.0,46.0,71.81924873333334,72.25079066666666,72.66,1.253340806394852,0.7752514557835374,1.77
47,117500.0,47.0,71.92398506666669,72.32389093333335,72.66,1.090249182507706,0.7507603159112106,1.77
48,120000.0,48.0,72.47309326666667,72.22441793333334,72.66,0.8885918961390665,0.44234052916049044,1.77
49,122500.0,49.0,72.10127140000002,72.40186426666666,72.66,0.7059903942644029,0.8584086124642633,1.77
50,125000.0,50.0,71.74048866666666,71.88390253333334,72.66,0.6716048435433998,0.9464376378499416,1.77
51,127500.0,51.0,72.29324793333332,71.86496559999999,72.66,1.3252826946628458,0.5827600857410405,1.77
52,130000.0,52.0,71.89399213333334,72.337478,72.66,1.04908166184123,0.5389168268158843,1.77
53,132500.0,53.0,72.90047413333333,72.27398686666668,72.66,0.6015641275793772,0.7252249159012852,1.77
54,135000.0,54.0,71.91162193333334,72.47510173333333,72.66,0.5638192291293134,0.9326040758931448,1.77
55,137500.0,55.0,72.29309733333334,72.12312766666668,72.66,1.1881143530798552,0.7878367742148193,1.77
56,140000.0,56.0,72.093525,71.06792933333332,72.66,0.7625474002573605,1.6418501826460765,1.77
57,142500.0,57.0,72.68890086666667,71.04923720000001,72.66,0.6629281198100159,1.2551593804792045,1.77
58,145000.0,58.0,72.57284606666666,72.52751793333333,72.66,0.9615712429155394,0.8013535187795405,1.77
59,147500.0,59.0,72.2103384,72.5399608,72.66,0.761171124844009,1.2813949135792337,1.77
60,150000.0,60.0,71.07374893333332,72.19995626666667,72.66,1.2496769715974947,1.0764705920709283,1.77
61,152500.0,61.0,72.39864453333333,71.96706513333335,72.66,1.2343299445172302,0.6737990060221107,1.77
62,155000.0,62.0,72.30718633333332,72.44554666666666,72.66,1.5442603428975508,0.4608485950112076,1.77
63,157500.0,63.0,72.827141,72.20813413333332,72.66,0.8017847141347144,0.6283214072498872,1.77
64,160000.0,64.0,71.620334,72.05458766666668,72.66,1.0844495730494694,0.6532188347550618,1.77
65,162500.0,65.0,72.03296606666666,72.515158,72.66,0.8042182745510481,0.7187666507376422,1.77
66,165000.0,66.0,71.5449894,72.16471466666668,72.66,1.1404322427597484,0.7296124374224231,1.77
67,167500.0,67.0,72.23249833333333,71.90274813333333,72.66,1.1217760224591151,0.8428572590368015,1.77
68,170000.0,68.0,72.28256226666666,72.77186066666667,72.66,1.2706458991727756,0.6132871146234674,1.77
69,172500.0,69.0,71.39369360000002,72.3962034,72.66,1.0747703676939717,0.5586710445857935,1.77
70,175000.0,70.0,72.86103726666666,72.4958724,72.66,0.8480711217076425,0.532349111539999,1.77
71,177500.0,71.0,73.18805146666666,72.56847906666667,72.66,0.9135628484018764,0.6475967015493814,1.77
72,180000.0,72.0,72.01801266666666,72.51087940000001,72.66,0.7194082910889879,0.6285271270865198,1.77
73,182500.0,73.0,72.76214113333334,72.75628093333333,72.66,0.9597934206186459,0.6806658760548048,1.77
74,185000.0,74.0,72.55918960000001,72.42268366666667,72.66,1.0534156528006005,0.5914469315597997,1.77
75,187500.0,75.0,72.367643,72.65611786666666,72.66,0.6405572604134612,0.5542339473545397,1.77
76,190000.0,76.0,73.636152,72.55696540000001,72.66,0.8716077863617261,0.5610962107215889,1.77
77,192500.0,77.0,72.58659033333333,72.2858858,72.66,1.0195113270262088,0.5777497707399203,1.77
78,195000.0,78.0,72.58976693333334,72.71189086666666,72.66,1.1184794796597297,0.8042217324664073,1.77
79,197500.0,79.0,72.27099906666666,72.3013066,72.66,0.6646743482496417,0.7847551314608683,1.77
80,200000.0,80.0,72.71987173333333,72.61625599999999,72.66,0.6937025003440748,0.6359444436158264,1.77
81,202500.0,81.0,72.06078060000002,72.99822586666666,72.66,0.9953660181816514,0.4622628085634859,1.77
82,205000.0,82.0,72.48262353333332,72.8159556,72.66,0.7012740247017603,0.6184654027968133,1.77
83,207500.0,83.0,72.3577742,72.952615,72.66,0.9014020118407121,0.6467260492039676,1.77
84,210000.0,84.0,72.01764393333335,72.718024,72.66,0.8715913147429823,0.7387756101154508,1.77
85,212500.0,85.0,72.24708306666666,72.56455386666667,72.66,0.842407126374485,0.516339820621748,1.77
86,215000.0,86.0,73.55899246666667,72.49898026666666,72.66,0.5646055885652994,0.8281954440141889,1.77
87,217500.0,87.0,72.01266073333333,72.46809520000001,72.66,0.7222216187662609,0.7250764726608387,1.77
88,220000.0,88.0,72.99122519999999,72.36232506666666,72.66,0.5907339119418195,0.6454602148991024,1.77
89,222500.0,89.0,73.02830146666666,72.64373133333333,72.66,0.7386600261834293,0.7379259240184299,1.77
90,225000.0,90.0,71.98193013333334,72.88624659999999,72.66,0.9038208001416916,0.4077897852518124,1.77
91,227500.0,91.0,72.44755093333332,72.55589033333334,72.66,0.8012811868503746,0.5240452762050853,1.77
92,230000.0,92.0,72.824873,72.77108653333335,72.66,0.7688857972673269,0.6828562252600919,1.77
93,232500.0,93.0,72.47054466666668,72.79513266666666,72.66,0.7055058914614414,0.7275822395272995,1.77
94,235000.0,94.0,72.59280100000001,72.80496033333334,72.66,0.5618751293307934,0.6971977346736856,1.77
95,237500.0,95.0,71.73531213333332,72.90513126666669,72.66,0.7609423733530711,0.6913599048330782,1.77
96,240000.0,96.0,72.80828266666666,72.83293526666667,72.66,0.5259111959766236,0.6063431857829049,1.77
97,242500.0,97.0,72.10019973333333,72.53327453333334,72.66,0.5384399918131088,0.7098779197055908,1.77
98,245000.0,98.0,72.24796979999999,72.59046620000001,72.66,0.8361490941233523,0.6905657998083077,1.77


==> figures/corrsparse/undiscounted/data/corrsparse2500g99f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.568000000000001,12.568000000000001,76.8,6.7052621275148105,6.70526212751481,2.25
1,2500.0,1.0,16.877333333333333,15.729333333333335,76.8,8.016628097234824,7.426156140103506,2.25
2,5000.0,2.0,23.805333333333333,23.259999999999998,76.8,10.310428659444732,9.064593699963734,2.25
3,7500.0,3.0,31.224,30.149333333333328,76.8,11.639334399834993,9.346097629656116,2.25
4,10000.0,4.0,37.33066666666666,34.39066666666667,76.8,12.78660489992543,9.48972322274981,2.25
5,12500.0,5.0,44.896,40.675999999999995,76.8,11.417843963312862,10.06342188262157,2.25
6,15000.0,6.0,50.19733333333333,49.36933333333334,76.8,10.01361806306,9.572804351548154,2.25
7,17500.0,7.0,56.608,56.85466666666666,76.8,9.107598869628713,7.394634789869188,2.25
8,20000.0,8.0,59.03466666666667,62.36933333333333,76.8,7.972696639717702,4.791328218757686,2.25
9,22500.0,9.0,62.365333333333325,64.51333333333334,76.8,6.2724131834272985,4.907827012170721,2.25
10,25000.0,10.0,67.44266666666665,65.5,76.8,4.2140644077076175,5.423376313404779,2.25
11,27500.0,11.0,65.55733333333333,68.56666666666666,76.8,5.129197617470369,4.350190911352605,2.25
12,30000.0,12.0,68.05866666666667,71.22933333333332,76.8,3.67771581397254,2.7586871176858607,2.25
13,32500.0,13.0,68.59733333333334,72.46266666666666,76.8,4.18063725761693,1.8942930733587175,2.25
14,35000.0,14.0,71.04533333333333,73.24266666666666,76.8,3.3184918495520974,2.2445927961603216,2.25
15,37500.0,15.0,71.42399999999999,73.17066666666668,76.8,1.9680159496372647,1.668972414856697,2.25
16,40000.0,16.0,72.14666666666668,73.36133333333332,76.8,1.8632413016429594,1.252391933465867,2.25
17,42500.0,17.0,72.76533333333333,73.52399999999999,76.8,2.255896986731376,1.272723920234776,2.25
18,45000.0,18.0,72.45866666666667,73.82133333333333,76.8,1.312317367504832,1.6490214784091843,2.25
19,47500.0,19.0,72.85866666666666,74.46000000000001,76.8,2.806499699196162,1.6342425202861148,2.25
20,50000.0,20.0,71.82666666666667,74.66799999999999,76.8,2.3009881828981733,1.488608437231079,2.25
21,52500.0,21.0,73.35466666666666,74.62133333333333,76.8,2.1548180269828756,1.3538855857737488,2.25
22,55000.0,22.0,74.19466666666668,74.79733333333334,76.8,2.235973457164397,1.329741795068724,2.25
23,57500.0,23.0,72.34933333333333,74.87599999999999,76.8,2.5251071942300976,1.4583861145435162,2.25
24,60000.0,24.0,75.19733333333333,74.60266666666665,76.8,1.724823229473203,1.3574543199342457,2.25
25,62500.0,25.0,75.39200000000001,74.972,76.8,1.0092800248009581,0.8860225230746417,2.25
26,65000.0,26.0,76.112,75.06266666666667,76.8,0.9469704610763268,1.5102347590716316,2.25
27,67500.0,27.0,75.62933333333335,75.19333333333333,76.8,1.0459986504969692,1.7025808169081729,2.25
28,70000.0,28.0,76.31199999999998,75.716,76.8,0.7694817882878495,1.3884952583218364,2.25
29,72500.0,29.0,76.44533333333334,76.02933333333334,76.8,0.8989218374557453,0.8397617740217447,2.25
30,75000.0,30.0,75.584,75.92933333333335,76.8,1.0654403275766624,0.7548948568710542,2.25
31,77500.0,31.0,76.44800000000002,75.63466666666665,76.8,1.1345888319249795,0.9053113743957771,2.25
32,80000.0,32.0,75.45066666666666,76.29866666666665,76.8,1.6169496771518537,0.7865609491601425,2.25
33,82500.0,33.0,75.344,76.308,76.8,1.4268091606347049,0.7332605396113389,2.25
34,85000.0,34.0,75.792,76.01333333333332,76.8,1.1347092129586915,0.8291120053361868,2.25
35,87500.0,35.0,75.85866666666666,76.29333333333332,76.8,1.3744019981186686,0.7659845987814448,2.25
36,90000.0,36.0,75.57333333333332,76.13066666666667,76.8,0.8063534472159454,0.9476990693237156,2.25
37,92500.0,37.0,75.63733333333334,76.092,76.8,1.1243158138951956,0.8460647999979406,2.25
38,95000.0,38.0,76.34666666666666,76.47599999999998,76.8,0.8969382346958233,0.827739660456917,2.25
39,97500.0,39.0,76.02933333333334,76.65733333333333,76.8,1.0033421323851892,1.0060679413093188,2.25
40,100000.0,40.0,75.99733333333333,76.08666666666664,76.8,1.608649923036683,1.1052556715244821,2.25
41,102500.0,41.0,77.68266666666666,75.94399999999999,76.8,1.1436602768097663,1.1174388423056227,2.25
42,105000.0,42.0,76.44,76.25066666666667,76.8,0.9641181360531845,1.2885448936935424,2.25
43,107500.0,43.0,77.07466666666666,75.88666666666668,76.8,1.0081335430880465,1.1945687404309622,2.25
44,110000.0,44.0,76.64533333333334,75.92933333333333,76.8,0.8360662871044323,0.8240073867773896,2.25
45,112500.0,45.0,77.27199999999999,76.29866666666666,76.8,0.6439711498851834,0.9130409730548987,2.25
46,115000.0,46.0,76.528,76.32,76.8,0.715660271680789,0.9266321351839438,2.25
47,117500.0,47.0,76.65066666666668,76.92533333333331,76.8,1.4220657702391697,0.6622669988501051,2.25
48,120000.0,48.0,76.65066666666665,76.90933333333334,76.8,0.7796486296597787,0.6331159806310147,2.25
49,122500.0,49.0,76.49866666666665,76.72133333333333,76.8,0.9082336622436943,0.6862920504253546,2.25
50,125000.0,50.0,76.46133333333334,76.43599999999999,76.8,0.9625830596134616,0.8146493997515473,2.25
51,127500.0,51.0,76.50133333333333,76.17866666666666,76.8,1.4426142856130377,0.945856760678636,2.25
52,130000.0,52.0,76.29333333333334,75.82533333333335,76.8,0.7914100776415423,1.8969864872444773,2.25
53,132500.0,53.0,76.73066666666666,75.58133333333332,76.8,0.6982821450430529,2.458188257682957,2.25
54,135000.0,54.0,77.088,76.12533333333334,76.8,0.7685937290171216,1.8997098759048368,2.25
55,137500.0,55.0,76.688,75.78533333333331,76.8,1.2378750648573364,2.3295619404298438,2.25
56,140000.0,56.0,75.54133333333334,75.76799999999999,76.8,0.9904462081244738,2.6701382126391056,2.25
57,142500.0,57.0,76.96,76.38933333333333,76.8,0.835318796149111,1.1127821693382036,2.25
58,145000.0,58.0,75.45066666666666,76.65333333333335,76.8,1.5073559265730214,0.6349665069498931,2.25
59,147500.0,59.0,75.95466666666668,76.88000000000002,76.8,1.0986415206615303,0.7413856710541722,2.25
60,150000.0,60.0,76.49066666666667,77.16933333333333,76.8,1.9853005599145535,0.7449592282037489,2.25
61,152500.0,61.0,75.92799999999998,76.384,76.8,1.605942983772739,1.5575738521117457,2.25
62,155000.0,62.0,76.58933333333336,75.95466666666667,76.8,1.1464039336005507,1.8528716400913512,2.25
63,157500.0,63.0,76.4,76.67733333333334,76.8,0.9164122010924511,1.1082620516212334,2.25
64,160000.0,64.0,76.464,76.80933333333333,76.8,0.9368951258658096,1.157514141001854,2.25
65,162500.0,65.0,75.15733333333333,76.908,76.8,1.377015236564349,0.7506119342509827,2.25
66,165000.0,66.0,76.864,76.91866666666667,76.8,0.9945455374323828,0.43764504316897107,2.25
67,167500.0,67.0,76.60799999999999,76.91066666666666,76.8,0.7821929752916198,0.7326555077989568,2.25
68,170000.0,68.0,77.54666666666665,76.81066666666668,76.8,0.9555989627763617,0.6390534282978688,2.25
69,172500.0,69.0,76.67999999999999,76.41200000000002,76.8,0.7173683302491435,0.6029136145382314,2.25
70,175000.0,70.0,77.10933333333332,76.97066666666666,76.8,0.9220724895806636,0.5267778224865816,2.25
71,177500.0,71.0,77.016,77.32266666666668,76.8,0.8941969769973008,0.8419790675395755,2.25
72,180000.0,72.0,76.68800000000002,76.40799999999999,76.8,1.0133858366749233,1.6441451818890234,2.25
73,182500.0,73.0,75.47466666666666,76.56666666666666,76.8,0.8604771884311457,1.3845718529139175,2.25
74,185000.0,74.0,76.82933333333332,77.13999999999997,76.8,0.8879633413587733,0.689345619490769,2.25
75,187500.0,75.0,77.50666666666665,76.62533333333334,76.8,0.9011618130029786,0.5409217034216633,2.25
76,190000.0,76.0,76.70666666666668,76.65866666666668,76.8,0.725421667823721,0.4216865251573246,2.25
77,192500.0,77.0,76.08,77.03733333333335,76.8,0.9758342037684702,0.5194537157409086,2.25
78,195000.0,78.0,76.752,76.94133333333335,76.8,1.1381707230347007,0.522385222001854,2.25
79,197500.0,79.0,76.89866666666667,77.11466666666665,76.8,0.8535281626476025,0.6704864753208277,2.25
80,200000.0,80.0,76.92,77.22800000000001,76.8,1.0325015091514393,0.563145137731928,2.25
81,202500.0,81.0,76.65333333333334,76.55733333333335,76.8,1.410496483076215,0.8293607296368112,2.25
82,205000.0,82.0,76.39466666666667,76.41466666666666,76.8,1.3179051486984665,1.0846590599145958,2.25
83,207500.0,83.0,77.38666666666668,76.68933333333331,76.8,0.7324298906860435,0.7534187576030665,2.25
84,210000.0,84.0,77.01333333333334,76.92133333333332,76.8,0.9890882648251449,0.6756411006422253,2.25
85,212500.0,85.0,77.17066666666666,76.66133333333332,76.8,1.006224060555838,0.5247852706153386,2.25
86,215000.0,86.0,77.16000000000001,76.86533333333334,76.8,0.7857750572099705,0.6398501756482047,2.25
87,217500.0,87.0,77.00266666666667,77.24,76.8,1.0004792078228948,0.6230594438557034,2.25
88,220000.0,88.0,77.632,77.12000000000002,76.8,0.5797690454501876,0.63387206728873,2.25
89,222500.0,89.0,76.384,76.91066666666667,76.8,0.9656979206908676,0.7807340805203302,2.25
90,225000.0,90.0,76.73866666666667,76.436,76.8,0.8536881777774827,0.7077088092209177,2.25
91,227500.0,91.0,77.17066666666665,76.35199999999999,76.8,0.7871806533003537,0.6330936868145532,2.25
92,230000.0,92.0,77.05333333333333,76.61733333333333,76.8,0.6981725954497465,0.6130689139778057,2.25
93,232500.0,93.0,76.81866666666666,77.32533333333335,76.8,0.7180483869716522,0.5982589184452327,2.25
94,235000.0,94.0,77.38933333333333,77.18266666666666,76.8,0.8438264082389697,0.7559797137470277,2.25
95,237500.0,95.0,76.18933333333332,76.88266666666668,76.8,0.8619236610418012,0.7667527719453818,2.25
96,240000.0,96.0,76.83466666666665,76.99866666666667,76.8,0.7886507155257377,0.6488172162304546,2.25
97,242500.0,97.0,76.90400000000001,76.86933333333332,76.8,0.7743514372284577,0.5785670543653839,2.25
98,245000.0,98.0,77.352,77.50133333333333,76.8,0.8516804819336107,0.6899246195131539,2.25


==> figures/corrsparse/undiscounted/data/corrsparse2500g99f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,6.27466635,6.2746663499999995,43.08,3.460661539977342,3.4606615399773415,1.99
1,2500.0,1.0,8.503386740666667,7.86870836,43.08,4.094413604636174,3.791777618058232,1.99
2,5000.0,2.0,12.095101223333332,11.7617158,43.08,5.378733568438479,4.664240867614999,1.99
3,7500.0,3.0,16.205469336,15.374309733333332,43.08,6.171001819321416,4.878609817778823,1.99
4,10000.0,4.0,19.57904595666667,17.668391644000003,43.08,6.935941630691127,5.037552355294161,1.99
5,12500.0,5.0,23.679041333333327,21.257233673333335,43.08,6.274745725926175,5.460845785325358,1.99
6,15000.0,6.0,26.48958094666667,26.146769619999997,43.08,5.620185825095971,5.313682013201652,1.99
7,17500.0,7.0,30.15064573333333,30.246905400000003,43.08,5.252388802024553,4.255577802845218,1.99
8,20000.0,8.0,31.5743084,33.332657733333335,43.08,4.511764766137714,2.8960235993087786,1.99
9,22500.0,9.0,33.409534,34.7186882,43.08,3.6451716084777352,3.025096373534659,1.99
10,25000.0,10.0,36.68998986666667,35.377141933333334,43.08,2.6656497232234706,3.335398630609471,1.99
11,27500.0,11.0,35.407972066666666,37.33009346666667,43.08,3.0796315581317226,2.6921198730967286,1.99
12,30000.0,12.0,36.95571426666667,39.05926553333334,43.08,2.3144106794461523,1.7680102810908573,1.99
13,32500.0,13.0,37.380879066666665,39.850400666666665,43.08,2.627493121335403,1.2593072187032675,1.99
14,35000.0,14.0,38.863028866666674,40.399142666666656,43.08,2.1628996759526244,1.4741646813778386,1.99
15,37500.0,15.0,39.09807946666667,40.338945200000005,43.08,1.2657401231614942,1.1248634139198108,1.99
16,40000.0,16.0,39.50853719999999,40.45773940000001,43.08,1.3080162858272744,0.8273639175453533,1.99
17,42500.0,17.0,40.08668186666667,40.5281868,43.08,1.5238244213515295,0.8731214388402295,1.99
18,45000.0,18.0,39.6820302,40.76230686666667,43.08,0.9640811875531916,1.1345617418811231,1.99
19,47500.0,19.0,40.07807493333333,41.21125906666667,43.08,1.962796697705706,1.1676198345882018,1.99
20,50000.0,20.0,39.33769413333333,41.3485098,43.08,1.5888787566875302,1.0734089376294698,1.99
21,52500.0,21.0,40.42771986666667,41.352368399999996,43.08,1.4763124829580463,0.9412620025427936,1.99
22,55000.0,22.0,41.011858,41.4538674,43.08,1.6047195772435972,0.9232738162614007,1.99
23,57500.0,23.0,39.767283,41.49373073333334,43.08,1.7489751633402746,1.0600766147034077,1.99
24,60000.0,24.0,41.79669666666667,41.32469726666667,43.08,1.2278432088865736,0.9648665549431491,1.99
25,62500.0,25.0,41.863086133333326,41.594821,43.08,0.7391992692688968,0.6129940951996458,1.99
26,65000.0,26.0,42.40779693333334,41.681256133333335,43.08,0.7025488571097125,1.033901884471196,1.99
27,67500.0,27.0,42.000019066666674,41.78225153333334,43.08,0.7518919664227999,1.2297289915652132,1.99
28,70000.0,28.0,42.516935000000004,42.105284133333335,43.08,0.5858883957006789,1.0375100386391114,1.99
29,72500.0,29.0,42.6367864,42.312394733333335,43.08,0.6764619889412365,0.645127389717897,1.99
30,75000.0,30.0,42.007230066666665,42.23658426666667,43.08,0.7845468831990821,0.5771135659990041,1.99
31,77500.0,31.0,42.64268753333332,42.00525726666667,43.08,0.8483229151092058,0.670274706606234,1.99
32,80000.0,32.0,41.91471193333334,42.52642620000001,43.08,1.1512455435958868,0.5849406847896084,1.99
33,82500.0,33.0,41.81533326666667,42.54629766666666,43.08,1.012763362149732,0.5524470576142951,1.99
34,85000.0,34.0,42.1073302,42.30853019999999,43.08,0.8426448290707903,0.6000961171634424,1.99
35,87500.0,35.0,42.22587899999999,42.504567933333334,43.08,0.9956455347372427,0.5838479141302938,1.99
36,90000.0,36.0,41.9595852,42.42114386666667,43.08,0.6254382899105971,0.7101007203356455,1.99
37,92500.0,37.0,42.00008626666667,42.38069313333333,43.08,0.8556020695510818,0.6218324266001438,1.99
38,95000.0,38.0,42.53173593333333,42.64278306666667,43.08,0.6807329513685095,0.6206965148377456,1.99
39,97500.0,39.0,42.28410566666666,42.80990806666667,43.08,0.7456484858566877,0.7513988037433493,1.99
40,100000.0,40.0,42.33227553333333,42.384302399999996,43.08,1.1448135975317077,0.7977220269454771,1.99
41,102500.0,41.0,43.57522819999999,42.280105266666666,43.08,0.8608092935982922,0.8144039764481874,1.99
42,105000.0,42.0,42.60655173333334,42.56828373333334,43.08,0.7399799054206802,0.9169074259676301,1.99
43,107500.0,43.0,43.104814933333344,42.27223466666667,43.08,0.7632428958323737,0.8460724740910502,1.99
44,110000.0,44.0,42.769298,42.253250533333336,43.08,0.6378212920866034,0.6020427258045828,1.99
45,112500.0,45.0,43.25591093333334,42.533452333333344,43.08,0.4851805407951184,0.6806455397466434,1.99
46,115000.0,46.0,42.68221586666667,42.53824699999999,43.08,0.5550517613451896,0.7121815423396753,1.99
47,117500.0,47.0,42.85725313333334,42.97561406666666,43.08,1.0042959918576337,0.5036104122345576,1.99
48,120000.0,48.0,42.81915913333333,42.958442266666665,43.08,0.5782201280830137,0.48091134778499495,1.99
49,122500.0,49.0,42.656090400000004,42.834765266666665,43.08,0.694211333182263,0.5133157699850602,1.99
50,125000.0,50.0,42.65537946666666,42.615907666666665,43.08,0.7073137170327252,0.5832240557549452,1.99
51,127500.0,51.0,42.69298613333333,42.439587599999996,43.08,1.079197263510122,0.6886861954228289,1.99
52,130000.0,52.0,42.485114,42.213824733333325,43.08,0.6075840135506086,1.3899168044141759,1.99
53,132500.0,53.0,42.83286233333333,42.04781546666668,43.08,0.5226518041261476,1.7182173184898477,1.99
54,135000.0,54.0,43.10300306666667,42.417637666666664,43.08,0.594712278346427,1.317982740357795,1.99
55,137500.0,55.0,42.86008226666666,42.23819646666667,43.08,0.9193522748866356,1.5441393634697829,1.99
56,140000.0,56.0,41.99918533333333,42.2496156,43.08,0.728793519539662,1.7563761432218226,1.99
57,142500.0,57.0,43.00865666666667,42.606043666666665,43.08,0.6244971669303767,0.7741153578451189,1.99
58,145000.0,58.0,41.88446473333333,42.75514753333334,43.08,1.0838193495622674,0.487355612433559,1.99
59,147500.0,59.0,42.27036940000001,42.93975853333334,43.08,0.8059706191970086,0.581298136117307,1.99
60,150000.0,60.0,42.7309044,43.180544333333344,43.08,1.3503117966334535,0.5841150418018638,1.99
61,152500.0,61.0,42.3167738,42.712065333333335,43.08,1.053190635317644,0.9266675455175744,1.99
62,155000.0,62.0,42.81283433333333,42.4395264,43.08,0.8148085035901069,1.0262000883973268,1.99
63,157500.0,63.0,42.680895199999995,42.875857266666664,43.08,0.6617447514478542,0.7198262821369976,1.99
64,160000.0,64.0,42.72021873333333,42.974659333333335,43.08,0.6299465151763005,0.7385981531347997,1.99
65,162500.0,65.0,41.80632206666667,43.02333873333335,43.08,0.9879881776078309,0.49410951817176246,1.99
66,165000.0,66.0,42.97545753333333,42.987206733333345,43.08,0.7514556747342899,0.32956625126981254,1.99
67,167500.0,67.0,42.73271606666666,43.019951466666676,43.08,0.6117020056446943,0.5263914357336107,1.99
68,170000.0,68.0,43.51168386666667,42.980564333333334,43.08,0.6936279113962318,0.4563205447719712,1.99
69,172500.0,69.0,42.76509533333334,42.61990440000001,43.08,0.5577118694316785,0.4421872748284139,1.99
70,175000.0,70.0,43.1089032,43.011496599999994,43.08,0.7020351693227704,0.3961867669508837,1.99
71,177500.0,71.0,43.07026253333333,43.361609933333334,43.08,0.6935938042837678,0.5497012300131036,1.99
72,180000.0,72.0,42.800818466666676,42.748418799999996,43.08,0.8057724178750226,0.9624601910698393,1.99
73,182500.0,73.0,41.900242199999994,42.80500873333333,43.08,0.6179438038654845,0.8611461472648038,1.99
74,185000.0,74.0,42.90640180000001,43.14146519999999,43.08,0.665490371359304,0.5097518620218644,1.99
75,187500.0,75.0,43.4173972,42.751183133333335,43.08,0.687811758803048,0.40310779141080605,1.99
76,190000.0,76.0,42.85219373333334,42.78206946666666,43.08,0.5215692958871812,0.3202498843991177,1.99
77,192500.0,77.0,42.33469893333333,43.0588686,43.08,0.7381404697140974,0.396838832205926,1.99
78,195000.0,78.0,42.8174874,42.986161666666675,43.08,0.8554027186633874,0.40035903129519923,1.99
79,197500.0,79.0,42.966068199999995,43.15117693333333,43.08,0.6392144395603662,0.46706708395055513,1.99
80,200000.0,80.0,43.03521706666666,43.231356199999986,43.08,0.7382034134340926,0.40185643071525806,1.99
81,202500.0,81.0,42.78338346666666,42.742517266666674,43.08,1.020115473636397,0.5711178137750785,1.99
82,205000.0,82.0,42.55912993333333,42.65923026666667,43.08,0.9943379859706508,0.7259973519906849,1.99
83,207500.0,83.0,43.33805466666667,42.84531153333333,43.08,0.5505796652267193,0.515894920062626,1.99
84,210000.0,84.0,43.03817166666667,43.02092306666667,43.08,0.7598773248884773,0.46205450653763624,1.99
85,212500.0,85.0,43.15836026666667,42.779860533333334,43.08,0.7455255340508365,0.3758542630418829,1.99
86,215000.0,86.0,43.18461046666666,42.92397299999998,43.08,0.5854965240906334,0.4783274029543003,1.99
87,217500.0,87.0,43.0446176,43.21078593333334,43.08,0.7589886620141604,0.4815898640212389,1.99
88,220000.0,88.0,43.549898999999996,43.14820253333333,43.08,0.4371029386648954,0.4608974483692431,1.99
89,222500.0,89.0,42.60220733333333,43.009578733333335,43.08,0.7208046761402503,0.5477645895020617,1.99
90,225000.0,90.0,42.81970820000001,42.60800733333333,43.08,0.6537729113047035,0.5451158558348199,1.99
91,227500.0,91.0,43.170411800000004,42.53935233333334,43.08,0.6031583821002612,0.4616785070889641,1.99
92,230000.0,92.0,43.044411333333336,42.72959273333333,43.08,0.5393314314557066,0.4727756141270782,1.99
93,232500.0,93.0,42.8869568,43.2761734,43.08,0.5496859927327414,0.46282957806389513,1.99
94,235000.0,94.0,43.35959106666667,43.203763733333325,43.08,0.654753154612976,0.5503636311789086,1.99
95,237500.0,95.0,42.47852806666667,42.96143006666667,43.08,0.6637560248379434,0.5457306122326393,1.99
96,240000.0,96.0,42.89475313333333,43.01958046666667,43.08,0.613964981926456,0.49658155327538256,1.99
97,242500.0,97.0,42.970842866666665,42.946269799999996,43.08,0.5743716312895766,0.4284224852274649,1.99
98,245000.0,98.0,43.31261313333333,43.42896713333334,43.08,0.6610487302027651,0.5250856254408031,1.99


==> figures/corrsparse/undiscounted/data/corrsparse5000g995f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.283999999999999,12.283999999999999,76.8,5.8713524512220445,5.8713524512220445,2.25
1,5000.0,1.0,22.802666666666664,16.029885057471265,76.8,8.753280996276471,7.656546443275535,2.25
2,10000.0,2.0,29.1,24.0360153256705,76.8,10.779859037462202,9.201644402399465,2.25
3,15000.0,3.0,39.214666666666666,32.27126436781609,76.8,10.072208064066926,9.84595521161808,2.25
4,20000.0,4.0,44.651999999999994,43.14789272030652,76.8,8.891089871727138,9.918949687986185,2.25
5,25000.0,5.0,53.67466666666667,50.328735632183914,76.8,6.420513225355582,9.587792475066822,2.25
6,30000.0,6.0,58.44133333333333,56.051340996168584,76.8,7.024382810106627,8.672983854019932,2.25
7,35000.0,7.0,62.90933333333333,60.84750957854406,76.8,6.163940833225781,8.238732429643829,2.25
8,40000.0,8.0,66.092,64.01072796934865,76.8,4.227400570428855,6.702204053921045,2.25
9,45000.0,9.0,67.10666666666667,66.20842911877395,76.8,4.985142315700986,4.542853790339161,2.25
10,50000.0,10.0,68.64799999999998,69.439846743295,76.8,3.4564863870082476,3.087166799280192,2.25
11,55000.0,11.0,69.88266666666665,71.91800766283525,76.8,3.5204963350005904,2.319677443128026,2.25
12,60000.0,12.0,70.92800000000001,72.90651340996168,76.8,3.709865393750979,2.0086570004334523,2.25
13,65000.0,13.0,72.48666666666666,72.86896551724138,76.8,2.8107992537144093,2.0838654777330485,2.25
14,70000.0,14.0,74.37066666666666,73.39616858237547,76.8,1.8935899076731166,1.742742463392592,2.25
15,75000.0,15.0,74.18666666666668,74.45823754789272,76.8,1.1671959233295142,1.6077583131624185,2.25
16,80000.0,16.0,74.69866666666667,73.54789272030652,76.8,1.1938927837909694,2.0222821424025335,2.25
17,85000.0,17.0,74.30533333333332,73.62758620689654,76.8,1.3961387758422756,2.3368532345071538,2.25
18,90000.0,18.0,74.97066666666666,74.03448275862068,76.8,1.2398930554408194,1.7492192694827313,2.25
19,95000.0,19.0,74.35066666666665,74.3095785440613,76.8,2.025803229217524,1.597043502951555,2.25
20,100000.0,20.0,74.62533333333334,74.69272030651341,76.8,2.1812410705399734,1.3602190917515506,2.25
21,105000.0,21.0,75.78133333333334,74.88275862068966,76.8,1.0972295078410157,1.4329255065056763,2.25
22,110000.0,22.0,75.33200000000001,75.1103448275862,76.8,1.1437852760102205,1.1686734169070803,2.25
23,115000.0,23.0,75.42266666666667,75.48045977011493,76.8,1.095506507205854,0.9178983381899748,2.25
24,120000.0,24.0,76.42933333333333,75.9639846743295,76.8,0.7308355381170344,0.7832943767040782,2.25
25,125000.0,25.0,75.336,76.36398467432952,76.8,0.9746381032203124,0.613277139186896,2.25
26,130000.0,26.0,76.21066666666665,76.42298850574713,76.8,0.9719061269469581,1.0227487981358434,2.25
27,135000.0,27.0,75.35866666666666,76.37164750957854,76.8,1.8804180633481282,1.0091949723576505,2.25
28,140000.0,28.0,75.00533333333334,76.54099616858235,76.8,2.65538964067618,0.7620693271588034,2.25
29,145000.0,29.0,75.972,76.6375478927203,76.8,1.52376293388586,0.5945646548272822,2.25
30,150000.0,30.0,75.81866666666666,76.61302681992338,76.8,1.6708152731424035,0.5168321608316554,2.25
31,155000.0,31.0,76.23199999999999,76.24061302681993,76.8,0.7690911685417318,0.7149669875836292,2.25
32,160000.0,32.0,75.95866666666667,76.06819923371648,76.8,1.0385458126466676,0.8167700621266437,2.25
33,165000.0,33.0,75.96266666666666,76.40996168582375,76.8,1.1632055970928565,1.024684491857939,2.25
34,170000.0,34.0,76.17999999999999,76.30191570881226,76.8,0.8419720377515835,0.8015882338908322,2.25
35,175000.0,35.0,76.46800000000002,76.45210727969348,76.8,1.0036615455731186,0.5504297385944262,2.25
36,180000.0,36.0,76.73333333333335,76.5065134099617,76.8,1.2848815065701293,0.9885970786443434,2.25
37,185000.0,37.0,75.88133333333333,76.28965517241379,76.8,1.0130870169872621,1.2833976508863092,2.25
38,190000.0,38.0,76.66799999999999,76.56704980842912,76.8,1.0594596440408255,0.7727313750414874,2.25
39,195000.0,39.0,76.45733333333332,76.99157088122607,76.8,1.5751003209663017,0.7038857934946992,2.25
40,200000.0,40.0,76.20666666666668,76.57547892720305,76.8,1.5016899473050478,0.7262332184406959,2.25
41,205000.0,41.0,76.38266666666665,76.10498084291187,76.8,1.1358105078055414,0.8644849037477508,2.25
42,210000.0,42.0,75.99199999999999,76.66513409961686,76.8,1.2489152536750534,1.0527472791397028,2.25
43,215000.0,43.0,75.40000000000002,77.12337164750959,76.8,1.9475874337469137,0.7392277969541903,2.25
44,220000.0,44.0,75.96266666666666,76.98850574712644,76.8,1.446091567639144,0.6010853558819319,2.25
45,225000.0,45.0,75.10666666666665,76.72183908045977,76.8,2.4342794366513685,0.5140335860473906,2.25
46,230000.0,46.0,75.76133333333333,76.50344827586204,76.8,1.0832918666881013,0.5957711726076088,2.25
47,235000.0,47.0,76.59066666666668,76.49655172413792,76.8,0.8815410308704564,0.5528323025097741,2.25
48,240000.0,48.0,77.0706666666667,76.55172413793103,76.8,0.683314125744142,0.6302035450656606,2.25


==> figures/corrsparse/undiscounted/data/corrsparse5000g995f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,8.612960684,8.612960684,57.39,4.1528999133952365,4.152899913395237,1.51
1,5000.0,1.0,16.13513398,11.289270856000002,57.39,6.252235166188204,5.449927665498871,1.51
2,10000.0,2.0,20.791799493333333,17.037249466666665,57.39,7.821229257694533,6.59129544618574,1.51
3,15000.0,3.0,28.0931194,23.051070700000004,57.39,7.375239180415102,7.144384537804159,1.51
4,20000.0,4.0,32.00080692000001,31.03249319333333,57.39,6.512330972468872,7.265851823835716,1.51
5,25000.0,5.0,38.70147546666667,36.34683522,57.39,4.800448457283094,7.069518376533908,1.51
6,30000.0,6.0,42.42097420000001,40.6918014,57.39,5.298847327524156,6.433371848101338,1.51
7,35000.0,7.0,45.846618066666665,44.38485253333333,57.39,4.70423393202177,6.178191592381433,1.51
8,40000.0,8.0,48.2537534,46.79882373333333,57.39,3.266614854676392,5.125267535594209,1.51
9,45000.0,9.0,49.10795246666667,48.45370533333334,57.39,3.9097867586260144,3.5491749624122875,1.51
10,50000.0,10.0,50.30755679999999,50.98281099999999,57.39,2.749911209932187,2.50923694830524,1.51
11,55000.0,11.0,51.32283933333334,52.99339726666666,57.39,2.8748396070149735,1.9089515481822434,1.51
12,60000.0,12.0,52.20055966666666,53.76583139999999,57.39,2.9528941961514272,1.685101561535111,1.51
13,65000.0,13.0,53.4415692,53.74872619999999,57.39,2.2885209630710603,1.74339246908196,1.51
14,70000.0,14.0,55.0176478,54.172389733333326,57.39,1.592902448464835,1.4436480595270333,1.51
15,75000.0,15.0,54.81248759999999,55.058458933333334,57.39,0.9776118124027328,1.352494546105167,1.51
16,80000.0,16.0,55.24962726666667,54.30843686666666,57.39,1.0104646265518058,1.6899467314726646,1.51
17,85000.0,17.0,54.920775199999994,54.3793432,57.39,1.189621243968895,1.9293432278847669,1.51
18,90000.0,18.0,55.488524000000005,54.71677473333333,57.39,1.071490580806612,1.460084620197712,1.51
19,95000.0,19.0,55.010342400000006,54.94681233333334,57.39,1.6870901790670318,1.3545926431654194,1.51
20,100000.0,20.0,55.23055006666666,55.25048566666666,57.39,1.7852993801160724,1.1614063177985945,1.51
21,105000.0,21.0,56.19492193333334,55.417469466666674,57.39,0.9342945442093853,1.2146046696412887,1.51
22,110000.0,22.0,55.8058648,55.60761133333333,57.39,0.9647984678445236,0.9985047266706137,1.51
23,115000.0,23.0,55.88975119999999,55.913608466666666,57.39,0.951462731185484,0.7835435455271202,1.51
24,120000.0,24.0,56.72251979999999,56.32104360000002,57.39,0.637823897140247,0.6747555776855333,1.51
25,125000.0,25.0,55.80685693333334,56.69127373333333,57.39,0.8263367808068616,0.5233704268514658,1.51
26,130000.0,26.0,56.540516,56.75130313333333,57.39,0.8262841131069367,0.8582114271673775,1.51
27,135000.0,27.0,55.852321466666666,56.69563473333333,57.39,1.5676447143721404,0.8449530697375514,1.51
28,140000.0,28.0,55.60632426666666,56.8280538,57.39,2.11916939752792,0.6480856752921,1.51
29,145000.0,29.0,56.37183433333334,56.90995193333334,57.39,1.2942076397695526,0.5134509358839997,1.51
30,150000.0,30.0,56.225879133333336,56.890704666666664,57.39,1.386123661392174,0.4512260624299553,1.51
31,155000.0,31.0,56.55343613333333,56.568381200000005,57.39,0.6815908213326809,0.6219331116048737,1.51
32,160000.0,32.0,56.38895706666666,56.42254,57.39,0.8415152163568141,0.6929324314467721,1.51
33,165000.0,33.0,56.34420560000001,56.72207206666666,57.39,0.9964879643716129,0.8756527260381498,1.51
34,170000.0,34.0,56.519945266666674,56.62120360000001,57.39,0.7281043796303162,0.690159190776872,1.51
35,175000.0,35.0,56.75125339999999,56.75777326666667,57.39,0.8703150010249163,0.4693285496691934,1.51
36,180000.0,36.0,56.99781366666666,56.81249013333334,57.39,1.107920518093469,0.8313949542045672,1.51
37,185000.0,37.0,56.265580400000005,56.640483866666656,57.39,0.8621586913057866,1.0923364696103648,1.51
38,190000.0,38.0,56.9594352,56.860257133333334,57.39,0.9077679050988418,0.6628144305789875,1.51
39,195000.0,39.0,56.7921328,57.23364200000001,57.39,1.3345100204832905,0.595675239689826,1.51
40,200000.0,40.0,56.57434920000001,56.872537333333334,57.39,1.2544064571564115,0.6170908824168045,1.51
41,205000.0,41.0,56.70334806666668,56.460106200000006,57.39,0.9673587050425788,0.7420220626659149,1.51
42,210000.0,42.0,56.362319199999995,56.960862999999996,57.39,1.0536055474149022,0.8759642491764935,1.51
43,215000.0,43.0,55.876358866666656,57.3529228,57.39,1.6091405326418995,0.628558658802895,1.51
44,220000.0,44.0,56.368128,57.20920586666667,57.39,1.2067263555972778,0.5272641637447616,1.51
45,225000.0,45.0,55.70551973333333,56.9679056,57.39,1.9418507993243688,0.4473618396194039,1.51
46,230000.0,46.0,56.1664904,56.787671599999996,57.39,0.9218297222933961,0.5167696675318688,1.51
47,235000.0,47.0,56.890784933333336,56.79317919999999,57.39,0.7606987035267392,0.4831339110529021,1.51
48,240000.0,48.0,57.297173400000005,56.841845600000006,57.39,0.602134845530131,0.5482889140148007,1.51


==> figures/corrsparse/undiscounted/data/corrsparse5000g999f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.283999999999999,12.283999999999999,76.8,5.8713524512220445,5.871352451222044,2.25
1,5000.0,1.0,23.14533333333333,15.229059829059828,76.8,8.973394767882152,6.767824629378407,2.25
2,10000.0,2.0,29.265333333333334,22.68376068376068,76.8,11.144908280692794,7.187739920790059,2.25
3,15000.0,3.0,38.14533333333333,33.68632478632478,76.8,9.829790948571102,7.310161018481889,2.25
4,20000.0,4.0,44.54933333333334,44.33504273504274,76.8,9.41874908106387,7.04453060471025,2.25
5,25000.0,5.0,51.730666666666664,54.095726495726495,76.8,7.894843984764664,6.354395669274828,2.25
6,30000.0,6.0,59.39333333333333,59.33418803418803,76.8,6.359175668469872,5.839244835021836,2.25
7,35000.0,7.0,63.333333333333336,63.57350427350428,76.8,5.31965381485731,5.347005186014784,2.25
8,40000.0,8.0,66.60799999999999,65.72051282051282,76.8,3.700625428404111,3.5078247945523247,2.25
9,45000.0,9.0,67.18799999999999,67.3940170940171,76.8,3.571939716141792,3.4096228244944147,2.25
10,50000.0,10.0,70.17733333333332,69.63589743589745,76.8,2.742715100649423,3.0098334315740347,2.25
11,55000.0,11.0,72.16133333333333,70.61196581196582,76.8,2.6153930478672973,2.4888279975019043,2.25
12,60000.0,12.0,72.50399999999999,71.8042735042735,76.8,2.8093350350382447,2.8243053962886338,2.25
13,65000.0,13.0,72.172,72.56837606837607,76.8,3.2601515061617743,2.4584668668953564,2.25
14,70000.0,14.0,73.58666666666667,73.06239316239316,76.8,1.7094942437696257,2.7933823771208286,2.25
15,75000.0,15.0,74.94266666666668,73.3042735042735,76.8,1.1858422469364385,2.7351632518177125,2.25
16,80000.0,16.0,74.44533333333335,74.69743589743588,76.8,1.4284751880975626,1.5645380073330921,2.25
17,85000.0,17.0,74.55866666666667,75.78632478632478,76.8,1.4035739493439734,1.26611285692831,2.25
18,90000.0,18.0,74.54400000000001,75.07606837606838,76.8,1.6064974334329534,1.7000199557713134,2.25
19,95000.0,19.0,74.71066666666665,75.09829059829059,76.8,2.0120999042010626,1.6236228785525668,2.25
20,100000.0,20.0,74.91466666666669,75.55042735042734,76.8,1.4620308067241168,1.6124842595348539,2.25
21,105000.0,21.0,75.16533333333335,75.14871794871796,76.8,0.8943441158185478,2.3666741498957227,2.25
22,110000.0,22.0,75.91733333333333,74.33418803418803,76.8,1.1974421470772756,3.0634253422588795,2.25
23,115000.0,23.0,74.69066666666666,74.34615384615385,76.8,1.2449392641130608,2.6488990133461066,2.25
24,120000.0,24.0,75.47466666666666,74.79829059829059,76.8,1.2736855124093542,2.0637782163265608,2.25
25,125000.0,25.0,74.72933333333334,74.82222222222224,76.8,1.101567997899829,2.31793386469621,2.25
26,130000.0,26.0,75.516,74.44273504273505,76.8,1.5360496643822716,3.0312285454149115,2.25
27,135000.0,27.0,75.328,72.95811965811967,76.8,1.533529295860442,4.83830564599484,2.25
28,140000.0,28.0,76.37466666666667,73.3076923076923,76.8,0.7057303319960527,3.6668119936932344,2.25
29,145000.0,29.0,74.98933333333335,74.60170940170939,76.8,1.2637668575234964,1.8580853071415184,2.25
30,150000.0,30.0,75.87733333333333,75.04102564102564,76.8,0.6421132482646946,1.2746278026310167,2.25
31,155000.0,31.0,75.87866666666667,76.07948717948717,76.8,1.1009019370545108,1.1954177359100115,2.25
32,160000.0,32.0,76.21333333333334,76.3948717948718,76.8,1.1956430787624677,0.9999838610137516,2.25
33,165000.0,33.0,76.02533333333334,75.81367521367522,76.8,0.9381718649404953,0.9329296893258389,2.25
34,170000.0,34.0,76.364,75.66581196581195,76.8,1.0940675601645657,0.7004856121601658,2.25
35,175000.0,35.0,76.64533333333333,76.56837606837607,76.8,1.3134305858363313,0.42650339212861027,2.25
36,180000.0,36.0,76.11866666666666,76.62564102564103,76.8,1.2768933153684348,0.8969395012333978,2.25
37,185000.0,37.0,76.00133333333335,76.41794871794872,76.8,0.9387176757857459,1.1609528097720603,2.25
38,190000.0,38.0,76.63466666666666,75.8008547008547,76.8,0.6279668349251623,1.8610920760845346,2.25
39,195000.0,39.0,76.65066666666667,75.52649572649572,76.8,0.7088530378618175,1.9591442610450476,2.25
40,200000.0,40.0,76.87466666666667,75.78376068376068,76.8,0.6747712360244217,1.629797583184651,2.25
41,205000.0,41.0,77.14666666666666,75.83931623931625,76.8,0.9335832340999874,1.792118294851207,2.25
42,210000.0,42.0,76.00133333333333,76.36666666666669,76.8,1.0364657032163216,1.3024520765699081,2.25
43,215000.0,43.0,76.52666666666667,76.34358974358975,76.8,0.48286121849443026,1.6897720160335001,2.25
44,220000.0,44.0,76.37200000000001,76.35384615384616,76.8,0.6813717293290713,1.4993579786960944,2.25
45,225000.0,45.0,76.596,76.0,76.8,0.4765619522090841,1.811732553281462,2.25
46,230000.0,46.0,77.10266666666666,75.9128205128205,76.8,0.5675070605506282,1.5230653591127186,2.25
47,235000.0,47.0,76.53999999999999,76.46324786324786,76.8,0.5294564316982714,1.7126876450959194,2.25
48,240000.0,48.0,76.69333333333334,76.09059829059831,76.8,0.7887390399402865,1.3684280382976746,2.25


==> figures/corrsparse/undiscounted/data/corrsparse5000g999f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,11.434866880000003,11.43486688,72.66,5.474633171552431,5.474633171552431,1.77
1,5000.0,1.0,21.594142573333336,14.193803260000001,72.66,8.384315105493494,6.318323624000958,1.77
2,10000.0,2.0,27.33457579333333,21.164076200000004,72.66,10.440975454307788,6.7255666398787985,1.77
3,15000.0,3.0,35.637579826666666,31.46400446666667,72.66,9.224781254435484,6.866828642584073,1.77
4,20000.0,4.0,41.67437973333334,41.441935066666666,72.66,8.864355289381203,6.629744342568024,1.77
5,25000.0,5.0,48.436495,50.63427253333332,72.66,7.435798267596439,5.992310234662918,1.77
6,30000.0,6.0,55.6618986,55.60720153333333,72.66,6.024147341382973,5.503099048950503,1.77
7,35000.0,7.0,59.411466200000014,59.62677180000001,72.66,5.055261055557548,5.0657292474821825,1.77
8,40000.0,8.0,62.510062266666665,61.65216126666666,72.66,3.53769578827482,3.3462451250864467,1.77
9,45000.0,9.0,63.058775,63.25743753333333,72.66,3.4141734820107796,3.2478297833632026,1.77
10,50000.0,10.0,65.91929999999999,65.40036140000001,72.66,2.634077350783004,2.8678896427346863,1.77
11,55000.0,11.0,67.8270528,66.3347758,72.66,2.5149039492756513,2.3753140992098385,1.77
12,60000.0,12.0,68.15027093333332,67.4861794,72.66,2.698241757794302,2.6992062807808908,1.77
13,65000.0,13.0,67.84352753333334,68.2183234,72.66,3.116467824576759,2.3588735403472025,1.77
14,70000.0,14.0,69.18841486666665,68.69887433333334,72.66,1.6521890286685457,2.683130776519848,1.77
15,75000.0,15.0,70.5042134,68.93302446666665,72.66,1.1486641254838814,2.624576885624081,1.77
16,80000.0,16.0,70.01961566666667,70.26883153333333,72.66,1.3819772335364378,1.5072613406083213,1.77
17,85000.0,17.0,70.12698133333333,71.32469233333335,72.66,1.3589818875385296,1.2215453142901675,1.77
18,90000.0,18.0,70.12262113333334,70.63535626666665,72.66,1.5507555092582657,1.6401132021280098,1.77
19,95000.0,19.0,70.2785012,70.65789,72.66,1.9378570611093082,1.5619417059754914,1.77
20,100000.0,20.0,70.4794588,71.09621146666667,72.66,1.4123844270358492,1.5523811823556388,1.77
21,105000.0,21.0,70.7181814,70.71160626666666,72.66,0.8597257174494962,2.268396968639104,1.77
22,110000.0,22.0,71.44869953333334,69.93386059999999,72.66,1.1600736070782334,2.9268527841776644,1.77
23,115000.0,23.0,70.25980759999999,69.93978946666667,72.66,1.2011806996739924,2.5311127579117425,1.77
24,120000.0,24.0,71.01593059999999,70.37097973333334,72.66,1.2342640755620398,1.9855083579321682,1.77
25,125000.0,25.0,70.29530166666667,70.40151999999999,72.66,1.0620302829410522,2.223329116146888,1.77
26,130000.0,26.0,71.05996499999999,70.0374654,72.66,1.4850288261984999,2.9096921582862176,1.77
27,135000.0,27.0,70.87737633333333,68.63623980000001,72.66,1.482613157894595,4.6156268131740195,1.77
28,140000.0,28.0,71.88592833333334,68.954554,72.66,0.6838280801814322,3.506165381833427,1.77
29,145000.0,29.0,70.5458836,70.18095086666668,72.66,1.217081603163933,1.786718212393942,1.77
30,150000.0,30.0,71.40639433333332,70.59808946666665,72.66,0.6259999898619816,1.2312113867112777,1.77
31,155000.0,31.0,71.41013240000001,71.60327933333333,72.66,1.0701843703702623,1.1558984188130168,1.77
32,160000.0,32.0,71.73899366666666,71.90806693333334,72.66,1.1543562968042649,0.9693079808312758,1.77
33,165000.0,33.0,71.54793446666665,71.34032873333334,72.66,0.9100627759931387,0.9073253482800069,1.77
34,170000.0,34.0,71.88125766666666,71.19930933333333,72.66,1.0587212989110908,0.6781523847387205,1.77
35,175000.0,35.0,72.1500636,72.07338873333333,72.66,1.272625436343523,0.4136992615529344,1.77
36,180000.0,36.0,71.64127506666667,72.13118513333333,72.66,1.2390571025778394,0.8695045052511307,1.77
37,185000.0,37.0,71.52270733333333,71.93244553333334,72.66,0.9134214203619739,1.123389898799379,1.77
38,190000.0,38.0,72.13738366666666,71.34019833333333,72.66,0.6106417339086433,1.7894509162553038,1.77
39,195000.0,39.0,72.15284026666667,71.07523606666669,72.66,0.6917981387417718,1.885969446162542,1.77
40,200000.0,40.0,72.37590633333333,71.31900466666667,72.66,0.6540001427363947,1.5709367083342087,1.77
41,205000.0,41.0,72.64040046666668,71.37685546666668,72.66,0.9056852726056969,1.7309172739090513,1.77
42,210000.0,42.0,71.52886126666665,71.888477,72.66,1.004792886168975,1.2560191822952669,1.77
43,215000.0,43.0,72.03397673333335,71.86531566666667,72.66,0.46966222889273407,1.6267480275655508,1.77
44,220000.0,44.0,71.88809646666667,71.87240320000001,72.66,0.662209720985376,1.4534957928402346,1.77
45,225000.0,45.0,72.09880693333335,71.53040386666665,72.66,0.46500950027284327,1.7491663718775772,1.77
46,230000.0,46.0,72.59501066666667,71.442852,72.66,0.5504143583303072,1.4717747818299451,1.77
47,235000.0,47.0,72.048959,71.98208046666667,72.66,0.5154099565732604,1.648250726132993,1.77
48,240000.0,48.0,72.19969486666668,71.6172028,72.66,0.7649699262176832,1.3193390987411828,1.77


==> figures/corrsparse/undiscounted/data/corrsparse5000g99f1disc0.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,12.283999999999999,12.283999999999997,76.8,5.8713524512220445,5.871352451222043,2.25
1,5000.0,1.0,22.81333333333333,15.851333333333333,76.8,9.08032191074336,6.978613906193799,2.25
2,10000.0,2.0,29.637333333333338,24.05733333333333,76.8,10.625723265290244,7.997148536485944,2.25
3,15000.0,3.0,36.602666666666664,34.278000000000006,76.8,11.664526529281337,9.033147083005888,2.25
4,20000.0,4.0,45.504000000000005,43.39666666666666,76.8,10.51958126110773,9.919859753680061,2.25
5,25000.0,5.0,52.68133333333332,50.966,76.8,8.531231743365689,8.442780895904436,2.25
6,30000.0,6.0,60.21866666666666,57.44333333333332,76.8,6.911496917274813,6.257426166018291,2.25
7,35000.0,7.0,63.896,63.25266666666667,76.8,5.150087983755875,4.661531260857593,2.25
8,40000.0,8.0,67.58666666666666,67.54400000000001,76.8,3.94706894574433,3.692493794699368,2.25
9,45000.0,9.0,67.85866666666666,69.63533333333334,76.8,2.6506118158957044,2.5389201564946493,2.25
10,50000.0,10.0,70.11333333333333,71.03733333333334,76.8,2.342210600316939,2.2671735823652353,2.25
11,55000.0,11.0,71.59066666666666,71.88733333333333,76.8,1.6002943211371157,1.6730941531975128,2.25
12,60000.0,12.0,73.25466666666667,72.55600000000001,76.8,2.1855357341671358,1.2335636477134047,2.25
13,65000.0,13.0,74.39200000000001,72.892,76.8,1.4384200691715743,1.5970066956848437,2.25
14,70000.0,14.0,74.38666666666668,73.25266666666668,76.8,1.225548386883436,1.7176653622989202,2.25
15,75000.0,15.0,75.19466666666668,73.14199999999998,76.8,0.8415945059953046,1.664820713075268,2.25
16,80000.0,16.0,75.43333333333334,73.788,76.8,1.1371133565565301,1.3819705975068113,2.25
17,85000.0,17.0,74.88000000000001,74.66666666666669,76.8,1.2204854232822464,1.102211350197276,2.25
18,90000.0,18.0,75.10666666666665,74.31,76.8,1.2945930374760564,1.2767357020847263,2.25
19,95000.0,19.0,76.04533333333332,73.77266666666667,76.8,1.5686465215271608,1.7235012254894702,2.25
20,100000.0,20.0,75.576,73.70666666666668,76.8,1.7084053796528116,2.1703199699105644,2.25
21,105000.0,21.0,75.684,74.414,76.8,1.6107642040224255,2.3321315505643714,2.25
22,110000.0,22.0,75.91066666666667,75.244,76.8,1.3299574882250649,1.2233956519930727,2.25
23,115000.0,23.0,75.62933333333335,74.964,76.8,1.360986599247167,1.0159327871381163,2.25
24,120000.0,24.0,76.25066666666666,74.34866666666669,76.8,0.8253903501827572,1.266617542832235,2.25
25,125000.0,25.0,76.51866666666668,74.19733333333333,76.8,0.7846571231289741,1.4452057830393472,2.25
26,130000.0,26.0,77.05066666666667,74.71866666666668,76.8,0.45854679901393486,1.5245075115843283,2.25
27,135000.0,27.0,76.59866666666667,75.47733333333332,76.8,0.8254945995309805,1.1718468550480161,2.25
28,140000.0,28.0,76.85333333333334,75.87466666666666,76.8,0.5697985654727594,1.1365549610747843,2.25
29,145000.0,29.0,76.36266666666667,75.47266666666668,76.8,0.6372019094249604,1.0735194601130809,2.25
30,150000.0,30.0,76.52133333333333,75.084,76.8,0.5342009607601202,1.3551586087342937,2.25
31,155000.0,31.0,76.14666666666666,75.63333333333334,76.8,0.7435166799693148,1.4393817565010854,2.25
32,160000.0,32.0,76.78400000000002,75.78733333333334,76.8,0.817310965044653,1.1182600621189913,2.25
33,165000.0,33.0,77.02533333333332,76.34866666666667,76.8,0.6673725434945385,0.7332457924638404,2.25
34,170000.0,34.0,76.33466666666668,77.03133333333334,76.8,0.7922966985145387,0.4764188616348865,2.25
35,175000.0,35.0,76.27466666666666,76.77266666666667,76.8,0.7965178205088381,0.43561008369786336,2.25
36,180000.0,36.0,76.12133333333334,76.43933333333332,76.8,1.888152654418638,0.7514536885244741,2.25
37,185000.0,37.0,76.71866666666666,76.048,76.8,1.3431692701754703,0.7753989444981791,2.25
38,190000.0,38.0,76.29866666666668,76.242,76.8,1.0883299799383415,0.636139229707878,2.25
39,195000.0,39.0,76.68133333333334,75.962,76.8,0.8452787514380043,0.7003445665734036,2.25
40,200000.0,40.0,76.50933333333334,75.91,76.8,0.618359803743683,0.6339151629183347,2.25
41,205000.0,41.0,77.09599999999999,76.57600000000001,76.8,0.7695563386090283,0.8060064002392697,2.25
42,210000.0,42.0,76.13333333333334,76.326,76.8,0.9277345602495791,0.6588057319321579,2.25
43,215000.0,43.0,75.46133333333334,75.80533333333332,76.8,1.5928795827505933,0.9628171656073382,2.25
44,220000.0,44.0,76.12133333333333,75.46866666666666,76.8,1.0162370424207872,1.1045142369935668,2.25
45,225000.0,45.0,76.00133333333333,75.46533333333333,76.8,1.4018991146414903,1.0466813796786127,2.25
46,230000.0,46.0,75.74933333333334,75.84133333333332,76.8,1.1980693586105444,0.7914299253526518,2.25
47,235000.0,47.0,75.85066666666667,76.25933333333333,76.8,1.1343484329082847,0.5007260782740437,2.25
48,240000.0,48.0,76.87333333333335,76.62866666666666,76.8,0.9331661645848093,0.7024761202658082,2.25


==> figures/corrsparse/undiscounted/data/corrsparse5000g99f1disc1.csv <==
,num_samples,num_iters,pais,tpais,expert,pais_ci,tpais_ci,expert_ci
0,0.0,0.0,6.088405031333334,6.088405031333333,43.08,2.9644496272617458,2.964449627261746,1.99
1,5000.0,1.0,11.656179486666668,7.950667226666668,43.08,4.740535264650909,3.591583773957205,1.99
2,10000.0,2.0,15.137571706666668,12.167578240000001,43.08,5.562634081534682,4.147860156158753,1.99
3,15000.0,3.0,19.09011243333333,17.614103806666666,43.08,6.310249471163837,4.776474331607856,1.99
4,20000.0,4.0,23.83682606666667,22.62802786666667,43.08,5.808971489882107,5.423246999804037,1.99
5,25000.0,5.0,27.848923266666663,26.828960600000002,43.08,4.870111024004563,4.754544533436637,1.99
6,30000.0,6.0,32.30851186666667,30.450581133333337,43.08,4.1166602142412625,3.6310006175853893,1.99
7,35000.0,7.0,34.249585800000006,33.89556533333333,43.08,3.2126342068507863,2.804390017346024,1.99
8,40000.0,8.0,36.5936964,36.572195333333326,43.08,2.512935528519967,2.2789516022934815,1.99
9,45000.0,9.0,36.628059666666665,37.89436526666666,43.08,1.7514599736887269,1.6707685383870192,1.99
10,50000.0,10.0,38.235313399999995,38.824163799999994,43.08,1.594682129503567,1.537087165871406,1.99
11,55000.0,11.0,39.201599933333334,39.396582599999995,43.08,1.1257013057964373,1.1326473285886023,1.99
12,60000.0,12.0,40.374695933333335,39.83322006666667,43.08,1.4255496555615297,0.8711916283299052,1.99
13,65000.0,13.0,41.11849793333333,40.07792573333333,43.08,1.0030701019548927,1.1232700611992799,1.99
14,70000.0,14.0,41.13397553333334,40.35279526666667,43.08,0.8940140994300636,1.2120482332040545,1.99
15,75000.0,15.0,41.72881253333334,40.2577358,43.08,0.6039407070207576,1.1804490419016784,1.99
16,80000.0,16.0,41.87945993333334,40.693930933333334,43.08,0.8293986823692403,0.9869406464891736,1.99
17,85000.0,17.0,41.457480600000004,41.3385416,43.08,0.895948277813688,0.7865763839275056,1.99
18,90000.0,18.0,41.67453026666667,41.1014992,43.08,0.9452521596057338,0.9117368791538882,1.99
19,95000.0,19.0,42.354703799999996,40.720899466666665,43.08,1.0966391409415708,1.2117770996210284,1.99
20,100000.0,20.0,42.039780400000005,40.678443666666666,43.08,1.1680273133074046,1.5184701183590021,1.99
21,105000.0,21.0,42.1503708,41.19878573333334,43.08,1.1180674092709562,1.6096997811049347,1.99
22,110000.0,22.0,42.25806073333333,41.777702999999995,43.08,0.9463094377573434,0.8458619565130429,1.99
23,115000.0,23.0,42.065949333333336,41.564434000000006,43.08,1.0052665356853594,0.7255515926990257,1.99
24,120000.0,24.0,42.458832533333336,41.125278933333334,43.08,0.6323857002270304,0.8992345612985752,1.99
25,125000.0,25.0,42.700165,41.0547706,43.08,0.5991360876561325,1.0029227659280284,1.99
26,130000.0,26.0,43.0766412,41.406929799999986,43.08,0.3541760964290586,1.0680025182850326,1.99
27,135000.0,27.0,42.748522,41.89812693333334,43.08,0.6289243997772278,0.8489364868819619,1.99
28,140000.0,28.0,42.9116864,42.19975246666666,43.08,0.4385480410280636,0.8389516964953008,1.99
29,145000.0,29.0,42.568498733333335,41.91674046666666,43.08,0.44491250268583926,0.7886814895822275,1.99
30,150000.0,30.0,42.68172893333334,41.640519866666665,43.08,0.4006646965455314,0.9812893322843144,1.99
31,155000.0,31.0,42.394947,42.055648,43.08,0.5724494153180552,1.0404568384403938,1.99
32,160000.0,32.0,42.92854899999999,42.170307933333326,43.08,0.6052375666273598,0.8161027939167542,1.99
33,165000.0,33.0,43.05330513333333,42.5591386,43.08,0.5073406462457937,0.5423859445055645,1.99
34,170000.0,34.0,42.539103666666655,43.04340593333334,43.08,0.5975983219576835,0.3612099619853208,1.99
35,175000.0,35.0,42.47768233333333,42.86340226666666,43.08,0.596025385299137,0.32490846653178607,1.99
36,180000.0,36.0,42.48394233333333,42.60827093333332,43.08,1.2782515822115463,0.5525000884912911,1.99
37,185000.0,37.0,42.91319166666668,42.32838766666666,43.08,0.9070178037230504,0.583085288327008,1.99
38,190000.0,38.0,42.6067964,42.49060646666667,43.08,0.6833490643954143,0.4732590714643738,1.99
39,195000.0,39.0,42.84740066666667,42.288645333333335,43.08,0.6091235741655933,0.5004512238129796,1.99
40,200000.0,40.0,42.6780664,42.26683920000001,43.08,0.44897460004550055,0.4500888618636182,1.99
41,205000.0,41.0,43.11557766666667,42.76980333333334,43.08,0.5956044733141427,0.5838467468911831,1.99
42,210000.0,42.0,42.422462200000005,42.613268600000005,43.08,0.6824662677023656,0.47807589145629453,1.99
43,215000.0,43.0,41.93962173333333,42.25543846666666,43.08,1.128858011849583,0.611020153076643,1.99
44,220000.0,44.0,42.399021133333335,42.015362933333336,43.08,0.7409069715560429,0.6791459652789715,1.99
45,225000.0,45.0,42.32385193333334,41.974765266666665,43.08,1.0239615348879598,0.6695398915243819,1.99
46,230000.0,46.0,42.114370400000006,42.19753186666666,43.08,0.8458735100483812,0.560802623535789,1.99
47,235000.0,47.0,42.1698706,42.48415826666666,43.08,0.8453258404136896,0.3747569594951647,1.99
48,240000.0,48.0,42.955544866666656,42.782245599999996,43.08,0.6967874288398119,0.5234118535502051,1.99


==> figures/damall/discounted/data/damlonglong3kg95f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.29124599268283,-190.88563013403677,0.0,-32.92,2.767754797714714,2.809357481573564,0.0,0.75
20,86400.0,20.0,-189.3302893112629,-172.38153015928586,0.0,-32.92,8.168772218639582,2.04010885852511,0.0,0.75
40,172800.0,40.0,-184.85634642570102,-160.47850368912344,0.0,-32.92,10.725182913470622,2.9400139579113724,0.0,0.75
60,259200.0,60.0,-182.0540843921957,-153.34947822664068,0.0,-32.92,3.1828061850410796,5.137883564519026,0.0,0.75
80,345600.0,80.0,-181.43699574495756,-147.3565763334892,0.0,-32.92,8.723855608648162,0.947071608010777,0.0,0.75
100,432000.0,100.0,-180.4832176999253,-141.99107762676925,0.0,-32.92,14.174031257372594,6.130652777254763,0.0,0.75
120,518400.0,120.0,-181.38927910746415,-139.6273641818163,0.0,-32.92,10.350472765509235,8.53836778737258,0.0,0.75
140,604800.0,140.0,-176.58676634310555,-138.42739885074113,0.0,-32.92,11.807355262335538,12.105175701151966,0.0,0.75
160,691200.0,160.0,-172.1935050540394,-129.05920089764453,0.0,-32.92,10.375146482850894,11.449518175152164,0.0,0.75
180,777600.0,180.0,-172.85665462846072,-119.74745435159575,0.0,-32.92,5.841093515469814,19.295129497671823,0.0,0.75
200,864000.0,200.0,-171.25905534016246,-120.55174412807192,0.0,-32.92,11.947290107344724,16.482931292898904,0.0,0.75
220,950400.0,220.0,-160.76125797591186,-109.42800948524545,0.0,-32.92,12.362143079282585,16.134700911822755,0.0,0.75
240,1036800.0,240.0,-161.2490779888971,-101.85232876254561,0.0,-32.92,14.771651709015481,16.48936274060461,0.0,0.75
260,1123200.0,260.0,-162.1747676407685,-93.35670423694238,0.0,-32.92,11.168512840913534,16.020239418407805,0.0,0.75
280,1209600.0,280.0,-156.7538016172034,-82.52513161030248,0.0,-32.92,14.670842170087102,15.343378526068404,0.0,0.75
300,1296000.0,300.0,-157.23097558340928,-74.21360296037476,0.0,-32.92,9.639346851288776,10.855320519782573,0.0,0.75
320,1382400.0,320.0,-155.57231304428993,-70.24262962538081,0.0,-32.92,12.998331344838757,5.962766583909053,0.0,0.75
340,1468800.0,340.0,-154.07296411892247,-64.14581024612076,0.0,-32.92,11.580860932168413,3.95112583443554,0.0,0.75
360,1555200.0,360.0,-155.12700130955085,-61.20326259259347,0.0,-32.92,9.383487705295297,3.397212333737827,0.0,0.75
380,1641600.0,380.0,-152.35138068394593,-57.72222289545715,0.0,-32.92,12.681284324990823,4.64614584867199,0.0,0.75
400,1728000.0,400.0,-157.25686703534228,-56.54224083201734,0.0,-32.92,17.03365825383863,3.391353027144781,0.0,0.75
420,1814400.0,420.0,-166.02599229809954,-54.71050452312725,0.0,-32.92,21.755014819047695,3.9015260229578748,0.0,0.75
440,1900800.0,440.0,-159.5688024645704,-52.99604725614874,0.0,-32.92,21.47290160840235,2.3811594533992984,0.0,0.75
460,1987200.0,460.0,-161.2827835056945,-50.67721998135791,0.0,-32.92,19.40322136828898,1.6672964154680017,0.0,0.75
480,2073600.0,480.0,-159.26709186039915,-49.50891132247378,0.0,-32.92,20.795346798504653,2.13779196583662,0.0,0.75
500,2160000.0,500.0,-154.4401839705367,-49.03195550636457,0.0,-32.92,16.010659496932508,3.3595408956644697,0.0,0.75
520,2246400.0,520.0,-157.04299336590742,-47.85758676674889,0.0,-32.92,16.76521243236827,3.7498431335164413,0.0,0.75
540,2332800.0,540.0,-155.86653133027482,-45.79979443292043,0.0,-32.92,24.855414576561518,3.5276129568920487,0.0,0.75
560,2419200.0,560.0,-156.90473223708713,-46.060914322187614,0.0,-32.92,19.10844578229866,3.017131440616744,0.0,0.75
580,2505600.0,580.0,-154.10093935208462,-45.92179851675992,0.0,-32.92,19.197105709559207,3.5554977050513457,0.0,0.75
600,2592000.0,600.0,-154.55906205106342,-43.830870910886276,0.0,-32.92,25.9854813132721,4.045140982952219,0.0,0.75
620,2678400.0,620.0,-151.82481305353133,-41.934852616244015,0.0,-32.92,17.736511602037474,4.21344889487341,0.0,0.75
640,2764800.0,640.0,-154.93862675208206,-41.10141907475046,0.0,-32.92,25.820527873112177,3.461504605296154,0.0,0.75
660,2851200.0,660.0,-153.5122396716719,-40.29488334485408,0.0,-32.92,16.94006434136908,2.9983561142647863,0.0,0.75
680,2937600.0,680.0,-156.99081821782872,-39.20913710304133,0.0,-32.92,23.644270976751944,3.5508157304446684,0.0,0.75
700,3024000.0,700.0,-150.94886070362392,-38.721240834368906,0.0,-32.92,18.814211238540775,3.4493377824531075,0.0,0.75
720,3110400.0,720.0,-145.08755477570213,-38.118949225608574,0.0,-32.92,18.406911133061552,2.96868472775051,0.0,0.75
740,3196800.0,740.0,-146.3906620684288,-37.381398766141714,0.0,-32.92,21.48396117860987,2.601188375037957,0.0,0.75
760,3283200.0,760.0,-150.35287116984256,-35.992105457314494,0.0,-32.92,20.585248180445163,2.5724463209383077,0.0,0.75
780,3369600.0,780.0,-150.60180696982707,-35.70157794154599,0.0,-32.92,21.350187396559814,2.430290293948461,0.0,0.75
800,3456000.0,800.0,-144.95608575654745,-35.56071716877414,0.0,-32.92,25.612685359260233,2.2729523053087766,0.0,0.75
820,3542400.0,820.0,-141.8589052303982,-34.891961531221675,0.0,-32.92,20.079802865132205,2.2605418756232156,0.0,0.75
840,3628800.0,840.0,-143.070193042162,-33.7753688140361,0.0,-32.92,21.61262856647379,2.10214397326767,0.0,0.75
860,3715200.0,860.0,-137.83893282298746,-33.59891855826579,0.0,-32.92,16.947904528666445,2.4146007854508533,0.0,0.75
880,3801600.0,880.0,-136.49586054337618,-32.94265747621536,0.0,-32.92,17.571784407088263,2.233130787296999,0.0,0.75
900,3888000.0,900.0,-136.0465723344235,-32.31579857741298,0.0,-32.92,17.607241826207165,3.0072483828428567,0.0,0.75
920,3974400.0,920.0,-135.18400499177636,-32.085659030849655,0.0,-32.92,18.845536698440007,2.7980416370798356,0.0,0.75
940,4060800.0,940.0,-127.14347865540272,-32.33708640155028,0.0,-32.92,18.857873941202406,2.627974028195103,0.0,0.75
960,4147200.0,960.0,-129.99527717439696,-32.16654806531781,0.0,-32.92,18.555623578294806,2.7256003170001164,0.0,0.75
980,4233600.0,980.0,-134.97764389396536,-31.27498478102911,0.0,-32.92,20.26080116282449,2.9561989280439334,0.0,0.75
1000,4320000.0,1000.0,-145.62453730658225,-31.143208844062464,0.0,-32.92,17.504871053322816,2.583194479289144,0.0,0.75
1020,4406400.0,1020.0,-133.82252251021214,-30.524769963285753,0.0,-32.92,17.466024163760103,2.701130833359123,0.0,0.75
1040,4492800.0,1040.0,-138.42385376721143,-30.464737689177383,0.0,-32.92,20.93272888071873,2.632333683907177,0.0,0.75
1060,4579200.0,1060.0,-128.8729512603105,-30.405615710672713,0.0,-32.92,21.525751886613584,2.226133525558399,0.0,0.75
1080,4665600.0,1080.0,-128.69068461335297,-30.04277872522374,0.0,-32.92,20.930712532198253,2.3684226989910275,0.0,0.75
1100,4752000.0,1100.0,-141.16020907903084,-29.99179910763929,0.0,-32.92,17.269985864871405,2.265055689949591,0.0,0.75
1120,4838400.0,1120.0,-141.61675209811835,-29.91809194963335,0.0,-32.92,19.623326787897398,2.2087444249743724,0.0,0.75
1140,4924800.0,1140.0,-132.9035245750123,-29.639535132015215,0.0,-32.92,19.91648694709734,2.058558517047058,0.0,0.75
1160,5011200.0,1160.0,-126.90219358576023,-30.308367373613486,0.0,-32.92,20.017176089983696,2.169279717281036,0.0,0.75
1180,5097600.0,1180.0,-131.5185651989617,-29.91596795543258,0.0,-32.92,20.627973182247437,1.7805957724429637,0.0,0.75
1200,5184000.0,1200.0,-126.25401218345982,-30.287707271721047,0.0,-32.92,21.493224193402764,2.2553756295884377,0.0,0.75
1220,5270400.0,1220.0,-135.41573311785947,-30.741992051520903,0.0,-32.92,19.3948421322757,2.2597570822665554,0.0,0.75
1240,5356800.0,1240.0,-129.72542335317596,-30.856989013541416,0.0,-32.92,25.41468557350562,2.7172172673381056,0.0,0.75
1260,5443200.0,1260.0,-126.78402637912684,-30.03675538641564,0.0,-32.92,25.670126801241814,2.5711872225899763,0.0,0.75
1280,5529600.0,1280.0,-121.64228996663459,-30.199869521675538,0.0,-32.92,24.641233113119593,2.744233131896331,0.0,0.75
1300,5616000.0,1300.0,-127.03883091015466,-29.507608185604134,0.0,-32.92,21.5931604916505,2.8166654558063406,0.0,0.75
1320,5702400.0,1320.0,-133.87571204496436,-28.972840837270372,0.0,-32.92,19.55595928562273,2.955387268472617,0.0,0.75
1340,5788800.0,1340.0,-110.83058750613353,-29.015454637901627,0.0,-32.92,24.38915858457308,2.7474257997201113,0.0,0.75
1360,5875200.0,1360.0,-126.62205033356372,-29.157301222755905,0.0,-32.92,22.0764851491633,2.2875153869024123,0.0,0.75
1380,5961600.0,1380.0,-130.7668259584926,-29.16874501053308,0.0,-32.92,20.952027071488967,2.575140305226995,0.0,0.75
1400,6048000.0,1400.0,-122.51273327247505,-28.72343878015577,0.0,-32.92,19.02513811864835,2.6006673689486646,0.0,0.75
1420,6134400.0,1420.0,-121.65189229183564,-28.50810617609656,0.0,-32.92,31.278657108324236,2.5874632112208023,0.0,0.75
1440,6220800.0,1440.0,-124.51295216833034,-28.633320783098476,0.0,-32.92,20.60093077436012,2.515169339034655,0.0,0.75
1460,6307200.0,1460.0,-136.48472913278948,-28.752978865426805,0.0,-32.92,19.353281481820886,2.9553258556080007,0.0,0.75
1480,6393600.0,1480.0,-125.20873357479982,-28.525907944847365,0.0,-32.92,18.260568634867674,2.730803055220893,0.0,0.75
1500,6480000.0,1500.0,-139.67422012868622,-28.417525182693943,0.0,-32.92,21.547522563285774,2.6826600216529535,0.0,0.75
1520,6566400.0,1520.0,-132.04815248231432,-28.42361624772189,0.0,-32.92,18.93685523451217,3.1896503197782633,0.0,0.75
1540,6652800.0,1540.0,-128.71740414902538,-28.06234273048053,0.0,-32.92,14.502191343027096,3.042677976885742,0.0,0.75
1560,6739200.0,1560.0,-123.49686396717065,-28.547992271781776,0.0,-32.92,16.767300116635493,2.864267048137179,0.0,0.75
1580,6825600.0,1580.0,-125.74807047428881,-28.2863025860086,0.0,-32.92,20.770481046388767,2.536621315884874,0.0,0.75
1600,6912000.0,1600.0,-116.71217881499777,-28.51980754306943,0.0,-32.92,17.770792848891737,3.0264784434210337,0.0,0.75
1620,6998400.0,1620.0,-129.29848384548293,-28.10444760753561,0.0,-32.92,10.527557479041972,2.8607607728936664,0.0,0.75
1640,7084800.0,1640.0,-128.69072201533822,-28.080666177948352,0.0,-32.92,14.42028572707751,2.8372418859571287,0.0,0.75
1660,7171200.0,1660.0,-129.92816586497082,-28.142556951243044,0.0,-32.92,10.365791143340187,2.5176384351621164,0.0,0.75
1680,7257600.0,1680.0,-114.51209598398557,-28.2369420224958,0.0,-32.92,17.555561421631158,2.511568880074535,0.0,0.75
1700,7344000.0,1700.0,-119.74468241177249,-28.074889611983487,0.0,-32.92,18.98270550726828,2.1863456843153948,0.0,0.75
1720,7430400.0,1720.0,-115.75259357169239,-27.83318695515512,0.0,-32.92,23.00358285395074,2.1853039558817575,0.0,0.75
1740,7516800.0,1740.0,-111.19734770832501,-27.82895540737336,0.0,-32.92,12.942198360342614,2.5474808306263284,0.0,0.75
1760,7603200.0,1760.0,-99.39460908621076,-27.990763983309876,0.0,-32.92,10.859174366233352,2.406294381003021,0.0,0.75
1780,7689600.0,1780.0,-106.33223427392647,-27.639877077451946,0.0,-32.92,14.524148519952375,2.293186603649363,0.0,0.75
1800,7776000.0,1800.0,-115.00856757628124,-27.546432948178712,0.0,-32.92,24.77833539536954,2.579760309091772,0.0,0.75
1820,7862400.0,1820.0,-115.11117960284085,-27.42763065656817,0.0,-32.92,11.541495768765905,2.5158661877633097,0.0,0.75
1840,7948800.0,1840.0,-116.34971247415918,-26.949426361426767,0.0,-32.92,7.426323995304127,2.9279158118138406,0.0,0.75
1860,8035200.0,1860.0,-114.55348076265595,-26.796164761831413,0.0,-32.92,16.362463755215696,2.766762592052441,0.0,0.75
1880,8121600.0,1880.0,-110.23119100319624,-26.575601735687968,0.0,-32.92,12.56035370962263,2.564871329027868,0.0,0.75
1900,8208000.0,1900.0,-123.11996426853584,-26.83500192864842,0.0,-32.92,18.105971096262262,2.483554753116239,0.0,0.75
1920,8294400.0,1920.0,-106.3528840621357,-26.61264512788575,0.0,-32.92,6.425959114469667,2.7459413973664826,0.0,0.75
1940,8380800.0,1940.0,-125.909919954431,-26.416039349918748,0.0,-32.92,18.64482434848766,2.87963096841685,0.0,0.75
1960,8467200.0,1960.0,-123.88519475784554,-26.17938384940117,0.0,-32.92,14.518514639436871,2.5882571467949482,0.0,0.75
1980,8553600.0,1980.0,-108.86866438106429,-26.61543632596898,0.0,-32.92,7.7157654828187985,2.430399146430934,0.0,0.75


==> figures/damall/discounted/data/damlonglong3kg95f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-15.2742524,-15.336755900000004,0.0,-2.81,0.720785322028404,0.17675580157354517,0.0,0.36
20,86400.0,20.0,-14.5305002,-6.24536262,0.0,-2.81,1.2497184695642631,0.16271821372380607,0.0,0.36
40,172800.0,40.0,-13.3680794,-4.841399480000001,0.0,-2.81,1.3110439304216797,0.13729253790437498,0.0,0.36
60,259200.0,60.0,-11.645478,-4.46051468,0.0,-2.81,0.6974039189859934,0.13034445293489885,0.0,0.36
80,345600.0,80.0,-11.7917344,-4.218753820000001,0.0,-2.81,1.0022917174677803,0.10431724956800692,0.0,0.36
100,432000.0,100.0,-10.1311362,-4.046553380000001,0.0,-2.81,1.3481284430311191,0.13253095447744354,0.0,0.36
120,518400.0,120.0,-9.209506999999999,-3.94165396,0.0,-2.81,0.7083734749240963,0.12474615933419994,0.0,0.36
140,604800.0,140.0,-8.14032452,-3.8665084,0.0,-2.81,0.9188168539984239,0.1764885538605026,0.0,0.36
160,691200.0,160.0,-7.417306739999999,-3.68177564,0.0,-2.81,0.6234523401685523,0.14085161376255304,0.0,0.36
180,777600.0,180.0,-6.855975320000001,-3.5694825000000003,0.0,-2.81,0.4997439358036316,0.19791359472231065,0.0,0.36
200,864000.0,200.0,-6.8496482599999995,-3.5601062800000003,0.0,-2.81,0.4152325923030458,0.1693548179850536,0.0,0.36
220,950400.0,220.0,-5.79910798,-3.39649238,0.0,-2.81,0.5434839668689257,0.14893862275373895,0.0,0.36
240,1036800.0,240.0,-5.84683444,-3.3133851200000004,0.0,-2.81,0.23172659794184033,0.16267047246001434,0.0,0.36
260,1123200.0,260.0,-5.3097834,-3.20722858,0.0,-2.81,0.4971442293383025,0.13684691964594362,0.0,0.36
280,1209600.0,280.0,-5.2351103000000005,-3.0964292999999996,0.0,-2.81,0.3383538188259971,0.08405727246485051,0.0,0.36
300,1296000.0,300.0,-5.1718997600000005,-2.99044652,0.0,-2.81,0.260026119837586,0.05581974351766794,0.0,0.36
320,1382400.0,320.0,-5.163544019999999,-2.91784362,0.0,-2.81,0.2650712232282427,0.06739688339902801,0.0,0.36
340,1468800.0,340.0,-5.208416339999999,-2.80521286,0.0,-2.81,0.09864388665478292,0.11047121116040194,0.0,0.36
360,1555200.0,360.0,-4.87346674,-2.76427142,0.0,-2.81,0.16859810226141442,0.11497151033484071,0.0,0.36
380,1641600.0,380.0,-5.02124536,-2.6957595600000004,0.0,-2.81,0.19922261689037055,0.10989280805554917,0.0,0.36
400,1728000.0,400.0,-4.9014991,-2.63302264,0.0,-2.81,0.17941171906190403,0.14792805388238367,0.0,0.36
420,1814400.0,420.0,-4.67363572,-2.5848362000000003,0.0,-2.81,0.12567003239478422,0.17636778110575624,0.0,0.36
440,1900800.0,440.0,-4.615987280000001,-2.5154134600000004,0.0,-2.81,0.3599922820804521,0.17124164744793255,0.0,0.36
460,1987200.0,460.0,-4.810619239999999,-2.4789738,0.0,-2.81,0.16998709208586654,0.17916437938812566,0.0,0.36
480,2073600.0,480.0,-4.689162720000001,-2.3995382399999996,0.0,-2.81,0.16339711138172128,0.18685479768224472,0.0,0.36
500,2160000.0,500.0,-4.664188660000001,-2.37361104,0.0,-2.81,0.300450801589516,0.22405863046920466,0.0,0.36
520,2246400.0,520.0,-4.5537652600000005,-2.33411462,0.0,-2.81,0.13269304995744197,0.2165616102522057,0.0,0.36
540,2332800.0,540.0,-4.4863932,-2.2809546,0.0,-2.81,0.2161191727681477,0.20201735740301852,0.0,0.36
560,2419200.0,560.0,-4.392105899999999,-2.25739656,0.0,-2.81,0.11429381752674111,0.18608098101355572,0.0,0.36
580,2505600.0,580.0,-4.52937204,-2.1878946399999997,0.0,-2.81,0.3378725197986972,0.18522018157209252,0.0,0.36
600,2592000.0,600.0,-4.340890699999999,-2.13673596,0.0,-2.81,0.22407431408452588,0.21902473603780015,0.0,0.36
620,2678400.0,620.0,-4.29989698,-2.0608267600000003,0.0,-2.81,0.18222951220236214,0.21323642920062252,0.0,0.36
640,2764800.0,640.0,-4.43355532,-2.02104518,0.0,-2.81,0.19218463212463333,0.1858651321389549,0.0,0.36
660,2851200.0,660.0,-4.293890579999999,-1.9744083199999998,0.0,-2.81,0.18266356272947776,0.1544940588540591,0.0,0.36
680,2937600.0,680.0,-4.25803576,-1.9086266200000002,0.0,-2.81,0.27777604442248965,0.17671193936008758,0.0,0.36
700,3024000.0,700.0,-4.19144904,-1.8576351,0.0,-2.81,0.26416371598305605,0.17308157145992453,0.0,0.36
720,3110400.0,720.0,-4.0564404199999995,-1.831935,0.0,-2.81,0.24468167741185487,0.15751611650480402,0.0,0.36
740,3196800.0,740.0,-4.14463988,-1.8312148799999999,0.0,-2.81,0.3486598935015978,0.15867804780701175,0.0,0.36
760,3283200.0,760.0,-4.159750219999999,-1.74640724,0.0,-2.81,0.24377001898609152,0.14744343608186714,0.0,0.36
780,3369600.0,780.0,-4.1487225,-1.7318008599999999,0.0,-2.81,0.27306943636415654,0.15325801969119052,0.0,0.36
800,3456000.0,800.0,-3.9679848400000006,-1.6874042599999999,0.0,-2.81,0.31382099602219493,0.1301522898965858,0.0,0.36
820,3542400.0,820.0,-4.10110194,-1.6531456800000002,0.0,-2.81,0.2703517671369996,0.1169948102334443,0.0,0.36
840,3628800.0,840.0,-4.19367804,-1.6269305800000002,0.0,-2.81,0.38717439583307384,0.13495321178136,0.0,0.36
860,3715200.0,860.0,-4.0701638,-1.59014112,0.0,-2.81,0.29543219755507893,0.13061699110302144,0.0,0.36
880,3801600.0,880.0,-4.03610646,-1.5915061600000002,0.0,-2.81,0.38630845672248004,0.10509714558844992,0.0,0.36
900,3888000.0,900.0,-4.03672324,-1.5442704200000001,0.0,-2.81,0.312673555143595,0.13525830505365546,0.0,0.36
920,3974400.0,920.0,-3.9228024599999998,-1.58100714,0.0,-2.81,0.32466847547508326,0.1295933951286718,0.0,0.36
940,4060800.0,940.0,-3.802317,-1.5480826200000002,0.0,-2.81,0.34808758472714635,0.1310446426773958,0.0,0.36
960,4147200.0,960.0,-3.8538480400000004,-1.55806714,0.0,-2.81,0.33976945110281154,0.12951154128469586,0.0,0.36
980,4233600.0,980.0,-4.0121879,-1.5078458,0.0,-2.81,0.3181886817066005,0.13324187947977212,0.0,0.36
1000,4320000.0,1000.0,-4.0091746,-1.48774154,0.0,-2.81,0.3426450020765982,0.11830567891802413,0.0,0.36
1020,4406400.0,1020.0,-3.84722206,-1.4646854399999998,0.0,-2.81,0.313763192079492,0.12283056835938642,0.0,0.36
1040,4492800.0,1040.0,-3.9396664200000004,-1.47730292,0.0,-2.81,0.3577627390255525,0.12086693623862343,0.0,0.36
1060,4579200.0,1060.0,-3.64286904,-1.45513668,0.0,-2.81,0.39543735354565623,0.12597948175891743,0.0,0.36
1080,4665600.0,1080.0,-3.69904024,-1.4289389399999999,0.0,-2.81,0.360852880661897,0.10891147064513676,0.0,0.36
1100,4752000.0,1100.0,-3.86887064,-1.4385052999999999,0.0,-2.81,0.1926120775968568,0.12434235971226762,0.0,0.36
1120,4838400.0,1120.0,-3.8911285000000007,-1.41292878,0.0,-2.81,0.2745801037658963,0.121729359299295,0.0,0.36
1140,4924800.0,1140.0,-3.7868925000000004,-1.40851872,0.0,-2.81,0.3659322318882259,0.1065500372568476,0.0,0.36
1160,5011200.0,1160.0,-3.62018414,-1.40822622,0.0,-2.81,0.29248086897876074,0.11358284211194229,0.0,0.36
1180,5097600.0,1180.0,-3.6900939999999998,-1.3895689399999998,0.0,-2.81,0.3771254329579799,0.1059789195607351,0.0,0.36
1200,5184000.0,1200.0,-3.57847972,-1.4044873,0.0,-2.81,0.4428694384053245,0.11717481636187746,0.0,0.36
1220,5270400.0,1220.0,-3.61598306,-1.40660476,0.0,-2.81,0.28568320591492624,0.11641206747139657,0.0,0.36
1240,5356800.0,1240.0,-3.5948553,-1.40115936,0.0,-2.81,0.3604356949921685,0.09340095126814561,0.0,0.36
1260,5443200.0,1260.0,-3.6448523,-1.3796122199999998,0.0,-2.81,0.3462493011536784,0.1170751744405783,0.0,0.36
1280,5529600.0,1280.0,-3.5097526799999996,-1.3820677999999997,0.0,-2.81,0.3576271741608705,0.12315198064903957,0.0,0.36
1300,5616000.0,1300.0,-3.58581322,-1.37174632,0.0,-2.81,0.3977917592105176,0.11317717542019753,0.0,0.36
1320,5702400.0,1320.0,-3.72966372,-1.37955752,0.0,-2.81,0.32266085481359064,0.12768063717591083,0.0,0.36
1340,5788800.0,1340.0,-3.59460106,-1.37535932,0.0,-2.81,0.37255775881064895,0.12957045980884813,0.0,0.36
1360,5875200.0,1360.0,-3.6419703599999997,-1.3492006,0.0,-2.81,0.2716042278560156,0.11628695388823607,0.0,0.36
1380,5961600.0,1380.0,-3.7339242599999998,-1.36770816,0.0,-2.81,0.39980423114582414,0.1370855775371727,0.0,0.36
1400,6048000.0,1400.0,-3.50937562,-1.35986276,0.0,-2.81,0.2846823337298603,0.12855439649579928,0.0,0.36
1420,6134400.0,1420.0,-3.55420654,-1.3490995000000001,0.0,-2.81,0.3609693317957253,0.13558634437297207,0.0,0.36
1440,6220800.0,1440.0,-3.52127558,-1.339056,0.0,-2.81,0.34828281935641553,0.13051284636870933,0.0,0.36
1460,6307200.0,1460.0,-3.5446339399999998,-1.3352042,0.0,-2.81,0.31475274980935114,0.11621299965261342,0.0,0.36
1480,6393600.0,1480.0,-3.5536461200000007,-1.3150455,0.0,-2.81,0.22418616317780485,0.12460810597991474,0.0,0.36
1500,6480000.0,1500.0,-3.6286000799999996,-1.33276456,0.0,-2.81,0.3650841899494903,0.1438564127353272,0.0,0.36
1520,6566400.0,1520.0,-3.46761902,-1.32623964,0.0,-2.81,0.29838250317029646,0.12929828594423828,0.0,0.36
1540,6652800.0,1540.0,-3.4411663,-1.32363386,0.0,-2.81,0.28259965248225155,0.13689034393539828,0.0,0.36
1560,6739200.0,1560.0,-3.44079116,-1.3426510600000001,0.0,-2.81,0.23795399050869226,0.13355870411568802,0.0,0.36
1580,6825600.0,1580.0,-3.51977328,-1.31933128,0.0,-2.81,0.2377526691588892,0.1356471121044486,0.0,0.36
1600,6912000.0,1600.0,-3.3259706,-1.3422633000000002,0.0,-2.81,0.24166466334442235,0.14462033937253505,0.0,0.36
1620,6998400.0,1620.0,-3.5186962799999995,-1.31336498,0.0,-2.81,0.1822094631726651,0.14189920472898632,0.0,0.36
1640,7084800.0,1640.0,-3.44548942,-1.2935375,0.0,-2.81,0.15768713310583707,0.1279775887130977,0.0,0.36
1660,7171200.0,1660.0,-3.40682404,-1.3195603200000003,0.0,-2.81,0.15510764582809144,0.1284451206659056,0.0,0.36
1680,7257600.0,1680.0,-3.38812056,-1.3045242,0.0,-2.81,0.28430555729018364,0.13998151027990516,0.0,0.36
1700,7344000.0,1700.0,-3.424747600000001,-1.29318656,0.0,-2.81,0.2594423107269306,0.13909130704566988,0.0,0.36
1720,7430400.0,1720.0,-3.3315976800000002,-1.27910646,0.0,-2.81,0.22502231067022363,0.12479119554905022,0.0,0.36
1740,7516800.0,1740.0,-3.2445540399999997,-1.30702688,0.0,-2.81,0.17839335020964142,0.16053625877164202,0.0,0.36
1760,7603200.0,1760.0,-3.1982956199999997,-1.29071028,0.0,-2.81,0.14725777660264064,0.15575924061286742,0.0,0.36
1780,7689600.0,1780.0,-3.2874526599999996,-1.2850692000000001,0.0,-2.81,0.21001270767046173,0.14368185626767405,0.0,0.36
1800,7776000.0,1800.0,-3.3630081599999997,-1.30147886,0.0,-2.81,0.28893195208521016,0.171960410841616,0.0,0.36
1820,7862400.0,1820.0,-3.26380536,-1.2800968799999999,0.0,-2.81,0.18766068816921772,0.1599043554549729,0.0,0.36
1840,7948800.0,1840.0,-3.24058592,-1.28124536,0.0,-2.81,0.12589726175491658,0.17655689261598628,0.0,0.36
1860,8035200.0,1860.0,-3.2620067999999995,-1.2623545,0.0,-2.81,0.0653142791366255,0.14391175214534904,0.0,0.36
1880,8121600.0,1880.0,-3.22353954,-1.25614726,0.0,-2.81,0.13397736284066933,0.1346949723852819,0.0,0.36
1900,8208000.0,1900.0,-3.3104721400000003,-1.2570290800000001,0.0,-2.81,0.027498616222554936,0.14519003283550094,0.0,0.36
1920,8294400.0,1920.0,-3.21631346,-1.26270968,0.0,-2.81,0.11612797682067155,0.16417521694294754,0.0,0.36
1940,8380800.0,1940.0,-3.2187184600000003,-1.26002038,0.0,-2.81,0.09481221106960755,0.15124017096746747,0.0,0.36
1960,8467200.0,1960.0,-3.2957237200000002,-1.2306770200000001,0.0,-2.81,0.13536894563234958,0.13401177513962814,0.0,0.36
1980,8553600.0,1980.0,-3.29674684,-1.24685922,0.0,-2.81,0.25392943839985455,0.14468720922993125,0.0,0.36


==> figures/damall/discounted/data/damlonglong3kg995f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.29124599268283,-191.50361704131583,0.0,-32.92,2.767754797714714,2.772671241738083,0.0,0.75
20,86400.0,20.0,-189.85006905998026,-185.69697347468187,0.0,-32.92,8.281081065673149,3.6811550643556297,0.0,0.75
40,172800.0,40.0,-186.76974500439755,-172.20823009474495,0.0,-32.92,8.845394874530166,8.540693747024472,0.0,0.75
60,259200.0,60.0,-181.37678331297855,-167.2852108880392,0.0,-32.92,4.180754622395066,9.764208783463468,0.0,0.75
80,345600.0,80.0,-182.1301099765678,-157.5122711517408,0.0,-32.92,7.833117399056515,4.542553327297322,0.0,0.75
100,432000.0,100.0,-182.7609917388421,-146.52251687364202,0.0,-32.92,13.317148710636335,7.541779013564707,0.0,0.75
120,518400.0,120.0,-180.1724259518923,-136.0134162909948,0.0,-32.92,10.29654640559768,10.675394890373271,0.0,0.75
140,604800.0,140.0,-180.03268715608087,-130.75668391337223,0.0,-32.92,12.304969747873123,11.44507098615318,0.0,0.75
160,691200.0,160.0,-171.82916666819747,-114.23059767580291,0.0,-32.92,12.288348828934089,9.19540484413015,0.0,0.75
180,777600.0,180.0,-169.60154632081927,-104.86511748827402,0.0,-32.92,10.833518751065116,6.705363039288747,0.0,0.75
200,864000.0,200.0,-165.78666365353465,-91.65616946487981,0.0,-32.92,15.995881300029255,10.946503688293275,0.0,0.75
220,950400.0,220.0,-156.99603584202072,-89.16321709569864,0.0,-32.92,20.372040138803857,8.880498480528594,0.0,0.75
240,1036800.0,240.0,-156.42327257361444,-78.6269283461436,0.0,-32.92,21.381013479416335,5.199798469012748,0.0,0.75
260,1123200.0,260.0,-146.11299762995856,-74.6319753600583,0.0,-32.92,22.248001626198995,5.99691147513376,0.0,0.75
280,1209600.0,280.0,-139.8687820209982,-73.1254294079174,0.0,-32.92,20.35684376825698,3.42811744608195,0.0,0.75
300,1296000.0,300.0,-136.15499862772563,-73.43617299159666,0.0,-32.92,18.694703992330023,4.982162821667784,0.0,0.75
320,1382400.0,320.0,-127.98320641900607,-69.21128579061036,0.0,-32.92,18.679669285653866,5.581838813549758,0.0,0.75
340,1468800.0,340.0,-126.00130004106617,-65.75247916823659,0.0,-32.92,19.192029621361456,4.2244880076275235,0.0,0.75
360,1555200.0,360.0,-124.40793649761595,-66.25733666091726,0.0,-32.92,18.015023790068806,3.1469318434519282,0.0,0.75
380,1641600.0,380.0,-118.98236067500451,-64.72596339332023,0.0,-32.92,15.224903373588111,3.4924329880291447,0.0,0.75
400,1728000.0,400.0,-108.75029594191912,-62.844077742609706,0.0,-32.92,11.495303434794028,2.9691907806300555,0.0,0.75
420,1814400.0,420.0,-104.13211248396271,-62.61289249418953,0.0,-32.92,12.579983550971397,1.286546706678114,0.0,0.75
440,1900800.0,440.0,-101.19572510560297,-61.716174280702774,0.0,-32.92,14.06288240945407,1.8322860476371767,0.0,0.75
460,1987200.0,460.0,-103.75772682885777,-60.58927531864704,0.0,-32.92,12.932713567541404,1.4477634163276323,0.0,0.75
480,2073600.0,480.0,-96.47864150058808,-59.49683840088507,0.0,-32.92,12.985797277054402,1.5948747994628942,0.0,0.75
500,2160000.0,500.0,-95.44840237331849,-57.73716387110032,0.0,-32.92,12.804472746607892,1.4050179861766305,0.0,0.75
520,2246400.0,520.0,-87.83485933633979,-57.172705375125226,0.0,-32.92,14.295641226838683,1.5361537682690198,0.0,0.75
540,2332800.0,540.0,-88.9675461471401,-57.53310797200343,0.0,-32.92,12.409863399179578,2.006257346861716,0.0,0.75
560,2419200.0,560.0,-81.26394446972715,-56.63242375749453,0.0,-32.92,9.239031901168412,2.0309462424151947,0.0,0.75
580,2505600.0,580.0,-80.6683554588524,-56.527891752448475,0.0,-32.92,11.342712974775946,1.0936949325600245,0.0,0.75
600,2592000.0,600.0,-78.97934245970035,-57.02231061935085,0.0,-32.92,8.220306066780102,2.5224352680609425,0.0,0.75
620,2678400.0,620.0,-79.76750862266472,-57.156545776916104,0.0,-32.92,10.03045841196445,2.258879408780964,0.0,0.75
640,2764800.0,640.0,-77.95834930108263,-56.408306971155085,0.0,-32.92,10.705914274610715,2.3292803422683437,0.0,0.75
660,2851200.0,660.0,-77.7322310306454,-56.09418945499662,0.0,-32.92,10.473415650870413,2.08818852045425,0.0,0.75
680,2937600.0,680.0,-74.18229527482043,-54.84723417699935,0.0,-32.92,5.578218668133036,1.9856289604465218,0.0,0.75
700,3024000.0,700.0,-70.30843531809964,-54.92207982540257,0.0,-32.92,5.335310705308965,2.6188130340245745,0.0,0.75
720,3110400.0,720.0,-69.44293229872605,-54.37530718124641,0.0,-32.92,3.681381454343447,1.425431234486783,0.0,0.75
740,3196800.0,740.0,-72.7884533014287,-53.989935968049544,0.0,-32.92,8.826750276648056,1.3305545745761111,0.0,0.75
760,3283200.0,760.0,-66.3082264338204,-53.02259178007294,0.0,-32.92,7.5184737555201275,0.8322186365606021,0.0,0.75
780,3369600.0,780.0,-65.54466272965877,-54.05197983370515,0.0,-32.92,7.562646093452963,1.2716724533479038,0.0,0.75
800,3456000.0,800.0,-61.23818067617617,-54.45595849618777,0.0,-32.92,5.742023197542254,2.075208981906179,0.0,0.75
820,3542400.0,820.0,-64.19747171157117,-52.99659653904213,0.0,-32.92,6.608156860442744,1.1254127414540886,0.0,0.75
840,3628800.0,840.0,-64.04610641414881,-53.46997023721391,0.0,-32.92,8.801355970492187,1.4541672878463645,0.0,0.75
860,3715200.0,860.0,-65.15866656225941,-53.69774457488112,0.0,-32.92,4.961525223493634,1.0983173932476298,0.0,0.75
880,3801600.0,880.0,-61.87231931654405,-52.614469673623944,0.0,-32.92,5.290838225413363,0.7982688948616873,0.0,0.75
900,3888000.0,900.0,-62.27953439375538,-52.711321946894216,0.0,-32.92,5.315844454417524,1.525198474638814,0.0,0.75
920,3974400.0,920.0,-61.429537907171,-52.779178595810855,0.0,-32.92,5.203223945193258,1.6658008957060988,0.0,0.75
940,4060800.0,940.0,-60.501624098335164,-52.21882778688972,0.0,-32.92,5.133005481392504,1.752812001319156,0.0,0.75
960,4147200.0,960.0,-60.62230370757504,-51.9634479787499,0.0,-32.92,6.635236793821052,1.5127164208202082,0.0,0.75
980,4233600.0,980.0,-60.7471117291647,-51.51294857680193,0.0,-32.92,6.3903892106893805,1.692584528880859,0.0,0.75
1000,4320000.0,1000.0,-62.73588906753055,-51.565653619254576,0.0,-32.92,9.693822780724217,2.331556752206746,0.0,0.75
1020,4406400.0,1020.0,-61.7411468499633,-51.05377863833314,0.0,-32.92,7.862247228820266,1.6487058567147652,0.0,0.75
1040,4492800.0,1040.0,-58.96087393756742,-50.04517164565148,0.0,-32.92,4.741466129042247,1.314329811215525,0.0,0.75
1060,4579200.0,1060.0,-59.40778938360866,-51.157239372594304,0.0,-32.92,7.35234568664605,1.9619119619412386,0.0,0.75
1080,4665600.0,1080.0,-56.97642813308082,-50.60594946168362,0.0,-32.92,4.430230902799759,1.7882726971244705,0.0,0.75
1100,4752000.0,1100.0,-59.036802115381136,-50.67117187572383,0.0,-32.92,4.294221002936557,1.3882174073168418,0.0,0.75
1120,4838400.0,1120.0,-57.06582744211056,-50.317046112234635,0.0,-32.92,5.826736386296922,1.4117500673564187,0.0,0.75
1140,4924800.0,1140.0,-57.42730173074075,-50.60721911170606,0.0,-32.92,3.8470503992899237,1.3411238663480778,0.0,0.75
1160,5011200.0,1160.0,-54.43036963804055,-49.669920858061474,0.0,-32.92,3.4443847265295506,0.6966334306920475,0.0,0.75
1180,5097600.0,1180.0,-55.72861342388925,-49.15679915321933,0.0,-32.92,3.4835599047374024,1.265814754378101,0.0,0.75
1200,5184000.0,1200.0,-56.5589897031963,-49.90832514844296,0.0,-32.92,5.393659582381937,1.2288432588943219,0.0,0.75
1220,5270400.0,1220.0,-56.19406599144484,-49.70537853064953,0.0,-32.92,6.118930506684854,0.8656227046883725,0.0,0.75
1240,5356800.0,1240.0,-55.09488831640739,-48.71464022115089,0.0,-32.92,4.597548241285921,1.3752771958594425,0.0,0.75
1260,5443200.0,1260.0,-54.84293258529111,-49.534586979166406,0.0,-32.92,4.694380899131463,1.6257862513688037,0.0,0.75
1280,5529600.0,1280.0,-56.648071410476106,-48.717975056637506,0.0,-32.92,8.12955121965482,1.542397344186692,0.0,0.75
1300,5616000.0,1300.0,-55.06952147891968,-48.658319592945496,0.0,-32.92,4.851802887721265,0.7956054563816422,0.0,0.75
1320,5702400.0,1320.0,-57.2245578038223,-49.06556531222238,0.0,-32.92,7.718414076853719,0.9014501265876435,0.0,0.75
1340,5788800.0,1340.0,-54.7941259977746,-48.6319498202782,0.0,-32.92,3.9427644822425236,0.9430656503488435,0.0,0.75
1360,5875200.0,1360.0,-55.272505694866574,-47.55087900489241,0.0,-32.92,4.135158253273387,1.7808023917823506,0.0,0.75
1380,5961600.0,1380.0,-54.381265304532256,-48.04830226861177,0.0,-32.92,5.119392468113627,0.9495942597010538,0.0,0.75
1400,6048000.0,1400.0,-54.16417153368049,-47.20052749984708,0.0,-32.92,3.5056728884320574,1.9999762400311984,0.0,0.75
1420,6134400.0,1420.0,-53.75354425645704,-47.510860638034096,0.0,-32.92,3.744143513181068,1.6700061051548623,0.0,0.75
1440,6220800.0,1440.0,-52.43927270985752,-47.09943183962426,0.0,-32.92,3.1528022116427397,1.778054769565351,0.0,0.75
1460,6307200.0,1460.0,-52.11754852157544,-47.68171988956694,0.0,-32.92,2.228881645297129,1.9374888366329694,0.0,0.75
1480,6393600.0,1480.0,-51.707849355632106,-47.448035257156356,0.0,-32.92,3.5361562540034965,1.744336607572596,0.0,0.75
1500,6480000.0,1500.0,-52.13612680558951,-46.395635276820215,0.0,-32.92,2.523464316232405,2.170684675896631,0.0,0.75
1520,6566400.0,1520.0,-51.29131904561159,-46.44222520898999,0.0,-32.92,3.010411208529914,2.3229605835017764,0.0,0.75
1540,6652800.0,1540.0,-51.07771726268468,-45.979118825289945,0.0,-32.92,2.7191986983467857,2.6446460889337535,0.0,0.75
1560,6739200.0,1560.0,-53.555724304539964,-45.252637356236164,0.0,-32.92,3.3960853796049166,2.2458734460298166,0.0,0.75
1580,6825600.0,1580.0,-50.77005738653487,-45.51010166246664,0.0,-32.92,2.9340380782482507,3.3530082371594485,0.0,0.75
1600,6912000.0,1600.0,-51.39489499936684,-44.767015583115594,0.0,-32.92,3.208975946958433,2.888488630483677,0.0,0.75
1620,6998400.0,1620.0,-50.36702754740675,-44.48855477589686,0.0,-32.92,2.4289939672787635,3.032959038468642,0.0,0.75
1640,7084800.0,1640.0,-50.750786016711956,-43.677344274360294,0.0,-32.92,2.871895346625263,2.923870772636801,0.0,0.75
1660,7171200.0,1660.0,-50.12398780173277,-43.178032817020856,0.0,-32.92,2.631603752942777,2.851377792769173,0.0,0.75
1680,7257600.0,1680.0,-50.222878204687746,-43.6692331712892,0.0,-32.92,2.5244749245765243,3.736759226215322,0.0,0.75
1700,7344000.0,1700.0,-49.60525264707604,-42.64231528433969,0.0,-32.92,2.975656484857249,3.991188188243878,0.0,0.75
1720,7430400.0,1720.0,-48.789929202131304,-42.37270827466905,0.0,-32.92,2.500315238337033,4.237758619028103,0.0,0.75
1740,7516800.0,1740.0,-48.85498536477883,-42.65586183375033,0.0,-32.92,3.2520511765748985,4.303460753520803,0.0,0.75
1760,7603200.0,1760.0,-48.385303259802356,-41.90810216838833,0.0,-32.92,2.332089729362234,4.146012256037795,0.0,0.75
1780,7689600.0,1780.0,-49.198613834511825,-42.42686864701333,0.0,-32.92,2.955891017882412,4.253187293154868,0.0,0.75
1800,7776000.0,1800.0,-48.331195532900544,-42.123726519756765,0.0,-32.92,2.1670674188094825,4.114616131682299,0.0,0.75
1820,7862400.0,1820.0,-49.01978404479765,-41.553016518123876,0.0,-32.92,2.46766301441748,4.235412796313888,0.0,0.75
1840,7948800.0,1840.0,-47.98612456306948,-41.00130453885375,0.0,-32.92,2.5094982843417655,3.924324681776131,0.0,0.75
1860,8035200.0,1860.0,-47.88635861859194,-40.16183258036394,0.0,-32.92,2.3997974280949785,4.248801847017211,0.0,0.75
1880,8121600.0,1880.0,-48.55447719755266,-40.293086109339434,0.0,-32.92,2.861762092280566,4.584405194678189,0.0,0.75
1900,8208000.0,1900.0,-47.45401207726526,-40.21309984438079,0.0,-32.92,2.5508034195869453,4.337184684199583,0.0,0.75
1920,8294400.0,1920.0,-48.00793475466686,-40.71786828395507,0.0,-32.92,2.7549342350119295,4.337310453300349,0.0,0.75
1940,8380800.0,1940.0,-48.277265358685156,-39.549311261746304,0.0,-32.92,4.033981417083634,4.438306869777642,0.0,0.75
1960,8467200.0,1960.0,-47.081755297346696,-39.855165553974714,0.0,-32.92,2.2989657361923586,3.9630150451483233,0.0,0.75
1980,8553600.0,1980.0,-46.93815362543542,-38.98742873324577,0.0,-32.92,2.8197845668758474,3.750046292389419,0.0,0.75


==> figures/damall/discounted/data/damlonglong3kg995f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-116.38237699999999,-115.92832400000002,0.0,-23.48,1.1613359109372445,1.279761151383993,0.0,0.66
20,86400.0,20.0,-115.54647599999998,-112.981806,0.0,-23.48,4.846718671618922,1.953622958736027,0.0,0.66
40,172800.0,40.0,-113.486594,-103.9891608,0.0,-23.48,5.5308742248658564,5.258069109581235,0.0,0.66
60,259200.0,60.0,-109.65635119999999,-100.595294,0.0,-23.48,1.9651837843095237,6.344158200281473,0.0,0.66
80,345600.0,80.0,-110.53712399999999,-94.5607172,0.0,-23.48,4.371269479920586,3.3370227659626384,0.0,0.66
100,432000.0,100.0,-110.994353,-87.3793,0.0,-23.48,8.202613164728042,4.35259316174561,0.0,0.66
120,518400.0,120.0,-108.284917,-80.5709008,0.0,-23.48,5.962759908662867,5.951576174770779,0.0,0.66
140,604800.0,140.0,-108.85761500000001,-76.98146059999999,0.0,-23.48,6.75898856210175,6.537183603341837,0.0,0.66
160,691200.0,160.0,-104.018129,-67.79992200000001,0.0,-23.48,6.846806828472022,4.909425896296569,0.0,0.66
180,777600.0,180.0,-102.87913700000001,-62.4878602,0.0,-23.48,6.067546729272106,3.8141608935037206,0.0,0.66
200,864000.0,200.0,-100.2830534,-54.5758954,0.0,-23.48,8.67118718621185,5.928634116419935,0.0,0.66
220,950400.0,220.0,-95.6508568,-53.1355846,0.0,-23.48,12.141241994126387,4.354432659992548,0.0,0.66
240,1036800.0,240.0,-94.12955000000001,-47.5084404,0.0,-23.48,12.844478885494366,2.9671080061093877,0.0,0.66
260,1123200.0,260.0,-87.582858,-44.9156584,0.0,-23.48,13.234592329167345,3.431050153833205,0.0,0.66
280,1209600.0,280.0,-83.9617152,-44.0108548,0.0,-23.48,11.666074974325893,1.865734194902357,0.0,0.66
300,1296000.0,300.0,-82.56529460000002,-44.4070802,0.0,-23.48,11.172534333481869,2.8406526149627522,0.0,0.66
320,1382400.0,320.0,-77.805633,-41.6211614,0.0,-23.48,11.778546415736752,3.1682798320773857,0.0,0.66
340,1468800.0,340.0,-77.252531,-39.718915200000005,0.0,-23.48,11.143815190962025,2.4872579950981097,0.0,0.66
360,1555200.0,360.0,-76.04248079999999,-40.0465702,0.0,-23.48,11.314016144161668,1.6430404992536574,0.0,0.66
380,1641600.0,380.0,-73.010092,-39.2401624,0.0,-23.48,9.516740756761386,2.0623916847580372,0.0,0.66
400,1728000.0,400.0,-66.22709379999999,-38.0682776,0.0,-23.48,6.539791790844329,1.7708813738648719,0.0,0.66
420,1814400.0,420.0,-64.083343,-37.8984014,0.0,-23.48,7.448056908857855,0.5974869248596852,0.0,0.66
440,1900800.0,440.0,-61.1972094,-37.335870799999995,0.0,-23.48,8.372057504089327,1.0295929399217632,0.0,0.66
460,1987200.0,460.0,-63.7747476,-36.734819599999994,0.0,-23.48,7.582007439699927,0.8266768107665052,0.0,0.66
480,2073600.0,480.0,-59.145127200000005,-36.2773148,0.0,-23.48,7.947812884062915,0.9484773778148315,0.0,0.66
500,2160000.0,500.0,-58.8491258,-35.0975708,0.0,-23.48,7.977079854094589,0.8970055956373313,0.0,0.66
520,2246400.0,520.0,-53.825533799999995,-34.86154380000001,0.0,-23.48,8.874257570571537,1.0251965147058237,0.0,0.66
540,2332800.0,540.0,-54.108979,-35.0983296,0.0,-23.48,7.398115824631344,1.311108321963806,0.0,0.66
560,2419200.0,560.0,-49.4434336,-34.424869799999996,0.0,-23.48,5.51730740958071,1.241572364024648,0.0,0.66
580,2505600.0,580.0,-49.2053528,-34.4680652,0.0,-23.48,6.8847267353614825,0.6794079588027404,0.0,0.66
600,2592000.0,600.0,-48.13064060000001,-34.5828108,0.0,-23.48,4.997104186401792,1.4374025425644974,0.0,0.66
620,2678400.0,620.0,-48.764368000000005,-34.87720840000001,0.0,-23.48,6.083333623027784,1.3273134164958273,0.0,0.66
640,2764800.0,640.0,-47.355431599999996,-34.4843972,0.0,-23.48,6.168345268838679,1.3485145915437236,0.0,0.66
660,2851200.0,660.0,-47.1044792,-34.1632756,0.0,-23.48,6.107311085544016,1.1771358967016603,0.0,0.66
680,2937600.0,680.0,-44.7400664,-33.316393399999995,0.0,-23.48,3.706113117728542,1.081979871514366,0.0,0.66
700,3024000.0,700.0,-42.85920180000001,-33.2696174,0.0,-23.48,3.4593652501098493,1.4562406201142706,0.0,0.66
720,3110400.0,720.0,-42.3199404,-33.064413,0.0,-23.48,2.2693043992630866,0.8809968462554334,0.0,0.66
740,3196800.0,740.0,-44.86872420000001,-32.805087199999996,0.0,-23.48,5.274011419525528,0.7878349009270149,0.0,0.66
760,3283200.0,760.0,-40.664415999999996,-32.0952512,0.0,-23.48,4.7029379055756575,0.4363293973233613,0.0,0.66
780,3369600.0,780.0,-40.0746742,-32.8169924,0.0,-23.48,4.750129528147523,0.7036532861608732,0.0,0.66
800,3456000.0,800.0,-37.4373906,-33.009916200000006,0.0,-23.48,3.8971116993473314,1.1301679327446927,0.0,0.66
820,3542400.0,820.0,-38.7708674,-32.271259,0.0,-23.48,3.9540985442631804,0.6459509960550063,0.0,0.66
840,3628800.0,840.0,-39.0324934,-32.4908116,0.0,-23.48,5.396699603038783,0.831546200791579,0.0,0.66
860,3715200.0,860.0,-39.617178,-32.5899878,0.0,-23.48,3.030909124906313,0.7151504204046915,0.0,0.66
880,3801600.0,880.0,-37.489645800000005,-32.041727800000004,0.0,-23.48,3.419031226844335,0.5322589940522583,0.0,0.66
900,3888000.0,900.0,-37.9218312,-32.015301799999996,0.0,-23.48,3.3585480230155977,0.8915652813033441,0.0,0.66
920,3974400.0,920.0,-37.4108024,-32.1791238,0.0,-23.48,3.234606700841772,1.1171809576474414,0.0,0.66
940,4060800.0,940.0,-36.8109362,-31.704989599999998,0.0,-23.48,3.097733976773905,0.9957185980289022,0.0,0.66
960,4147200.0,960.0,-36.981107,-31.588822200000003,0.0,-23.48,4.191567353705807,0.9609996867872208,0.0,0.66
980,4233600.0,980.0,-36.633561199999995,-31.2213226,0.0,-23.48,3.6466897064353603,0.9168524801976203,0.0,0.66
1000,4320000.0,1000.0,-38.023806199999996,-31.229046,0.0,-23.48,5.7598202016802995,1.1679205106537596,0.0,0.66
1020,4406400.0,1020.0,-37.5687364,-31.0089484,0.0,-23.48,4.854421515064597,0.961607535594532,0.0,0.66
1040,4492800.0,1040.0,-35.8916106,-30.5165718,0.0,-23.48,2.9163820292099123,0.7539984478684816,0.0,0.66
1060,4579200.0,1060.0,-35.9000058,-31.137449200000002,0.0,-23.48,4.722341179887125,0.8735337630285295,0.0,0.66
1080,4665600.0,1080.0,-34.739053999999996,-30.9070262,0.0,-23.48,2.8768051120552784,1.0424196165419564,0.0,0.66
1100,4752000.0,1100.0,-36.2596724,-30.8362622,0.0,-23.48,2.9175920967922715,0.8055383154348704,0.0,0.66
1120,4838400.0,1120.0,-34.6344864,-30.750511799999998,0.0,-23.48,3.5845793708677727,0.7593257018564282,0.0,0.66
1140,4924800.0,1140.0,-34.926413600000004,-30.738216799999996,0.0,-23.48,2.1699658778391315,0.8315638716621842,0.0,0.66
1160,5011200.0,1160.0,-33.050280400000005,-30.087658799999996,0.0,-23.48,2.4281191351710434,0.39680330238447165,0.0,0.66
1180,5097600.0,1180.0,-34.0417136,-29.886143800000003,0.0,-23.48,2.3927376120700865,0.7943454797473352,0.0,0.66
1200,5184000.0,1200.0,-34.343918599999995,-30.237403999999998,0.0,-23.48,3.4494292993804114,0.7187640889300414,0.0,0.66
1220,5270400.0,1220.0,-34.38128519999999,-30.348021,0.0,-23.48,4.064754841669642,0.6022002650646341,0.0,0.66
1240,5356800.0,1240.0,-33.3202238,-29.7246874,0.0,-23.48,2.804523753573841,0.8905534194956016,0.0,0.66
1260,5443200.0,1260.0,-33.4476332,-30.056274600000002,0.0,-23.48,3.033822393283838,0.9614874197854717,0.0,0.66
1280,5529600.0,1280.0,-34.5090952,-29.653405,0.0,-23.48,5.3432349793158,0.9612567065081264,0.0,0.66
1300,5616000.0,1300.0,-33.5067606,-29.695133000000006,0.0,-23.48,3.1265277033925134,0.5326878226535923,0.0,0.66
1320,5702400.0,1320.0,-34.8145812,-29.803380800000003,0.0,-23.48,4.9328145771909835,0.51153452378048,0.0,0.66
1340,5788800.0,1340.0,-33.0959024,-29.773900000000005,0.0,-23.48,2.3591777489512777,0.5859649077880467,0.0,0.66
1360,5875200.0,1360.0,-33.645651199999996,-29.076622800000003,0.0,-23.48,2.7264873712250437,1.1777197093678955,0.0,0.66
1380,5961600.0,1380.0,-32.9410206,-29.3771882,0.0,-23.48,3.1475988347988304,0.5800424382217608,0.0,0.66
1400,6048000.0,1400.0,-32.6233164,-28.8750774,0.0,-23.48,1.7796504899716437,1.2506570433534354,0.0,0.66
1420,6134400.0,1420.0,-32.6951316,-28.848535,0.0,-23.48,2.3939643513094304,1.0749940562463673,0.0,0.66
1440,6220800.0,1440.0,-31.755852800000003,-28.6674722,0.0,-23.48,2.023971403934418,1.0156679926227536,0.0,0.66
1460,6307200.0,1460.0,-31.535525,-28.9916698,0.0,-23.48,1.3539492923631717,1.2095045171648184,0.0,0.66
1480,6393600.0,1480.0,-31.442644,-28.7731228,0.0,-23.48,2.2102699833530406,1.0132206628282217,0.0,0.66
1500,6480000.0,1500.0,-31.699878599999998,-28.227123999999996,0.0,-23.48,1.672125258642473,1.338617392494458,0.0,0.66
1520,6566400.0,1520.0,-31.282589599999994,-28.222328400000002,0.0,-23.48,1.8423372434682428,1.2583481897594573,0.0,0.66
1540,6652800.0,1540.0,-31.165191800000002,-27.899108599999998,0.0,-23.48,1.5698658322930772,1.5956807970288565,0.0,0.66
1560,6739200.0,1560.0,-32.8933676,-27.5313648,0.0,-23.48,1.9680402238844068,1.303047550708453,0.0,0.66
1580,6825600.0,1580.0,-30.9829254,-27.684636,0.0,-23.48,1.7348971345159345,1.9758501437345672,0.0,0.66
1600,6912000.0,1600.0,-31.184759200000002,-27.1936112,0.0,-23.48,1.7962321357208797,1.7868382449153286,0.0,0.66
1620,6998400.0,1620.0,-30.744511999999997,-27.087872800000003,0.0,-23.48,1.4825998833088048,1.7419695810742453,0.0,0.66
1640,7084800.0,1640.0,-31.1558148,-26.650995,0.0,-23.48,1.92863195723138,1.686503499395509,0.0,0.66
1660,7171200.0,1660.0,-30.5031132,-26.232821,0.0,-23.48,1.6176155201226592,1.7241943541366944,0.0,0.66
1680,7257600.0,1680.0,-30.674124600000006,-26.5617246,0.0,-23.48,1.590520558937599,2.194234804369305,0.0,0.66
1700,7344000.0,1700.0,-30.200453600000003,-26.0599962,0.0,-23.48,1.9521915249594906,2.2950735289174755,0.0,0.66
1720,7430400.0,1720.0,-29.6766998,-25.911724400000004,0.0,-23.48,1.4775600396393564,2.527934695249963,0.0,0.66
1740,7516800.0,1740.0,-29.747001,-25.9520104,0.0,-23.48,1.8508596225135707,2.520919629142571,0.0,0.66
1760,7603200.0,1760.0,-29.4356848,-25.4792006,0.0,-23.48,1.3499874684304936,2.428832306534844,0.0,0.66
1780,7689600.0,1780.0,-30.043552799999997,-25.91825,0.0,-23.48,1.9085914462508557,2.54597134602606,0.0,0.66
1800,7776000.0,1800.0,-29.4736928,-25.743505199999998,0.0,-23.48,1.3932357414831344,2.4094915141186717,0.0,0.66
1820,7862400.0,1820.0,-29.8207236,-25.340835399999996,0.0,-23.48,1.7203754125208763,2.5509247166072306,0.0,0.66
1840,7948800.0,1840.0,-29.242452800000002,-24.995765,0.0,-23.48,1.676761753079347,2.2814329766549806,0.0,0.66
1860,8035200.0,1860.0,-29.2158024,-24.303391400000002,0.0,-23.48,1.488155321587524,2.5762337430960405,0.0,0.66
1880,8121600.0,1880.0,-29.28976,-24.4289502,0.0,-23.48,1.7454914210569303,2.7643574719398356,0.0,0.66
1900,8208000.0,1900.0,-28.842082800000004,-24.350530400000004,0.0,-23.48,1.5581937955258842,2.548367067953891,0.0,0.66
1920,8294400.0,1920.0,-29.1373782,-24.78838,0.0,-23.48,1.7141320880746744,2.6249699276722787,0.0,0.66
1940,8380800.0,1940.0,-29.2827318,-24.087466400000004,0.0,-23.48,2.666665321855492,2.649345275530647,0.0,0.66
1960,8467200.0,1960.0,-28.6240208,-24.186718600000003,0.0,-23.48,1.4588412134200583,2.3392557580751516,0.0,0.66
1980,8553600.0,1980.0,-28.6936508,-23.7524938,0.0,-23.48,1.8552921643871396,2.263111488531954,0.0,0.66


==> figures/damall/discounted/data/damlonglong3kg999f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.29124599268283,-192.1368673652841,0.0,-32.92,2.767754797714714,2.536621627868082,0.0,0.75
20,86400.0,20.0,-189.52580438025515,-189.4806962424257,0.0,-32.92,8.439462973192466,3.3629714184960435,0.0,0.75
40,172800.0,40.0,-185.2548104115749,-179.4251045117996,0.0,-32.92,8.158181684534238,9.15352012892643,0.0,0.75
60,259200.0,60.0,-182.2484904141547,-174.84029784471952,0.0,-32.92,4.874315475354163,6.188114938806337,0.0,0.75
80,345600.0,80.0,-180.9477275833613,-168.42383518415593,0.0,-32.92,8.21000214047007,9.449182224574756,0.0,0.75
100,432000.0,100.0,-180.42442832068198,-160.11075283710397,0.0,-32.92,13.6111721606219,5.505158143019595,0.0,0.75
120,518400.0,120.0,-177.93525523436065,-148.70358319063655,0.0,-32.92,12.007625647312722,12.508237765308237,0.0,0.75
140,604800.0,140.0,-178.36002158990152,-136.37950708916486,0.0,-32.92,14.524124130608733,10.583282612942966,0.0,0.75
160,691200.0,160.0,-170.8230043946273,-123.95354419465362,0.0,-32.92,12.701068623602122,12.68300402672287,0.0,0.75
180,777600.0,180.0,-169.53792702557547,-118.65283212330765,0.0,-32.92,12.84563233324543,14.320444348710092,0.0,0.75
200,864000.0,200.0,-165.62344244963015,-106.11091078039085,0.0,-32.92,15.842157703150619,14.10573965329582,0.0,0.75
220,950400.0,220.0,-152.1684176192678,-102.46078691296411,0.0,-32.92,16.152087174331005,15.403376810524826,0.0,0.75
240,1036800.0,240.0,-151.21173536342695,-89.65126639898055,0.0,-32.92,21.23485972944453,8.930926044253557,0.0,0.75
260,1123200.0,260.0,-139.62036131245054,-85.6303598631519,0.0,-32.92,14.926641508123797,7.7339790713841285,0.0,0.75
280,1209600.0,280.0,-132.86909103030294,-81.34871726477833,0.0,-32.92,16.33761048570153,6.110596689682166,0.0,0.75
300,1296000.0,300.0,-129.2516771348421,-74.09341143534483,0.0,-32.92,17.864842587042485,3.446020425598983,0.0,0.75
320,1382400.0,320.0,-122.09234674747977,-72.46638785311984,0.0,-32.92,14.632329713029696,4.171975430564634,0.0,0.75
340,1468800.0,340.0,-117.9631754123013,-69.2159089655569,0.0,-32.92,12.364353151335562,4.370498582377048,0.0,0.75
360,1555200.0,360.0,-114.10458650676473,-66.5333411175842,0.0,-32.92,14.325512537536735,3.44758912055544,0.0,0.75
380,1641600.0,380.0,-106.7556699686561,-64.50076256193427,0.0,-32.92,12.215729903895358,2.62640261044868,0.0,0.75
400,1728000.0,400.0,-104.93052786730823,-64.59636560729106,0.0,-32.92,8.453595221001988,3.0254859679319965,0.0,0.75
420,1814400.0,420.0,-100.64074142915021,-63.25872486929707,0.0,-32.92,5.7760344558894205,4.096840325228566,0.0,0.75
440,1900800.0,440.0,-98.97191921838548,-62.72191672523623,0.0,-32.92,6.545435192560995,1.7569961343166405,0.0,0.75
460,1987200.0,460.0,-99.04380855278475,-61.98761784249241,0.0,-32.92,10.35242013826651,2.072311231978138,0.0,0.75
480,2073600.0,480.0,-91.24404518884589,-60.95817291142647,0.0,-32.92,9.859782968466302,2.762492578603547,0.0,0.75
500,2160000.0,500.0,-91.59268083995755,-58.9786334780967,0.0,-32.92,12.744180310939218,2.586251942246341,0.0,0.75
520,2246400.0,520.0,-83.37165478968136,-59.72425831973008,0.0,-32.92,13.694882961616191,3.116726980712573,0.0,0.75
540,2332800.0,540.0,-81.39528650399879,-59.98100379091503,0.0,-32.92,8.351375831848484,3.1711476502260365,0.0,0.75
560,2419200.0,560.0,-79.51583746115271,-57.810714115319534,0.0,-32.92,10.881381440828292,2.901922734656306,0.0,0.75
580,2505600.0,580.0,-77.08370764084802,-57.60930920970979,0.0,-32.92,10.072250230868873,2.4034513360369973,0.0,0.75
600,2592000.0,600.0,-76.24991443787003,-56.8078462014314,0.0,-32.92,7.109147518753515,2.602419621242358,0.0,0.75
620,2678400.0,620.0,-76.49908979533521,-56.02611521728535,0.0,-32.92,6.012338522669755,2.6473427066692845,0.0,0.75
640,2764800.0,640.0,-73.87116586437253,-56.304513928446546,0.0,-32.92,6.244118278255863,2.5022459199817,0.0,0.75
660,2851200.0,660.0,-73.534768356892,-56.231434066171424,0.0,-32.92,6.613751722777433,2.804265084017512,0.0,0.75
680,2937600.0,680.0,-69.08965067807796,-55.46541929228632,0.0,-32.92,4.9227486373994,2.4024052085092458,0.0,0.75
700,3024000.0,700.0,-66.25185066584531,-54.3797040330749,0.0,-32.92,4.486660060163959,2.4315532130642477,0.0,0.75
720,3110400.0,720.0,-66.3406973301883,-54.58519765214786,0.0,-32.92,3.549322786414762,1.8410456080692574,0.0,0.75
740,3196800.0,740.0,-64.48361713125419,-54.80912174534262,0.0,-32.92,4.5269588295146965,1.485355619187041,0.0,0.75
760,3283200.0,760.0,-62.579874468253806,-53.938169468149,0.0,-32.92,4.567780338612612,2.86286047228084,0.0,0.75
780,3369600.0,780.0,-62.75966796841645,-55.072389759338066,0.0,-32.92,5.704993894123493,1.8721683832192038,0.0,0.75
800,3456000.0,800.0,-60.3044423314166,-54.045096236325705,0.0,-32.92,5.326063824084234,2.731480101888658,0.0,0.75
820,3542400.0,820.0,-59.757053761013616,-53.40614959947394,0.0,-32.92,4.956560200968902,2.7263085543643024,0.0,0.75
840,3628800.0,840.0,-61.40573780030625,-53.693190000624476,0.0,-32.92,5.165708328665875,2.6081667231532335,0.0,0.75
860,3715200.0,860.0,-61.3339851877483,-52.320881750640446,0.0,-32.92,5.319961068339769,2.1423756899525266,0.0,0.75
880,3801600.0,880.0,-58.630399513681915,-53.125655950685925,0.0,-32.92,5.294686108985082,2.3764977587842964,0.0,0.75
900,3888000.0,900.0,-61.73726398588083,-52.96915722245527,0.0,-32.92,4.4672518454273575,1.4850646237900673,0.0,0.75
920,3974400.0,920.0,-60.752321856934465,-52.32106680163288,0.0,-32.92,4.2919246616124695,2.001863200276411,0.0,0.75
940,4060800.0,940.0,-59.855395702604184,-52.004148303720946,0.0,-32.92,3.877138863392562,1.5090711454617953,0.0,0.75
960,4147200.0,960.0,-57.845412097364694,-51.59630288666714,0.0,-32.92,3.8538850156818354,1.391137266536282,0.0,0.75
980,4233600.0,980.0,-59.81221574889813,-51.11718261606587,0.0,-32.92,3.6473543083061175,1.6755355634641076,0.0,0.75
1000,4320000.0,1000.0,-58.87050051817887,-50.95435375032778,0.0,-32.92,5.300428435999475,2.1544664608511166,0.0,0.75
1020,4406400.0,1020.0,-57.76436572706267,-50.04475228248763,0.0,-32.92,3.915464764488254,2.0703475043697894,0.0,0.75
1040,4492800.0,1040.0,-56.69265676265532,-49.49709755168102,0.0,-32.92,3.890168656232889,1.6250636795064641,0.0,0.75
1060,4579200.0,1060.0,-57.13616330223499,-50.20694125048239,0.0,-32.92,4.446686463090805,1.1409514816650401,0.0,0.75
1080,4665600.0,1080.0,-56.18299106543534,-49.57841592079493,0.0,-32.92,3.1136362983780983,1.4310394714227026,0.0,0.75
1100,4752000.0,1100.0,-57.31992285722239,-49.48906631112477,0.0,-32.92,2.996699120975729,1.7521415953338673,0.0,0.75
1120,4838400.0,1120.0,-57.34054561302786,-49.50784712974718,0.0,-32.92,4.763052730503216,1.6364634962937539,0.0,0.75
1140,4924800.0,1140.0,-58.30001745107843,-49.161420789024326,0.0,-32.92,4.236829956081299,1.9914224500261462,0.0,0.75
1160,5011200.0,1160.0,-54.516709309053866,-49.13359527204382,0.0,-32.92,2.32858104315765,2.1264552045352128,0.0,0.75
1180,5097600.0,1180.0,-56.25736807495207,-49.56907162968174,0.0,-32.92,3.1551305569115575,1.5947630679280163,0.0,0.75
1200,5184000.0,1200.0,-54.344009531150036,-49.611207855305565,0.0,-32.92,3.7147605247648516,1.3638555419743008,0.0,0.75
1220,5270400.0,1220.0,-55.50114767661266,-48.97871321391191,0.0,-32.92,3.331026499427533,2.030963350344808,0.0,0.75
1240,5356800.0,1240.0,-55.3790598897996,-47.68535031720954,0.0,-32.92,2.249217136029056,2.057100677480319,0.0,0.75
1260,5443200.0,1260.0,-53.44842065449573,-47.97262890530783,0.0,-32.92,2.682411749653476,2.4724231867779536,0.0,0.75
1280,5529600.0,1280.0,-53.94593426292571,-47.80544838781828,0.0,-32.92,2.309980241047417,2.5725982296470993,0.0,0.75
1300,5616000.0,1300.0,-55.17928378846407,-47.58473799416436,0.0,-32.92,3.1621468334676357,2.5755952282155627,0.0,0.75
1320,5702400.0,1320.0,-54.313988192510706,-47.432652406263294,0.0,-32.92,3.4940645305357343,2.0570630480228664,0.0,0.75
1340,5788800.0,1340.0,-54.03715410534257,-47.55072416063273,0.0,-32.92,3.2536182752002887,2.587785817303208,0.0,0.75
1360,5875200.0,1360.0,-54.631351607647446,-47.54886688118389,0.0,-32.92,3.260734543770207,2.4828236452663788,0.0,0.75
1380,5961600.0,1380.0,-54.67393252092536,-47.0712309900609,0.0,-32.92,4.644944930549589,2.303879640204803,0.0,0.75
1400,6048000.0,1400.0,-55.479379231931034,-46.29112625519702,0.0,-32.92,3.6175677683055207,2.557341458839325,0.0,0.75
1420,6134400.0,1420.0,-54.50042994284884,-46.42587462693451,0.0,-32.92,3.3267766758825554,2.4920892016960803,0.0,0.75
1440,6220800.0,1440.0,-53.21732003645427,-46.74829366719201,0.0,-32.92,2.8364979329984967,2.5995308156183157,0.0,0.75
1460,6307200.0,1460.0,-52.96654897474194,-46.4424002560829,0.0,-32.92,1.8095107196955074,2.342600044889005,0.0,0.75
1480,6393600.0,1480.0,-53.66684394164108,-46.55337246748597,0.0,-32.92,4.063428207141984,2.991013265558596,0.0,0.75
1500,6480000.0,1500.0,-53.82752960575656,-45.56263856098694,0.0,-32.92,2.7046941466612777,2.0708253226463547,0.0,0.75
1520,6566400.0,1520.0,-52.744693426880545,-45.68661224268787,0.0,-32.92,2.157342420972201,2.9087241653615106,0.0,0.75
1540,6652800.0,1540.0,-52.561898384349306,-45.84244678519287,0.0,-32.92,2.029505659555278,2.681448572969633,0.0,0.75
1560,6739200.0,1560.0,-51.11275937830098,-45.42699292205644,0.0,-32.92,3.0722547845474524,2.5834400023667126,0.0,0.75
1580,6825600.0,1580.0,-50.10874283982574,-45.57457466926,0.0,-32.92,1.690904094227804,3.0690704689139534,0.0,0.75
1600,6912000.0,1600.0,-50.89606160966913,-44.976123397143205,0.0,-32.92,2.7571938301473913,3.33742252643261,0.0,0.75
1620,6998400.0,1620.0,-50.804371380956226,-45.78678783078434,0.0,-32.92,2.1270716757940327,3.0638320773591436,0.0,0.75
1640,7084800.0,1640.0,-49.528430239117384,-44.941785142069385,0.0,-32.92,2.716576897525339,2.8524309020979572,0.0,0.75
1660,7171200.0,1660.0,-50.49277427097451,-44.871350740198544,0.0,-32.92,3.8560378272682136,2.893605563153573,0.0,0.75
1680,7257600.0,1680.0,-50.61298306048022,-43.67644390263392,0.0,-32.92,2.6654996404936155,3.210049426772541,0.0,0.75
1700,7344000.0,1700.0,-49.53341449092974,-44.65568214876497,0.0,-32.92,3.161142900129243,3.587813127778646,0.0,0.75
1720,7430400.0,1720.0,-48.98233776538334,-43.23804734882991,0.0,-32.92,2.5348919290737393,3.520481091193242,0.0,0.75
1740,7516800.0,1740.0,-48.56258544602628,-43.223424060174025,0.0,-32.92,3.1650399470828874,3.949588433483792,0.0,0.75
1760,7603200.0,1760.0,-48.857270008714536,-43.74686380549979,0.0,-32.92,3.638072743998863,3.2978257721191295,0.0,0.75
1780,7689600.0,1780.0,-48.15881915408852,-43.764573666839325,0.0,-32.92,3.133145236163982,3.4840998459098125,0.0,0.75
1800,7776000.0,1800.0,-47.96412273763681,-43.968978125898076,0.0,-32.92,2.91751739344175,3.1215509812285758,0.0,0.75
1820,7862400.0,1820.0,-47.96860704719815,-42.686712987948475,0.0,-32.92,3.92514294773461,3.741811591450706,0.0,0.75
1840,7948800.0,1840.0,-47.27206116662596,-42.543259527976645,0.0,-32.92,3.4097630323998263,3.8542273186120832,0.0,0.75
1860,8035200.0,1860.0,-46.96710546473879,-42.47738063948917,0.0,-32.92,3.0723107516940216,3.7529523905560866,0.0,0.75
1880,8121600.0,1880.0,-48.047820544287035,-42.33117923584981,0.0,-32.92,3.1869650555228537,4.106238752912407,0.0,0.75
1900,8208000.0,1900.0,-46.476070527642904,-41.60648151838025,0.0,-32.92,3.071125688862481,4.362454383513469,0.0,0.75
1920,8294400.0,1920.0,-47.4821802271717,-42.269507113469196,0.0,-32.92,3.528211404643443,4.0415871573763456,0.0,0.75
1940,8380800.0,1940.0,-46.576354873578154,-42.381682286395005,0.0,-32.92,3.954615136453697,3.180078836705343,0.0,0.75
1960,8467200.0,1960.0,-45.94966660314816,-41.90998268946221,0.0,-32.92,2.821370383032808,2.869737615966299,0.0,0.75
1980,8553600.0,1980.0,-46.75276822620724,-42.140232610048756,0.0,-32.92,3.8939394164409133,3.8160739863795934,0.0,0.75


==> figures/damall/discounted/data/damlonglong3kg999f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-172.69576600000002,-172.55064199999998,0.0,-30.67,2.2749850820064466,2.0017408787402324,0.0,0.82
20,86400.0,20.0,-170.44219600000002,-170.064828,0.0,-30.67,7.4827964275180685,2.857097594885717,0.0,0.82
40,172800.0,40.0,-166.540132,-161.118582,0.0,-30.67,7.3653184537187455,8.33221216702763,0.0,0.82
60,259200.0,60.0,-163.590732,-156.71775399999999,0.0,-30.67,4.255342648429082,5.515176723559191,0.0,0.82
80,345600.0,80.0,-162.698422,-151.029816,0.0,-30.67,7.253403622155735,8.381444811100192,0.0,0.82
100,432000.0,100.0,-162.18805400000002,-143.58971000000003,0.0,-30.67,12.214399773853842,4.9524699736475295,0.0,0.82
120,518400.0,120.0,-159.67305000000002,-133.45635,0.0,-30.67,10.674559949331229,10.941178085327788,0.0,0.82
140,604800.0,140.0,-160.13809,-122.52022199999999,0.0,-30.67,12.726885691702988,9.343889929777308,0.0,0.82
160,691200.0,160.0,-153.383738,-111.20589399999999,0.0,-30.67,11.157792061047562,11.23573228759909,0.0,0.82
180,777600.0,180.0,-152.43205999999998,-106.41784399999999,0.0,-30.67,11.302078539412008,12.697256510570739,0.0,0.82
200,864000.0,200.0,-148.783282,-95.336487,0.0,-30.67,13.922349359670978,12.459200132649261,0.0,0.82
220,950400.0,220.0,-136.8170708,-92.01601300000002,0.0,-30.67,14.439631038601789,13.568111426196248,0.0,0.82
240,1036800.0,240.0,-135.588373,-80.62653479999999,0.0,-30.67,18.75864263582663,7.780484666816723,0.0,0.82
260,1123200.0,260.0,-125.24223400000001,-76.94412600000001,0.0,-30.67,13.227722213265272,6.6247528164396465,0.0,0.82
280,1209600.0,280.0,-119.04548600000001,-73.1645552,0.0,-30.67,14.334464532802835,5.363088623690771,0.0,0.82
300,1296000.0,300.0,-116.02770699999999,-66.76153980000001,0.0,-30.67,15.795918995683328,3.0579320488956245,0.0,0.82
320,1382400.0,320.0,-109.777892,-65.055693,0.0,-30.67,13.088619062723037,3.6121683996467544,0.0,0.82
340,1468800.0,340.0,-106.3209478,-62.41176899999999,0.0,-30.67,10.880700699515439,3.9035913146917505,0.0,0.82
360,1555200.0,360.0,-102.65986520000001,-59.8975144,0.0,-30.67,12.942189113047034,3.0838876063812823,0.0,0.82
380,1641600.0,380.0,-96.08156079999999,-58.0557046,0.0,-30.67,11.190629368583739,2.3907254733526115,0.0,0.82
400,1728000.0,400.0,-94.43325899999999,-58.1784266,0.0,-30.67,7.55666486411019,2.8169539475599197,0.0,0.82
420,1814400.0,420.0,-90.51904880000001,-56.9448742,0.0,-30.67,5.234508227115655,3.647951100562014,0.0,0.82
440,1900800.0,440.0,-89.05671699999999,-56.3733506,0.0,-30.67,5.953531099424027,1.5799327775187961,0.0,0.82
460,1987200.0,460.0,-89.56895899999999,-55.787881600000006,0.0,-30.67,9.079062012144517,1.8390456673143771,0.0,0.82
480,2073600.0,480.0,-82.371641,-54.835253,0.0,-30.67,8.936415360965627,2.446304099267609,0.0,0.82
500,2160000.0,500.0,-82.631472,-53.017397200000005,0.0,-30.67,11.587678480072963,2.2966135086999695,0.0,0.82
520,2246400.0,520.0,-75.22521400000001,-53.663301000000004,0.0,-30.67,12.493224338657944,2.8031844879059102,0.0,0.82
540,2332800.0,540.0,-73.4238476,-53.921801800000004,0.0,-30.67,7.505310832711022,2.8205925360323523,0.0,0.82
560,2419200.0,560.0,-71.7549168,-51.966391,0.0,-30.67,9.813590595315835,2.606113497014701,0.0,0.82
580,2505600.0,580.0,-69.62707680000001,-51.7484432,0.0,-30.67,9.063796221108754,2.1631265545281906,0.0,0.82
600,2592000.0,600.0,-68.773204,-51.099419,0.0,-30.67,6.479709939676892,2.3839955054977153,0.0,0.82
620,2678400.0,620.0,-69.0729416,-50.4160814,0.0,-30.67,5.4449883160630685,2.3935830550473374,0.0,0.82
640,2764800.0,640.0,-66.594142,-50.6264342,0.0,-30.67,5.655367542355218,2.22372215872768,0.0,0.82
660,2851200.0,660.0,-66.2313212,-50.57077099999999,0.0,-30.67,5.898133545899987,2.5375604483701584,0.0,0.82
680,2937600.0,680.0,-62.2322194,-49.8643772,0.0,-30.67,4.448279859809934,2.1508325958627887,0.0,0.82
700,3024000.0,700.0,-59.744551799999996,-48.8931954,0.0,-30.67,4.095837605472305,2.1918113651053375,0.0,0.82
720,3110400.0,720.0,-59.810898599999994,-49.114583200000006,0.0,-30.67,3.2585311885347683,1.6842890569438729,0.0,0.82
740,3196800.0,740.0,-58.158392000000006,-49.3844208,0.0,-30.67,4.151505662326935,1.3178636899309961,0.0,0.82
760,3283200.0,760.0,-56.500979400000006,-48.5205216,0.0,-30.67,4.17737897289422,2.613452112509735,0.0,0.82
780,3369600.0,780.0,-56.55469700000001,-49.5598646,0.0,-30.67,5.120759439139013,1.719829993050448,0.0,0.82
800,3456000.0,800.0,-54.3084004,-48.6475578,0.0,-30.67,4.812359031958843,2.5226862654888387,0.0,0.82
820,3542400.0,820.0,-53.79272139999999,-48.0838774,0.0,-30.67,4.514935901233606,2.4861272576638607,0.0,0.82
840,3628800.0,840.0,-55.2913846,-48.351582199999996,0.0,-30.67,4.674633286525709,2.4049587420202045,0.0,0.82
860,3715200.0,860.0,-55.1856802,-47.0783678,0.0,-30.67,4.826792173478163,1.920175377843888,0.0,0.82
880,3801600.0,880.0,-52.76171000000001,-47.7871842,0.0,-30.67,4.849645980732206,2.128704974794152,0.0,0.82
900,3888000.0,900.0,-55.5507952,-47.679278599999996,0.0,-30.67,4.032582916084222,1.4115973832848696,0.0,0.82
920,3974400.0,920.0,-54.684552999999994,-47.0742044,0.0,-30.67,3.9341370710516927,1.8093405026479759,0.0,0.82
940,4060800.0,940.0,-53.945397,-46.79838659999999,0.0,-30.67,3.5439006848001426,1.412394906756265,0.0,0.82
960,4147200.0,960.0,-52.056404799999996,-46.4261918,0.0,-30.67,3.495218905970992,1.2471231685865891,0.0,0.82
980,4233600.0,980.0,-53.8398008,-46.007478400000004,0.0,-30.67,3.2694273202622233,1.52721017797578,0.0,0.82
1000,4320000.0,1000.0,-52.9154692,-45.87700819999999,0.0,-30.67,4.753323236630747,2.0009778068872377,0.0,0.82
1020,4406400.0,1020.0,-51.9002788,-45.0671386,0.0,-30.67,3.5665886142907888,1.9490704005989608,0.0,0.82
1040,4492800.0,1040.0,-50.959920999999994,-44.536663999999995,0.0,-30.67,3.5362309628807416,1.4751343433289659,0.0,0.82
1060,4579200.0,1060.0,-51.28960479999999,-45.1765416,0.0,-30.67,4.058118829358142,1.0424253426041246,0.0,0.82
1080,4665600.0,1080.0,-50.500916600000004,-44.6215262,0.0,-30.67,2.810191136299138,1.2797727499690046,0.0,0.82
1100,4752000.0,1100.0,-51.5737382,-44.566617799999996,0.0,-30.67,2.693835412973304,1.5600440142309147,0.0,0.82
1120,4838400.0,1120.0,-51.4858258,-44.5705104,0.0,-30.67,4.259087185340459,1.4709689388376983,0.0,0.82
1140,4924800.0,1140.0,-52.390437199999994,-44.261102,0.0,-30.67,3.798415907859673,1.8014309731879181,0.0,0.82
1160,5011200.0,1160.0,-48.880987600000005,-44.260306,0.0,-30.67,2.0668037570011717,1.9352238533153234,0.0,0.82
1180,5097600.0,1180.0,-50.5504136,-44.6648302,0.0,-30.67,2.823883521134107,1.4044326303076395,0.0,0.82
1200,5184000.0,1200.0,-48.8350066,-44.7078504,0.0,-30.67,3.2802581098877734,1.201262606924003,0.0,0.82
1220,5270400.0,1220.0,-49.880325400000004,-44.07570020000001,0.0,-30.67,2.93325627477827,1.8236996038449178,0.0,0.82
1240,5356800.0,1240.0,-49.73281300000001,-42.912943999999996,0.0,-30.67,1.9929511622455123,1.8286144075353992,0.0,0.82
1260,5443200.0,1260.0,-48.029725400000004,-43.15876419999999,0.0,-30.67,2.412279102104765,2.230863316610935,0.0,0.82
1280,5529600.0,1280.0,-48.4335596,-42.9868216,0.0,-30.67,2.068504077746066,2.270772317551976,0.0,0.82
1300,5616000.0,1300.0,-49.5332398,-42.846154199999994,0.0,-30.67,2.83837083200419,2.335254330219903,0.0,0.82
1320,5702400.0,1320.0,-48.8362952,-42.6523706,0.0,-30.67,3.141810687540375,1.8128695527648588,0.0,0.82
1340,5788800.0,1340.0,-48.6048022,-42.8063152,0.0,-30.67,2.8807722915598655,2.2907004735450975,0.0,0.82
1360,5875200.0,1360.0,-49.083699200000005,-42.772538000000004,0.0,-30.67,2.867604999715471,2.238022590488066,0.0,0.82
1380,5961600.0,1380.0,-49.145436800000006,-42.3876116,0.0,-30.67,4.108706824813888,2.063779776312159,0.0,0.82
1400,6048000.0,1400.0,-49.8363566,-41.6345908,0.0,-30.67,3.195735393813699,2.2924233756796455,0.0,0.82
1420,6134400.0,1420.0,-49.0506438,-41.762711,0.0,-30.67,3.063820434761103,2.266809653140641,0.0,0.82
1440,6220800.0,1440.0,-47.818144,-42.054017,0.0,-30.67,2.504298111979903,2.3258242595329466,0.0,0.82
1460,6307200.0,1460.0,-47.5650492,-41.8320238,0.0,-30.67,1.6200658492246451,2.113716780302742,0.0,0.82
1480,6393600.0,1480.0,-48.25901,-41.9109612,0.0,-30.67,3.642459735272442,2.725871212540664,0.0,0.82
1500,6480000.0,1500.0,-48.373925400000005,-40.974051800000005,0.0,-30.67,2.4096901292254183,1.8778958716352994,0.0,0.82
1520,6566400.0,1520.0,-47.465822200000005,-41.101639000000006,0.0,-30.67,1.9626193682260258,2.629788912871245,0.0,0.82
1540,6652800.0,1540.0,-47.2376122,-41.2224724,0.0,-30.67,1.7709618301752017,2.4417711458032985,0.0,0.82
1560,6739200.0,1560.0,-45.95968380000001,-40.8864388,0.0,-30.67,2.7662591395440677,2.311027139439449,0.0,0.82
1580,6825600.0,1580.0,-45.0847404,-40.9887384,0.0,-30.67,1.504616667380339,2.787762414918168,0.0,0.82
1600,6912000.0,1600.0,-45.7362208,-40.4635454,0.0,-30.67,2.5090370183911888,3.0145566456147903,0.0,0.82
1620,6998400.0,1620.0,-45.7420578,-41.256215,0.0,-30.67,1.86728107124892,2.803353016326608,0.0,0.82
1640,7084800.0,1640.0,-44.5500598,-40.4196674,0.0,-30.67,2.422358549041018,2.5965818642055982,0.0,0.82
1660,7171200.0,1660.0,-45.3915492,-40.349938599999994,0.0,-30.67,3.480400454577895,2.6429589689191775,0.0,0.82
1680,7257600.0,1680.0,-45.5414176,-39.316970000000005,0.0,-30.67,2.4327545767667105,2.949429898392419,0.0,0.82
1700,7344000.0,1700.0,-44.5258822,-40.220928,0.0,-30.67,2.8594552738270225,3.316129726110856,0.0,0.82
1720,7430400.0,1720.0,-44.06032499999999,-38.8816812,0.0,-30.67,2.274403178920391,3.221482556253775,0.0,0.82
1740,7516800.0,1740.0,-43.676748399999994,-38.931876200000005,0.0,-30.67,2.861919624847161,3.600798671689469,0.0,0.82
1760,7603200.0,1760.0,-43.918701,-39.4035446,0.0,-30.67,3.2464506028765228,3.003102445911745,0.0,0.82
1780,7689600.0,1780.0,-43.3130402,-39.39151,0.0,-30.67,2.8684822354598825,3.1259749513411923,0.0,0.82
1800,7776000.0,1800.0,-43.1383698,-39.5908952,0.0,-30.67,2.630700237451572,2.8322346392406614,0.0,0.82
1820,7862400.0,1820.0,-43.1798186,-38.434891,0.0,-30.67,3.6547336277463667,3.3750570182609603,0.0,0.82
1840,7948800.0,1840.0,-42.503122,-38.2917378,0.0,-30.67,3.1278703117872046,3.5306731859126024,0.0,0.82
1860,8035200.0,1860.0,-42.2487024,-38.2849146,0.0,-30.67,2.744337667143758,3.383764127569166,0.0,0.82
1880,8121600.0,1880.0,-43.139905399999996,-38.114199600000006,0.0,-30.67,2.8863142586575004,3.690990564441168,0.0,0.82
1900,8208000.0,1900.0,-41.756237399999996,-37.455503,0.0,-30.67,2.7763042084074443,3.9953695673165988,0.0,0.82
1920,8294400.0,1920.0,-42.742674400000006,-38.0610224,0.0,-30.67,3.1883010776352516,3.6481623261418417,0.0,0.82
1940,8380800.0,1940.0,-41.885757,-38.1330068,0.0,-30.67,3.624262321782829,2.84719833610521,0.0,0.82
1960,8467200.0,1960.0,-41.3098116,-37.7231262,0.0,-30.67,2.5453980934795375,2.572895977620919,0.0,0.82
1980,8553600.0,1980.0,-42.11980179999999,-37.942575600000005,0.0,-30.67,3.5206353547511346,3.455308929134467,0.0,0.82


==> figures/damall/discounted/data/damlonglong7kg95f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-192.6497385638159,0.0,-32.92,1.4486581383139958,2.131966526067517,0.0,0.75
10,86400.0,10.0,-196.12451851574676,-178.0507997866331,0.0,-32.92,3.4580044720166345,1.528368676168936,0.0,0.75
20,172800.0,20.0,-189.47786785208524,-167.24328898286532,0.0,-32.92,2.1644685046250225,3.321565006442754,0.0,0.75
30,259200.0,30.0,-185.0094648033499,-162.36350874419674,0.0,-32.92,2.814129644108919,5.62419218347056,0.0,0.75
40,345600.0,40.0,-180.2826671078447,-158.56470430912287,0.0,-32.92,1.8416989042993464,6.793594772998669,0.0,0.75
50,432000.0,50.0,-171.4420963924386,-157.53658722197798,0.0,-32.92,10.280838255973423,5.488490812971945,0.0,0.75
60,518400.0,60.0,-162.266598637217,-153.31938009767137,0.0,-32.92,8.869714305553678,5.852421185220795,0.0,0.75
70,604800.0,70.0,-162.05258978781512,-150.7818184717483,0.0,-32.92,6.63025146851252,3.752169271313053,0.0,0.75
80,691200.0,80.0,-160.42286269647707,-148.00023375536153,0.0,-32.92,9.075199333795364,4.171012698078222,0.0,0.75
90,777600.0,90.0,-161.57029015948834,-139.0521809530741,0.0,-32.92,9.129059876583524,7.417480713991227,0.0,0.75
100,864000.0,100.0,-157.51433955203674,-134.09740654891442,0.0,-32.92,5.974633865627708,10.127810561845967,0.0,0.75
110,950400.0,110.0,-159.29094148334366,-127.15694664316769,0.0,-32.92,6.430771046725793,12.043386279279572,0.0,0.75
120,1036800.0,120.0,-165.41724031877175,-123.93971005049812,0.0,-32.92,3.813795910596311,13.029510239291545,0.0,0.75
130,1123200.0,130.0,-159.9504864770899,-121.1701718998916,0.0,-32.92,6.2517019744766475,15.413774356629837,0.0,0.75
140,1209600.0,140.0,-161.59577003020235,-113.89310050316371,0.0,-32.92,6.2861675761418585,20.086652492100924,0.0,0.75
150,1296000.0,150.0,-161.59105289445944,-105.20832222351737,0.0,-32.92,4.81581671610539,24.830456338415836,0.0,0.75
160,1382400.0,160.0,-159.9181123603593,-99.40608136518854,0.0,-32.92,5.93509853806952,25.297973769417567,0.0,0.75
170,1468800.0,170.0,-156.79574116411135,-97.0405628754341,0.0,-32.92,6.833073968447041,25.36644297599274,0.0,0.75
180,1555200.0,180.0,-157.8867513099957,-95.86431772805021,0.0,-32.92,3.2946391626919698,24.376238193118446,0.0,0.75
190,1641600.0,190.0,-157.81438517926205,-92.33229430146642,0.0,-32.92,7.753131949888019,25.215286653414626,0.0,0.75
200,1728000.0,200.0,-154.87041403034726,-88.15915086323159,0.0,-32.92,6.774320902345396,25.083785622338077,0.0,0.75
210,1814400.0,210.0,-151.81073022474988,-82.7695296036532,0.0,-32.92,10.374328498823653,24.373136488506844,0.0,0.75
220,1900800.0,220.0,-153.98103575909758,-77.62812379125847,0.0,-32.92,6.5294633789046825,22.589160676775226,0.0,0.75
230,1987200.0,230.0,-153.24472869967175,-73.39741158974617,0.0,-32.92,7.648889280679744,20.43183496780588,0.0,0.75
240,2073600.0,240.0,-155.13609717848988,-68.73773126606298,0.0,-32.92,6.38385930473408,17.64555658288317,0.0,0.75
250,2160000.0,250.0,-158.81505714017948,-65.71333129733286,0.0,-32.92,9.719419451774954,14.67056703020006,0.0,0.75
260,2246400.0,260.0,-151.3382467163279,-63.79788819287778,0.0,-32.92,11.249301602020138,11.173537077026916,0.0,0.75
270,2332800.0,270.0,-151.35518167762172,-62.29991537352498,0.0,-32.92,9.705997172392221,8.577285103001124,0.0,0.75
280,2419200.0,280.0,-154.0040433489766,-58.87842564298334,0.0,-32.92,13.5616728782858,7.048103668864106,0.0,0.75
290,2505600.0,290.0,-150.17698074916092,-56.30769575180136,0.0,-32.92,12.807335041737275,6.073716222517448,0.0,0.75
300,2592000.0,300.0,-150.8393094817635,-54.51390897964852,0.0,-32.92,13.92697127128377,4.254662177471918,0.0,0.75
310,2678400.0,310.0,-146.44822390305168,-54.745056657582474,0.0,-32.92,12.277076797471823,3.9943077558172027,0.0,0.75
320,2764800.0,320.0,-143.05923714155657,-54.623967330265785,0.0,-32.92,8.369313352650124,4.501157637841545,0.0,0.75
330,2851200.0,330.0,-149.25608186549886,-56.33725534465593,0.0,-32.92,14.870778750359493,7.1840587796735,0.0,0.75
340,2937600.0,340.0,-146.51680605462494,-55.017406875611336,0.0,-32.92,8.042280144999364,6.328206459282704,0.0,0.75
350,3024000.0,350.0,-145.13940686451775,-53.615833197322125,0.0,-32.92,12.543691216985945,4.486596449496025,0.0,0.75
360,3110400.0,360.0,-142.7625316826912,-51.59615808600247,0.0,-32.92,10.221361160405925,3.0005403971767755,0.0,0.75
370,3196800.0,370.0,-144.72489052268008,-51.36220103557465,0.0,-32.92,9.980329999891707,3.3903353030694974,0.0,0.75
380,3283200.0,380.0,-146.42074403337978,-50.96058535093929,0.0,-32.92,5.052300370620522,3.028550275372689,0.0,0.75
390,3369600.0,390.0,-148.74367761470995,-50.86899273712466,0.0,-32.92,8.18878438118615,3.4365164307914875,0.0,0.75
400,3456000.0,400.0,-137.99082645728384,-50.56017707598348,0.0,-32.92,8.967604826244122,3.483531971307791,0.0,0.75
410,3542400.0,410.0,-135.14727239125455,-50.15762591196016,0.0,-32.92,10.03216194530852,2.9614986668488257,0.0,0.75
420,3628800.0,420.0,-144.7592736290886,-50.02940442370097,0.0,-32.92,11.751927986698506,3.0690888508804752,0.0,0.75
430,3715200.0,430.0,-136.85638473804553,-49.63401727802122,0.0,-32.92,10.854096447587182,3.138816102959048,0.0,0.75
440,3801600.0,440.0,-143.19854542394825,-49.35711525296582,0.0,-32.92,14.794917687726324,2.7702631008854546,0.0,0.75
450,3888000.0,450.0,-140.4384616331199,-48.79660840427101,0.0,-32.92,12.228002178512444,3.1786035823336154,0.0,0.75
460,3974400.0,460.0,-139.95934752793062,-48.41872706303762,0.0,-32.92,11.515464611312904,3.672670470329611,0.0,0.75
470,4060800.0,470.0,-135.12772816676707,-48.870856404737616,0.0,-32.92,10.707177705744707,3.1356929225320753,0.0,0.75
480,4147200.0,480.0,-133.81806109168616,-48.33625354602341,0.0,-32.92,12.99141672383667,2.71684001847706,0.0,0.75
490,4233600.0,490.0,-128.75938325710115,-47.809892561491274,0.0,-32.92,9.017019992498913,2.642198106170876,0.0,0.75
500,4320000.0,500.0,-125.9251022077307,-47.28220083882191,0.0,-32.92,10.826931786318855,2.915810592125954,0.0,0.75
510,4406400.0,510.0,-130.8962490289029,-46.301291051780964,0.0,-32.92,10.325030556719696,3.1515909118363092,0.0,0.75
520,4492800.0,520.0,-128.7040052742224,-45.796687821178864,0.0,-32.92,6.623326708547037,3.3901186541468182,0.0,0.75
530,4579200.0,530.0,-133.9488855751037,-45.86421740218179,0.0,-32.92,4.742674920750285,3.738671595627785,0.0,0.75
540,4665600.0,540.0,-129.61385042864796,-45.58203369431317,0.0,-32.92,7.023274375644778,4.3062281817912735,0.0,0.75
550,4752000.0,550.0,-127.13805110427113,-45.09015850671322,0.0,-32.92,8.25356512293799,4.031429548883355,0.0,0.75
560,4838400.0,560.0,-129.04124635751182,-45.05798180874033,0.0,-32.92,10.898065093716657,4.246338100054153,0.0,0.75
570,4924800.0,570.0,-129.22581986067178,-44.99299843377935,0.0,-32.92,6.609543031667641,4.206216075377569,0.0,0.75
580,5011200.0,580.0,-130.0965199878999,-44.41028936405989,0.0,-32.92,11.742661915046778,4.155693028336003,0.0,0.75
590,5097600.0,590.0,-133.6583809946606,-44.145879769883216,0.0,-32.92,8.255432829762409,3.97984446087286,0.0,0.75
600,5184000.0,600.0,-136.3455530498086,-43.83463137843437,0.0,-32.92,8.486005602074806,3.842116305109785,0.0,0.75
610,5270400.0,610.0,-137.2742527631379,-43.799439477403595,0.0,-32.92,13.726744809954283,4.0646230909496435,0.0,0.75
620,5356800.0,620.0,-131.3948537213825,-43.260020860000324,0.0,-32.92,9.762922983619221,4.425364067140319,0.0,0.75
630,5443200.0,630.0,-127.992037194364,-42.85785608452625,0.0,-32.92,9.062297132896385,4.66275192080847,0.0,0.75
640,5529600.0,640.0,-134.91511715361824,-42.27389962026284,0.0,-32.92,8.603010633640196,5.001938058345877,0.0,0.75
650,5616000.0,650.0,-133.66874938999007,-42.11296712356415,0.0,-32.92,13.648672815836006,4.645075867354875,0.0,0.75
660,5702400.0,660.0,-123.47858072314447,-42.178063997349966,0.0,-32.92,11.877140185012427,4.4981965886443485,0.0,0.75
670,5788800.0,670.0,-125.67444003494931,-42.240686628554485,0.0,-32.92,8.20290828024177,5.050570697075017,0.0,0.75
680,5875200.0,680.0,-122.17426005652563,-42.138181681484326,0.0,-32.92,7.598768720894193,4.84998633778025,0.0,0.75
690,5961600.0,690.0,-123.03309508337827,-42.12137584009864,0.0,-32.92,11.145105537643438,4.803272599636445,0.0,0.75
700,6048000.0,700.0,-120.22434413932031,-41.55099805815546,0.0,-32.92,18.709772668891592,5.115259467432238,0.0,0.75
710,6134400.0,710.0,-124.44666963675256,-41.7188144377229,0.0,-32.92,13.187779227750774,5.12657746953654,0.0,0.75
720,6220800.0,720.0,-118.8484228045833,-41.53037903686934,0.0,-32.92,7.861653722712709,5.343141293654984,0.0,0.75
730,6307200.0,730.0,-117.3565149677158,-41.71155125834734,0.0,-32.92,8.792035469023453,5.552719138430936,0.0,0.75
740,6393600.0,740.0,-113.47928977166393,-41.91065030925448,0.0,-32.92,9.997485420226905,5.906305243768963,0.0,0.75
750,6480000.0,750.0,-117.62225716760543,-41.547758356997136,0.0,-32.92,8.38228870237328,6.058639494524177,0.0,0.75
760,6566400.0,760.0,-109.90091585940918,-41.56999418955357,0.0,-32.92,10.830435215754516,6.130568312072372,0.0,0.75
770,6652800.0,770.0,-111.43345803750098,-40.814745909878965,0.0,-32.92,9.56349346061822,5.691728106492517,0.0,0.75
780,6739200.0,780.0,-112.16724997067737,-40.014698825796806,0.0,-32.92,15.865698625952827,5.970518771208345,0.0,0.75
790,6825600.0,790.0,-110.79841418423469,-39.75072458790293,0.0,-32.92,9.931885693283524,6.115969111046284,0.0,0.75
800,6912000.0,800.0,-108.13592698779249,-39.3822460847982,0.0,-32.92,9.76450893094493,5.933037350558219,0.0,0.75
810,6998400.0,810.0,-116.08047388416807,-39.43598507327971,0.0,-32.92,14.651967471049138,6.006900065492589,0.0,0.75
820,7084800.0,820.0,-110.34154444086921,-39.34037842654007,0.0,-32.92,15.168940522962632,6.102474161183116,0.0,0.75
830,7171200.0,830.0,-116.60594745226368,-39.58171773845198,0.0,-32.92,5.490950788887944,6.302905124962617,0.0,0.75
840,7257600.0,840.0,-108.1240411480569,-39.387156565936564,0.0,-32.92,7.666838805207177,6.414325953291471,0.0,0.75
850,7344000.0,850.0,-109.5793415415404,-39.13844099863043,0.0,-32.92,8.118977477547983,6.189637675415602,0.0,0.75
860,7430400.0,860.0,-112.16177183918444,-38.976989816171034,0.0,-32.92,9.180873568290442,6.476759006246088,0.0,0.75
870,7516800.0,870.0,-105.7546424082514,-37.89786627082874,0.0,-32.92,11.183648163859763,6.682015393132651,0.0,0.75
880,7603200.0,880.0,-108.14427265722104,-37.51890402296793,0.0,-32.92,10.269007098417337,6.61894192880096,0.0,0.75
890,7689600.0,890.0,-104.64223766167308,-37.4779681458146,0.0,-32.92,10.163953818590153,6.941487486606866,0.0,0.75
900,7776000.0,900.0,-102.04928131983893,-37.4174030926056,0.0,-32.92,8.826410383073512,7.235989502035742,0.0,0.75
910,7862400.0,910.0,-115.79637613358875,-37.35765426182967,0.0,-32.92,11.484043127637067,6.896990500958147,0.0,0.75
920,7948800.0,920.0,-108.20156456086674,-36.936319534280805,0.0,-32.92,11.408346165674905,6.713190209166752,0.0,0.75
930,8035200.0,930.0,-105.32907599148504,-36.618444948386454,0.0,-32.92,3.65293313959184,6.484373499717275,0.0,0.75
940,8121600.0,940.0,-105.23200503398172,-36.73002990077261,0.0,-32.92,9.485460649459531,6.055542282008925,0.0,0.75
950,8208000.0,950.0,-111.05885804243943,-36.8734060087228,0.0,-32.92,11.080371033019997,6.255609042965331,0.0,0.75
960,8294400.0,960.0,-110.79177118205241,-36.7847913605103,0.0,-32.92,8.817914888199908,6.332888495182756,0.0,0.75
970,8380800.0,970.0,-116.31289982996095,-36.75270498898941,0.0,-32.92,7.97252600465023,6.271598517164131,0.0,0.75
980,8467200.0,980.0,-118.013956189494,-36.49356042142222,0.0,-32.92,12.311523840861545,6.461577962081286,0.0,0.75
990,8553600.0,990.0,-106.03519607136661,-35.99194924427651,0.0,-32.92,9.165379836674004,6.9778532388872305,0.0,0.75


==> figures/damall/discounted/data/damlonglong7kg95f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-15.3813772,-15.752265799999998,0.0,-2.81,0.4650887345782644,0.45265679404759435,0.0,0.36
10,86400.0,10.0,-15.532898399999999,-9.235868,0.0,-2.81,0.4542440856234388,0.3212375682679627,0.0,0.36
20,172800.0,20.0,-14.5351098,-5.25273606,0.0,-2.81,0.9050393198904162,0.14768080113205204,0.0,0.36
30,259200.0,30.0,-14.0611075,-4.717705619999999,0.0,-2.81,1.2214709749947994,0.07395671633070038,0.0,0.36
40,345600.0,40.0,-11.8306784,-4.484962400000001,0.0,-2.81,1.2736112628559728,0.10668620575168232,0.0,0.36
50,432000.0,50.0,-11.210918999999999,-4.3920882400000005,0.0,-2.81,0.9922729564696614,0.12698074724345582,0.0,0.36
60,518400.0,60.0,-9.302443479999999,-4.276620200000001,0.0,-2.81,0.8968473395476764,0.13417983949063816,0.0,0.36
70,604800.0,70.0,-8.01864448,-4.17774392,0.0,-2.81,0.9164824529922411,0.0940678377010482,0.0,0.36
80,691200.0,80.0,-8.040113680000001,-4.1369791,0.0,-2.81,0.6988482028722365,0.10259297563584031,0.0,0.36
90,777600.0,90.0,-7.66292936,-3.991566959999999,0.0,-2.81,0.3764527305333313,0.1310761829500357,0.0,0.36
100,864000.0,100.0,-7.119563359999999,-3.91390338,0.0,-2.81,0.5719339209331489,0.16536224112238818,0.0,0.36
110,950400.0,110.0,-6.611071180000001,-3.81287222,0.0,-2.81,0.4924604312221713,0.16238904690439135,0.0,0.36
120,1036800.0,120.0,-6.38421622,-3.7772277,0.0,-2.81,0.19065416855029202,0.14858782239689952,0.0,0.36
130,1123200.0,130.0,-6.08409768,-3.70808904,0.0,-2.81,0.4320696221801714,0.1752745647350701,0.0,0.36
140,1209600.0,140.0,-5.65162438,-3.6064686800000003,0.0,-2.81,0.2936729897633702,0.22198674205176547,0.0,0.36
150,1296000.0,150.0,-5.70232752,-3.49809262,0.0,-2.81,0.322459517680758,0.2687595542567038,0.0,0.36
160,1382400.0,160.0,-5.4385400399999995,-3.41360598,0.0,-2.81,0.29981821826233335,0.2793219902851958,0.0,0.36
170,1468800.0,170.0,-5.135229,-3.3613214200000003,0.0,-2.81,0.2026301360701816,0.297700248088254,0.0,0.36
180,1555200.0,180.0,-5.331014340000001,-3.37353252,0.0,-2.81,0.4405892258850706,0.281868804874375,0.0,0.36
190,1641600.0,190.0,-5.103306519999999,-3.3129312,0.0,-2.81,0.2825523950088477,0.28450535690875783,0.0,0.36
200,1728000.0,200.0,-4.99930432,-3.25732014,0.0,-2.81,0.10306910443188208,0.2723837099373373,0.0,0.36
210,1814400.0,210.0,-4.82810634,-3.2007844,0.0,-2.81,0.1628005547135722,0.2752839942590803,0.0,0.36
220,1900800.0,220.0,-4.8968804200000005,-3.13212672,0.0,-2.81,0.19397541065361518,0.2697060884503781,0.0,0.36
230,1987200.0,230.0,-4.90944244,-3.08076608,0.0,-2.81,0.25357461019412836,0.2184567276172527,0.0,0.36
240,2073600.0,240.0,-4.814642740000001,-3.02146458,0.0,-2.81,0.10281251478935804,0.22085438501866486,0.0,0.36
250,2160000.0,250.0,-4.7798286800000005,-2.9772692400000005,0.0,-2.81,0.17250870027751106,0.17985705437580723,0.0,0.36
260,2246400.0,260.0,-4.58474364,-2.9534080400000002,0.0,-2.81,0.07094553029455995,0.17467127733833057,0.0,0.36
270,2332800.0,270.0,-4.61966252,-2.9453250599999996,0.0,-2.81,0.05855583725687216,0.15016798321743868,0.0,0.36
280,2419200.0,280.0,-4.738467419999999,-2.89730198,0.0,-2.81,0.23353989154386326,0.1339724870514591,0.0,0.36
290,2505600.0,290.0,-4.46223916,-2.8367885,0.0,-2.81,0.20239702324819803,0.16411615364230642,0.0,0.36
300,2592000.0,300.0,-4.64142942,-2.79587374,0.0,-2.81,0.1085501136247001,0.1433169322804042,0.0,0.36
310,2678400.0,310.0,-4.4971397600000005,-2.788018,0.0,-2.81,0.1308753763262283,0.14617194132762473,0.0,0.36
320,2764800.0,320.0,-4.49401688,-2.7724201399999995,0.0,-2.81,0.10858624713350917,0.13835151502924273,0.0,0.36
330,2851200.0,330.0,-4.49928436,-2.7782418000000004,0.0,-2.81,0.1292180266694615,0.16067037654066288,0.0,0.36
340,2937600.0,340.0,-4.422483260000001,-2.75319474,0.0,-2.81,0.132287860297264,0.16162189040935568,0.0,0.36
350,3024000.0,350.0,-4.34073402,-2.7282041599999998,0.0,-2.81,0.10561264202638182,0.15212219957444023,0.0,0.36
360,3110400.0,360.0,-4.376718319999999,-2.7193469,0.0,-2.81,0.09537872723473872,0.14706891300552577,0.0,0.36
370,3196800.0,370.0,-4.2334813,-2.6810113600000003,0.0,-2.81,0.16487270413139646,0.15924808936248083,0.0,0.36
380,3283200.0,380.0,-4.2694372000000005,-2.65588716,0.0,-2.81,0.1206425861678595,0.15635944996649542,0.0,0.36
390,3369600.0,390.0,-4.20392318,-2.6514493999999997,0.0,-2.81,0.1005620793507845,0.157755026502851,0.0,0.36
400,3456000.0,400.0,-4.16319248,-2.6304376400000002,0.0,-2.81,0.12418485283371775,0.17972029766083863,0.0,0.36
410,3542400.0,410.0,-4.2703408199999995,-2.6041842,0.0,-2.81,0.0689155779430398,0.17888704480700052,0.0,0.36
420,3628800.0,420.0,-4.2715578,-2.6135463,0.0,-2.81,0.10290848721342324,0.17454607856319995,0.0,0.36
430,3715200.0,430.0,-4.1592858999999995,-2.59257668,0.0,-2.81,0.1638272854879271,0.18683429177888045,0.0,0.36
440,3801600.0,440.0,-4.15768204,-2.58927674,0.0,-2.81,0.07463841515298325,0.18627315422425392,0.0,0.36
450,3888000.0,450.0,-4.11002808,-2.5685659000000003,0.0,-2.81,0.08450281161268779,0.21226454052754926,0.0,0.36
460,3974400.0,460.0,-4.1215241,-2.53923188,0.0,-2.81,0.12126691677840118,0.23147168991047562,0.0,0.36
470,4060800.0,470.0,-4.18469376,-2.5223142800000007,0.0,-2.81,0.07315509394635125,0.21509385074183543,0.0,0.36
480,4147200.0,480.0,-4.0086804,-2.5009214999999996,0.0,-2.81,0.19974048546674975,0.2140324507813899,0.0,0.36
490,4233600.0,490.0,-3.97278694,-2.473347,0.0,-2.81,0.08601991125546997,0.2175859391929687,0.0,0.36
500,4320000.0,500.0,-3.90134554,-2.45110172,0.0,-2.81,0.1253379898066522,0.22399497162934534,0.0,0.36
510,4406400.0,510.0,-3.86984832,-2.4126375799999997,0.0,-2.81,0.13147063177730714,0.24798649284156427,0.0,0.36
520,4492800.0,520.0,-3.9691632599999997,-2.3845118000000003,0.0,-2.81,0.1735201468705227,0.24646064908787152,0.0,0.36
530,4579200.0,530.0,-3.98718812,-2.36830902,0.0,-2.81,0.11525660949423645,0.2552720190426046,0.0,0.36
540,4665600.0,540.0,-3.86123562,-2.3693498600000003,0.0,-2.81,0.07008895852669478,0.2709406618928192,0.0,0.36
550,4752000.0,550.0,-3.8848099000000005,-2.3163862,0.0,-2.81,0.12706094578195962,0.2820300827127518,0.0,0.36
560,4838400.0,560.0,-3.81851032,-2.31605882,0.0,-2.81,0.09345224565187495,0.2961776736586254,0.0,0.36
570,4924800.0,570.0,-3.85542484,-2.29485722,0.0,-2.81,0.10962306649848384,0.2927326267485903,0.0,0.36
580,5011200.0,580.0,-3.95081742,-2.27747886,0.0,-2.81,0.20764980276345155,0.28109752678743416,0.0,0.36
590,5097600.0,590.0,-3.7999867800000002,-2.27755676,0.0,-2.81,0.10568623028929754,0.28970683342190245,0.0,0.36
600,5184000.0,600.0,-3.9289120999999994,-2.2603646,0.0,-2.81,0.1230405161068942,0.2935488225837225,0.0,0.36
610,5270400.0,610.0,-3.82091828,-2.2491401,0.0,-2.81,0.07266503335855078,0.29404837093971714,0.0,0.36
620,5356800.0,620.0,-3.8455256399999995,-2.2221971000000003,0.0,-2.81,0.03911576901497979,0.31686764984099985,0.0,0.36
630,5443200.0,630.0,-3.8232005399999998,-2.19883118,0.0,-2.81,0.10812204854772559,0.32856477607985846,0.0,0.36
640,5529600.0,640.0,-3.77301888,-2.16988178,0.0,-2.81,0.054894885087536045,0.3328631692448922,0.0,0.36
650,5616000.0,650.0,-3.8247010999999995,-2.15998816,0.0,-2.81,0.08866743996918207,0.3304680506966926,0.0,0.36
660,5702400.0,660.0,-3.6643997400000003,-2.1464559000000003,0.0,-2.81,0.05387391044439818,0.32809094218509,0.0,0.36
670,5788800.0,670.0,-3.64086396,-2.1301627200000004,0.0,-2.81,0.06367955342269327,0.33435504426790263,0.0,0.36
680,5875200.0,680.0,-3.6750296,-2.11838234,0.0,-2.81,0.03361372188625516,0.3400366316168191,0.0,0.36
690,5961600.0,690.0,-3.5646696400000004,-2.1316521,0.0,-2.81,0.08604962652848908,0.34252033308727486,0.0,0.36
700,6048000.0,700.0,-3.64776158,-2.1108780200000004,0.0,-2.81,0.14292042697728435,0.3448742528459025,0.0,0.36
710,6134400.0,710.0,-3.615057,-2.09079964,0.0,-2.81,0.07218972408428628,0.35121397629690726,0.0,0.36
720,6220800.0,720.0,-3.6048990599999997,-2.07088084,0.0,-2.81,0.08682531690728156,0.35440719416065064,0.0,0.36
730,6307200.0,730.0,-3.51813936,-2.06654392,0.0,-2.81,0.05351316296379687,0.3560443733810074,0.0,0.36
740,6393600.0,740.0,-3.49632582,-2.04837194,0.0,-2.81,0.08439390157195809,0.36804974510296906,0.0,0.36
750,6480000.0,750.0,-3.47684768,-2.04218136,0.0,-2.81,0.060925723546297404,0.3694842725666303,0.0,0.36
760,6566400.0,760.0,-3.5593392199999996,-2.03890042,0.0,-2.81,0.1721130595417622,0.3861587958939419,0.0,0.36
770,6652800.0,770.0,-3.5545843999999995,-2.01561394,0.0,-2.81,0.19071625414010548,0.37453414312174577,0.0,0.36
780,6739200.0,780.0,-3.5613247800000005,-1.9835114999999999,0.0,-2.81,0.17574289510929395,0.3748047765234462,0.0,0.36
790,6825600.0,790.0,-3.4775161,-1.9652890199999997,0.0,-2.81,0.14883208241236645,0.3845387130851412,0.0,0.36
800,6912000.0,800.0,-3.4779376399999995,-1.9425317200000003,0.0,-2.81,0.13058850353883003,0.3992531734673426,0.0,0.36
810,6998400.0,810.0,-3.49310692,-1.9413889999999998,0.0,-2.81,0.16165544004475974,0.40605859080524537,0.0,0.36
820,7084800.0,820.0,-3.4760736800000003,-1.9265095799999998,0.0,-2.81,0.19650573923687206,0.40969206986484286,0.0,0.36
830,7171200.0,830.0,-3.50847114,-1.91734798,0.0,-2.81,0.1274258251362663,0.4154883739112542,0.0,0.36
840,7257600.0,840.0,-3.43871076,-1.9248057000000003,0.0,-2.81,0.15959468337015237,0.40346047576769106,0.0,0.36
850,7344000.0,850.0,-3.45307934,-1.9134229599999997,0.0,-2.81,0.1747404059537124,0.40693339087300473,0.0,0.36
860,7430400.0,860.0,-3.4423366800000004,-1.88889788,0.0,-2.81,0.17320589446737267,0.41272559479304344,0.0,0.36
870,7516800.0,870.0,-3.3737720600000003,-1.8702491599999997,0.0,-2.81,0.12593676267305035,0.4221971573061973,0.0,0.36
880,7603200.0,880.0,-3.4910525999999997,-1.85817508,0.0,-2.81,0.26106193098846847,0.4178340528905981,0.0,0.36
890,7689600.0,890.0,-3.38474284,-1.85951104,0.0,-2.81,0.11110284491453362,0.4374230051279434,0.0,0.36
900,7776000.0,900.0,-3.45340544,-1.8363582600000001,0.0,-2.81,0.17043229888487002,0.4350039041785581,0.0,0.36
910,7862400.0,910.0,-3.42224298,-1.8207705,0.0,-2.81,0.16342834491028657,0.4261933485432263,0.0,0.36
920,7948800.0,920.0,-3.3489639600000003,-1.81455436,0.0,-2.81,0.08554507487831872,0.4394746021567248,0.0,0.36
930,8035200.0,930.0,-3.29850098,-1.8109997,0.0,-2.81,0.0690553755170952,0.43558971658100537,0.0,0.36
940,8121600.0,940.0,-3.41136494,-1.8092954200000002,0.0,-2.81,0.0807318876383591,0.43189406796476126,0.0,0.36
950,8208000.0,950.0,-3.43415318,-1.81070588,0.0,-2.81,0.06844475450826495,0.4307544537388886,0.0,0.36
960,8294400.0,960.0,-3.2681343800000002,-1.8075754,0.0,-2.81,0.0954916472782002,0.4403332321131123,0.0,0.36
970,8380800.0,970.0,-3.40710116,-1.8035730199999995,0.0,-2.81,0.15545247310218324,0.4482070780095498,0.0,0.36
980,8467200.0,980.0,-3.33170918,-1.7819761,0.0,-2.81,0.09853650161055881,0.44838434018280876,0.0,0.36
990,8553600.0,990.0,-3.29592458,-1.7817582399999998,0.0,-2.81,0.08058359607851695,0.4489053495227688,0.0,0.36


==> figures/damall/discounted/data/damlonglong7kg995f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-192.569873645904,0.0,-32.92,1.4486581383139958,2.3056278175270037,0.0,0.75
10,86400.0,10.0,-195.30465024359987,-190.7860782742838,0.0,-32.92,4.903098816457187,3.5858639975129982,0.0,0.75
20,172800.0,20.0,-188.83384158126356,-182.6707846006906,0.0,-32.92,3.4520377663514332,4.329699311229446,0.0,0.75
30,259200.0,30.0,-185.13684929582593,-169.4189712281293,0.0,-32.92,4.933656232663439,7.9932391764575845,0.0,0.75
40,345600.0,40.0,-181.41314316220564,-163.79466945041514,0.0,-32.92,4.488297556555933,8.72851802195326,0.0,0.75
50,432000.0,50.0,-173.82032791377583,-149.02760507232762,0.0,-32.92,11.742090462579446,9.920312710289837,0.0,0.75
60,518400.0,60.0,-163.00776053956088,-135.10654245434017,0.0,-32.92,12.510528426789012,11.628365598108912,0.0,0.75
70,604800.0,70.0,-160.3996105259161,-125.98369553690259,0.0,-32.92,10.110563222518886,12.827235934406758,0.0,0.75
80,691200.0,80.0,-158.6473264233424,-116.35519534076825,0.0,-32.92,13.948593232393657,12.171841486820352,0.0,0.75
90,777600.0,90.0,-159.54196694582146,-105.937674282278,0.0,-32.92,14.290547104661124,14.54903711080413,0.0,0.75
100,864000.0,100.0,-155.25170083854374,-100.46334592771503,0.0,-32.92,8.429652467079812,15.43145327749079,0.0,0.75
110,950400.0,110.0,-152.84961860116132,-94.36572306617698,0.0,-32.92,10.96773295451369,12.117576006173948,0.0,0.75
120,1036800.0,120.0,-156.58692187667887,-88.8230228124833,0.0,-32.92,13.093162651168049,11.360893680702622,0.0,0.75
130,1123200.0,130.0,-149.90907128815957,-81.5942278380259,0.0,-32.92,12.355069314795166,7.7324612573288585,0.0,0.75
140,1209600.0,140.0,-148.88617374466452,-76.56052459208335,0.0,-32.92,11.964896047214072,5.730662146984355,0.0,0.75
150,1296000.0,150.0,-145.4410382172347,-73.72329143239666,0.0,-32.92,11.137143539740313,4.18135786824092,0.0,0.75
160,1382400.0,160.0,-147.74477287826912,-70.56731579588899,0.0,-32.92,14.724888661388642,4.396509793515493,0.0,0.75
170,1468800.0,170.0,-145.42654044732996,-68.09555691694,0.0,-32.92,15.745793182744539,3.1742471142018593,0.0,0.75
180,1555200.0,180.0,-142.72508395340463,-66.75903785176571,0.0,-32.92,15.150125235627137,3.486288620335175,0.0,0.75
190,1641600.0,190.0,-139.21796026450167,-64.43291655590767,0.0,-32.92,15.161463886335138,2.6134394419850002,0.0,0.75
200,1728000.0,200.0,-135.77408139754746,-64.60431649483789,0.0,-32.92,14.262677580098488,3.2158722879476085,0.0,0.75
210,1814400.0,210.0,-124.89982249813616,-63.04629052337348,0.0,-32.92,11.726498802732351,3.1154779550890277,0.0,0.75
220,1900800.0,220.0,-127.44213118533203,-62.99929623889341,0.0,-32.92,13.750583608697106,2.904697751746632,0.0,0.75
230,1987200.0,230.0,-126.81819871306648,-62.571606712361074,0.0,-32.92,16.8103903219895,2.157923090828569,0.0,0.75
240,2073600.0,240.0,-121.97652169396217,-60.863290398170044,0.0,-32.92,16.859572607608314,2.1770836627181986,0.0,0.75
250,2160000.0,250.0,-120.74846356270602,-60.19529692572544,0.0,-32.92,17.85920783180245,1.4956811760129056,0.0,0.75
260,2246400.0,260.0,-116.14146971024074,-60.00462308106678,0.0,-32.92,23.744596207146245,2.4425453307322322,0.0,0.75
270,2332800.0,270.0,-112.55897493055286,-59.78360781447022,0.0,-32.92,23.041333049345514,2.185517624401217,0.0,0.75
280,2419200.0,280.0,-109.60316785653553,-59.33845650435442,0.0,-32.92,19.968538545860998,1.4793958915805154,0.0,0.75
290,2505600.0,290.0,-103.58136251749545,-59.212007714667074,0.0,-32.92,20.63590168670858,1.4942738869342886,0.0,0.75
300,2592000.0,300.0,-101.39662780918175,-58.167265124598394,0.0,-32.92,19.38230245467397,1.9144187603158913,0.0,0.75
310,2678400.0,310.0,-95.09694922478852,-57.68372841992709,0.0,-32.92,18.226330619528007,1.9946561122374333,0.0,0.75
320,2764800.0,320.0,-92.82956223867953,-58.085790900583376,0.0,-32.92,18.468471374495557,2.2741134412421706,0.0,0.75
330,2851200.0,330.0,-95.64389869304259,-57.80994344355524,0.0,-32.92,18.65327137259181,1.941090883539499,0.0,0.75
340,2937600.0,340.0,-89.35221357268395,-57.15152382472047,0.0,-32.92,15.996759739227823,1.9447829531117515,0.0,0.75
350,3024000.0,350.0,-88.32035599541155,-56.75927666928571,0.0,-32.92,15.184629045504051,1.6578805512628407,0.0,0.75
360,3110400.0,360.0,-84.53748499918646,-56.364977364400396,0.0,-32.92,13.824976962651759,2.0929291133464183,0.0,0.75
370,3196800.0,370.0,-81.14617960527177,-56.541852346619144,0.0,-32.92,15.813181890925312,2.0527254910544985,0.0,0.75
380,3283200.0,380.0,-78.06676440723393,-56.17510713128938,0.0,-32.92,11.751624318417925,1.9314232398911448,0.0,0.75
390,3369600.0,390.0,-75.43365239666608,-56.17038885965534,0.0,-32.92,9.979678107761048,1.8301368033368917,0.0,0.75
400,3456000.0,400.0,-76.10343988220257,-56.53013665852577,0.0,-32.92,9.63777358905334,1.7785197343783508,0.0,0.75
410,3542400.0,410.0,-73.84329418341265,-56.52351309127151,0.0,-32.92,9.162856525712082,2.7336313723724457,0.0,0.75
420,3628800.0,420.0,-74.39198380650056,-56.043385896231506,0.0,-32.92,6.004255582922161,2.4181815399247193,0.0,0.75
430,3715200.0,430.0,-70.27466268265573,-55.176742159963716,0.0,-32.92,5.524136057768416,2.1080093981954153,0.0,0.75
440,3801600.0,440.0,-72.20377082285862,-55.27615088539976,0.0,-32.92,9.65988539364785,1.7221249579609372,0.0,0.75
450,3888000.0,450.0,-71.92765070146,-55.269170766899755,0.0,-32.92,7.778316845998521,1.9117614415338888,0.0,0.75
460,3974400.0,460.0,-67.96485152318355,-54.53610696342859,0.0,-32.92,6.736794923587355,1.961676021044725,0.0,0.75
470,4060800.0,470.0,-66.56366497389615,-54.65121498639771,0.0,-32.92,6.134988923931431,1.293761687212076,0.0,0.75
480,4147200.0,480.0,-65.80556831502342,-54.5390967473061,0.0,-32.92,6.076373283940672,1.5638312096133504,0.0,0.75
490,4233600.0,490.0,-64.71633872777467,-54.46948872898603,0.0,-32.92,3.8924309006292757,1.4955279170672222,0.0,0.75
500,4320000.0,500.0,-63.84966591381483,-54.078740010443695,0.0,-32.92,3.8524322332464593,1.461005978670754,0.0,0.75
510,4406400.0,510.0,-62.58564465207927,-53.55565288755396,0.0,-32.92,5.297403146406482,1.0283672572435376,0.0,0.75
520,4492800.0,520.0,-62.70611887292311,-53.84371051818491,0.0,-32.92,3.678697339228457,1.74608286461818,0.0,0.75
530,4579200.0,530.0,-63.189962808850645,-53.62023784303657,0.0,-32.92,2.8882374282172187,1.677595027638915,0.0,0.75
540,4665600.0,540.0,-62.93842341889679,-53.314666907487016,0.0,-32.92,3.677732533359316,1.5678045323539394,0.0,0.75
550,4752000.0,550.0,-60.868819944780775,-53.04376507055955,0.0,-32.92,3.8985968494777423,1.7632327928945148,0.0,0.75
560,4838400.0,560.0,-61.98293079469308,-53.00964268573572,0.0,-32.92,4.365461711628256,1.225406069849729,0.0,0.75
570,4924800.0,570.0,-60.88115514087848,-52.933162659193556,0.0,-32.92,3.712248843501403,1.1554920371187087,0.0,0.75
580,5011200.0,580.0,-60.02510246770438,-52.522885445174644,0.0,-32.92,2.4976634199375227,1.1310529591174825,0.0,0.75
590,5097600.0,590.0,-58.80301790655481,-52.61889803128186,0.0,-32.92,4.114606713997142,1.408443197373572,0.0,0.75
600,5184000.0,600.0,-59.19585977435311,-52.75431776276146,0.0,-32.92,4.085660354021004,1.0719603018130817,0.0,0.75
610,5270400.0,610.0,-59.20242926552125,-52.32447753605091,0.0,-32.92,3.588408036476025,1.4593653966991016,0.0,0.75
620,5356800.0,620.0,-57.87375042171891,-52.379804002890424,0.0,-32.92,3.5813645264800837,1.0685240354818728,0.0,0.75
630,5443200.0,630.0,-59.95957164984175,-52.49558498951924,0.0,-32.92,4.677565057663283,0.843349794437703,0.0,0.75
640,5529600.0,640.0,-58.317959374622816,-52.308601184961006,0.0,-32.92,3.6110400862271623,0.8821037134228411,0.0,0.75
650,5616000.0,650.0,-58.83170064773814,-52.0968830572585,0.0,-32.92,3.5313768735705726,0.9402118948232446,0.0,0.75
660,5702400.0,660.0,-57.30248513113554,-51.632262178706334,0.0,-32.92,3.3695536926583936,0.6905704330186705,0.0,0.75
670,5788800.0,670.0,-57.4189780018224,-51.681821531464436,0.0,-32.92,2.924870191291417,0.9701308768262747,0.0,0.75
680,5875200.0,680.0,-57.07767653422263,-51.452805135835874,0.0,-32.92,3.9057658179740926,0.9210026863017552,0.0,0.75
690,5961600.0,690.0,-55.235378577348946,-51.564266224305584,0.0,-32.92,1.6099969352343662,1.236982873292228,0.0,0.75
700,6048000.0,700.0,-55.33492790057237,-51.39790084292622,0.0,-32.92,2.1259260400394955,0.8960011995661475,0.0,0.75
710,6134400.0,710.0,-55.468261744672816,-51.80694393205117,0.0,-32.92,2.4984419503602626,0.8085200695343379,0.0,0.75
720,6220800.0,720.0,-55.05365207016197,-51.902324243784484,0.0,-32.92,2.554064690899222,0.7694961762405218,0.0,0.75
730,6307200.0,730.0,-55.034370106556196,-51.56821679177352,0.0,-32.92,2.0429414965414567,0.5149101985611944,0.0,0.75
740,6393600.0,740.0,-54.96268966551946,-51.32321068233047,0.0,-32.92,2.04347148764325,0.5091836229796426,0.0,0.75
750,6480000.0,750.0,-55.522569691666604,-50.93378957596556,0.0,-32.92,2.948219994677745,0.813571498055775,0.0,0.75
760,6566400.0,760.0,-54.52744002901203,-50.86038909249074,0.0,-32.92,1.653150105779532,0.6908760268031273,0.0,0.75
770,6652800.0,770.0,-54.99691908286009,-50.72677039181381,0.0,-32.92,1.444425680302242,0.5841634912847502,0.0,0.75
780,6739200.0,780.0,-54.93837124066589,-50.23612487050665,0.0,-32.92,1.5575911984554645,0.36575411415856635,0.0,0.75
790,6825600.0,790.0,-55.2200839645928,-50.625426157745736,0.0,-32.92,2.028545920607427,0.23288378638684631,0.0,0.75
800,6912000.0,800.0,-55.13965597335569,-50.44200134396166,0.0,-32.92,2.290504187782401,0.4295002207255784,0.0,0.75
810,6998400.0,810.0,-53.82739500260409,-50.41358616611335,0.0,-32.92,2.5737627934117318,0.6048234988058365,0.0,0.75
820,7084800.0,820.0,-54.6248490519299,-50.31130798646048,0.0,-32.92,2.3235823520323384,1.023566209741305,0.0,0.75
830,7171200.0,830.0,-54.76863786582925,-49.934154056062134,0.0,-32.92,2.452722235121263,1.0490668340990597,0.0,0.75
840,7257600.0,840.0,-54.567796084859594,-50.00040980084064,0.0,-32.92,2.4886578390172054,1.0290344012328734,0.0,0.75
850,7344000.0,850.0,-53.95904915170138,-49.4312388338917,0.0,-32.92,2.346406584496471,1.3825005550931686,0.0,0.75
860,7430400.0,860.0,-54.213135766018674,-49.62904354050987,0.0,-32.92,2.3743721620592595,0.6585100568412233,0.0,0.75
870,7516800.0,870.0,-54.0167795648365,-49.35463548000069,0.0,-32.92,2.7138110995819877,0.7828184241043309,0.0,0.75
880,7603200.0,880.0,-53.813327141544434,-49.25691826939335,0.0,-32.92,1.9225392118315532,0.7988119960732503,0.0,0.75
890,7689600.0,890.0,-53.93948017261157,-49.04076024826185,0.0,-32.92,1.9759300596696723,1.335795503629468,0.0,0.75
900,7776000.0,900.0,-53.86084144762849,-49.178702680347115,0.0,-32.92,1.926845528651551,1.2644175971939815,0.0,0.75
910,7862400.0,910.0,-53.02526201286861,-48.539024882146535,0.0,-32.92,2.028286754401501,1.8567216528107047,0.0,0.75
920,7948800.0,920.0,-53.30430820476495,-48.914773403474626,0.0,-32.92,1.795832574563855,1.5659562384505568,0.0,0.75
930,8035200.0,930.0,-53.431273396750086,-48.2008196338659,0.0,-32.92,1.677034543783721,2.048334292521929,0.0,0.75
940,8121600.0,940.0,-52.63687331586552,-48.199637972902146,0.0,-32.92,1.713064372017792,2.3527603383596665,0.0,0.75
950,8208000.0,950.0,-52.07965100658872,-47.84177972286443,0.0,-32.92,1.2660822742453075,2.1830968943126545,0.0,0.75
960,8294400.0,960.0,-52.16321391209293,-47.234684196189946,0.0,-32.92,1.300643437474043,2.717566120975504,0.0,0.75
970,8380800.0,970.0,-52.83075853814906,-47.64866944408478,0.0,-32.92,1.6937399893081078,2.2881638552334325,0.0,0.75
980,8467200.0,980.0,-52.1210556902234,-48.09875649789355,0.0,-32.92,0.9177252715959385,1.8923755366041073,0.0,0.75
990,8553600.0,990.0,-51.933596023309214,-47.350849199387824,0.0,-32.92,1.5510295377435432,2.3632129369151817,0.0,0.75


==> figures/damall/discounted/data/damlonglong7kg995f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-116.84204079999999,-116.85906680000001,0.0,-23.48,0.5412813859152305,0.8325967841508276,0.0,0.66
10,86400.0,10.0,-119.474454,-115.5203796,0.0,-23.48,2.231277408898207,2.2487004717044847,0.0,0.66
20,172800.0,20.0,-115.13995919999999,-110.040628,0.0,-23.48,1.558344693030548,2.2996428195127807,0.0,0.66
30,259200.0,30.0,-113.270535,-102.0578972,0.0,-23.48,3.150986126331294,4.248977787654841,0.0,0.66
40,345600.0,40.0,-110.8966688,-98.2747208,0.0,-23.48,2.4005882732495873,5.2087545804082485,0.0,0.66
50,432000.0,50.0,-106.84068299999998,-88.555778,0.0,-23.48,6.681859899011864,5.154116928533208,0.0,0.66
60,518400.0,60.0,-99.78819200000001,-79.7944158,0.0,-23.48,7.003675137319713,6.116173272422239,0.0,0.66
70,604800.0,70.0,-97.65607899999999,-74.46839800000001,0.0,-23.48,5.3493581120866684,6.6209912818151455,0.0,0.66
80,691200.0,80.0,-97.492998,-69.124267,0.0,-23.48,7.660924962657973,6.428322600379954,0.0,0.66
90,777600.0,90.0,-97.013158,-63.224184000000015,0.0,-23.48,8.305707421261078,7.786652730988247,0.0,0.66
100,864000.0,100.0,-95.2647582,-60.1897552,0.0,-23.48,5.069136232898797,8.146543817518532,0.0,0.66
110,950400.0,110.0,-93.188156,-56.23343200000001,0.0,-23.48,6.6000336588550725,6.316284952249353,0.0,0.66
120,1036800.0,120.0,-95.09780099999999,-52.9302072,0.0,-23.48,8.121367639397976,5.753925981946094,0.0,0.66
130,1123200.0,130.0,-91.334552,-48.8056454,0.0,-23.48,7.40570037586398,4.177386041411796,0.0,0.66
140,1209600.0,140.0,-90.2437282,-46.134508800000006,0.0,-23.48,7.069092539148343,3.0921040176615375,0.0,0.66
150,1296000.0,150.0,-88.5900408,-44.559012,0.0,-23.48,7.420403212169995,2.3713309671771463,0.0,0.66
160,1382400.0,160.0,-90.36348319999999,-42.7403362,0.0,-23.48,8.692717880471315,2.5484136347027055,0.0,0.66
170,1468800.0,170.0,-88.72695200000001,-41.1685912,0.0,-23.48,9.180359810807635,1.8717829976431903,0.0,0.66
180,1555200.0,180.0,-87.228117,-40.4325782,0.0,-23.48,8.895584207992684,2.0822015508241676,0.0,0.66
190,1641600.0,190.0,-84.5355248,-38.987136,0.0,-23.48,8.783934023017725,1.6094836047014023,0.0,0.66
200,1728000.0,200.0,-83.016692,-39.1403614,0.0,-23.48,7.70925679225841,1.9727866039028605,0.0,0.66
210,1814400.0,210.0,-76.126906,-38.2630112,0.0,-23.48,6.153974446607727,1.9340649089067312,0.0,0.66
220,1900800.0,220.0,-77.98682879999998,-38.0133734,0.0,-23.48,6.864414231948885,1.7252887711586835,0.0,0.66
230,1987200.0,230.0,-77.40928019999998,-37.752955400000005,0.0,-23.48,8.554311469781625,1.2539049619294835,0.0,0.66
240,2073600.0,240.0,-74.749673,-36.755698599999995,0.0,-23.48,8.726456049669018,1.2933786084357395,0.0,0.66
250,2160000.0,250.0,-73.72045539999999,-36.4272634,0.0,-23.48,9.733085688182838,0.8744974420321772,0.0,0.66
260,2246400.0,260.0,-70.4944212,-36.332999799999996,0.0,-23.48,12.768588718611104,1.4809845513940323,0.0,0.66
270,2332800.0,270.0,-68.4758244,-36.1408098,0.0,-23.48,12.854423093216704,1.3143219211477413,0.0,0.66
280,2419200.0,280.0,-67.0082294,-35.9612446,0.0,-23.48,10.934074186078705,0.9290811211866212,0.0,0.66
290,2505600.0,290.0,-63.4004186,-35.890007,0.0,-23.48,11.91655630403466,0.9386293216067272,0.0,0.66
300,2592000.0,300.0,-62.06594700000001,-35.2946084,0.0,-23.48,11.169312248207799,1.1559088826395478,0.0,0.66
310,2678400.0,310.0,-58.38233699999999,-34.9384202,0.0,-23.48,10.623677748648284,1.1862154676091117,0.0,0.66
320,2764800.0,320.0,-56.66035359999999,-35.215573400000004,0.0,-23.48,10.058157187129018,1.3509397561294287,0.0,0.66
330,2851200.0,330.0,-58.5268444,-35.126579199999995,0.0,-23.48,11.129769924941742,1.2048397343355062,0.0,0.66
340,2937600.0,340.0,-54.380044,-34.7130024,0.0,-23.48,9.511651435982811,1.2233791779790004,0.0,0.66
350,3024000.0,350.0,-54.486961799999996,-34.4826846,0.0,-23.48,9.447794275591312,1.0022746676070065,0.0,0.66
360,3110400.0,360.0,-51.536249399999996,-34.2243816,0.0,-23.48,8.511252864232722,1.28804736845894,0.0,0.66
370,3196800.0,370.0,-49.7027574,-34.24806159999999,0.0,-23.48,9.97827521388771,1.2767107692051451,0.0,0.66
380,3283200.0,380.0,-47.391335,-34.1635816,0.0,-23.48,7.2743409079091705,1.2525069047066895,0.0,0.66
390,3369600.0,390.0,-45.462394599999996,-34.043890999999995,0.0,-23.48,6.2044927658235824,1.103770617722062,0.0,0.66
400,3456000.0,400.0,-46.6037102,-34.3543424,0.0,-23.48,6.342571114733122,1.1085237498035685,0.0,0.66
410,3542400.0,410.0,-45.135694,-34.294009800000005,0.0,-23.48,5.637177387230935,1.6400634167422625,0.0,0.66
420,3628800.0,420.0,-45.1956908,-34.0174766,0.0,-23.48,3.8962737892664325,1.464606915008696,0.0,0.66
430,3715200.0,430.0,-42.9398678,-33.503351200000004,0.0,-23.48,3.4825940102347137,1.2500615583396053,0.0,0.66
440,3801600.0,440.0,-43.5153964,-33.5201528,0.0,-23.48,5.762656820991205,0.9908060779025318,0.0,0.66
450,3888000.0,450.0,-43.6456044,-33.5576922,0.0,-23.48,4.783546754302434,1.2018867641560698,0.0,0.66
460,3974400.0,460.0,-41.4309458,-33.1167088,0.0,-23.48,4.16883553313348,1.2078140177414063,0.0,0.66
470,4060800.0,470.0,-40.421997999999995,-33.1379936,0.0,-23.48,3.578449197304576,0.7340927309831686,0.0,0.66
480,4147200.0,480.0,-39.8864552,-33.10309,0.0,-23.48,3.8569837793222552,0.96433268978146,0.0,0.66
490,4233600.0,490.0,-39.302837,-32.9921156,0.0,-23.48,2.531237851748517,0.9182212353907683,0.0,0.66
500,4320000.0,500.0,-38.749993599999996,-32.9107894,0.0,-23.48,2.361620912725179,0.8787208524414029,0.0,0.66
510,4406400.0,510.0,-38.0420922,-32.409177,0.0,-23.48,3.1288493325613147,0.5667960390277245,0.0,0.66
520,4492800.0,520.0,-38.346555800000004,-32.6958322,0.0,-23.48,2.1609479816118236,1.0288091836072546,0.0,0.66
530,4579200.0,530.0,-38.31408020000001,-32.5798042,0.0,-23.48,1.863358590136469,1.0420711866881187,0.0,0.66
540,4665600.0,540.0,-38.3793364,-32.334643400000004,0.0,-23.48,2.136821913706755,0.9226282634347562,0.0,0.66
550,4752000.0,550.0,-37.100041999999995,-32.2492848,0.0,-23.48,2.321894632960706,1.0620589871877966,0.0,0.66
560,4838400.0,560.0,-37.783966,-32.146319,0.0,-23.48,2.4801735390051594,0.6533239471343607,0.0,0.66
570,4924800.0,570.0,-36.9398206,-32.087108,0.0,-23.48,2.1966925178573584,0.6347993498643701,0.0,0.66
580,5011200.0,580.0,-36.592798599999995,-31.840685999999998,0.0,-23.48,1.6610357086690142,0.5954755556359511,0.0,0.66
590,5097600.0,590.0,-36.0046044,-31.917958799999997,0.0,-23.48,2.3955614991067766,0.7594745829638652,0.0,0.66
600,5184000.0,600.0,-36.1452014,-31.942766800000005,0.0,-23.48,2.579860330711762,0.611993051278775,0.0,0.66
610,5270400.0,610.0,-36.06139040000001,-31.695159999999998,0.0,-23.48,2.2145454192180525,0.8463827121754937,0.0,0.66
620,5356800.0,620.0,-35.296703599999994,-31.7878148,0.0,-23.48,2.1978247693616604,0.6153752815567131,0.0,0.66
630,5443200.0,630.0,-36.2728408,-31.7918384,0.0,-23.48,2.9147650031617203,0.45979071573346464,0.0,0.66
640,5529600.0,640.0,-35.4579458,-31.832159,0.0,-23.48,2.2331421111106007,0.5079877470494946,0.0,0.66
650,5616000.0,650.0,-35.7199974,-31.617041400000005,0.0,-23.48,2.225098878347978,0.5632637627293974,0.0,0.66
660,5702400.0,660.0,-34.8596324,-31.324016,0.0,-23.48,1.9318841246035245,0.3873910917294805,0.0,0.66
670,5788800.0,670.0,-34.8075252,-31.358538999999997,0.0,-23.48,1.5413502619646,0.5231173430057123,0.0,0.66
680,5875200.0,680.0,-34.596985200000006,-31.2366624,0.0,-23.48,2.355672972843907,0.5062159682606,0.0,0.66
690,5961600.0,690.0,-33.5104824,-31.3031884,0.0,-23.48,1.0386349121215201,0.7883659328541134,0.0,0.66
700,6048000.0,700.0,-33.6962842,-31.1567942,0.0,-23.48,1.3696587826856703,0.5695683932465078,0.0,0.66
710,6134400.0,710.0,-33.7843974,-31.528367600000003,0.0,-23.48,1.5771609424334763,0.5097415524025012,0.0,0.66
720,6220800.0,720.0,-33.5222538,-31.5485356,0.0,-23.48,1.5503024644980457,0.4708865331932775,0.0,0.66
730,6307200.0,730.0,-33.369316600000005,-31.3681868,0.0,-23.48,1.321483581773415,0.32937872078161273,0.0,0.66
740,6393600.0,740.0,-33.2630064,-31.148236599999997,0.0,-23.48,1.3178065495371385,0.2698197479687701,0.0,0.66
750,6480000.0,750.0,-33.5887696,-30.8926332,0.0,-23.48,1.856474058058974,0.4835299940342442,0.0,0.66
760,6566400.0,760.0,-33.1924552,-30.930874,0.0,-23.48,1.0606939752892421,0.4563390251758502,0.0,0.66
770,6652800.0,770.0,-33.4104342,-30.757442000000005,0.0,-23.48,0.964135588512858,0.35185711486039956,0.0,0.66
780,6739200.0,780.0,-33.483365400000004,-30.485670199999998,0.0,-23.48,0.982465827426798,0.23930189714296707,0.0,0.66
790,6825600.0,790.0,-33.491976199999996,-30.800340000000006,0.0,-23.48,1.2677668749300586,0.13826915179517424,0.0,0.66
800,6912000.0,800.0,-33.631433,-30.607998399999996,0.0,-23.48,1.4032059061136943,0.3092441079960079,0.0,0.66
810,6998400.0,810.0,-32.850699000000006,-30.667335199999997,0.0,-23.48,1.703352833037696,0.38432896444688586,0.0,0.66
820,7084800.0,820.0,-33.3276476,-30.549891600000002,0.0,-23.48,1.3987483035414714,0.6722012816475079,0.0,0.66
830,7171200.0,830.0,-33.42294819999999,-30.311053800000003,0.0,-23.48,1.6168263405316765,0.6118107952724676,0.0,0.66
840,7257600.0,840.0,-33.1938966,-30.4637564,0.0,-23.48,1.5107071758685067,0.491858718292704,0.0,0.66
850,7344000.0,850.0,-32.8305098,-30.004550000000002,0.0,-23.48,1.5421994091756426,0.8505101485968442,0.0,0.66
860,7430400.0,860.0,-33.1062958,-30.182886000000003,0.0,-23.48,1.5403646016399661,0.3423703466955199,0.0,0.66
870,7516800.0,870.0,-32.865740599999995,-30.027924000000002,0.0,-23.48,1.7397831121027216,0.45278692755711913,0.0,0.66
880,7603200.0,880.0,-32.7990988,-29.9185666,0.0,-23.48,1.1839294107196738,0.3944107799523833,0.0,0.66
890,7689600.0,890.0,-32.8998104,-29.8206886,0.0,-23.48,1.3228008831620566,0.7765447748152419,0.0,0.66
900,7776000.0,900.0,-32.825315599999996,-29.840643399999998,0.0,-23.48,1.196997679820616,0.7502035169459654,0.0,0.66
910,7862400.0,910.0,-32.2738266,-29.4029402,0.0,-23.48,1.2284574139208209,1.1292327754102907,0.0,0.66
920,7948800.0,920.0,-32.5016956,-29.676872000000003,0.0,-23.48,1.2255977032113239,1.0030817552170166,0.0,0.66
930,8035200.0,930.0,-32.452171,-29.2731354,0.0,-23.48,1.0286497759061408,1.2307495243980116,0.0,0.66
940,8121600.0,940.0,-32.0716814,-29.2303244,0.0,-23.48,1.1466239134133285,1.3414739055603992,0.0,0.66
950,8208000.0,950.0,-31.7144112,-29.1098732,0.0,-23.48,0.7966667923004279,1.2324599544402788,0.0,0.66
960,8294400.0,960.0,-31.7974022,-28.6228634,0.0,-23.48,0.77131854074114,1.5878271291035848,0.0,0.66
970,8380800.0,970.0,-32.0718892,-28.947107999999997,0.0,-23.48,1.003482276840254,1.320933747931534,0.0,0.66
980,8467200.0,980.0,-31.683135599999996,-29.211418199999997,0.0,-23.48,0.5829300146375225,1.081831395461279,0.0,0.66
990,8553600.0,990.0,-31.6056756,-28.7609466,0.0,-23.48,1.0421599058692128,1.4060750744435055,0.0,0.66


==> figures/damall/discounted/data/damlonglong7kg999f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-194.37231220812532,0.0,-32.92,1.4486581383139958,1.2412854806988065,0.0,0.75
10,86400.0,10.0,-195.57949049875054,-191.5900372469833,0.0,-32.92,4.669872253422147,1.8445589055261036,0.0,0.75
20,172800.0,20.0,-188.37949512708764,-187.3263041986391,0.0,-32.92,2.6310664001138875,4.51554774229056,0.0,0.75
30,259200.0,30.0,-184.83128163000282,-180.69937205021333,0.0,-32.92,4.49946521661383,6.5822484796374905,0.0,0.75
40,345600.0,40.0,-180.91935612892414,-177.31894156820888,0.0,-32.92,4.487877289489473,9.67358605089698,0.0,0.75
50,432000.0,50.0,-173.84001241736595,-172.3509446942266,0.0,-32.92,9.501993411328248,10.41521431865541,0.0,0.75
60,518400.0,60.0,-163.39984594800248,-160.01536255193685,0.0,-32.92,10.815449005542469,11.457333333028085,0.0,0.75
70,604800.0,70.0,-161.07814181259118,-157.48049047162016,0.0,-32.92,7.632194093622106,12.795305485526056,0.0,0.75
80,691200.0,80.0,-158.2458112478288,-152.910013884925,0.0,-32.92,11.093711433505055,16.007202911788706,0.0,0.75
90,777600.0,90.0,-159.75239813343802,-144.4855089967196,0.0,-32.92,12.19064813083099,15.811470677684843,0.0,0.75
100,864000.0,100.0,-157.2298081806114,-137.2102993446801,0.0,-32.92,7.936449889017352,17.296308016738625,0.0,0.75
110,950400.0,110.0,-151.90819882880822,-128.15342554218276,0.0,-32.92,9.146649025844159,16.610345583022664,0.0,0.75
120,1036800.0,120.0,-152.90624782992862,-113.86561820260988,0.0,-32.92,8.669306770834963,13.2392441827092,0.0,0.75
130,1123200.0,130.0,-145.91801937796848,-108.17999174650961,0.0,-32.92,8.953418467685378,12.158754182562888,0.0,0.75
140,1209600.0,140.0,-144.68215158428671,-101.71373344578281,0.0,-32.92,10.447289527175624,12.514079914343915,0.0,0.75
150,1296000.0,150.0,-137.6741041144959,-94.43878188295817,0.0,-32.92,12.118350687442772,11.119031082341312,0.0,0.75
160,1382400.0,160.0,-138.08178807559176,-95.88874795725519,0.0,-32.92,8.762277950230024,12.02929242713378,0.0,0.75
170,1468800.0,170.0,-135.35003030715234,-86.94454384975998,0.0,-32.92,9.681452115312904,8.112045413937901,0.0,0.75
180,1555200.0,180.0,-134.11979132615983,-78.92932203140457,0.0,-32.92,15.0678959306333,6.245996369098894,0.0,0.75
190,1641600.0,190.0,-130.57470609980646,-75.91769431892898,0.0,-32.92,15.191704480976496,6.439990306600057,0.0,0.75
200,1728000.0,200.0,-122.84374295187615,-74.92560292598337,0.0,-32.92,17.035428238720193,4.9118355425882525,0.0,0.75
210,1814400.0,210.0,-114.17776333202264,-73.79039013937407,0.0,-32.92,14.725010262735829,6.7885318276633635,0.0,0.75
220,1900800.0,220.0,-116.39618345103267,-68.69277431912847,0.0,-32.92,14.965718472181438,4.507876965263801,0.0,0.75
230,1987200.0,230.0,-112.62837430920005,-67.44443811385983,0.0,-32.92,13.188928846477712,4.301680534584959,0.0,0.75
240,2073600.0,240.0,-111.21977527093415,-67.4647883403899,0.0,-32.92,12.929265192350783,4.517304788801453,0.0,0.75
250,2160000.0,250.0,-108.52629997845338,-66.34859302844373,0.0,-32.92,15.536249612431988,5.334001493718253,0.0,0.75
260,2246400.0,260.0,-103.33766943303377,-64.16105794428186,0.0,-32.92,11.447876835142111,4.69485739363377,0.0,0.75
270,2332800.0,270.0,-100.74461507166829,-64.23366954572121,0.0,-32.92,9.758209366723957,5.4186606810451075,0.0,0.75
280,2419200.0,280.0,-97.59806886242387,-63.6162035636181,0.0,-32.92,10.614523469211111,5.136365590845516,0.0,0.75
290,2505600.0,290.0,-92.1827956541441,-61.91344667556153,0.0,-32.92,9.395950287115157,4.091739590265289,0.0,0.75
300,2592000.0,300.0,-90.56404481973341,-60.65790112869858,0.0,-32.92,8.470624709061225,2.6496263879974173,0.0,0.75
310,2678400.0,310.0,-88.63063755916386,-61.69443924511832,0.0,-32.92,11.696127605039766,3.9412806776390807,0.0,0.75
320,2764800.0,320.0,-85.70221621522761,-60.514562509773576,0.0,-32.92,10.6033682730486,4.034114155461763,0.0,0.75
330,2851200.0,330.0,-85.85550502014524,-59.63023310085259,0.0,-32.92,12.102626155844291,2.64617888797929,0.0,0.75
340,2937600.0,340.0,-80.30164465786685,-59.053739818059704,0.0,-32.92,9.696967692134534,2.8681687188009684,0.0,0.75
350,3024000.0,350.0,-76.0778253271317,-58.18441401186662,0.0,-32.92,9.857788221250125,3.0804182352643865,0.0,0.75
360,3110400.0,360.0,-76.51707191581853,-58.76228824007073,0.0,-32.92,7.404533140575971,2.7339420650716613,0.0,0.75
370,3196800.0,370.0,-72.84540883937423,-57.61250319672026,0.0,-32.92,9.459858255521093,2.3574274227549754,0.0,0.75
380,3283200.0,380.0,-70.37844345811313,-58.421610789114354,0.0,-32.92,4.956317543467377,2.41481669473237,0.0,0.75
390,3369600.0,390.0,-67.58664303890195,-57.74420119511693,0.0,-32.92,5.424773899188855,2.0408445238808692,0.0,0.75
400,3456000.0,400.0,-69.52692889622061,-57.787635100551235,0.0,-32.92,7.267132325137911,2.8358925044961363,0.0,0.75
410,3542400.0,410.0,-68.24558853901651,-57.16058878188926,0.0,-32.92,5.5828033552143195,2.629532640201498,0.0,0.75
420,3628800.0,420.0,-68.97305292625819,-57.39065018462984,0.0,-32.92,4.429990370259856,2.844671675619294,0.0,0.75
430,3715200.0,430.0,-68.3091815080027,-56.36546947224706,0.0,-32.92,6.111838172281538,2.846434265758112,0.0,0.75
440,3801600.0,440.0,-66.54454313740096,-56.105695729538944,0.0,-32.92,5.446969909900351,2.580392736966997,0.0,0.75
450,3888000.0,450.0,-66.57047822233996,-56.835428624415705,0.0,-32.92,5.485457229233808,2.3907706856460376,0.0,0.75
460,3974400.0,460.0,-65.4756734028148,-55.642896539021294,0.0,-32.92,4.910378479746271,1.8990555007824077,0.0,0.75
470,4060800.0,470.0,-66.61596575925813,-55.26604399828766,0.0,-32.92,3.7807433811215323,2.405522707947729,0.0,0.75
480,4147200.0,480.0,-63.63899220997744,-55.477009950311455,0.0,-32.92,2.988990981399771,2.827763798822708,0.0,0.75
490,4233600.0,490.0,-63.21872947300062,-54.69961826294757,0.0,-32.92,1.4376682034080148,2.703574919054232,0.0,0.75
500,4320000.0,500.0,-62.810666001505055,-55.1442894202916,0.0,-32.92,1.78009270932333,2.3619773639204746,0.0,0.75
510,4406400.0,510.0,-60.46649310161591,-54.52845882539485,0.0,-32.92,1.7064345203107698,2.323498729918375,0.0,0.75
520,4492800.0,520.0,-61.34525021661865,-54.0865203158671,0.0,-32.92,2.4601470338783282,2.390886573180141,0.0,0.75
530,4579200.0,530.0,-61.412023361959506,-54.36469740095415,0.0,-32.92,2.302640477907454,2.326986359010555,0.0,0.75
540,4665600.0,540.0,-61.2995327025006,-54.300944675282175,0.0,-32.92,2.608686627515221,1.8939901647723418,0.0,0.75
550,4752000.0,550.0,-59.94865654600037,-53.751167241261484,0.0,-32.92,1.7127391707137796,2.3540585376088257,0.0,0.75
560,4838400.0,560.0,-60.73134428487882,-53.96377228107859,0.0,-32.92,2.273874063209525,1.7420878339381136,0.0,0.75
570,4924800.0,570.0,-60.4260596638203,-53.48369075169702,0.0,-32.92,1.4800822855155118,2.0200232139672014,0.0,0.75
580,5011200.0,580.0,-60.526960820821536,-53.528293376476554,0.0,-32.92,1.3306805712803347,1.910518449277179,0.0,0.75
590,5097600.0,590.0,-57.33097559138831,-52.9673977934569,0.0,-32.92,2.0327881366395126,2.3110599221011827,0.0,0.75
600,5184000.0,600.0,-59.128253409702985,-52.89415064730106,0.0,-32.92,1.5947659516569272,2.3841966510624424,0.0,0.75
610,5270400.0,610.0,-58.12302497340411,-53.14758647171143,0.0,-32.92,1.7925956119341695,2.1046529049022507,0.0,0.75
620,5356800.0,620.0,-57.08313102427202,-52.51487654741129,0.0,-32.92,1.2171531046755881,1.9689602237247064,0.0,0.75
630,5443200.0,630.0,-58.512681777728595,-52.143493027056934,0.0,-32.92,1.467239595075665,1.7937027211588186,0.0,0.75
640,5529600.0,640.0,-57.11999900878146,-52.23794265544235,0.0,-32.92,1.2742909587467552,1.975592908646902,0.0,0.75
650,5616000.0,650.0,-58.04318215930605,-52.344208005999135,0.0,-32.92,0.30863438534331156,1.800671316744932,0.0,0.75
660,5702400.0,660.0,-57.87608965906874,-52.685196698415346,0.0,-32.92,1.1270611089859885,1.6699010470717945,0.0,0.75
670,5788800.0,670.0,-57.73375276733907,-51.53106276245713,0.0,-32.92,1.045169510875274,2.758024155151329,0.0,0.75
680,5875200.0,680.0,-56.06670881861582,-52.33393760191582,0.0,-32.92,0.8123297725264519,1.8104494088676613,0.0,0.75
690,5961600.0,690.0,-56.238414747856055,-52.05003637714518,0.0,-32.92,0.6452916969433837,1.8950683990356736,0.0,0.75
700,6048000.0,700.0,-54.82623980110513,-51.93025914333598,0.0,-32.92,0.44983404130674565,2.6045974979744995,0.0,0.75
710,6134400.0,710.0,-55.3629764098799,-51.500777038517846,0.0,-32.92,1.1536458888806913,2.478308609136538,0.0,0.75
720,6220800.0,720.0,-55.52455825259155,-51.431821384611496,0.0,-32.92,0.9448557844971569,3.0263385280785737,0.0,0.75
730,6307200.0,730.0,-54.86552495081382,-51.40605021520584,0.0,-32.92,0.4806790991543583,2.5537275675760367,0.0,0.75
740,6393600.0,740.0,-54.69549827918553,-51.04677794307923,0.0,-32.92,0.5025030904104139,2.5904388150344646,0.0,0.75
750,6480000.0,750.0,-54.55800124112851,-50.357627998142775,0.0,-32.92,0.8201940104624882,3.0374788707443394,0.0,0.75
760,6566400.0,760.0,-54.7428395285459,-49.82211163041908,0.0,-32.92,1.253226703575387,3.2489235439905153,0.0,0.75
770,6652800.0,770.0,-54.97947686551881,-50.63332423525968,0.0,-32.92,1.089849226985413,2.653898104261947,0.0,0.75
780,6739200.0,780.0,-54.64571669242842,-50.19656866847406,0.0,-32.92,0.8156810474514781,3.5199071393626773,0.0,0.75
790,6825600.0,790.0,-53.87828587079876,-50.49185888191493,0.0,-32.92,0.9759335369088414,3.180997844140242,0.0,0.75
800,6912000.0,800.0,-54.35335585686528,-50.22636761825518,0.0,-32.92,0.4650059006178314,3.9951999234070166,0.0,0.75
810,6998400.0,810.0,-53.87200211276961,-50.37039857209774,0.0,-32.92,0.5560820054932637,3.62734799318197,0.0,0.75
820,7084800.0,820.0,-53.565736679357464,-48.75208689907432,0.0,-32.92,0.7622351428019882,3.838752560737573,0.0,0.75
830,7171200.0,830.0,-53.39032306761135,-49.35910724804911,0.0,-32.92,0.8613060325614438,3.448467952937752,0.0,0.75
840,7257600.0,840.0,-52.913788297234454,-49.6448299207757,0.0,-32.92,0.8872603496424717,4.357646796872341,0.0,0.75
850,7344000.0,850.0,-52.51573422278849,-48.859592940477675,0.0,-32.92,0.9797798152286852,3.6558339339991144,0.0,0.75
860,7430400.0,860.0,-52.63391487807697,-48.366318743617725,0.0,-32.92,1.3577948975137122,3.7908291756658308,0.0,0.75
870,7516800.0,870.0,-51.78370458517823,-48.861933389471226,0.0,-32.92,1.6593920071069885,3.758705277528557,0.0,0.75
880,7603200.0,880.0,-52.80713667150386,-48.546534167322456,0.0,-32.92,1.4275672383835472,3.903406473416108,0.0,0.75
890,7689600.0,890.0,-52.65523523558598,-49.15861594686477,0.0,-32.92,1.1870156201888036,3.8322880260499566,0.0,0.75
900,7776000.0,900.0,-52.40164673018323,-48.459456720098856,0.0,-32.92,1.1855112217060135,4.040934999071771,0.0,0.75
910,7862400.0,910.0,-51.939602603476054,-48.39351151680225,0.0,-32.92,0.7790226775518899,4.19706908659506,0.0,0.75
920,7948800.0,920.0,-51.65182571805764,-48.01080226936258,0.0,-32.92,1.439117124721393,4.848192261741907,0.0,0.75
930,8035200.0,930.0,-51.909059798537626,-47.680147295639244,0.0,-32.92,1.228097701749215,3.973227532078416,0.0,0.75
940,8121600.0,940.0,-51.40746159323644,-48.38449232493016,0.0,-32.92,1.501894125787888,4.550830431675945,0.0,0.75
950,8208000.0,950.0,-51.61650081020089,-48.1765178081211,0.0,-32.92,1.5298248002033121,4.452086153772136,0.0,0.75
960,8294400.0,960.0,-51.34075878371234,-48.069173334429,0.0,-32.92,2.068468910438779,4.517793223393139,0.0,0.75
970,8380800.0,970.0,-51.47783489595366,-47.5476378676686,0.0,-32.92,1.8776221726727966,3.850643450172978,0.0,0.75
980,8467200.0,980.0,-51.225254412118865,-47.73560661062244,0.0,-32.92,2.1152459225842737,4.67579550059563,0.0,0.75
990,8553600.0,990.0,-51.012918544011754,-47.559156614161466,0.0,-32.92,1.494538467555458,4.66931210673313,0.0,0.75


==> figures/damall/discounted/data/damlonglong7kg999f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-173.172872,-174.740508,0.0,-30.67,1.2041540799518087,1.0268188818891137,0.0,0.82
10,86400.0,10.0,-176.053876,-172.18972000000002,0.0,-30.67,3.9710516595498695,1.82913079338427,0.0,0.82
20,172800.0,20.0,-169.433958,-168.237438,0.0,-30.67,2.199909739742854,4.0556786294444205,0.0,0.82
30,259200.0,30.0,-166.39775000000003,-162.22942199999997,0.0,-30.67,4.088807501883749,5.983386420325684,0.0,0.82
40,345600.0,40.0,-162.86018599999997,-159.140122,0.0,-30.67,3.980721777954358,8.838240431758232,0.0,0.82
50,432000.0,50.0,-156.66644000000002,-154.786662,0.0,-30.67,8.434882462895429,9.479494326256805,0.0,0.82
60,518400.0,60.0,-147.091872,-143.653032,0.0,-30.67,9.567584948224663,10.382351720048337,0.0,0.82
70,604800.0,70.0,-144.917764,-141.434938,0.0,-30.67,6.78819416125984,11.430681469162677,0.0,0.82
80,691200.0,80.0,-142.625296,-137.22465200000002,0.0,-30.67,9.771745022225755,14.307736461417342,0.0,0.82
90,777600.0,90.0,-143.77697200000003,-129.486042,0.0,-30.67,10.843419232565806,14.093310796787827,0.0,0.82
100,864000.0,100.0,-141.569408,-123.1949452,0.0,-30.67,7.163739116511499,15.502271831397147,0.0,0.82
110,950400.0,110.0,-136.6196408,-114.937243,0.0,-30.67,8.329500469011403,14.830115656358513,0.0,0.82
120,1036800.0,120.0,-137.41541999999998,-102.13644500000001,0.0,-30.67,7.910672795985635,11.94379399623316,0.0,0.82
130,1123200.0,130.0,-131.258664,-97.054569,0.0,-30.67,8.024569743361742,10.869061484272397,0.0,0.82
140,1209600.0,140.0,-130.06820000000002,-91.29706919999998,0.0,-30.67,9.294194498107474,11.194168732175557,0.0,0.82
150,1296000.0,150.0,-123.82117400000001,-84.78529180000001,0.0,-30.67,11.001677371283536,9.883454149724823,0.0,0.82
160,1382400.0,160.0,-124.132619,-86.09513199999999,0.0,-30.67,7.94264525752568,10.65982179212691,0.0,0.82
170,1468800.0,170.0,-121.73469600000001,-78.09041240000002,0.0,-30.67,8.811108694299515,7.235724556042479,0.0,0.82
180,1555200.0,180.0,-120.678629,-70.9814788,0.0,-30.67,13.673173343208457,5.60725781952903,0.0,0.82
190,1641600.0,190.0,-117.40801300000001,-68.28892019999999,0.0,-30.67,13.797027388750958,5.840317415881757,0.0,0.82
200,1728000.0,200.0,-110.56953800000001,-67.360202,0.0,-30.67,15.33011835643497,4.370615811137587,0.0,0.82
210,1814400.0,210.0,-102.832841,-66.302666,0.0,-30.67,13.333863276521305,6.076729420057943,0.0,0.82
220,1900800.0,220.0,-104.89363600000001,-61.751717799999994,0.0,-30.67,13.599235482620495,4.037563704986483,0.0,0.82
230,1987200.0,230.0,-101.681334,-60.7221048,0.0,-30.67,12.093573090601517,3.864823722821974,0.0,0.82
240,2073600.0,240.0,-100.329995,-60.69422539999999,0.0,-30.67,11.672584889137115,4.01857360583217,0.0,0.82
250,2160000.0,250.0,-97.93772800000002,-59.670723599999995,0.0,-30.67,14.024103642738018,4.810439228461846,0.0,0.82
260,2246400.0,260.0,-93.149031,-57.7660514,0.0,-30.67,10.302332459147198,4.241927321984391,0.0,0.82
270,2332800.0,270.0,-90.847632,-57.835684400000005,0.0,-30.67,8.789562539628585,4.911701455737334,0.0,0.82
280,2419200.0,280.0,-88.03083619999998,-57.2881118,0.0,-30.67,9.65130278228726,4.681573416636298,0.0,0.82
290,2505600.0,290.0,-83.16864600000001,-55.69347660000001,0.0,-30.67,8.675665073215734,3.678364381464887,0.0,0.82
300,2592000.0,300.0,-81.66387,-54.575919999999996,0.0,-30.67,7.838485164868709,2.3539271469588887,0.0,0.82
310,2678400.0,310.0,-80.02102640000001,-55.5132014,0.0,-30.67,10.890579553930994,3.569476131020541,0.0,0.82
320,2764800.0,320.0,-77.3247992,-54.489627799999994,0.0,-30.67,9.773294311147772,3.6513065339983597,0.0,0.82
330,2851200.0,330.0,-77.6043048,-53.663132600000004,0.0,-30.67,11.231663302237324,2.394479557168807,0.0,0.82
340,2937600.0,340.0,-72.483984,-53.1120078,0.0,-30.67,9.102238576655994,2.5063363161104797,0.0,0.82
350,3024000.0,350.0,-68.63058579999999,-52.3288768,0.0,-30.67,9.142211578756989,2.756973137941917,0.0,0.82
360,3110400.0,360.0,-68.9415168,-52.848162200000004,0.0,-30.67,6.961490779725481,2.460857997246014,0.0,0.82
370,3196800.0,370.0,-65.6875542,-51.828124200000005,0.0,-30.67,8.791617501224087,2.1296505391189893,0.0,0.82
380,3283200.0,380.0,-63.3667616,-52.5882934,0.0,-30.67,4.609036929113675,2.162764211409585,0.0,0.82
390,3369600.0,390.0,-60.8324694,-51.9732888,0.0,-30.67,5.011053431718149,1.8366355462172372,0.0,0.82
400,3456000.0,400.0,-62.673923,-52.0345998,0.0,-30.67,6.688486549628831,2.5725560631306847,0.0,0.82
410,3542400.0,410.0,-61.502238399999996,-51.43595739999999,0.0,-30.67,5.00719363267721,2.3742168372933614,0.0,0.82
420,3628800.0,420.0,-62.114688,-51.70530879999999,0.0,-30.67,4.076708026240279,2.6147515205586145,0.0,0.82
430,3715200.0,430.0,-61.534368400000005,-50.716144199999995,0.0,-30.67,5.605886515248206,2.5659810566275376,0.0,0.82
440,3801600.0,440.0,-59.8799498,-50.504739,0.0,-30.67,4.958183712469276,2.3496236294320334,0.0,0.82
450,3888000.0,450.0,-59.9234828,-51.153376,0.0,-30.67,5.0250153737170935,2.155060351585186,0.0,0.82
460,3974400.0,460.0,-58.941419999999994,-50.0590938,0.0,-30.67,4.484703285465328,1.6890670404416035,0.0,0.82
470,4060800.0,470.0,-59.9532952,-49.74020639999999,0.0,-30.67,3.424955006848864,2.167071003151961,0.0,0.82
480,4147200.0,480.0,-57.2647432,-49.9678368,0.0,-30.67,2.7695042195487583,2.5493608495447697,0.0,0.82
490,4233600.0,490.0,-56.888492199999995,-49.2136394,0.0,-30.67,1.3360375644171036,2.4296745594377005,0.0,0.82
500,4320000.0,500.0,-56.4841826,-49.630737200000006,0.0,-30.67,1.641130438754099,2.1215628854067226,0.0,0.82
510,4406400.0,510.0,-54.4009854,-49.05573,0.0,-30.67,1.5283884511039827,2.1014354485797955,0.0,0.82
520,4492800.0,520.0,-55.286944600000005,-48.6892426,0.0,-30.67,2.2797015316851206,2.1659775838094957,0.0,0.82
530,4579200.0,530.0,-55.2564524,-48.9342878,0.0,-30.67,2.1265361284866886,2.088582046395424,0.0,0.82
540,4665600.0,540.0,-55.1864324,-48.88276140000001,0.0,-30.67,2.4280593953045706,1.702511023578078,0.0,0.82
550,4752000.0,550.0,-53.975610800000005,-48.3603096,0.0,-30.67,1.55078583493861,2.098029608569308,0.0,0.82
560,4838400.0,560.0,-54.619385,-48.5652608,0.0,-30.67,2.052298464699264,1.5606478552021115,0.0,0.82
570,4924800.0,570.0,-54.363535999999996,-48.1156364,0.0,-30.67,1.3544030489370287,1.8152131713805852,0.0,0.82
580,5011200.0,580.0,-54.4693182,-48.175162799999995,0.0,-30.67,1.1971375988901571,1.7163786408306743,0.0,0.82
590,5097600.0,590.0,-51.61285680000001,-47.6559802,0.0,-30.67,1.8750342195575542,2.073039476126271,0.0,0.82
600,5184000.0,600.0,-53.2155916,-47.5757496,0.0,-30.67,1.4959423446896145,2.1262499408970963,0.0,0.82
610,5270400.0,610.0,-52.247746400000004,-47.8180502,0.0,-30.67,1.6536641358359012,1.8708220009396979,0.0,0.82
620,5356800.0,620.0,-51.3340342,-47.2663756,0.0,-30.67,1.1299380570475608,1.7393177356248433,0.0,0.82
630,5443200.0,630.0,-52.597444200000005,-46.9319836,0.0,-30.67,1.3129619740791416,1.5814965503804685,0.0,0.82
640,5529600.0,640.0,-51.3704824,-46.9945358,0.0,-30.67,1.1797784815804693,1.7683354527150108,0.0,0.82
650,5616000.0,650.0,-52.173217,-47.102592800000004,0.0,-30.67,0.2786972719933319,1.5927480537722134,0.0,0.82
660,5702400.0,660.0,-52.05912880000001,-47.3838126,0.0,-30.67,1.0384465261809774,1.4805118349236894,0.0,0.82
670,5788800.0,670.0,-51.85883199999999,-46.3488026,0.0,-30.67,0.9667056254640082,2.4414168682393322,0.0,0.82
680,5875200.0,680.0,-50.3861826,-47.05770699999999,0.0,-30.67,0.7409560103234583,1.6008409498317147,0.0,0.82
690,5961600.0,690.0,-50.573978,-46.8304704,0.0,-30.67,0.5778806655811227,1.6608915850711665,0.0,0.82
700,6048000.0,700.0,-49.30068039999999,-46.6959524,0.0,-30.67,0.39280920086631965,2.3379200957197637,0.0,0.82
710,6134400.0,710.0,-49.786922600000004,-46.327587400000006,0.0,-30.67,1.014267280715524,2.1712945016195766,0.0,0.82
720,6220800.0,720.0,-49.8916954,-46.2604592,0.0,-30.67,0.8378772749688894,2.7112635077298597,0.0,0.82
730,6307200.0,730.0,-49.2954666,-46.2198626,0.0,-30.67,0.41385630134107615,2.2646831137813996,0.0,0.82
740,6393600.0,740.0,-49.1533096,-45.8806826,0.0,-30.67,0.470647907480641,2.2993098989808556,0.0,0.82
750,6480000.0,750.0,-49.0141626,-45.303923,0.0,-30.67,0.7173819369432908,2.7170625669714195,0.0,0.82
760,6566400.0,760.0,-49.25265,-44.788591000000004,0.0,-30.67,1.1433164272738274,2.903604981456437,0.0,0.82
770,6652800.0,770.0,-49.4355602,-45.52086380000001,0.0,-30.67,0.9703864249232936,2.3988948337373874,0.0,0.82
780,6739200.0,780.0,-49.1459294,-45.1192468,0.0,-30.67,0.7459776603152023,3.1447716442453655,0.0,0.82
790,6825600.0,790.0,-48.4039442,-45.378911,0.0,-30.67,0.8841553493481322,2.804691978531662,0.0,0.82
800,6912000.0,800.0,-48.8935232,-45.158048799999996,0.0,-30.67,0.3919060032738783,3.5715625601731427,0.0,0.82
810,6998400.0,810.0,-48.4571098,-45.290163199999995,0.0,-30.67,0.533780434985954,3.2312949115513767,0.0,0.82
820,7084800.0,820.0,-48.178893800000004,-43.8397038,0.0,-30.67,0.6578718952773097,3.437003238730157,0.0,0.82
830,7171200.0,830.0,-48.007982000000005,-44.405057400000004,0.0,-30.67,0.7406690089118902,3.042304399557337,0.0,0.82
840,7257600.0,840.0,-47.583771600000006,-44.6629228,0.0,-30.67,0.7788659397961553,3.8886163220607552,0.0,0.82
850,7344000.0,850.0,-47.174631000000005,-43.9725792,0.0,-30.67,0.8832682879920425,3.233803038561179,0.0,0.82
860,7430400.0,860.0,-47.2989384,-43.497458800000004,0.0,-30.67,1.2014951082028227,3.3820746953552363,0.0,0.82
870,7516800.0,870.0,-46.5397188,-43.950005399999995,0.0,-30.67,1.4790354961409462,3.373312508918237,0.0,0.82
880,7603200.0,880.0,-47.5304342,-43.6660128,0.0,-30.67,1.2279898722461497,3.483704604710757,0.0,0.82
890,7689600.0,890.0,-47.3441782,-44.2064824,0.0,-30.67,1.037615381374369,3.4227347703696243,0.0,0.82
900,7776000.0,900.0,-47.1150938,-43.5795368,0.0,-30.67,1.0291000176421279,3.619596869541415,0.0,0.82
910,7862400.0,910.0,-46.697195400000005,-43.5235884,0.0,-30.67,0.6796688021039095,3.803602169841186,0.0,0.82
920,7948800.0,920.0,-46.4108,-43.1782052,0.0,-30.67,1.297546683730293,4.38484367421017,0.0,0.82
930,8035200.0,930.0,-46.665299,-42.898248,0.0,-30.67,1.1065495385115396,3.536097132318033,0.0,0.82
940,8121600.0,940.0,-46.204798600000004,-43.5469444,0.0,-30.67,1.3410935129674322,4.086353824785236,0.0,0.82
950,8208000.0,950.0,-46.4712008,-43.3549072,0.0,-30.67,1.3658036025624567,4.000516738003179,0.0,0.82
960,8294400.0,960.0,-46.2096386,-43.25283639999999,0.0,-30.67,1.8490510223663565,4.070139513627702,0.0,0.82
970,8380800.0,970.0,-46.280630800000004,-42.7642534,0.0,-30.67,1.6422090855901978,3.4724075358035225,0.0,0.82
980,8467200.0,980.0,-46.027406600000006,-42.9712982,0.0,-30.67,1.8642592256233737,4.210591711412911,0.0,0.82
990,8553600.0,990.0,-45.879769599999996,-42.777590000000004,0.0,-30.67,1.3673995457855739,4.162253656180947,0.0,0.82


==> figures/damall/undiscounted/data/damlonglong3kg95f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.29124599268283,-190.88563013403677,0.0,-32.92,2.767754797714714,2.809357481573564,0.0,0.75
20,86400.0,20.0,-189.3302893112629,-172.38153015928586,0.0,-32.92,8.168772218639582,2.04010885852511,0.0,0.75
40,172800.0,40.0,-184.85634642570102,-160.47850368912344,0.0,-32.92,10.725182913470622,2.9400139579113724,0.0,0.75
60,259200.0,60.0,-182.0540843921957,-153.34947822664068,0.0,-32.92,3.1828061850410796,5.137883564519026,0.0,0.75
80,345600.0,80.0,-181.43699574495756,-147.3565763334892,0.0,-32.92,8.723855608648162,0.947071608010777,0.0,0.75
100,432000.0,100.0,-180.4832176999253,-141.99107762676925,0.0,-32.92,14.174031257372594,6.130652777254763,0.0,0.75
120,518400.0,120.0,-181.38927910746415,-139.6273641818163,0.0,-32.92,10.350472765509235,8.53836778737258,0.0,0.75
140,604800.0,140.0,-176.58676634310555,-138.42739885074113,0.0,-32.92,11.807355262335538,12.105175701151966,0.0,0.75
160,691200.0,160.0,-172.1935050540394,-129.05920089764453,0.0,-32.92,10.375146482850894,11.449518175152164,0.0,0.75
180,777600.0,180.0,-172.85665462846072,-119.74745435159575,0.0,-32.92,5.841093515469814,19.295129497671823,0.0,0.75
200,864000.0,200.0,-171.25905534016246,-120.55174412807192,0.0,-32.92,11.947290107344724,16.482931292898904,0.0,0.75
220,950400.0,220.0,-160.76125797591186,-109.42800948524545,0.0,-32.92,12.362143079282585,16.134700911822755,0.0,0.75
240,1036800.0,240.0,-161.2490779888971,-101.85232876254561,0.0,-32.92,14.771651709015481,16.48936274060461,0.0,0.75
260,1123200.0,260.0,-162.1747676407685,-93.35670423694238,0.0,-32.92,11.168512840913534,16.020239418407805,0.0,0.75
280,1209600.0,280.0,-156.7538016172034,-82.52513161030248,0.0,-32.92,14.670842170087102,15.343378526068404,0.0,0.75
300,1296000.0,300.0,-157.23097558340928,-74.21360296037476,0.0,-32.92,9.639346851288776,10.855320519782573,0.0,0.75
320,1382400.0,320.0,-155.57231304428993,-70.24262962538081,0.0,-32.92,12.998331344838757,5.962766583909053,0.0,0.75
340,1468800.0,340.0,-154.07296411892247,-64.14581024612076,0.0,-32.92,11.580860932168413,3.95112583443554,0.0,0.75
360,1555200.0,360.0,-155.12700130955085,-61.20326259259347,0.0,-32.92,9.383487705295297,3.397212333737827,0.0,0.75
380,1641600.0,380.0,-152.35138068394593,-57.72222289545715,0.0,-32.92,12.681284324990823,4.64614584867199,0.0,0.75
400,1728000.0,400.0,-157.25686703534228,-56.54224083201734,0.0,-32.92,17.03365825383863,3.391353027144781,0.0,0.75
420,1814400.0,420.0,-166.02599229809954,-54.71050452312725,0.0,-32.92,21.755014819047695,3.9015260229578748,0.0,0.75
440,1900800.0,440.0,-159.5688024645704,-52.99604725614874,0.0,-32.92,21.47290160840235,2.3811594533992984,0.0,0.75
460,1987200.0,460.0,-161.2827835056945,-50.67721998135791,0.0,-32.92,19.40322136828898,1.6672964154680017,0.0,0.75
480,2073600.0,480.0,-159.26709186039915,-49.50891132247378,0.0,-32.92,20.795346798504653,2.13779196583662,0.0,0.75
500,2160000.0,500.0,-154.4401839705367,-49.03195550636457,0.0,-32.92,16.010659496932508,3.3595408956644697,0.0,0.75
520,2246400.0,520.0,-157.04299336590742,-47.85758676674889,0.0,-32.92,16.76521243236827,3.7498431335164413,0.0,0.75
540,2332800.0,540.0,-155.86653133027482,-45.79979443292043,0.0,-32.92,24.855414576561518,3.5276129568920487,0.0,0.75
560,2419200.0,560.0,-156.90473223708713,-46.060914322187614,0.0,-32.92,19.10844578229866,3.017131440616744,0.0,0.75
580,2505600.0,580.0,-154.10093935208462,-45.92179851675992,0.0,-32.92,19.197105709559207,3.5554977050513457,0.0,0.75
600,2592000.0,600.0,-154.55906205106342,-43.830870910886276,0.0,-32.92,25.9854813132721,4.045140982952219,0.0,0.75
620,2678400.0,620.0,-151.82481305353133,-41.934852616244015,0.0,-32.92,17.736511602037474,4.21344889487341,0.0,0.75
640,2764800.0,640.0,-154.93862675208206,-41.10141907475046,0.0,-32.92,25.820527873112177,3.461504605296154,0.0,0.75
660,2851200.0,660.0,-153.5122396716719,-40.29488334485408,0.0,-32.92,16.94006434136908,2.9983561142647863,0.0,0.75
680,2937600.0,680.0,-156.99081821782872,-39.20913710304133,0.0,-32.92,23.644270976751944,3.5508157304446684,0.0,0.75
700,3024000.0,700.0,-150.94886070362392,-38.721240834368906,0.0,-32.92,18.814211238540775,3.4493377824531075,0.0,0.75
720,3110400.0,720.0,-145.08755477570213,-38.118949225608574,0.0,-32.92,18.406911133061552,2.96868472775051,0.0,0.75
740,3196800.0,740.0,-146.3906620684288,-37.381398766141714,0.0,-32.92,21.48396117860987,2.601188375037957,0.0,0.75
760,3283200.0,760.0,-150.35287116984256,-35.992105457314494,0.0,-32.92,20.585248180445163,2.5724463209383077,0.0,0.75
780,3369600.0,780.0,-150.60180696982707,-35.70157794154599,0.0,-32.92,21.350187396559814,2.430290293948461,0.0,0.75
800,3456000.0,800.0,-144.95608575654745,-35.56071716877414,0.0,-32.92,25.612685359260233,2.2729523053087766,0.0,0.75
820,3542400.0,820.0,-141.8589052303982,-34.891961531221675,0.0,-32.92,20.079802865132205,2.2605418756232156,0.0,0.75
840,3628800.0,840.0,-143.070193042162,-33.7753688140361,0.0,-32.92,21.61262856647379,2.10214397326767,0.0,0.75
860,3715200.0,860.0,-137.83893282298746,-33.59891855826579,0.0,-32.92,16.947904528666445,2.4146007854508533,0.0,0.75
880,3801600.0,880.0,-136.49586054337618,-32.94265747621536,0.0,-32.92,17.571784407088263,2.233130787296999,0.0,0.75
900,3888000.0,900.0,-136.0465723344235,-32.31579857741298,0.0,-32.92,17.607241826207165,3.0072483828428567,0.0,0.75
920,3974400.0,920.0,-135.18400499177636,-32.085659030849655,0.0,-32.92,18.845536698440007,2.7980416370798356,0.0,0.75
940,4060800.0,940.0,-127.14347865540272,-32.33708640155028,0.0,-32.92,18.857873941202406,2.627974028195103,0.0,0.75
960,4147200.0,960.0,-129.99527717439696,-32.16654806531781,0.0,-32.92,18.555623578294806,2.7256003170001164,0.0,0.75
980,4233600.0,980.0,-134.97764389396536,-31.27498478102911,0.0,-32.92,20.26080116282449,2.9561989280439334,0.0,0.75
1000,4320000.0,1000.0,-145.62453730658225,-31.143208844062464,0.0,-32.92,17.504871053322816,2.583194479289144,0.0,0.75
1020,4406400.0,1020.0,-133.82252251021214,-30.524769963285753,0.0,-32.92,17.466024163760103,2.701130833359123,0.0,0.75
1040,4492800.0,1040.0,-138.42385376721143,-30.464737689177383,0.0,-32.92,20.93272888071873,2.632333683907177,0.0,0.75
1060,4579200.0,1060.0,-128.8729512603105,-30.405615710672713,0.0,-32.92,21.525751886613584,2.226133525558399,0.0,0.75
1080,4665600.0,1080.0,-128.69068461335297,-30.04277872522374,0.0,-32.92,20.930712532198253,2.3684226989910275,0.0,0.75
1100,4752000.0,1100.0,-141.16020907903084,-29.99179910763929,0.0,-32.92,17.269985864871405,2.265055689949591,0.0,0.75
1120,4838400.0,1120.0,-141.61675209811835,-29.91809194963335,0.0,-32.92,19.623326787897398,2.2087444249743724,0.0,0.75
1140,4924800.0,1140.0,-132.9035245750123,-29.639535132015215,0.0,-32.92,19.91648694709734,2.058558517047058,0.0,0.75
1160,5011200.0,1160.0,-126.90219358576023,-30.308367373613486,0.0,-32.92,20.017176089983696,2.169279717281036,0.0,0.75
1180,5097600.0,1180.0,-131.5185651989617,-29.91596795543258,0.0,-32.92,20.627973182247437,1.7805957724429637,0.0,0.75
1200,5184000.0,1200.0,-126.25401218345982,-30.287707271721047,0.0,-32.92,21.493224193402764,2.2553756295884377,0.0,0.75
1220,5270400.0,1220.0,-135.41573311785947,-30.741992051520903,0.0,-32.92,19.3948421322757,2.2597570822665554,0.0,0.75
1240,5356800.0,1240.0,-129.72542335317596,-30.856989013541416,0.0,-32.92,25.41468557350562,2.7172172673381056,0.0,0.75
1260,5443200.0,1260.0,-126.78402637912684,-30.03675538641564,0.0,-32.92,25.670126801241814,2.5711872225899763,0.0,0.75
1280,5529600.0,1280.0,-121.64228996663459,-30.199869521675538,0.0,-32.92,24.641233113119593,2.744233131896331,0.0,0.75
1300,5616000.0,1300.0,-127.03883091015466,-29.507608185604134,0.0,-32.92,21.5931604916505,2.8166654558063406,0.0,0.75
1320,5702400.0,1320.0,-133.87571204496436,-28.972840837270372,0.0,-32.92,19.55595928562273,2.955387268472617,0.0,0.75
1340,5788800.0,1340.0,-110.83058750613353,-29.015454637901627,0.0,-32.92,24.38915858457308,2.7474257997201113,0.0,0.75
1360,5875200.0,1360.0,-126.62205033356372,-29.157301222755905,0.0,-32.92,22.0764851491633,2.2875153869024123,0.0,0.75
1380,5961600.0,1380.0,-130.7668259584926,-29.16874501053308,0.0,-32.92,20.952027071488967,2.575140305226995,0.0,0.75
1400,6048000.0,1400.0,-122.51273327247505,-28.72343878015577,0.0,-32.92,19.02513811864835,2.6006673689486646,0.0,0.75
1420,6134400.0,1420.0,-121.65189229183564,-28.50810617609656,0.0,-32.92,31.278657108324236,2.5874632112208023,0.0,0.75
1440,6220800.0,1440.0,-124.51295216833034,-28.633320783098476,0.0,-32.92,20.60093077436012,2.515169339034655,0.0,0.75
1460,6307200.0,1460.0,-136.48472913278948,-28.752978865426805,0.0,-32.92,19.353281481820886,2.9553258556080007,0.0,0.75
1480,6393600.0,1480.0,-125.20873357479982,-28.525907944847365,0.0,-32.92,18.260568634867674,2.730803055220893,0.0,0.75
1500,6480000.0,1500.0,-139.67422012868622,-28.417525182693943,0.0,-32.92,21.547522563285774,2.6826600216529535,0.0,0.75
1520,6566400.0,1520.0,-132.04815248231432,-28.42361624772189,0.0,-32.92,18.93685523451217,3.1896503197782633,0.0,0.75
1540,6652800.0,1540.0,-128.71740414902538,-28.06234273048053,0.0,-32.92,14.502191343027096,3.042677976885742,0.0,0.75
1560,6739200.0,1560.0,-123.49686396717065,-28.547992271781776,0.0,-32.92,16.767300116635493,2.864267048137179,0.0,0.75
1580,6825600.0,1580.0,-125.74807047428881,-28.2863025860086,0.0,-32.92,20.770481046388767,2.536621315884874,0.0,0.75
1600,6912000.0,1600.0,-116.71217881499777,-28.51980754306943,0.0,-32.92,17.770792848891737,3.0264784434210337,0.0,0.75
1620,6998400.0,1620.0,-129.29848384548293,-28.10444760753561,0.0,-32.92,10.527557479041972,2.8607607728936664,0.0,0.75
1640,7084800.0,1640.0,-128.69072201533822,-28.080666177948352,0.0,-32.92,14.42028572707751,2.8372418859571287,0.0,0.75
1660,7171200.0,1660.0,-129.92816586497082,-28.142556951243044,0.0,-32.92,10.365791143340187,2.5176384351621164,0.0,0.75
1680,7257600.0,1680.0,-114.51209598398557,-28.2369420224958,0.0,-32.92,17.555561421631158,2.511568880074535,0.0,0.75
1700,7344000.0,1700.0,-119.74468241177249,-28.074889611983487,0.0,-32.92,18.98270550726828,2.1863456843153948,0.0,0.75
1720,7430400.0,1720.0,-115.75259357169239,-27.83318695515512,0.0,-32.92,23.00358285395074,2.1853039558817575,0.0,0.75
1740,7516800.0,1740.0,-111.19734770832501,-27.82895540737336,0.0,-32.92,12.942198360342614,2.5474808306263284,0.0,0.75
1760,7603200.0,1760.0,-99.39460908621076,-27.990763983309876,0.0,-32.92,10.859174366233352,2.406294381003021,0.0,0.75
1780,7689600.0,1780.0,-106.33223427392647,-27.639877077451946,0.0,-32.92,14.524148519952375,2.293186603649363,0.0,0.75
1800,7776000.0,1800.0,-115.00856757628124,-27.546432948178712,0.0,-32.92,24.77833539536954,2.579760309091772,0.0,0.75
1820,7862400.0,1820.0,-115.11117960284085,-27.42763065656817,0.0,-32.92,11.541495768765905,2.5158661877633097,0.0,0.75
1840,7948800.0,1840.0,-116.34971247415918,-26.949426361426767,0.0,-32.92,7.426323995304127,2.9279158118138406,0.0,0.75
1860,8035200.0,1860.0,-114.55348076265595,-26.796164761831413,0.0,-32.92,16.362463755215696,2.766762592052441,0.0,0.75
1880,8121600.0,1880.0,-110.23119100319624,-26.575601735687968,0.0,-32.92,12.56035370962263,2.564871329027868,0.0,0.75
1900,8208000.0,1900.0,-123.11996426853584,-26.83500192864842,0.0,-32.92,18.105971096262262,2.483554753116239,0.0,0.75
1920,8294400.0,1920.0,-106.3528840621357,-26.61264512788575,0.0,-32.92,6.425959114469667,2.7459413973664826,0.0,0.75
1940,8380800.0,1940.0,-125.909919954431,-26.416039349918748,0.0,-32.92,18.64482434848766,2.87963096841685,0.0,0.75
1960,8467200.0,1960.0,-123.88519475784554,-26.17938384940117,0.0,-32.92,14.518514639436871,2.5882571467949482,0.0,0.75
1980,8553600.0,1980.0,-108.86866438106429,-26.61543632596898,0.0,-32.92,7.7157654828187985,2.430399146430934,0.0,0.75


==> figures/damall/undiscounted/data/damlonglong3kg95f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-15.2742524,-15.336755900000004,0.0,-2.81,0.720785322028404,0.17675580157354517,0.0,0.36
20,86400.0,20.0,-14.5305002,-6.24536262,0.0,-2.81,1.2497184695642631,0.16271821372380607,0.0,0.36
40,172800.0,40.0,-13.3680794,-4.841399480000001,0.0,-2.81,1.3110439304216797,0.13729253790437498,0.0,0.36
60,259200.0,60.0,-11.645478,-4.46051468,0.0,-2.81,0.6974039189859934,0.13034445293489885,0.0,0.36
80,345600.0,80.0,-11.7917344,-4.218753820000001,0.0,-2.81,1.0022917174677803,0.10431724956800692,0.0,0.36
100,432000.0,100.0,-10.1311362,-4.046553380000001,0.0,-2.81,1.3481284430311191,0.13253095447744354,0.0,0.36
120,518400.0,120.0,-9.209506999999999,-3.94165396,0.0,-2.81,0.7083734749240963,0.12474615933419994,0.0,0.36
140,604800.0,140.0,-8.14032452,-3.8665084,0.0,-2.81,0.9188168539984239,0.1764885538605026,0.0,0.36
160,691200.0,160.0,-7.417306739999999,-3.68177564,0.0,-2.81,0.6234523401685523,0.14085161376255304,0.0,0.36
180,777600.0,180.0,-6.855975320000001,-3.5694825000000003,0.0,-2.81,0.4997439358036316,0.19791359472231065,0.0,0.36
200,864000.0,200.0,-6.8496482599999995,-3.5601062800000003,0.0,-2.81,0.4152325923030458,0.1693548179850536,0.0,0.36
220,950400.0,220.0,-5.79910798,-3.39649238,0.0,-2.81,0.5434839668689257,0.14893862275373895,0.0,0.36
240,1036800.0,240.0,-5.84683444,-3.3133851200000004,0.0,-2.81,0.23172659794184033,0.16267047246001434,0.0,0.36
260,1123200.0,260.0,-5.3097834,-3.20722858,0.0,-2.81,0.4971442293383025,0.13684691964594362,0.0,0.36
280,1209600.0,280.0,-5.2351103000000005,-3.0964292999999996,0.0,-2.81,0.3383538188259971,0.08405727246485051,0.0,0.36
300,1296000.0,300.0,-5.1718997600000005,-2.99044652,0.0,-2.81,0.260026119837586,0.05581974351766794,0.0,0.36
320,1382400.0,320.0,-5.163544019999999,-2.91784362,0.0,-2.81,0.2650712232282427,0.06739688339902801,0.0,0.36
340,1468800.0,340.0,-5.208416339999999,-2.80521286,0.0,-2.81,0.09864388665478292,0.11047121116040194,0.0,0.36
360,1555200.0,360.0,-4.87346674,-2.76427142,0.0,-2.81,0.16859810226141442,0.11497151033484071,0.0,0.36
380,1641600.0,380.0,-5.02124536,-2.6957595600000004,0.0,-2.81,0.19922261689037055,0.10989280805554917,0.0,0.36
400,1728000.0,400.0,-4.9014991,-2.63302264,0.0,-2.81,0.17941171906190403,0.14792805388238367,0.0,0.36
420,1814400.0,420.0,-4.67363572,-2.5848362000000003,0.0,-2.81,0.12567003239478422,0.17636778110575624,0.0,0.36
440,1900800.0,440.0,-4.615987280000001,-2.5154134600000004,0.0,-2.81,0.3599922820804521,0.17124164744793255,0.0,0.36
460,1987200.0,460.0,-4.810619239999999,-2.4789738,0.0,-2.81,0.16998709208586654,0.17916437938812566,0.0,0.36
480,2073600.0,480.0,-4.689162720000001,-2.3995382399999996,0.0,-2.81,0.16339711138172128,0.18685479768224472,0.0,0.36
500,2160000.0,500.0,-4.664188660000001,-2.37361104,0.0,-2.81,0.300450801589516,0.22405863046920466,0.0,0.36
520,2246400.0,520.0,-4.5537652600000005,-2.33411462,0.0,-2.81,0.13269304995744197,0.2165616102522057,0.0,0.36
540,2332800.0,540.0,-4.4863932,-2.2809546,0.0,-2.81,0.2161191727681477,0.20201735740301852,0.0,0.36
560,2419200.0,560.0,-4.392105899999999,-2.25739656,0.0,-2.81,0.11429381752674111,0.18608098101355572,0.0,0.36
580,2505600.0,580.0,-4.52937204,-2.1878946399999997,0.0,-2.81,0.3378725197986972,0.18522018157209252,0.0,0.36
600,2592000.0,600.0,-4.340890699999999,-2.13673596,0.0,-2.81,0.22407431408452588,0.21902473603780015,0.0,0.36
620,2678400.0,620.0,-4.29989698,-2.0608267600000003,0.0,-2.81,0.18222951220236214,0.21323642920062252,0.0,0.36
640,2764800.0,640.0,-4.43355532,-2.02104518,0.0,-2.81,0.19218463212463333,0.1858651321389549,0.0,0.36
660,2851200.0,660.0,-4.293890579999999,-1.9744083199999998,0.0,-2.81,0.18266356272947776,0.1544940588540591,0.0,0.36
680,2937600.0,680.0,-4.25803576,-1.9086266200000002,0.0,-2.81,0.27777604442248965,0.17671193936008758,0.0,0.36
700,3024000.0,700.0,-4.19144904,-1.8576351,0.0,-2.81,0.26416371598305605,0.17308157145992453,0.0,0.36
720,3110400.0,720.0,-4.0564404199999995,-1.831935,0.0,-2.81,0.24468167741185487,0.15751611650480402,0.0,0.36
740,3196800.0,740.0,-4.14463988,-1.8312148799999999,0.0,-2.81,0.3486598935015978,0.15867804780701175,0.0,0.36
760,3283200.0,760.0,-4.159750219999999,-1.74640724,0.0,-2.81,0.24377001898609152,0.14744343608186714,0.0,0.36
780,3369600.0,780.0,-4.1487225,-1.7318008599999999,0.0,-2.81,0.27306943636415654,0.15325801969119052,0.0,0.36
800,3456000.0,800.0,-3.9679848400000006,-1.6874042599999999,0.0,-2.81,0.31382099602219493,0.1301522898965858,0.0,0.36
820,3542400.0,820.0,-4.10110194,-1.6531456800000002,0.0,-2.81,0.2703517671369996,0.1169948102334443,0.0,0.36
840,3628800.0,840.0,-4.19367804,-1.6269305800000002,0.0,-2.81,0.38717439583307384,0.13495321178136,0.0,0.36
860,3715200.0,860.0,-4.0701638,-1.59014112,0.0,-2.81,0.29543219755507893,0.13061699110302144,0.0,0.36
880,3801600.0,880.0,-4.03610646,-1.5915061600000002,0.0,-2.81,0.38630845672248004,0.10509714558844992,0.0,0.36
900,3888000.0,900.0,-4.03672324,-1.5442704200000001,0.0,-2.81,0.312673555143595,0.13525830505365546,0.0,0.36
920,3974400.0,920.0,-3.9228024599999998,-1.58100714,0.0,-2.81,0.32466847547508326,0.1295933951286718,0.0,0.36
940,4060800.0,940.0,-3.802317,-1.5480826200000002,0.0,-2.81,0.34808758472714635,0.1310446426773958,0.0,0.36
960,4147200.0,960.0,-3.8538480400000004,-1.55806714,0.0,-2.81,0.33976945110281154,0.12951154128469586,0.0,0.36
980,4233600.0,980.0,-4.0121879,-1.5078458,0.0,-2.81,0.3181886817066005,0.13324187947977212,0.0,0.36
1000,4320000.0,1000.0,-4.0091746,-1.48774154,0.0,-2.81,0.3426450020765982,0.11830567891802413,0.0,0.36
1020,4406400.0,1020.0,-3.84722206,-1.4646854399999998,0.0,-2.81,0.313763192079492,0.12283056835938642,0.0,0.36
1040,4492800.0,1040.0,-3.9396664200000004,-1.47730292,0.0,-2.81,0.3577627390255525,0.12086693623862343,0.0,0.36
1060,4579200.0,1060.0,-3.64286904,-1.45513668,0.0,-2.81,0.39543735354565623,0.12597948175891743,0.0,0.36
1080,4665600.0,1080.0,-3.69904024,-1.4289389399999999,0.0,-2.81,0.360852880661897,0.10891147064513676,0.0,0.36
1100,4752000.0,1100.0,-3.86887064,-1.4385052999999999,0.0,-2.81,0.1926120775968568,0.12434235971226762,0.0,0.36
1120,4838400.0,1120.0,-3.8911285000000007,-1.41292878,0.0,-2.81,0.2745801037658963,0.121729359299295,0.0,0.36
1140,4924800.0,1140.0,-3.7868925000000004,-1.40851872,0.0,-2.81,0.3659322318882259,0.1065500372568476,0.0,0.36
1160,5011200.0,1160.0,-3.62018414,-1.40822622,0.0,-2.81,0.29248086897876074,0.11358284211194229,0.0,0.36
1180,5097600.0,1180.0,-3.6900939999999998,-1.3895689399999998,0.0,-2.81,0.3771254329579799,0.1059789195607351,0.0,0.36
1200,5184000.0,1200.0,-3.57847972,-1.4044873,0.0,-2.81,0.4428694384053245,0.11717481636187746,0.0,0.36
1220,5270400.0,1220.0,-3.61598306,-1.40660476,0.0,-2.81,0.28568320591492624,0.11641206747139657,0.0,0.36
1240,5356800.0,1240.0,-3.5948553,-1.40115936,0.0,-2.81,0.3604356949921685,0.09340095126814561,0.0,0.36
1260,5443200.0,1260.0,-3.6448523,-1.3796122199999998,0.0,-2.81,0.3462493011536784,0.1170751744405783,0.0,0.36
1280,5529600.0,1280.0,-3.5097526799999996,-1.3820677999999997,0.0,-2.81,0.3576271741608705,0.12315198064903957,0.0,0.36
1300,5616000.0,1300.0,-3.58581322,-1.37174632,0.0,-2.81,0.3977917592105176,0.11317717542019753,0.0,0.36
1320,5702400.0,1320.0,-3.72966372,-1.37955752,0.0,-2.81,0.32266085481359064,0.12768063717591083,0.0,0.36
1340,5788800.0,1340.0,-3.59460106,-1.37535932,0.0,-2.81,0.37255775881064895,0.12957045980884813,0.0,0.36
1360,5875200.0,1360.0,-3.6419703599999997,-1.3492006,0.0,-2.81,0.2716042278560156,0.11628695388823607,0.0,0.36
1380,5961600.0,1380.0,-3.7339242599999998,-1.36770816,0.0,-2.81,0.39980423114582414,0.1370855775371727,0.0,0.36
1400,6048000.0,1400.0,-3.50937562,-1.35986276,0.0,-2.81,0.2846823337298603,0.12855439649579928,0.0,0.36
1420,6134400.0,1420.0,-3.55420654,-1.3490995000000001,0.0,-2.81,0.3609693317957253,0.13558634437297207,0.0,0.36
1440,6220800.0,1440.0,-3.52127558,-1.339056,0.0,-2.81,0.34828281935641553,0.13051284636870933,0.0,0.36
1460,6307200.0,1460.0,-3.5446339399999998,-1.3352042,0.0,-2.81,0.31475274980935114,0.11621299965261342,0.0,0.36
1480,6393600.0,1480.0,-3.5536461200000007,-1.3150455,0.0,-2.81,0.22418616317780485,0.12460810597991474,0.0,0.36
1500,6480000.0,1500.0,-3.6286000799999996,-1.33276456,0.0,-2.81,0.3650841899494903,0.1438564127353272,0.0,0.36
1520,6566400.0,1520.0,-3.46761902,-1.32623964,0.0,-2.81,0.29838250317029646,0.12929828594423828,0.0,0.36
1540,6652800.0,1540.0,-3.4411663,-1.32363386,0.0,-2.81,0.28259965248225155,0.13689034393539828,0.0,0.36
1560,6739200.0,1560.0,-3.44079116,-1.3426510600000001,0.0,-2.81,0.23795399050869226,0.13355870411568802,0.0,0.36
1580,6825600.0,1580.0,-3.51977328,-1.31933128,0.0,-2.81,0.2377526691588892,0.1356471121044486,0.0,0.36
1600,6912000.0,1600.0,-3.3259706,-1.3422633000000002,0.0,-2.81,0.24166466334442235,0.14462033937253505,0.0,0.36
1620,6998400.0,1620.0,-3.5186962799999995,-1.31336498,0.0,-2.81,0.1822094631726651,0.14189920472898632,0.0,0.36
1640,7084800.0,1640.0,-3.44548942,-1.2935375,0.0,-2.81,0.15768713310583707,0.1279775887130977,0.0,0.36
1660,7171200.0,1660.0,-3.40682404,-1.3195603200000003,0.0,-2.81,0.15510764582809144,0.1284451206659056,0.0,0.36
1680,7257600.0,1680.0,-3.38812056,-1.3045242,0.0,-2.81,0.28430555729018364,0.13998151027990516,0.0,0.36
1700,7344000.0,1700.0,-3.424747600000001,-1.29318656,0.0,-2.81,0.2594423107269306,0.13909130704566988,0.0,0.36
1720,7430400.0,1720.0,-3.3315976800000002,-1.27910646,0.0,-2.81,0.22502231067022363,0.12479119554905022,0.0,0.36
1740,7516800.0,1740.0,-3.2445540399999997,-1.30702688,0.0,-2.81,0.17839335020964142,0.16053625877164202,0.0,0.36
1760,7603200.0,1760.0,-3.1982956199999997,-1.29071028,0.0,-2.81,0.14725777660264064,0.15575924061286742,0.0,0.36
1780,7689600.0,1780.0,-3.2874526599999996,-1.2850692000000001,0.0,-2.81,0.21001270767046173,0.14368185626767405,0.0,0.36
1800,7776000.0,1800.0,-3.3630081599999997,-1.30147886,0.0,-2.81,0.28893195208521016,0.171960410841616,0.0,0.36
1820,7862400.0,1820.0,-3.26380536,-1.2800968799999999,0.0,-2.81,0.18766068816921772,0.1599043554549729,0.0,0.36
1840,7948800.0,1840.0,-3.24058592,-1.28124536,0.0,-2.81,0.12589726175491658,0.17655689261598628,0.0,0.36
1860,8035200.0,1860.0,-3.2620067999999995,-1.2623545,0.0,-2.81,0.0653142791366255,0.14391175214534904,0.0,0.36
1880,8121600.0,1880.0,-3.22353954,-1.25614726,0.0,-2.81,0.13397736284066933,0.1346949723852819,0.0,0.36
1900,8208000.0,1900.0,-3.3104721400000003,-1.2570290800000001,0.0,-2.81,0.027498616222554936,0.14519003283550094,0.0,0.36
1920,8294400.0,1920.0,-3.21631346,-1.26270968,0.0,-2.81,0.11612797682067155,0.16417521694294754,0.0,0.36
1940,8380800.0,1940.0,-3.2187184600000003,-1.26002038,0.0,-2.81,0.09481221106960755,0.15124017096746747,0.0,0.36
1960,8467200.0,1960.0,-3.2957237200000002,-1.2306770200000001,0.0,-2.81,0.13536894563234958,0.13401177513962814,0.0,0.36
1980,8553600.0,1980.0,-3.29674684,-1.24685922,0.0,-2.81,0.25392943839985455,0.14468720922993125,0.0,0.36


==> figures/damall/undiscounted/data/damlonglong3kg995f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.29124599268283,-191.50361704131583,0.0,-32.92,2.767754797714714,2.772671241738083,0.0,0.75
20,86400.0,20.0,-189.85006905998026,-185.69697347468187,0.0,-32.92,8.281081065673149,3.6811550643556297,0.0,0.75
40,172800.0,40.0,-186.76974500439755,-172.20823009474495,0.0,-32.92,8.845394874530166,8.540693747024472,0.0,0.75
60,259200.0,60.0,-181.37678331297855,-167.2852108880392,0.0,-32.92,4.180754622395066,9.764208783463468,0.0,0.75
80,345600.0,80.0,-182.1301099765678,-157.5122711517408,0.0,-32.92,7.833117399056515,4.542553327297322,0.0,0.75
100,432000.0,100.0,-182.7609917388421,-146.52251687364202,0.0,-32.92,13.317148710636335,7.541779013564707,0.0,0.75
120,518400.0,120.0,-180.1724259518923,-136.0134162909948,0.0,-32.92,10.29654640559768,10.675394890373271,0.0,0.75
140,604800.0,140.0,-180.03268715608087,-130.75668391337223,0.0,-32.92,12.304969747873123,11.44507098615318,0.0,0.75
160,691200.0,160.0,-171.82916666819747,-114.23059767580291,0.0,-32.92,12.288348828934089,9.19540484413015,0.0,0.75
180,777600.0,180.0,-169.60154632081927,-104.86511748827402,0.0,-32.92,10.833518751065116,6.705363039288747,0.0,0.75
200,864000.0,200.0,-165.78666365353465,-91.65616946487981,0.0,-32.92,15.995881300029255,10.946503688293275,0.0,0.75
220,950400.0,220.0,-156.99603584202072,-89.16321709569864,0.0,-32.92,20.372040138803857,8.880498480528594,0.0,0.75
240,1036800.0,240.0,-156.42327257361444,-78.6269283461436,0.0,-32.92,21.381013479416335,5.199798469012748,0.0,0.75
260,1123200.0,260.0,-146.11299762995856,-74.6319753600583,0.0,-32.92,22.248001626198995,5.99691147513376,0.0,0.75
280,1209600.0,280.0,-139.8687820209982,-73.1254294079174,0.0,-32.92,20.35684376825698,3.42811744608195,0.0,0.75
300,1296000.0,300.0,-136.15499862772563,-73.43617299159666,0.0,-32.92,18.694703992330023,4.982162821667784,0.0,0.75
320,1382400.0,320.0,-127.98320641900607,-69.21128579061036,0.0,-32.92,18.679669285653866,5.581838813549758,0.0,0.75
340,1468800.0,340.0,-126.00130004106617,-65.75247916823659,0.0,-32.92,19.192029621361456,4.2244880076275235,0.0,0.75
360,1555200.0,360.0,-124.40793649761595,-66.25733666091726,0.0,-32.92,18.015023790068806,3.1469318434519282,0.0,0.75
380,1641600.0,380.0,-118.98236067500451,-64.72596339332023,0.0,-32.92,15.224903373588111,3.4924329880291447,0.0,0.75
400,1728000.0,400.0,-108.75029594191912,-62.844077742609706,0.0,-32.92,11.495303434794028,2.9691907806300555,0.0,0.75
420,1814400.0,420.0,-104.13211248396271,-62.61289249418953,0.0,-32.92,12.579983550971397,1.286546706678114,0.0,0.75
440,1900800.0,440.0,-101.19572510560297,-61.716174280702774,0.0,-32.92,14.06288240945407,1.8322860476371767,0.0,0.75
460,1987200.0,460.0,-103.75772682885777,-60.58927531864704,0.0,-32.92,12.932713567541404,1.4477634163276323,0.0,0.75
480,2073600.0,480.0,-96.47864150058808,-59.49683840088507,0.0,-32.92,12.985797277054402,1.5948747994628942,0.0,0.75
500,2160000.0,500.0,-95.44840237331849,-57.73716387110032,0.0,-32.92,12.804472746607892,1.4050179861766305,0.0,0.75
520,2246400.0,520.0,-87.83485933633979,-57.172705375125226,0.0,-32.92,14.295641226838683,1.5361537682690198,0.0,0.75
540,2332800.0,540.0,-88.9675461471401,-57.53310797200343,0.0,-32.92,12.409863399179578,2.006257346861716,0.0,0.75
560,2419200.0,560.0,-81.26394446972715,-56.63242375749453,0.0,-32.92,9.239031901168412,2.0309462424151947,0.0,0.75
580,2505600.0,580.0,-80.6683554588524,-56.527891752448475,0.0,-32.92,11.342712974775946,1.0936949325600245,0.0,0.75
600,2592000.0,600.0,-78.97934245970035,-57.02231061935085,0.0,-32.92,8.220306066780102,2.5224352680609425,0.0,0.75
620,2678400.0,620.0,-79.76750862266472,-57.156545776916104,0.0,-32.92,10.03045841196445,2.258879408780964,0.0,0.75
640,2764800.0,640.0,-77.95834930108263,-56.408306971155085,0.0,-32.92,10.705914274610715,2.3292803422683437,0.0,0.75
660,2851200.0,660.0,-77.7322310306454,-56.09418945499662,0.0,-32.92,10.473415650870413,2.08818852045425,0.0,0.75
680,2937600.0,680.0,-74.18229527482043,-54.84723417699935,0.0,-32.92,5.578218668133036,1.9856289604465218,0.0,0.75
700,3024000.0,700.0,-70.30843531809964,-54.92207982540257,0.0,-32.92,5.335310705308965,2.6188130340245745,0.0,0.75
720,3110400.0,720.0,-69.44293229872605,-54.37530718124641,0.0,-32.92,3.681381454343447,1.425431234486783,0.0,0.75
740,3196800.0,740.0,-72.7884533014287,-53.989935968049544,0.0,-32.92,8.826750276648056,1.3305545745761111,0.0,0.75
760,3283200.0,760.0,-66.3082264338204,-53.02259178007294,0.0,-32.92,7.5184737555201275,0.8322186365606021,0.0,0.75
780,3369600.0,780.0,-65.54466272965877,-54.05197983370515,0.0,-32.92,7.562646093452963,1.2716724533479038,0.0,0.75
800,3456000.0,800.0,-61.23818067617617,-54.45595849618777,0.0,-32.92,5.742023197542254,2.075208981906179,0.0,0.75
820,3542400.0,820.0,-64.19747171157117,-52.99659653904213,0.0,-32.92,6.608156860442744,1.1254127414540886,0.0,0.75
840,3628800.0,840.0,-64.04610641414881,-53.46997023721391,0.0,-32.92,8.801355970492187,1.4541672878463645,0.0,0.75
860,3715200.0,860.0,-65.15866656225941,-53.69774457488112,0.0,-32.92,4.961525223493634,1.0983173932476298,0.0,0.75
880,3801600.0,880.0,-61.87231931654405,-52.614469673623944,0.0,-32.92,5.290838225413363,0.7982688948616873,0.0,0.75
900,3888000.0,900.0,-62.27953439375538,-52.711321946894216,0.0,-32.92,5.315844454417524,1.525198474638814,0.0,0.75
920,3974400.0,920.0,-61.429537907171,-52.779178595810855,0.0,-32.92,5.203223945193258,1.6658008957060988,0.0,0.75
940,4060800.0,940.0,-60.501624098335164,-52.21882778688972,0.0,-32.92,5.133005481392504,1.752812001319156,0.0,0.75
960,4147200.0,960.0,-60.62230370757504,-51.9634479787499,0.0,-32.92,6.635236793821052,1.5127164208202082,0.0,0.75
980,4233600.0,980.0,-60.7471117291647,-51.51294857680193,0.0,-32.92,6.3903892106893805,1.692584528880859,0.0,0.75
1000,4320000.0,1000.0,-62.73588906753055,-51.565653619254576,0.0,-32.92,9.693822780724217,2.331556752206746,0.0,0.75
1020,4406400.0,1020.0,-61.7411468499633,-51.05377863833314,0.0,-32.92,7.862247228820266,1.6487058567147652,0.0,0.75
1040,4492800.0,1040.0,-58.96087393756742,-50.04517164565148,0.0,-32.92,4.741466129042247,1.314329811215525,0.0,0.75
1060,4579200.0,1060.0,-59.40778938360866,-51.157239372594304,0.0,-32.92,7.35234568664605,1.9619119619412386,0.0,0.75
1080,4665600.0,1080.0,-56.97642813308082,-50.60594946168362,0.0,-32.92,4.430230902799759,1.7882726971244705,0.0,0.75
1100,4752000.0,1100.0,-59.036802115381136,-50.67117187572383,0.0,-32.92,4.294221002936557,1.3882174073168418,0.0,0.75
1120,4838400.0,1120.0,-57.06582744211056,-50.317046112234635,0.0,-32.92,5.826736386296922,1.4117500673564187,0.0,0.75
1140,4924800.0,1140.0,-57.42730173074075,-50.60721911170606,0.0,-32.92,3.8470503992899237,1.3411238663480778,0.0,0.75
1160,5011200.0,1160.0,-54.43036963804055,-49.669920858061474,0.0,-32.92,3.4443847265295506,0.6966334306920475,0.0,0.75
1180,5097600.0,1180.0,-55.72861342388925,-49.15679915321933,0.0,-32.92,3.4835599047374024,1.265814754378101,0.0,0.75
1200,5184000.0,1200.0,-56.5589897031963,-49.90832514844296,0.0,-32.92,5.393659582381937,1.2288432588943219,0.0,0.75
1220,5270400.0,1220.0,-56.19406599144484,-49.70537853064953,0.0,-32.92,6.118930506684854,0.8656227046883725,0.0,0.75
1240,5356800.0,1240.0,-55.09488831640739,-48.71464022115089,0.0,-32.92,4.597548241285921,1.3752771958594425,0.0,0.75
1260,5443200.0,1260.0,-54.84293258529111,-49.534586979166406,0.0,-32.92,4.694380899131463,1.6257862513688037,0.0,0.75
1280,5529600.0,1280.0,-56.648071410476106,-48.717975056637506,0.0,-32.92,8.12955121965482,1.542397344186692,0.0,0.75
1300,5616000.0,1300.0,-55.06952147891968,-48.658319592945496,0.0,-32.92,4.851802887721265,0.7956054563816422,0.0,0.75
1320,5702400.0,1320.0,-57.2245578038223,-49.06556531222238,0.0,-32.92,7.718414076853719,0.9014501265876435,0.0,0.75
1340,5788800.0,1340.0,-54.7941259977746,-48.6319498202782,0.0,-32.92,3.9427644822425236,0.9430656503488435,0.0,0.75
1360,5875200.0,1360.0,-55.272505694866574,-47.55087900489241,0.0,-32.92,4.135158253273387,1.7808023917823506,0.0,0.75
1380,5961600.0,1380.0,-54.381265304532256,-48.04830226861177,0.0,-32.92,5.119392468113627,0.9495942597010538,0.0,0.75
1400,6048000.0,1400.0,-54.16417153368049,-47.20052749984708,0.0,-32.92,3.5056728884320574,1.9999762400311984,0.0,0.75
1420,6134400.0,1420.0,-53.75354425645704,-47.510860638034096,0.0,-32.92,3.744143513181068,1.6700061051548623,0.0,0.75
1440,6220800.0,1440.0,-52.43927270985752,-47.09943183962426,0.0,-32.92,3.1528022116427397,1.778054769565351,0.0,0.75
1460,6307200.0,1460.0,-52.11754852157544,-47.68171988956694,0.0,-32.92,2.228881645297129,1.9374888366329694,0.0,0.75
1480,6393600.0,1480.0,-51.707849355632106,-47.448035257156356,0.0,-32.92,3.5361562540034965,1.744336607572596,0.0,0.75
1500,6480000.0,1500.0,-52.13612680558951,-46.395635276820215,0.0,-32.92,2.523464316232405,2.170684675896631,0.0,0.75
1520,6566400.0,1520.0,-51.29131904561159,-46.44222520898999,0.0,-32.92,3.010411208529914,2.3229605835017764,0.0,0.75
1540,6652800.0,1540.0,-51.07771726268468,-45.979118825289945,0.0,-32.92,2.7191986983467857,2.6446460889337535,0.0,0.75
1560,6739200.0,1560.0,-53.555724304539964,-45.252637356236164,0.0,-32.92,3.3960853796049166,2.2458734460298166,0.0,0.75
1580,6825600.0,1580.0,-50.77005738653487,-45.51010166246664,0.0,-32.92,2.9340380782482507,3.3530082371594485,0.0,0.75
1600,6912000.0,1600.0,-51.39489499936684,-44.767015583115594,0.0,-32.92,3.208975946958433,2.888488630483677,0.0,0.75
1620,6998400.0,1620.0,-50.36702754740675,-44.48855477589686,0.0,-32.92,2.4289939672787635,3.032959038468642,0.0,0.75
1640,7084800.0,1640.0,-50.750786016711956,-43.677344274360294,0.0,-32.92,2.871895346625263,2.923870772636801,0.0,0.75
1660,7171200.0,1660.0,-50.12398780173277,-43.178032817020856,0.0,-32.92,2.631603752942777,2.851377792769173,0.0,0.75
1680,7257600.0,1680.0,-50.222878204687746,-43.6692331712892,0.0,-32.92,2.5244749245765243,3.736759226215322,0.0,0.75
1700,7344000.0,1700.0,-49.60525264707604,-42.64231528433969,0.0,-32.92,2.975656484857249,3.991188188243878,0.0,0.75
1720,7430400.0,1720.0,-48.789929202131304,-42.37270827466905,0.0,-32.92,2.500315238337033,4.237758619028103,0.0,0.75
1740,7516800.0,1740.0,-48.85498536477883,-42.65586183375033,0.0,-32.92,3.2520511765748985,4.303460753520803,0.0,0.75
1760,7603200.0,1760.0,-48.385303259802356,-41.90810216838833,0.0,-32.92,2.332089729362234,4.146012256037795,0.0,0.75
1780,7689600.0,1780.0,-49.198613834511825,-42.42686864701333,0.0,-32.92,2.955891017882412,4.253187293154868,0.0,0.75
1800,7776000.0,1800.0,-48.331195532900544,-42.123726519756765,0.0,-32.92,2.1670674188094825,4.114616131682299,0.0,0.75
1820,7862400.0,1820.0,-49.01978404479765,-41.553016518123876,0.0,-32.92,2.46766301441748,4.235412796313888,0.0,0.75
1840,7948800.0,1840.0,-47.98612456306948,-41.00130453885375,0.0,-32.92,2.5094982843417655,3.924324681776131,0.0,0.75
1860,8035200.0,1860.0,-47.88635861859194,-40.16183258036394,0.0,-32.92,2.3997974280949785,4.248801847017211,0.0,0.75
1880,8121600.0,1880.0,-48.55447719755266,-40.293086109339434,0.0,-32.92,2.861762092280566,4.584405194678189,0.0,0.75
1900,8208000.0,1900.0,-47.45401207726526,-40.21309984438079,0.0,-32.92,2.5508034195869453,4.337184684199583,0.0,0.75
1920,8294400.0,1920.0,-48.00793475466686,-40.71786828395507,0.0,-32.92,2.7549342350119295,4.337310453300349,0.0,0.75
1940,8380800.0,1940.0,-48.277265358685156,-39.549311261746304,0.0,-32.92,4.033981417083634,4.438306869777642,0.0,0.75
1960,8467200.0,1960.0,-47.081755297346696,-39.855165553974714,0.0,-32.92,2.2989657361923586,3.9630150451483233,0.0,0.75
1980,8553600.0,1980.0,-46.93815362543542,-38.98742873324577,0.0,-32.92,2.8197845668758474,3.750046292389419,0.0,0.75


==> figures/damall/undiscounted/data/damlonglong3kg995f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-116.38237699999999,-115.92832400000002,0.0,-23.48,1.1613359109372445,1.279761151383993,0.0,0.66
20,86400.0,20.0,-115.54647599999998,-112.981806,0.0,-23.48,4.846718671618922,1.953622958736027,0.0,0.66
40,172800.0,40.0,-113.486594,-103.9891608,0.0,-23.48,5.5308742248658564,5.258069109581235,0.0,0.66
60,259200.0,60.0,-109.65635119999999,-100.595294,0.0,-23.48,1.9651837843095237,6.344158200281473,0.0,0.66
80,345600.0,80.0,-110.53712399999999,-94.5607172,0.0,-23.48,4.371269479920586,3.3370227659626384,0.0,0.66
100,432000.0,100.0,-110.994353,-87.3793,0.0,-23.48,8.202613164728042,4.35259316174561,0.0,0.66
120,518400.0,120.0,-108.284917,-80.5709008,0.0,-23.48,5.962759908662867,5.951576174770779,0.0,0.66
140,604800.0,140.0,-108.85761500000001,-76.98146059999999,0.0,-23.48,6.75898856210175,6.537183603341837,0.0,0.66
160,691200.0,160.0,-104.018129,-67.79992200000001,0.0,-23.48,6.846806828472022,4.909425896296569,0.0,0.66
180,777600.0,180.0,-102.87913700000001,-62.4878602,0.0,-23.48,6.067546729272106,3.8141608935037206,0.0,0.66
200,864000.0,200.0,-100.2830534,-54.5758954,0.0,-23.48,8.67118718621185,5.928634116419935,0.0,0.66
220,950400.0,220.0,-95.6508568,-53.1355846,0.0,-23.48,12.141241994126387,4.354432659992548,0.0,0.66
240,1036800.0,240.0,-94.12955000000001,-47.5084404,0.0,-23.48,12.844478885494366,2.9671080061093877,0.0,0.66
260,1123200.0,260.0,-87.582858,-44.9156584,0.0,-23.48,13.234592329167345,3.431050153833205,0.0,0.66
280,1209600.0,280.0,-83.9617152,-44.0108548,0.0,-23.48,11.666074974325893,1.865734194902357,0.0,0.66
300,1296000.0,300.0,-82.56529460000002,-44.4070802,0.0,-23.48,11.172534333481869,2.8406526149627522,0.0,0.66
320,1382400.0,320.0,-77.805633,-41.6211614,0.0,-23.48,11.778546415736752,3.1682798320773857,0.0,0.66
340,1468800.0,340.0,-77.252531,-39.718915200000005,0.0,-23.48,11.143815190962025,2.4872579950981097,0.0,0.66
360,1555200.0,360.0,-76.04248079999999,-40.0465702,0.0,-23.48,11.314016144161668,1.6430404992536574,0.0,0.66
380,1641600.0,380.0,-73.010092,-39.2401624,0.0,-23.48,9.516740756761386,2.0623916847580372,0.0,0.66
400,1728000.0,400.0,-66.22709379999999,-38.0682776,0.0,-23.48,6.539791790844329,1.7708813738648719,0.0,0.66
420,1814400.0,420.0,-64.083343,-37.8984014,0.0,-23.48,7.448056908857855,0.5974869248596852,0.0,0.66
440,1900800.0,440.0,-61.1972094,-37.335870799999995,0.0,-23.48,8.372057504089327,1.0295929399217632,0.0,0.66
460,1987200.0,460.0,-63.7747476,-36.734819599999994,0.0,-23.48,7.582007439699927,0.8266768107665052,0.0,0.66
480,2073600.0,480.0,-59.145127200000005,-36.2773148,0.0,-23.48,7.947812884062915,0.9484773778148315,0.0,0.66
500,2160000.0,500.0,-58.8491258,-35.0975708,0.0,-23.48,7.977079854094589,0.8970055956373313,0.0,0.66
520,2246400.0,520.0,-53.825533799999995,-34.86154380000001,0.0,-23.48,8.874257570571537,1.0251965147058237,0.0,0.66
540,2332800.0,540.0,-54.108979,-35.0983296,0.0,-23.48,7.398115824631344,1.311108321963806,0.0,0.66
560,2419200.0,560.0,-49.4434336,-34.424869799999996,0.0,-23.48,5.51730740958071,1.241572364024648,0.0,0.66
580,2505600.0,580.0,-49.2053528,-34.4680652,0.0,-23.48,6.8847267353614825,0.6794079588027404,0.0,0.66
600,2592000.0,600.0,-48.13064060000001,-34.5828108,0.0,-23.48,4.997104186401792,1.4374025425644974,0.0,0.66
620,2678400.0,620.0,-48.764368000000005,-34.87720840000001,0.0,-23.48,6.083333623027784,1.3273134164958273,0.0,0.66
640,2764800.0,640.0,-47.355431599999996,-34.4843972,0.0,-23.48,6.168345268838679,1.3485145915437236,0.0,0.66
660,2851200.0,660.0,-47.1044792,-34.1632756,0.0,-23.48,6.107311085544016,1.1771358967016603,0.0,0.66
680,2937600.0,680.0,-44.7400664,-33.316393399999995,0.0,-23.48,3.706113117728542,1.081979871514366,0.0,0.66
700,3024000.0,700.0,-42.85920180000001,-33.2696174,0.0,-23.48,3.4593652501098493,1.4562406201142706,0.0,0.66
720,3110400.0,720.0,-42.3199404,-33.064413,0.0,-23.48,2.2693043992630866,0.8809968462554334,0.0,0.66
740,3196800.0,740.0,-44.86872420000001,-32.805087199999996,0.0,-23.48,5.274011419525528,0.7878349009270149,0.0,0.66
760,3283200.0,760.0,-40.664415999999996,-32.0952512,0.0,-23.48,4.7029379055756575,0.4363293973233613,0.0,0.66
780,3369600.0,780.0,-40.0746742,-32.8169924,0.0,-23.48,4.750129528147523,0.7036532861608732,0.0,0.66
800,3456000.0,800.0,-37.4373906,-33.009916200000006,0.0,-23.48,3.8971116993473314,1.1301679327446927,0.0,0.66
820,3542400.0,820.0,-38.7708674,-32.271259,0.0,-23.48,3.9540985442631804,0.6459509960550063,0.0,0.66
840,3628800.0,840.0,-39.0324934,-32.4908116,0.0,-23.48,5.396699603038783,0.831546200791579,0.0,0.66
860,3715200.0,860.0,-39.617178,-32.5899878,0.0,-23.48,3.030909124906313,0.7151504204046915,0.0,0.66
880,3801600.0,880.0,-37.489645800000005,-32.041727800000004,0.0,-23.48,3.419031226844335,0.5322589940522583,0.0,0.66
900,3888000.0,900.0,-37.9218312,-32.015301799999996,0.0,-23.48,3.3585480230155977,0.8915652813033441,0.0,0.66
920,3974400.0,920.0,-37.4108024,-32.1791238,0.0,-23.48,3.234606700841772,1.1171809576474414,0.0,0.66
940,4060800.0,940.0,-36.8109362,-31.704989599999998,0.0,-23.48,3.097733976773905,0.9957185980289022,0.0,0.66
960,4147200.0,960.0,-36.981107,-31.588822200000003,0.0,-23.48,4.191567353705807,0.9609996867872208,0.0,0.66
980,4233600.0,980.0,-36.633561199999995,-31.2213226,0.0,-23.48,3.6466897064353603,0.9168524801976203,0.0,0.66
1000,4320000.0,1000.0,-38.023806199999996,-31.229046,0.0,-23.48,5.7598202016802995,1.1679205106537596,0.0,0.66
1020,4406400.0,1020.0,-37.5687364,-31.0089484,0.0,-23.48,4.854421515064597,0.961607535594532,0.0,0.66
1040,4492800.0,1040.0,-35.8916106,-30.5165718,0.0,-23.48,2.9163820292099123,0.7539984478684816,0.0,0.66
1060,4579200.0,1060.0,-35.9000058,-31.137449200000002,0.0,-23.48,4.722341179887125,0.8735337630285295,0.0,0.66
1080,4665600.0,1080.0,-34.739053999999996,-30.9070262,0.0,-23.48,2.8768051120552784,1.0424196165419564,0.0,0.66
1100,4752000.0,1100.0,-36.2596724,-30.8362622,0.0,-23.48,2.9175920967922715,0.8055383154348704,0.0,0.66
1120,4838400.0,1120.0,-34.6344864,-30.750511799999998,0.0,-23.48,3.5845793708677727,0.7593257018564282,0.0,0.66
1140,4924800.0,1140.0,-34.926413600000004,-30.738216799999996,0.0,-23.48,2.1699658778391315,0.8315638716621842,0.0,0.66
1160,5011200.0,1160.0,-33.050280400000005,-30.087658799999996,0.0,-23.48,2.4281191351710434,0.39680330238447165,0.0,0.66
1180,5097600.0,1180.0,-34.0417136,-29.886143800000003,0.0,-23.48,2.3927376120700865,0.7943454797473352,0.0,0.66
1200,5184000.0,1200.0,-34.343918599999995,-30.237403999999998,0.0,-23.48,3.4494292993804114,0.7187640889300414,0.0,0.66
1220,5270400.0,1220.0,-34.38128519999999,-30.348021,0.0,-23.48,4.064754841669642,0.6022002650646341,0.0,0.66
1240,5356800.0,1240.0,-33.3202238,-29.7246874,0.0,-23.48,2.804523753573841,0.8905534194956016,0.0,0.66
1260,5443200.0,1260.0,-33.4476332,-30.056274600000002,0.0,-23.48,3.033822393283838,0.9614874197854717,0.0,0.66
1280,5529600.0,1280.0,-34.5090952,-29.653405,0.0,-23.48,5.3432349793158,0.9612567065081264,0.0,0.66
1300,5616000.0,1300.0,-33.5067606,-29.695133000000006,0.0,-23.48,3.1265277033925134,0.5326878226535923,0.0,0.66
1320,5702400.0,1320.0,-34.8145812,-29.803380800000003,0.0,-23.48,4.9328145771909835,0.51153452378048,0.0,0.66
1340,5788800.0,1340.0,-33.0959024,-29.773900000000005,0.0,-23.48,2.3591777489512777,0.5859649077880467,0.0,0.66
1360,5875200.0,1360.0,-33.645651199999996,-29.076622800000003,0.0,-23.48,2.7264873712250437,1.1777197093678955,0.0,0.66
1380,5961600.0,1380.0,-32.9410206,-29.3771882,0.0,-23.48,3.1475988347988304,0.5800424382217608,0.0,0.66
1400,6048000.0,1400.0,-32.6233164,-28.8750774,0.0,-23.48,1.7796504899716437,1.2506570433534354,0.0,0.66
1420,6134400.0,1420.0,-32.6951316,-28.848535,0.0,-23.48,2.3939643513094304,1.0749940562463673,0.0,0.66
1440,6220800.0,1440.0,-31.755852800000003,-28.6674722,0.0,-23.48,2.023971403934418,1.0156679926227536,0.0,0.66
1460,6307200.0,1460.0,-31.535525,-28.9916698,0.0,-23.48,1.3539492923631717,1.2095045171648184,0.0,0.66
1480,6393600.0,1480.0,-31.442644,-28.7731228,0.0,-23.48,2.2102699833530406,1.0132206628282217,0.0,0.66
1500,6480000.0,1500.0,-31.699878599999998,-28.227123999999996,0.0,-23.48,1.672125258642473,1.338617392494458,0.0,0.66
1520,6566400.0,1520.0,-31.282589599999994,-28.222328400000002,0.0,-23.48,1.8423372434682428,1.2583481897594573,0.0,0.66
1540,6652800.0,1540.0,-31.165191800000002,-27.899108599999998,0.0,-23.48,1.5698658322930772,1.5956807970288565,0.0,0.66
1560,6739200.0,1560.0,-32.8933676,-27.5313648,0.0,-23.48,1.9680402238844068,1.303047550708453,0.0,0.66
1580,6825600.0,1580.0,-30.9829254,-27.684636,0.0,-23.48,1.7348971345159345,1.9758501437345672,0.0,0.66
1600,6912000.0,1600.0,-31.184759200000002,-27.1936112,0.0,-23.48,1.7962321357208797,1.7868382449153286,0.0,0.66
1620,6998400.0,1620.0,-30.744511999999997,-27.087872800000003,0.0,-23.48,1.4825998833088048,1.7419695810742453,0.0,0.66
1640,7084800.0,1640.0,-31.1558148,-26.650995,0.0,-23.48,1.92863195723138,1.686503499395509,0.0,0.66
1660,7171200.0,1660.0,-30.5031132,-26.232821,0.0,-23.48,1.6176155201226592,1.7241943541366944,0.0,0.66
1680,7257600.0,1680.0,-30.674124600000006,-26.5617246,0.0,-23.48,1.590520558937599,2.194234804369305,0.0,0.66
1700,7344000.0,1700.0,-30.200453600000003,-26.0599962,0.0,-23.48,1.9521915249594906,2.2950735289174755,0.0,0.66
1720,7430400.0,1720.0,-29.6766998,-25.911724400000004,0.0,-23.48,1.4775600396393564,2.527934695249963,0.0,0.66
1740,7516800.0,1740.0,-29.747001,-25.9520104,0.0,-23.48,1.8508596225135707,2.520919629142571,0.0,0.66
1760,7603200.0,1760.0,-29.4356848,-25.4792006,0.0,-23.48,1.3499874684304936,2.428832306534844,0.0,0.66
1780,7689600.0,1780.0,-30.043552799999997,-25.91825,0.0,-23.48,1.9085914462508557,2.54597134602606,0.0,0.66
1800,7776000.0,1800.0,-29.4736928,-25.743505199999998,0.0,-23.48,1.3932357414831344,2.4094915141186717,0.0,0.66
1820,7862400.0,1820.0,-29.8207236,-25.340835399999996,0.0,-23.48,1.7203754125208763,2.5509247166072306,0.0,0.66
1840,7948800.0,1840.0,-29.242452800000002,-24.995765,0.0,-23.48,1.676761753079347,2.2814329766549806,0.0,0.66
1860,8035200.0,1860.0,-29.2158024,-24.303391400000002,0.0,-23.48,1.488155321587524,2.5762337430960405,0.0,0.66
1880,8121600.0,1880.0,-29.28976,-24.4289502,0.0,-23.48,1.7454914210569303,2.7643574719398356,0.0,0.66
1900,8208000.0,1900.0,-28.842082800000004,-24.350530400000004,0.0,-23.48,1.5581937955258842,2.548367067953891,0.0,0.66
1920,8294400.0,1920.0,-29.1373782,-24.78838,0.0,-23.48,1.7141320880746744,2.6249699276722787,0.0,0.66
1940,8380800.0,1940.0,-29.2827318,-24.087466400000004,0.0,-23.48,2.666665321855492,2.649345275530647,0.0,0.66
1960,8467200.0,1960.0,-28.6240208,-24.186718600000003,0.0,-23.48,1.4588412134200583,2.3392557580751516,0.0,0.66
1980,8553600.0,1980.0,-28.6936508,-23.7524938,0.0,-23.48,1.8552921643871396,2.263111488531954,0.0,0.66


==> figures/damall/undiscounted/data/damlonglong3kg999f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.29124599268283,-192.1368673652841,0.0,-32.92,2.767754797714714,2.536621627868082,0.0,0.75
20,86400.0,20.0,-189.52580438025515,-189.4806962424257,0.0,-32.92,8.439462973192466,3.3629714184960435,0.0,0.75
40,172800.0,40.0,-185.2548104115749,-179.4251045117996,0.0,-32.92,8.158181684534238,9.15352012892643,0.0,0.75
60,259200.0,60.0,-182.2484904141547,-174.84029784471952,0.0,-32.92,4.874315475354163,6.188114938806337,0.0,0.75
80,345600.0,80.0,-180.9477275833613,-168.42383518415593,0.0,-32.92,8.21000214047007,9.449182224574756,0.0,0.75
100,432000.0,100.0,-180.42442832068198,-160.11075283710397,0.0,-32.92,13.6111721606219,5.505158143019595,0.0,0.75
120,518400.0,120.0,-177.93525523436065,-148.70358319063655,0.0,-32.92,12.007625647312722,12.508237765308237,0.0,0.75
140,604800.0,140.0,-178.36002158990152,-136.37950708916486,0.0,-32.92,14.524124130608733,10.583282612942966,0.0,0.75
160,691200.0,160.0,-170.8230043946273,-123.95354419465362,0.0,-32.92,12.701068623602122,12.68300402672287,0.0,0.75
180,777600.0,180.0,-169.53792702557547,-118.65283212330765,0.0,-32.92,12.84563233324543,14.320444348710092,0.0,0.75
200,864000.0,200.0,-165.62344244963015,-106.11091078039085,0.0,-32.92,15.842157703150619,14.10573965329582,0.0,0.75
220,950400.0,220.0,-152.1684176192678,-102.46078691296411,0.0,-32.92,16.152087174331005,15.403376810524826,0.0,0.75
240,1036800.0,240.0,-151.21173536342695,-89.65126639898055,0.0,-32.92,21.23485972944453,8.930926044253557,0.0,0.75
260,1123200.0,260.0,-139.62036131245054,-85.6303598631519,0.0,-32.92,14.926641508123797,7.7339790713841285,0.0,0.75
280,1209600.0,280.0,-132.86909103030294,-81.34871726477833,0.0,-32.92,16.33761048570153,6.110596689682166,0.0,0.75
300,1296000.0,300.0,-129.2516771348421,-74.09341143534483,0.0,-32.92,17.864842587042485,3.446020425598983,0.0,0.75
320,1382400.0,320.0,-122.09234674747977,-72.46638785311984,0.0,-32.92,14.632329713029696,4.171975430564634,0.0,0.75
340,1468800.0,340.0,-117.9631754123013,-69.2159089655569,0.0,-32.92,12.364353151335562,4.370498582377048,0.0,0.75
360,1555200.0,360.0,-114.10458650676473,-66.5333411175842,0.0,-32.92,14.325512537536735,3.44758912055544,0.0,0.75
380,1641600.0,380.0,-106.7556699686561,-64.50076256193427,0.0,-32.92,12.215729903895358,2.62640261044868,0.0,0.75
400,1728000.0,400.0,-104.93052786730823,-64.59636560729106,0.0,-32.92,8.453595221001988,3.0254859679319965,0.0,0.75
420,1814400.0,420.0,-100.64074142915021,-63.25872486929707,0.0,-32.92,5.7760344558894205,4.096840325228566,0.0,0.75
440,1900800.0,440.0,-98.97191921838548,-62.72191672523623,0.0,-32.92,6.545435192560995,1.7569961343166405,0.0,0.75
460,1987200.0,460.0,-99.04380855278475,-61.98761784249241,0.0,-32.92,10.35242013826651,2.072311231978138,0.0,0.75
480,2073600.0,480.0,-91.24404518884589,-60.95817291142647,0.0,-32.92,9.859782968466302,2.762492578603547,0.0,0.75
500,2160000.0,500.0,-91.59268083995755,-58.9786334780967,0.0,-32.92,12.744180310939218,2.586251942246341,0.0,0.75
520,2246400.0,520.0,-83.37165478968136,-59.72425831973008,0.0,-32.92,13.694882961616191,3.116726980712573,0.0,0.75
540,2332800.0,540.0,-81.39528650399879,-59.98100379091503,0.0,-32.92,8.351375831848484,3.1711476502260365,0.0,0.75
560,2419200.0,560.0,-79.51583746115271,-57.810714115319534,0.0,-32.92,10.881381440828292,2.901922734656306,0.0,0.75
580,2505600.0,580.0,-77.08370764084802,-57.60930920970979,0.0,-32.92,10.072250230868873,2.4034513360369973,0.0,0.75
600,2592000.0,600.0,-76.24991443787003,-56.8078462014314,0.0,-32.92,7.109147518753515,2.602419621242358,0.0,0.75
620,2678400.0,620.0,-76.49908979533521,-56.02611521728535,0.0,-32.92,6.012338522669755,2.6473427066692845,0.0,0.75
640,2764800.0,640.0,-73.87116586437253,-56.304513928446546,0.0,-32.92,6.244118278255863,2.5022459199817,0.0,0.75
660,2851200.0,660.0,-73.534768356892,-56.231434066171424,0.0,-32.92,6.613751722777433,2.804265084017512,0.0,0.75
680,2937600.0,680.0,-69.08965067807796,-55.46541929228632,0.0,-32.92,4.9227486373994,2.4024052085092458,0.0,0.75
700,3024000.0,700.0,-66.25185066584531,-54.3797040330749,0.0,-32.92,4.486660060163959,2.4315532130642477,0.0,0.75
720,3110400.0,720.0,-66.3406973301883,-54.58519765214786,0.0,-32.92,3.549322786414762,1.8410456080692574,0.0,0.75
740,3196800.0,740.0,-64.48361713125419,-54.80912174534262,0.0,-32.92,4.5269588295146965,1.485355619187041,0.0,0.75
760,3283200.0,760.0,-62.579874468253806,-53.938169468149,0.0,-32.92,4.567780338612612,2.86286047228084,0.0,0.75
780,3369600.0,780.0,-62.75966796841645,-55.072389759338066,0.0,-32.92,5.704993894123493,1.8721683832192038,0.0,0.75
800,3456000.0,800.0,-60.3044423314166,-54.045096236325705,0.0,-32.92,5.326063824084234,2.731480101888658,0.0,0.75
820,3542400.0,820.0,-59.757053761013616,-53.40614959947394,0.0,-32.92,4.956560200968902,2.7263085543643024,0.0,0.75
840,3628800.0,840.0,-61.40573780030625,-53.693190000624476,0.0,-32.92,5.165708328665875,2.6081667231532335,0.0,0.75
860,3715200.0,860.0,-61.3339851877483,-52.320881750640446,0.0,-32.92,5.319961068339769,2.1423756899525266,0.0,0.75
880,3801600.0,880.0,-58.630399513681915,-53.125655950685925,0.0,-32.92,5.294686108985082,2.3764977587842964,0.0,0.75
900,3888000.0,900.0,-61.73726398588083,-52.96915722245527,0.0,-32.92,4.4672518454273575,1.4850646237900673,0.0,0.75
920,3974400.0,920.0,-60.752321856934465,-52.32106680163288,0.0,-32.92,4.2919246616124695,2.001863200276411,0.0,0.75
940,4060800.0,940.0,-59.855395702604184,-52.004148303720946,0.0,-32.92,3.877138863392562,1.5090711454617953,0.0,0.75
960,4147200.0,960.0,-57.845412097364694,-51.59630288666714,0.0,-32.92,3.8538850156818354,1.391137266536282,0.0,0.75
980,4233600.0,980.0,-59.81221574889813,-51.11718261606587,0.0,-32.92,3.6473543083061175,1.6755355634641076,0.0,0.75
1000,4320000.0,1000.0,-58.87050051817887,-50.95435375032778,0.0,-32.92,5.300428435999475,2.1544664608511166,0.0,0.75
1020,4406400.0,1020.0,-57.76436572706267,-50.04475228248763,0.0,-32.92,3.915464764488254,2.0703475043697894,0.0,0.75
1040,4492800.0,1040.0,-56.69265676265532,-49.49709755168102,0.0,-32.92,3.890168656232889,1.6250636795064641,0.0,0.75
1060,4579200.0,1060.0,-57.13616330223499,-50.20694125048239,0.0,-32.92,4.446686463090805,1.1409514816650401,0.0,0.75
1080,4665600.0,1080.0,-56.18299106543534,-49.57841592079493,0.0,-32.92,3.1136362983780983,1.4310394714227026,0.0,0.75
1100,4752000.0,1100.0,-57.31992285722239,-49.48906631112477,0.0,-32.92,2.996699120975729,1.7521415953338673,0.0,0.75
1120,4838400.0,1120.0,-57.34054561302786,-49.50784712974718,0.0,-32.92,4.763052730503216,1.6364634962937539,0.0,0.75
1140,4924800.0,1140.0,-58.30001745107843,-49.161420789024326,0.0,-32.92,4.236829956081299,1.9914224500261462,0.0,0.75
1160,5011200.0,1160.0,-54.516709309053866,-49.13359527204382,0.0,-32.92,2.32858104315765,2.1264552045352128,0.0,0.75
1180,5097600.0,1180.0,-56.25736807495207,-49.56907162968174,0.0,-32.92,3.1551305569115575,1.5947630679280163,0.0,0.75
1200,5184000.0,1200.0,-54.344009531150036,-49.611207855305565,0.0,-32.92,3.7147605247648516,1.3638555419743008,0.0,0.75
1220,5270400.0,1220.0,-55.50114767661266,-48.97871321391191,0.0,-32.92,3.331026499427533,2.030963350344808,0.0,0.75
1240,5356800.0,1240.0,-55.3790598897996,-47.68535031720954,0.0,-32.92,2.249217136029056,2.057100677480319,0.0,0.75
1260,5443200.0,1260.0,-53.44842065449573,-47.97262890530783,0.0,-32.92,2.682411749653476,2.4724231867779536,0.0,0.75
1280,5529600.0,1280.0,-53.94593426292571,-47.80544838781828,0.0,-32.92,2.309980241047417,2.5725982296470993,0.0,0.75
1300,5616000.0,1300.0,-55.17928378846407,-47.58473799416436,0.0,-32.92,3.1621468334676357,2.5755952282155627,0.0,0.75
1320,5702400.0,1320.0,-54.313988192510706,-47.432652406263294,0.0,-32.92,3.4940645305357343,2.0570630480228664,0.0,0.75
1340,5788800.0,1340.0,-54.03715410534257,-47.55072416063273,0.0,-32.92,3.2536182752002887,2.587785817303208,0.0,0.75
1360,5875200.0,1360.0,-54.631351607647446,-47.54886688118389,0.0,-32.92,3.260734543770207,2.4828236452663788,0.0,0.75
1380,5961600.0,1380.0,-54.67393252092536,-47.0712309900609,0.0,-32.92,4.644944930549589,2.303879640204803,0.0,0.75
1400,6048000.0,1400.0,-55.479379231931034,-46.29112625519702,0.0,-32.92,3.6175677683055207,2.557341458839325,0.0,0.75
1420,6134400.0,1420.0,-54.50042994284884,-46.42587462693451,0.0,-32.92,3.3267766758825554,2.4920892016960803,0.0,0.75
1440,6220800.0,1440.0,-53.21732003645427,-46.74829366719201,0.0,-32.92,2.8364979329984967,2.5995308156183157,0.0,0.75
1460,6307200.0,1460.0,-52.96654897474194,-46.4424002560829,0.0,-32.92,1.8095107196955074,2.342600044889005,0.0,0.75
1480,6393600.0,1480.0,-53.66684394164108,-46.55337246748597,0.0,-32.92,4.063428207141984,2.991013265558596,0.0,0.75
1500,6480000.0,1500.0,-53.82752960575656,-45.56263856098694,0.0,-32.92,2.7046941466612777,2.0708253226463547,0.0,0.75
1520,6566400.0,1520.0,-52.744693426880545,-45.68661224268787,0.0,-32.92,2.157342420972201,2.9087241653615106,0.0,0.75
1540,6652800.0,1540.0,-52.561898384349306,-45.84244678519287,0.0,-32.92,2.029505659555278,2.681448572969633,0.0,0.75
1560,6739200.0,1560.0,-51.11275937830098,-45.42699292205644,0.0,-32.92,3.0722547845474524,2.5834400023667126,0.0,0.75
1580,6825600.0,1580.0,-50.10874283982574,-45.57457466926,0.0,-32.92,1.690904094227804,3.0690704689139534,0.0,0.75
1600,6912000.0,1600.0,-50.89606160966913,-44.976123397143205,0.0,-32.92,2.7571938301473913,3.33742252643261,0.0,0.75
1620,6998400.0,1620.0,-50.804371380956226,-45.78678783078434,0.0,-32.92,2.1270716757940327,3.0638320773591436,0.0,0.75
1640,7084800.0,1640.0,-49.528430239117384,-44.941785142069385,0.0,-32.92,2.716576897525339,2.8524309020979572,0.0,0.75
1660,7171200.0,1660.0,-50.49277427097451,-44.871350740198544,0.0,-32.92,3.8560378272682136,2.893605563153573,0.0,0.75
1680,7257600.0,1680.0,-50.61298306048022,-43.67644390263392,0.0,-32.92,2.6654996404936155,3.210049426772541,0.0,0.75
1700,7344000.0,1700.0,-49.53341449092974,-44.65568214876497,0.0,-32.92,3.161142900129243,3.587813127778646,0.0,0.75
1720,7430400.0,1720.0,-48.98233776538334,-43.23804734882991,0.0,-32.92,2.5348919290737393,3.520481091193242,0.0,0.75
1740,7516800.0,1740.0,-48.56258544602628,-43.223424060174025,0.0,-32.92,3.1650399470828874,3.949588433483792,0.0,0.75
1760,7603200.0,1760.0,-48.857270008714536,-43.74686380549979,0.0,-32.92,3.638072743998863,3.2978257721191295,0.0,0.75
1780,7689600.0,1780.0,-48.15881915408852,-43.764573666839325,0.0,-32.92,3.133145236163982,3.4840998459098125,0.0,0.75
1800,7776000.0,1800.0,-47.96412273763681,-43.968978125898076,0.0,-32.92,2.91751739344175,3.1215509812285758,0.0,0.75
1820,7862400.0,1820.0,-47.96860704719815,-42.686712987948475,0.0,-32.92,3.92514294773461,3.741811591450706,0.0,0.75
1840,7948800.0,1840.0,-47.27206116662596,-42.543259527976645,0.0,-32.92,3.4097630323998263,3.8542273186120832,0.0,0.75
1860,8035200.0,1860.0,-46.96710546473879,-42.47738063948917,0.0,-32.92,3.0723107516940216,3.7529523905560866,0.0,0.75
1880,8121600.0,1880.0,-48.047820544287035,-42.33117923584981,0.0,-32.92,3.1869650555228537,4.106238752912407,0.0,0.75
1900,8208000.0,1900.0,-46.476070527642904,-41.60648151838025,0.0,-32.92,3.071125688862481,4.362454383513469,0.0,0.75
1920,8294400.0,1920.0,-47.4821802271717,-42.269507113469196,0.0,-32.92,3.528211404643443,4.0415871573763456,0.0,0.75
1940,8380800.0,1940.0,-46.576354873578154,-42.381682286395005,0.0,-32.92,3.954615136453697,3.180078836705343,0.0,0.75
1960,8467200.0,1960.0,-45.94966660314816,-41.90998268946221,0.0,-32.92,2.821370383032808,2.869737615966299,0.0,0.75
1980,8553600.0,1980.0,-46.75276822620724,-42.140232610048756,0.0,-32.92,3.8939394164409133,3.8160739863795934,0.0,0.75


==> figures/damall/undiscounted/data/damlonglong3kg999f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-172.69576600000002,-172.55064199999998,0.0,-30.67,2.2749850820064466,2.0017408787402324,0.0,0.82
20,86400.0,20.0,-170.44219600000002,-170.064828,0.0,-30.67,7.4827964275180685,2.857097594885717,0.0,0.82
40,172800.0,40.0,-166.540132,-161.118582,0.0,-30.67,7.3653184537187455,8.33221216702763,0.0,0.82
60,259200.0,60.0,-163.590732,-156.71775399999999,0.0,-30.67,4.255342648429082,5.515176723559191,0.0,0.82
80,345600.0,80.0,-162.698422,-151.029816,0.0,-30.67,7.253403622155735,8.381444811100192,0.0,0.82
100,432000.0,100.0,-162.18805400000002,-143.58971000000003,0.0,-30.67,12.214399773853842,4.9524699736475295,0.0,0.82
120,518400.0,120.0,-159.67305000000002,-133.45635,0.0,-30.67,10.674559949331229,10.941178085327788,0.0,0.82
140,604800.0,140.0,-160.13809,-122.52022199999999,0.0,-30.67,12.726885691702988,9.343889929777308,0.0,0.82
160,691200.0,160.0,-153.383738,-111.20589399999999,0.0,-30.67,11.157792061047562,11.23573228759909,0.0,0.82
180,777600.0,180.0,-152.43205999999998,-106.41784399999999,0.0,-30.67,11.302078539412008,12.697256510570739,0.0,0.82
200,864000.0,200.0,-148.783282,-95.336487,0.0,-30.67,13.922349359670978,12.459200132649261,0.0,0.82
220,950400.0,220.0,-136.8170708,-92.01601300000002,0.0,-30.67,14.439631038601789,13.568111426196248,0.0,0.82
240,1036800.0,240.0,-135.588373,-80.62653479999999,0.0,-30.67,18.75864263582663,7.780484666816723,0.0,0.82
260,1123200.0,260.0,-125.24223400000001,-76.94412600000001,0.0,-30.67,13.227722213265272,6.6247528164396465,0.0,0.82
280,1209600.0,280.0,-119.04548600000001,-73.1645552,0.0,-30.67,14.334464532802835,5.363088623690771,0.0,0.82
300,1296000.0,300.0,-116.02770699999999,-66.76153980000001,0.0,-30.67,15.795918995683328,3.0579320488956245,0.0,0.82
320,1382400.0,320.0,-109.777892,-65.055693,0.0,-30.67,13.088619062723037,3.6121683996467544,0.0,0.82
340,1468800.0,340.0,-106.3209478,-62.41176899999999,0.0,-30.67,10.880700699515439,3.9035913146917505,0.0,0.82
360,1555200.0,360.0,-102.65986520000001,-59.8975144,0.0,-30.67,12.942189113047034,3.0838876063812823,0.0,0.82
380,1641600.0,380.0,-96.08156079999999,-58.0557046,0.0,-30.67,11.190629368583739,2.3907254733526115,0.0,0.82
400,1728000.0,400.0,-94.43325899999999,-58.1784266,0.0,-30.67,7.55666486411019,2.8169539475599197,0.0,0.82
420,1814400.0,420.0,-90.51904880000001,-56.9448742,0.0,-30.67,5.234508227115655,3.647951100562014,0.0,0.82
440,1900800.0,440.0,-89.05671699999999,-56.3733506,0.0,-30.67,5.953531099424027,1.5799327775187961,0.0,0.82
460,1987200.0,460.0,-89.56895899999999,-55.787881600000006,0.0,-30.67,9.079062012144517,1.8390456673143771,0.0,0.82
480,2073600.0,480.0,-82.371641,-54.835253,0.0,-30.67,8.936415360965627,2.446304099267609,0.0,0.82
500,2160000.0,500.0,-82.631472,-53.017397200000005,0.0,-30.67,11.587678480072963,2.2966135086999695,0.0,0.82
520,2246400.0,520.0,-75.22521400000001,-53.663301000000004,0.0,-30.67,12.493224338657944,2.8031844879059102,0.0,0.82
540,2332800.0,540.0,-73.4238476,-53.921801800000004,0.0,-30.67,7.505310832711022,2.8205925360323523,0.0,0.82
560,2419200.0,560.0,-71.7549168,-51.966391,0.0,-30.67,9.813590595315835,2.606113497014701,0.0,0.82
580,2505600.0,580.0,-69.62707680000001,-51.7484432,0.0,-30.67,9.063796221108754,2.1631265545281906,0.0,0.82
600,2592000.0,600.0,-68.773204,-51.099419,0.0,-30.67,6.479709939676892,2.3839955054977153,0.0,0.82
620,2678400.0,620.0,-69.0729416,-50.4160814,0.0,-30.67,5.4449883160630685,2.3935830550473374,0.0,0.82
640,2764800.0,640.0,-66.594142,-50.6264342,0.0,-30.67,5.655367542355218,2.22372215872768,0.0,0.82
660,2851200.0,660.0,-66.2313212,-50.57077099999999,0.0,-30.67,5.898133545899987,2.5375604483701584,0.0,0.82
680,2937600.0,680.0,-62.2322194,-49.8643772,0.0,-30.67,4.448279859809934,2.1508325958627887,0.0,0.82
700,3024000.0,700.0,-59.744551799999996,-48.8931954,0.0,-30.67,4.095837605472305,2.1918113651053375,0.0,0.82
720,3110400.0,720.0,-59.810898599999994,-49.114583200000006,0.0,-30.67,3.2585311885347683,1.6842890569438729,0.0,0.82
740,3196800.0,740.0,-58.158392000000006,-49.3844208,0.0,-30.67,4.151505662326935,1.3178636899309961,0.0,0.82
760,3283200.0,760.0,-56.500979400000006,-48.5205216,0.0,-30.67,4.17737897289422,2.613452112509735,0.0,0.82
780,3369600.0,780.0,-56.55469700000001,-49.5598646,0.0,-30.67,5.120759439139013,1.719829993050448,0.0,0.82
800,3456000.0,800.0,-54.3084004,-48.6475578,0.0,-30.67,4.812359031958843,2.5226862654888387,0.0,0.82
820,3542400.0,820.0,-53.79272139999999,-48.0838774,0.0,-30.67,4.514935901233606,2.4861272576638607,0.0,0.82
840,3628800.0,840.0,-55.2913846,-48.351582199999996,0.0,-30.67,4.674633286525709,2.4049587420202045,0.0,0.82
860,3715200.0,860.0,-55.1856802,-47.0783678,0.0,-30.67,4.826792173478163,1.920175377843888,0.0,0.82
880,3801600.0,880.0,-52.76171000000001,-47.7871842,0.0,-30.67,4.849645980732206,2.128704974794152,0.0,0.82
900,3888000.0,900.0,-55.5507952,-47.679278599999996,0.0,-30.67,4.032582916084222,1.4115973832848696,0.0,0.82
920,3974400.0,920.0,-54.684552999999994,-47.0742044,0.0,-30.67,3.9341370710516927,1.8093405026479759,0.0,0.82
940,4060800.0,940.0,-53.945397,-46.79838659999999,0.0,-30.67,3.5439006848001426,1.412394906756265,0.0,0.82
960,4147200.0,960.0,-52.056404799999996,-46.4261918,0.0,-30.67,3.495218905970992,1.2471231685865891,0.0,0.82
980,4233600.0,980.0,-53.8398008,-46.007478400000004,0.0,-30.67,3.2694273202622233,1.52721017797578,0.0,0.82
1000,4320000.0,1000.0,-52.9154692,-45.87700819999999,0.0,-30.67,4.753323236630747,2.0009778068872377,0.0,0.82
1020,4406400.0,1020.0,-51.9002788,-45.0671386,0.0,-30.67,3.5665886142907888,1.9490704005989608,0.0,0.82
1040,4492800.0,1040.0,-50.959920999999994,-44.536663999999995,0.0,-30.67,3.5362309628807416,1.4751343433289659,0.0,0.82
1060,4579200.0,1060.0,-51.28960479999999,-45.1765416,0.0,-30.67,4.058118829358142,1.0424253426041246,0.0,0.82
1080,4665600.0,1080.0,-50.500916600000004,-44.6215262,0.0,-30.67,2.810191136299138,1.2797727499690046,0.0,0.82
1100,4752000.0,1100.0,-51.5737382,-44.566617799999996,0.0,-30.67,2.693835412973304,1.5600440142309147,0.0,0.82
1120,4838400.0,1120.0,-51.4858258,-44.5705104,0.0,-30.67,4.259087185340459,1.4709689388376983,0.0,0.82
1140,4924800.0,1140.0,-52.390437199999994,-44.261102,0.0,-30.67,3.798415907859673,1.8014309731879181,0.0,0.82
1160,5011200.0,1160.0,-48.880987600000005,-44.260306,0.0,-30.67,2.0668037570011717,1.9352238533153234,0.0,0.82
1180,5097600.0,1180.0,-50.5504136,-44.6648302,0.0,-30.67,2.823883521134107,1.4044326303076395,0.0,0.82
1200,5184000.0,1200.0,-48.8350066,-44.7078504,0.0,-30.67,3.2802581098877734,1.201262606924003,0.0,0.82
1220,5270400.0,1220.0,-49.880325400000004,-44.07570020000001,0.0,-30.67,2.93325627477827,1.8236996038449178,0.0,0.82
1240,5356800.0,1240.0,-49.73281300000001,-42.912943999999996,0.0,-30.67,1.9929511622455123,1.8286144075353992,0.0,0.82
1260,5443200.0,1260.0,-48.029725400000004,-43.15876419999999,0.0,-30.67,2.412279102104765,2.230863316610935,0.0,0.82
1280,5529600.0,1280.0,-48.4335596,-42.9868216,0.0,-30.67,2.068504077746066,2.270772317551976,0.0,0.82
1300,5616000.0,1300.0,-49.5332398,-42.846154199999994,0.0,-30.67,2.83837083200419,2.335254330219903,0.0,0.82
1320,5702400.0,1320.0,-48.8362952,-42.6523706,0.0,-30.67,3.141810687540375,1.8128695527648588,0.0,0.82
1340,5788800.0,1340.0,-48.6048022,-42.8063152,0.0,-30.67,2.8807722915598655,2.2907004735450975,0.0,0.82
1360,5875200.0,1360.0,-49.083699200000005,-42.772538000000004,0.0,-30.67,2.867604999715471,2.238022590488066,0.0,0.82
1380,5961600.0,1380.0,-49.145436800000006,-42.3876116,0.0,-30.67,4.108706824813888,2.063779776312159,0.0,0.82
1400,6048000.0,1400.0,-49.8363566,-41.6345908,0.0,-30.67,3.195735393813699,2.2924233756796455,0.0,0.82
1420,6134400.0,1420.0,-49.0506438,-41.762711,0.0,-30.67,3.063820434761103,2.266809653140641,0.0,0.82
1440,6220800.0,1440.0,-47.818144,-42.054017,0.0,-30.67,2.504298111979903,2.3258242595329466,0.0,0.82
1460,6307200.0,1460.0,-47.5650492,-41.8320238,0.0,-30.67,1.6200658492246451,2.113716780302742,0.0,0.82
1480,6393600.0,1480.0,-48.25901,-41.9109612,0.0,-30.67,3.642459735272442,2.725871212540664,0.0,0.82
1500,6480000.0,1500.0,-48.373925400000005,-40.974051800000005,0.0,-30.67,2.4096901292254183,1.8778958716352994,0.0,0.82
1520,6566400.0,1520.0,-47.465822200000005,-41.101639000000006,0.0,-30.67,1.9626193682260258,2.629788912871245,0.0,0.82
1540,6652800.0,1540.0,-47.2376122,-41.2224724,0.0,-30.67,1.7709618301752017,2.4417711458032985,0.0,0.82
1560,6739200.0,1560.0,-45.95968380000001,-40.8864388,0.0,-30.67,2.7662591395440677,2.311027139439449,0.0,0.82
1580,6825600.0,1580.0,-45.0847404,-40.9887384,0.0,-30.67,1.504616667380339,2.787762414918168,0.0,0.82
1600,6912000.0,1600.0,-45.7362208,-40.4635454,0.0,-30.67,2.5090370183911888,3.0145566456147903,0.0,0.82
1620,6998400.0,1620.0,-45.7420578,-41.256215,0.0,-30.67,1.86728107124892,2.803353016326608,0.0,0.82
1640,7084800.0,1640.0,-44.5500598,-40.4196674,0.0,-30.67,2.422358549041018,2.5965818642055982,0.0,0.82
1660,7171200.0,1660.0,-45.3915492,-40.349938599999994,0.0,-30.67,3.480400454577895,2.6429589689191775,0.0,0.82
1680,7257600.0,1680.0,-45.5414176,-39.316970000000005,0.0,-30.67,2.4327545767667105,2.949429898392419,0.0,0.82
1700,7344000.0,1700.0,-44.5258822,-40.220928,0.0,-30.67,2.8594552738270225,3.316129726110856,0.0,0.82
1720,7430400.0,1720.0,-44.06032499999999,-38.8816812,0.0,-30.67,2.274403178920391,3.221482556253775,0.0,0.82
1740,7516800.0,1740.0,-43.676748399999994,-38.931876200000005,0.0,-30.67,2.861919624847161,3.600798671689469,0.0,0.82
1760,7603200.0,1760.0,-43.918701,-39.4035446,0.0,-30.67,3.2464506028765228,3.003102445911745,0.0,0.82
1780,7689600.0,1780.0,-43.3130402,-39.39151,0.0,-30.67,2.8684822354598825,3.1259749513411923,0.0,0.82
1800,7776000.0,1800.0,-43.1383698,-39.5908952,0.0,-30.67,2.630700237451572,2.8322346392406614,0.0,0.82
1820,7862400.0,1820.0,-43.1798186,-38.434891,0.0,-30.67,3.6547336277463667,3.3750570182609603,0.0,0.82
1840,7948800.0,1840.0,-42.503122,-38.2917378,0.0,-30.67,3.1278703117872046,3.5306731859126024,0.0,0.82
1860,8035200.0,1860.0,-42.2487024,-38.2849146,0.0,-30.67,2.744337667143758,3.383764127569166,0.0,0.82
1880,8121600.0,1880.0,-43.139905399999996,-38.114199600000006,0.0,-30.67,2.8863142586575004,3.690990564441168,0.0,0.82
1900,8208000.0,1900.0,-41.756237399999996,-37.455503,0.0,-30.67,2.7763042084074443,3.9953695673165988,0.0,0.82
1920,8294400.0,1920.0,-42.742674400000006,-38.0610224,0.0,-30.67,3.1883010776352516,3.6481623261418417,0.0,0.82
1940,8380800.0,1940.0,-41.885757,-38.1330068,0.0,-30.67,3.624262321782829,2.84719833610521,0.0,0.82
1960,8467200.0,1960.0,-41.3098116,-37.7231262,0.0,-30.67,2.5453980934795375,2.572895977620919,0.0,0.82
1980,8553600.0,1980.0,-42.11980179999999,-37.942575600000005,0.0,-30.67,3.5206353547511346,3.455308929134467,0.0,0.82


==> figures/damall/undiscounted/data/damlonglong7kg95f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-192.6497385638159,0.0,-32.92,1.4486581383139958,2.131966526067517,0.0,0.75
10,86400.0,10.0,-196.12451851574676,-178.0507997866331,0.0,-32.92,3.4580044720166345,1.528368676168936,0.0,0.75
20,172800.0,20.0,-189.47786785208524,-167.24328898286532,0.0,-32.92,2.1644685046250225,3.321565006442754,0.0,0.75
30,259200.0,30.0,-185.0094648033499,-162.36350874419674,0.0,-32.92,2.814129644108919,5.62419218347056,0.0,0.75
40,345600.0,40.0,-180.2826671078447,-158.56470430912287,0.0,-32.92,1.8416989042993464,6.793594772998669,0.0,0.75
50,432000.0,50.0,-171.4420963924386,-157.53658722197798,0.0,-32.92,10.280838255973423,5.488490812971945,0.0,0.75
60,518400.0,60.0,-162.266598637217,-153.31938009767137,0.0,-32.92,8.869714305553678,5.852421185220795,0.0,0.75
70,604800.0,70.0,-162.05258978781512,-150.7818184717483,0.0,-32.92,6.63025146851252,3.752169271313053,0.0,0.75
80,691200.0,80.0,-160.42286269647707,-148.00023375536153,0.0,-32.92,9.075199333795364,4.171012698078222,0.0,0.75
90,777600.0,90.0,-161.57029015948834,-139.0521809530741,0.0,-32.92,9.129059876583524,7.417480713991227,0.0,0.75
100,864000.0,100.0,-157.51433955203674,-134.09740654891442,0.0,-32.92,5.974633865627708,10.127810561845967,0.0,0.75
110,950400.0,110.0,-159.29094148334366,-127.15694664316769,0.0,-32.92,6.430771046725793,12.043386279279572,0.0,0.75
120,1036800.0,120.0,-165.41724031877175,-123.93971005049812,0.0,-32.92,3.813795910596311,13.029510239291545,0.0,0.75
130,1123200.0,130.0,-159.9504864770899,-121.1701718998916,0.0,-32.92,6.2517019744766475,15.413774356629837,0.0,0.75
140,1209600.0,140.0,-161.59577003020235,-113.89310050316371,0.0,-32.92,6.2861675761418585,20.086652492100924,0.0,0.75
150,1296000.0,150.0,-161.59105289445944,-105.20832222351737,0.0,-32.92,4.81581671610539,24.830456338415836,0.0,0.75
160,1382400.0,160.0,-159.9181123603593,-99.40608136518854,0.0,-32.92,5.93509853806952,25.297973769417567,0.0,0.75
170,1468800.0,170.0,-156.79574116411135,-97.0405628754341,0.0,-32.92,6.833073968447041,25.36644297599274,0.0,0.75
180,1555200.0,180.0,-157.8867513099957,-95.86431772805021,0.0,-32.92,3.2946391626919698,24.376238193118446,0.0,0.75
190,1641600.0,190.0,-157.81438517926205,-92.33229430146642,0.0,-32.92,7.753131949888019,25.215286653414626,0.0,0.75
200,1728000.0,200.0,-154.87041403034726,-88.15915086323159,0.0,-32.92,6.774320902345396,25.083785622338077,0.0,0.75
210,1814400.0,210.0,-151.81073022474988,-82.7695296036532,0.0,-32.92,10.374328498823653,24.373136488506844,0.0,0.75
220,1900800.0,220.0,-153.98103575909758,-77.62812379125847,0.0,-32.92,6.5294633789046825,22.589160676775226,0.0,0.75
230,1987200.0,230.0,-153.24472869967175,-73.39741158974617,0.0,-32.92,7.648889280679744,20.43183496780588,0.0,0.75
240,2073600.0,240.0,-155.13609717848988,-68.73773126606298,0.0,-32.92,6.38385930473408,17.64555658288317,0.0,0.75
250,2160000.0,250.0,-158.81505714017948,-65.71333129733286,0.0,-32.92,9.719419451774954,14.67056703020006,0.0,0.75
260,2246400.0,260.0,-151.3382467163279,-63.79788819287778,0.0,-32.92,11.249301602020138,11.173537077026916,0.0,0.75
270,2332800.0,270.0,-151.35518167762172,-62.29991537352498,0.0,-32.92,9.705997172392221,8.577285103001124,0.0,0.75
280,2419200.0,280.0,-154.0040433489766,-58.87842564298334,0.0,-32.92,13.5616728782858,7.048103668864106,0.0,0.75
290,2505600.0,290.0,-150.17698074916092,-56.30769575180136,0.0,-32.92,12.807335041737275,6.073716222517448,0.0,0.75
300,2592000.0,300.0,-150.8393094817635,-54.51390897964852,0.0,-32.92,13.92697127128377,4.254662177471918,0.0,0.75
310,2678400.0,310.0,-146.44822390305168,-54.745056657582474,0.0,-32.92,12.277076797471823,3.9943077558172027,0.0,0.75
320,2764800.0,320.0,-143.05923714155657,-54.623967330265785,0.0,-32.92,8.369313352650124,4.501157637841545,0.0,0.75
330,2851200.0,330.0,-149.25608186549886,-56.33725534465593,0.0,-32.92,14.870778750359493,7.1840587796735,0.0,0.75
340,2937600.0,340.0,-146.51680605462494,-55.017406875611336,0.0,-32.92,8.042280144999364,6.328206459282704,0.0,0.75
350,3024000.0,350.0,-145.13940686451775,-53.615833197322125,0.0,-32.92,12.543691216985945,4.486596449496025,0.0,0.75
360,3110400.0,360.0,-142.7625316826912,-51.59615808600247,0.0,-32.92,10.221361160405925,3.0005403971767755,0.0,0.75
370,3196800.0,370.0,-144.72489052268008,-51.36220103557465,0.0,-32.92,9.980329999891707,3.3903353030694974,0.0,0.75
380,3283200.0,380.0,-146.42074403337978,-50.96058535093929,0.0,-32.92,5.052300370620522,3.028550275372689,0.0,0.75
390,3369600.0,390.0,-148.74367761470995,-50.86899273712466,0.0,-32.92,8.18878438118615,3.4365164307914875,0.0,0.75
400,3456000.0,400.0,-137.99082645728384,-50.56017707598348,0.0,-32.92,8.967604826244122,3.483531971307791,0.0,0.75
410,3542400.0,410.0,-135.14727239125455,-50.15762591196016,0.0,-32.92,10.03216194530852,2.9614986668488257,0.0,0.75
420,3628800.0,420.0,-144.7592736290886,-50.02940442370097,0.0,-32.92,11.751927986698506,3.0690888508804752,0.0,0.75
430,3715200.0,430.0,-136.85638473804553,-49.63401727802122,0.0,-32.92,10.854096447587182,3.138816102959048,0.0,0.75
440,3801600.0,440.0,-143.19854542394825,-49.35711525296582,0.0,-32.92,14.794917687726324,2.7702631008854546,0.0,0.75
450,3888000.0,450.0,-140.4384616331199,-48.79660840427101,0.0,-32.92,12.228002178512444,3.1786035823336154,0.0,0.75
460,3974400.0,460.0,-139.95934752793062,-48.41872706303762,0.0,-32.92,11.515464611312904,3.672670470329611,0.0,0.75
470,4060800.0,470.0,-135.12772816676707,-48.870856404737616,0.0,-32.92,10.707177705744707,3.1356929225320753,0.0,0.75
480,4147200.0,480.0,-133.81806109168616,-48.33625354602341,0.0,-32.92,12.99141672383667,2.71684001847706,0.0,0.75
490,4233600.0,490.0,-128.75938325710115,-47.809892561491274,0.0,-32.92,9.017019992498913,2.642198106170876,0.0,0.75
500,4320000.0,500.0,-125.9251022077307,-47.28220083882191,0.0,-32.92,10.826931786318855,2.915810592125954,0.0,0.75
510,4406400.0,510.0,-130.8962490289029,-46.301291051780964,0.0,-32.92,10.325030556719696,3.1515909118363092,0.0,0.75
520,4492800.0,520.0,-128.7040052742224,-45.796687821178864,0.0,-32.92,6.623326708547037,3.3901186541468182,0.0,0.75
530,4579200.0,530.0,-133.9488855751037,-45.86421740218179,0.0,-32.92,4.742674920750285,3.738671595627785,0.0,0.75
540,4665600.0,540.0,-129.61385042864796,-45.58203369431317,0.0,-32.92,7.023274375644778,4.3062281817912735,0.0,0.75
550,4752000.0,550.0,-127.13805110427113,-45.09015850671322,0.0,-32.92,8.25356512293799,4.031429548883355,0.0,0.75
560,4838400.0,560.0,-129.04124635751182,-45.05798180874033,0.0,-32.92,10.898065093716657,4.246338100054153,0.0,0.75
570,4924800.0,570.0,-129.22581986067178,-44.99299843377935,0.0,-32.92,6.609543031667641,4.206216075377569,0.0,0.75
580,5011200.0,580.0,-130.0965199878999,-44.41028936405989,0.0,-32.92,11.742661915046778,4.155693028336003,0.0,0.75
590,5097600.0,590.0,-133.6583809946606,-44.145879769883216,0.0,-32.92,8.255432829762409,3.97984446087286,0.0,0.75
600,5184000.0,600.0,-136.3455530498086,-43.83463137843437,0.0,-32.92,8.486005602074806,3.842116305109785,0.0,0.75
610,5270400.0,610.0,-137.2742527631379,-43.799439477403595,0.0,-32.92,13.726744809954283,4.0646230909496435,0.0,0.75
620,5356800.0,620.0,-131.3948537213825,-43.260020860000324,0.0,-32.92,9.762922983619221,4.425364067140319,0.0,0.75
630,5443200.0,630.0,-127.992037194364,-42.85785608452625,0.0,-32.92,9.062297132896385,4.66275192080847,0.0,0.75
640,5529600.0,640.0,-134.91511715361824,-42.27389962026284,0.0,-32.92,8.603010633640196,5.001938058345877,0.0,0.75
650,5616000.0,650.0,-133.66874938999007,-42.11296712356415,0.0,-32.92,13.648672815836006,4.645075867354875,0.0,0.75
660,5702400.0,660.0,-123.47858072314447,-42.178063997349966,0.0,-32.92,11.877140185012427,4.4981965886443485,0.0,0.75
670,5788800.0,670.0,-125.67444003494931,-42.240686628554485,0.0,-32.92,8.20290828024177,5.050570697075017,0.0,0.75
680,5875200.0,680.0,-122.17426005652563,-42.138181681484326,0.0,-32.92,7.598768720894193,4.84998633778025,0.0,0.75
690,5961600.0,690.0,-123.03309508337827,-42.12137584009864,0.0,-32.92,11.145105537643438,4.803272599636445,0.0,0.75
700,6048000.0,700.0,-120.22434413932031,-41.55099805815546,0.0,-32.92,18.709772668891592,5.115259467432238,0.0,0.75
710,6134400.0,710.0,-124.44666963675256,-41.7188144377229,0.0,-32.92,13.187779227750774,5.12657746953654,0.0,0.75
720,6220800.0,720.0,-118.8484228045833,-41.53037903686934,0.0,-32.92,7.861653722712709,5.343141293654984,0.0,0.75
730,6307200.0,730.0,-117.3565149677158,-41.71155125834734,0.0,-32.92,8.792035469023453,5.552719138430936,0.0,0.75
740,6393600.0,740.0,-113.47928977166393,-41.91065030925448,0.0,-32.92,9.997485420226905,5.906305243768963,0.0,0.75
750,6480000.0,750.0,-117.62225716760543,-41.547758356997136,0.0,-32.92,8.38228870237328,6.058639494524177,0.0,0.75
760,6566400.0,760.0,-109.90091585940918,-41.56999418955357,0.0,-32.92,10.830435215754516,6.130568312072372,0.0,0.75
770,6652800.0,770.0,-111.43345803750098,-40.814745909878965,0.0,-32.92,9.56349346061822,5.691728106492517,0.0,0.75
780,6739200.0,780.0,-112.16724997067737,-40.014698825796806,0.0,-32.92,15.865698625952827,5.970518771208345,0.0,0.75
790,6825600.0,790.0,-110.79841418423469,-39.75072458790293,0.0,-32.92,9.931885693283524,6.115969111046284,0.0,0.75
800,6912000.0,800.0,-108.13592698779249,-39.3822460847982,0.0,-32.92,9.76450893094493,5.933037350558219,0.0,0.75
810,6998400.0,810.0,-116.08047388416807,-39.43598507327971,0.0,-32.92,14.651967471049138,6.006900065492589,0.0,0.75
820,7084800.0,820.0,-110.34154444086921,-39.34037842654007,0.0,-32.92,15.168940522962632,6.102474161183116,0.0,0.75
830,7171200.0,830.0,-116.60594745226368,-39.58171773845198,0.0,-32.92,5.490950788887944,6.302905124962617,0.0,0.75
840,7257600.0,840.0,-108.1240411480569,-39.387156565936564,0.0,-32.92,7.666838805207177,6.414325953291471,0.0,0.75
850,7344000.0,850.0,-109.5793415415404,-39.13844099863043,0.0,-32.92,8.118977477547983,6.189637675415602,0.0,0.75
860,7430400.0,860.0,-112.16177183918444,-38.976989816171034,0.0,-32.92,9.180873568290442,6.476759006246088,0.0,0.75
870,7516800.0,870.0,-105.7546424082514,-37.89786627082874,0.0,-32.92,11.183648163859763,6.682015393132651,0.0,0.75
880,7603200.0,880.0,-108.14427265722104,-37.51890402296793,0.0,-32.92,10.269007098417337,6.61894192880096,0.0,0.75
890,7689600.0,890.0,-104.64223766167308,-37.4779681458146,0.0,-32.92,10.163953818590153,6.941487486606866,0.0,0.75
900,7776000.0,900.0,-102.04928131983893,-37.4174030926056,0.0,-32.92,8.826410383073512,7.235989502035742,0.0,0.75
910,7862400.0,910.0,-115.79637613358875,-37.35765426182967,0.0,-32.92,11.484043127637067,6.896990500958147,0.0,0.75
920,7948800.0,920.0,-108.20156456086674,-36.936319534280805,0.0,-32.92,11.408346165674905,6.713190209166752,0.0,0.75
930,8035200.0,930.0,-105.32907599148504,-36.618444948386454,0.0,-32.92,3.65293313959184,6.484373499717275,0.0,0.75
940,8121600.0,940.0,-105.23200503398172,-36.73002990077261,0.0,-32.92,9.485460649459531,6.055542282008925,0.0,0.75
950,8208000.0,950.0,-111.05885804243943,-36.8734060087228,0.0,-32.92,11.080371033019997,6.255609042965331,0.0,0.75
960,8294400.0,960.0,-110.79177118205241,-36.7847913605103,0.0,-32.92,8.817914888199908,6.332888495182756,0.0,0.75
970,8380800.0,970.0,-116.31289982996095,-36.75270498898941,0.0,-32.92,7.97252600465023,6.271598517164131,0.0,0.75
980,8467200.0,980.0,-118.013956189494,-36.49356042142222,0.0,-32.92,12.311523840861545,6.461577962081286,0.0,0.75
990,8553600.0,990.0,-106.03519607136661,-35.99194924427651,0.0,-32.92,9.165379836674004,6.9778532388872305,0.0,0.75


==> figures/damall/undiscounted/data/damlonglong7kg95f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-15.3813772,-15.752265799999998,0.0,-2.81,0.4650887345782644,0.45265679404759435,0.0,0.36
10,86400.0,10.0,-15.532898399999999,-9.235868,0.0,-2.81,0.4542440856234388,0.3212375682679627,0.0,0.36
20,172800.0,20.0,-14.5351098,-5.25273606,0.0,-2.81,0.9050393198904162,0.14768080113205204,0.0,0.36
30,259200.0,30.0,-14.0611075,-4.717705619999999,0.0,-2.81,1.2214709749947994,0.07395671633070038,0.0,0.36
40,345600.0,40.0,-11.8306784,-4.484962400000001,0.0,-2.81,1.2736112628559728,0.10668620575168232,0.0,0.36
50,432000.0,50.0,-11.210918999999999,-4.3920882400000005,0.0,-2.81,0.9922729564696614,0.12698074724345582,0.0,0.36
60,518400.0,60.0,-9.302443479999999,-4.276620200000001,0.0,-2.81,0.8968473395476764,0.13417983949063816,0.0,0.36
70,604800.0,70.0,-8.01864448,-4.17774392,0.0,-2.81,0.9164824529922411,0.0940678377010482,0.0,0.36
80,691200.0,80.0,-8.040113680000001,-4.1369791,0.0,-2.81,0.6988482028722365,0.10259297563584031,0.0,0.36
90,777600.0,90.0,-7.66292936,-3.991566959999999,0.0,-2.81,0.3764527305333313,0.1310761829500357,0.0,0.36
100,864000.0,100.0,-7.119563359999999,-3.91390338,0.0,-2.81,0.5719339209331489,0.16536224112238818,0.0,0.36
110,950400.0,110.0,-6.611071180000001,-3.81287222,0.0,-2.81,0.4924604312221713,0.16238904690439135,0.0,0.36
120,1036800.0,120.0,-6.38421622,-3.7772277,0.0,-2.81,0.19065416855029202,0.14858782239689952,0.0,0.36
130,1123200.0,130.0,-6.08409768,-3.70808904,0.0,-2.81,0.4320696221801714,0.1752745647350701,0.0,0.36
140,1209600.0,140.0,-5.65162438,-3.6064686800000003,0.0,-2.81,0.2936729897633702,0.22198674205176547,0.0,0.36
150,1296000.0,150.0,-5.70232752,-3.49809262,0.0,-2.81,0.322459517680758,0.2687595542567038,0.0,0.36
160,1382400.0,160.0,-5.4385400399999995,-3.41360598,0.0,-2.81,0.29981821826233335,0.2793219902851958,0.0,0.36
170,1468800.0,170.0,-5.135229,-3.3613214200000003,0.0,-2.81,0.2026301360701816,0.297700248088254,0.0,0.36
180,1555200.0,180.0,-5.331014340000001,-3.37353252,0.0,-2.81,0.4405892258850706,0.281868804874375,0.0,0.36
190,1641600.0,190.0,-5.103306519999999,-3.3129312,0.0,-2.81,0.2825523950088477,0.28450535690875783,0.0,0.36
200,1728000.0,200.0,-4.99930432,-3.25732014,0.0,-2.81,0.10306910443188208,0.2723837099373373,0.0,0.36
210,1814400.0,210.0,-4.82810634,-3.2007844,0.0,-2.81,0.1628005547135722,0.2752839942590803,0.0,0.36
220,1900800.0,220.0,-4.8968804200000005,-3.13212672,0.0,-2.81,0.19397541065361518,0.2697060884503781,0.0,0.36
230,1987200.0,230.0,-4.90944244,-3.08076608,0.0,-2.81,0.25357461019412836,0.2184567276172527,0.0,0.36
240,2073600.0,240.0,-4.814642740000001,-3.02146458,0.0,-2.81,0.10281251478935804,0.22085438501866486,0.0,0.36
250,2160000.0,250.0,-4.7798286800000005,-2.9772692400000005,0.0,-2.81,0.17250870027751106,0.17985705437580723,0.0,0.36
260,2246400.0,260.0,-4.58474364,-2.9534080400000002,0.0,-2.81,0.07094553029455995,0.17467127733833057,0.0,0.36
270,2332800.0,270.0,-4.61966252,-2.9453250599999996,0.0,-2.81,0.05855583725687216,0.15016798321743868,0.0,0.36
280,2419200.0,280.0,-4.738467419999999,-2.89730198,0.0,-2.81,0.23353989154386326,0.1339724870514591,0.0,0.36
290,2505600.0,290.0,-4.46223916,-2.8367885,0.0,-2.81,0.20239702324819803,0.16411615364230642,0.0,0.36
300,2592000.0,300.0,-4.64142942,-2.79587374,0.0,-2.81,0.1085501136247001,0.1433169322804042,0.0,0.36
310,2678400.0,310.0,-4.4971397600000005,-2.788018,0.0,-2.81,0.1308753763262283,0.14617194132762473,0.0,0.36
320,2764800.0,320.0,-4.49401688,-2.7724201399999995,0.0,-2.81,0.10858624713350917,0.13835151502924273,0.0,0.36
330,2851200.0,330.0,-4.49928436,-2.7782418000000004,0.0,-2.81,0.1292180266694615,0.16067037654066288,0.0,0.36
340,2937600.0,340.0,-4.422483260000001,-2.75319474,0.0,-2.81,0.132287860297264,0.16162189040935568,0.0,0.36
350,3024000.0,350.0,-4.34073402,-2.7282041599999998,0.0,-2.81,0.10561264202638182,0.15212219957444023,0.0,0.36
360,3110400.0,360.0,-4.376718319999999,-2.7193469,0.0,-2.81,0.09537872723473872,0.14706891300552577,0.0,0.36
370,3196800.0,370.0,-4.2334813,-2.6810113600000003,0.0,-2.81,0.16487270413139646,0.15924808936248083,0.0,0.36
380,3283200.0,380.0,-4.2694372000000005,-2.65588716,0.0,-2.81,0.1206425861678595,0.15635944996649542,0.0,0.36
390,3369600.0,390.0,-4.20392318,-2.6514493999999997,0.0,-2.81,0.1005620793507845,0.157755026502851,0.0,0.36
400,3456000.0,400.0,-4.16319248,-2.6304376400000002,0.0,-2.81,0.12418485283371775,0.17972029766083863,0.0,0.36
410,3542400.0,410.0,-4.2703408199999995,-2.6041842,0.0,-2.81,0.0689155779430398,0.17888704480700052,0.0,0.36
420,3628800.0,420.0,-4.2715578,-2.6135463,0.0,-2.81,0.10290848721342324,0.17454607856319995,0.0,0.36
430,3715200.0,430.0,-4.1592858999999995,-2.59257668,0.0,-2.81,0.1638272854879271,0.18683429177888045,0.0,0.36
440,3801600.0,440.0,-4.15768204,-2.58927674,0.0,-2.81,0.07463841515298325,0.18627315422425392,0.0,0.36
450,3888000.0,450.0,-4.11002808,-2.5685659000000003,0.0,-2.81,0.08450281161268779,0.21226454052754926,0.0,0.36
460,3974400.0,460.0,-4.1215241,-2.53923188,0.0,-2.81,0.12126691677840118,0.23147168991047562,0.0,0.36
470,4060800.0,470.0,-4.18469376,-2.5223142800000007,0.0,-2.81,0.07315509394635125,0.21509385074183543,0.0,0.36
480,4147200.0,480.0,-4.0086804,-2.5009214999999996,0.0,-2.81,0.19974048546674975,0.2140324507813899,0.0,0.36
490,4233600.0,490.0,-3.97278694,-2.473347,0.0,-2.81,0.08601991125546997,0.2175859391929687,0.0,0.36
500,4320000.0,500.0,-3.90134554,-2.45110172,0.0,-2.81,0.1253379898066522,0.22399497162934534,0.0,0.36
510,4406400.0,510.0,-3.86984832,-2.4126375799999997,0.0,-2.81,0.13147063177730714,0.24798649284156427,0.0,0.36
520,4492800.0,520.0,-3.9691632599999997,-2.3845118000000003,0.0,-2.81,0.1735201468705227,0.24646064908787152,0.0,0.36
530,4579200.0,530.0,-3.98718812,-2.36830902,0.0,-2.81,0.11525660949423645,0.2552720190426046,0.0,0.36
540,4665600.0,540.0,-3.86123562,-2.3693498600000003,0.0,-2.81,0.07008895852669478,0.2709406618928192,0.0,0.36
550,4752000.0,550.0,-3.8848099000000005,-2.3163862,0.0,-2.81,0.12706094578195962,0.2820300827127518,0.0,0.36
560,4838400.0,560.0,-3.81851032,-2.31605882,0.0,-2.81,0.09345224565187495,0.2961776736586254,0.0,0.36
570,4924800.0,570.0,-3.85542484,-2.29485722,0.0,-2.81,0.10962306649848384,0.2927326267485903,0.0,0.36
580,5011200.0,580.0,-3.95081742,-2.27747886,0.0,-2.81,0.20764980276345155,0.28109752678743416,0.0,0.36
590,5097600.0,590.0,-3.7999867800000002,-2.27755676,0.0,-2.81,0.10568623028929754,0.28970683342190245,0.0,0.36
600,5184000.0,600.0,-3.9289120999999994,-2.2603646,0.0,-2.81,0.1230405161068942,0.2935488225837225,0.0,0.36
610,5270400.0,610.0,-3.82091828,-2.2491401,0.0,-2.81,0.07266503335855078,0.29404837093971714,0.0,0.36
620,5356800.0,620.0,-3.8455256399999995,-2.2221971000000003,0.0,-2.81,0.03911576901497979,0.31686764984099985,0.0,0.36
630,5443200.0,630.0,-3.8232005399999998,-2.19883118,0.0,-2.81,0.10812204854772559,0.32856477607985846,0.0,0.36
640,5529600.0,640.0,-3.77301888,-2.16988178,0.0,-2.81,0.054894885087536045,0.3328631692448922,0.0,0.36
650,5616000.0,650.0,-3.8247010999999995,-2.15998816,0.0,-2.81,0.08866743996918207,0.3304680506966926,0.0,0.36
660,5702400.0,660.0,-3.6643997400000003,-2.1464559000000003,0.0,-2.81,0.05387391044439818,0.32809094218509,0.0,0.36
670,5788800.0,670.0,-3.64086396,-2.1301627200000004,0.0,-2.81,0.06367955342269327,0.33435504426790263,0.0,0.36
680,5875200.0,680.0,-3.6750296,-2.11838234,0.0,-2.81,0.03361372188625516,0.3400366316168191,0.0,0.36
690,5961600.0,690.0,-3.5646696400000004,-2.1316521,0.0,-2.81,0.08604962652848908,0.34252033308727486,0.0,0.36
700,6048000.0,700.0,-3.64776158,-2.1108780200000004,0.0,-2.81,0.14292042697728435,0.3448742528459025,0.0,0.36
710,6134400.0,710.0,-3.615057,-2.09079964,0.0,-2.81,0.07218972408428628,0.35121397629690726,0.0,0.36
720,6220800.0,720.0,-3.6048990599999997,-2.07088084,0.0,-2.81,0.08682531690728156,0.35440719416065064,0.0,0.36
730,6307200.0,730.0,-3.51813936,-2.06654392,0.0,-2.81,0.05351316296379687,0.3560443733810074,0.0,0.36
740,6393600.0,740.0,-3.49632582,-2.04837194,0.0,-2.81,0.08439390157195809,0.36804974510296906,0.0,0.36
750,6480000.0,750.0,-3.47684768,-2.04218136,0.0,-2.81,0.060925723546297404,0.3694842725666303,0.0,0.36
760,6566400.0,760.0,-3.5593392199999996,-2.03890042,0.0,-2.81,0.1721130595417622,0.3861587958939419,0.0,0.36
770,6652800.0,770.0,-3.5545843999999995,-2.01561394,0.0,-2.81,0.19071625414010548,0.37453414312174577,0.0,0.36
780,6739200.0,780.0,-3.5613247800000005,-1.9835114999999999,0.0,-2.81,0.17574289510929395,0.3748047765234462,0.0,0.36
790,6825600.0,790.0,-3.4775161,-1.9652890199999997,0.0,-2.81,0.14883208241236645,0.3845387130851412,0.0,0.36
800,6912000.0,800.0,-3.4779376399999995,-1.9425317200000003,0.0,-2.81,0.13058850353883003,0.3992531734673426,0.0,0.36
810,6998400.0,810.0,-3.49310692,-1.9413889999999998,0.0,-2.81,0.16165544004475974,0.40605859080524537,0.0,0.36
820,7084800.0,820.0,-3.4760736800000003,-1.9265095799999998,0.0,-2.81,0.19650573923687206,0.40969206986484286,0.0,0.36
830,7171200.0,830.0,-3.50847114,-1.91734798,0.0,-2.81,0.1274258251362663,0.4154883739112542,0.0,0.36
840,7257600.0,840.0,-3.43871076,-1.9248057000000003,0.0,-2.81,0.15959468337015237,0.40346047576769106,0.0,0.36
850,7344000.0,850.0,-3.45307934,-1.9134229599999997,0.0,-2.81,0.1747404059537124,0.40693339087300473,0.0,0.36
860,7430400.0,860.0,-3.4423366800000004,-1.88889788,0.0,-2.81,0.17320589446737267,0.41272559479304344,0.0,0.36
870,7516800.0,870.0,-3.3737720600000003,-1.8702491599999997,0.0,-2.81,0.12593676267305035,0.4221971573061973,0.0,0.36
880,7603200.0,880.0,-3.4910525999999997,-1.85817508,0.0,-2.81,0.26106193098846847,0.4178340528905981,0.0,0.36
890,7689600.0,890.0,-3.38474284,-1.85951104,0.0,-2.81,0.11110284491453362,0.4374230051279434,0.0,0.36
900,7776000.0,900.0,-3.45340544,-1.8363582600000001,0.0,-2.81,0.17043229888487002,0.4350039041785581,0.0,0.36
910,7862400.0,910.0,-3.42224298,-1.8207705,0.0,-2.81,0.16342834491028657,0.4261933485432263,0.0,0.36
920,7948800.0,920.0,-3.3489639600000003,-1.81455436,0.0,-2.81,0.08554507487831872,0.4394746021567248,0.0,0.36
930,8035200.0,930.0,-3.29850098,-1.8109997,0.0,-2.81,0.0690553755170952,0.43558971658100537,0.0,0.36
940,8121600.0,940.0,-3.41136494,-1.8092954200000002,0.0,-2.81,0.0807318876383591,0.43189406796476126,0.0,0.36
950,8208000.0,950.0,-3.43415318,-1.81070588,0.0,-2.81,0.06844475450826495,0.4307544537388886,0.0,0.36
960,8294400.0,960.0,-3.2681343800000002,-1.8075754,0.0,-2.81,0.0954916472782002,0.4403332321131123,0.0,0.36
970,8380800.0,970.0,-3.40710116,-1.8035730199999995,0.0,-2.81,0.15545247310218324,0.4482070780095498,0.0,0.36
980,8467200.0,980.0,-3.33170918,-1.7819761,0.0,-2.81,0.09853650161055881,0.44838434018280876,0.0,0.36
990,8553600.0,990.0,-3.29592458,-1.7817582399999998,0.0,-2.81,0.08058359607851695,0.4489053495227688,0.0,0.36


==> figures/damall/undiscounted/data/damlonglong7kg995f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-192.569873645904,0.0,-32.92,1.4486581383139958,2.3056278175270037,0.0,0.75
10,86400.0,10.0,-195.30465024359987,-190.7860782742838,0.0,-32.92,4.903098816457187,3.5858639975129982,0.0,0.75
20,172800.0,20.0,-188.83384158126356,-182.6707846006906,0.0,-32.92,3.4520377663514332,4.329699311229446,0.0,0.75
30,259200.0,30.0,-185.13684929582593,-169.4189712281293,0.0,-32.92,4.933656232663439,7.9932391764575845,0.0,0.75
40,345600.0,40.0,-181.41314316220564,-163.79466945041514,0.0,-32.92,4.488297556555933,8.72851802195326,0.0,0.75
50,432000.0,50.0,-173.82032791377583,-149.02760507232762,0.0,-32.92,11.742090462579446,9.920312710289837,0.0,0.75
60,518400.0,60.0,-163.00776053956088,-135.10654245434017,0.0,-32.92,12.510528426789012,11.628365598108912,0.0,0.75
70,604800.0,70.0,-160.3996105259161,-125.98369553690259,0.0,-32.92,10.110563222518886,12.827235934406758,0.0,0.75
80,691200.0,80.0,-158.6473264233424,-116.35519534076825,0.0,-32.92,13.948593232393657,12.171841486820352,0.0,0.75
90,777600.0,90.0,-159.54196694582146,-105.937674282278,0.0,-32.92,14.290547104661124,14.54903711080413,0.0,0.75
100,864000.0,100.0,-155.25170083854374,-100.46334592771503,0.0,-32.92,8.429652467079812,15.43145327749079,0.0,0.75
110,950400.0,110.0,-152.84961860116132,-94.36572306617698,0.0,-32.92,10.96773295451369,12.117576006173948,0.0,0.75
120,1036800.0,120.0,-156.58692187667887,-88.8230228124833,0.0,-32.92,13.093162651168049,11.360893680702622,0.0,0.75
130,1123200.0,130.0,-149.90907128815957,-81.5942278380259,0.0,-32.92,12.355069314795166,7.7324612573288585,0.0,0.75
140,1209600.0,140.0,-148.88617374466452,-76.56052459208335,0.0,-32.92,11.964896047214072,5.730662146984355,0.0,0.75
150,1296000.0,150.0,-145.4410382172347,-73.72329143239666,0.0,-32.92,11.137143539740313,4.18135786824092,0.0,0.75
160,1382400.0,160.0,-147.74477287826912,-70.56731579588899,0.0,-32.92,14.724888661388642,4.396509793515493,0.0,0.75
170,1468800.0,170.0,-145.42654044732996,-68.09555691694,0.0,-32.92,15.745793182744539,3.1742471142018593,0.0,0.75
180,1555200.0,180.0,-142.72508395340463,-66.75903785176571,0.0,-32.92,15.150125235627137,3.486288620335175,0.0,0.75
190,1641600.0,190.0,-139.21796026450167,-64.43291655590767,0.0,-32.92,15.161463886335138,2.6134394419850002,0.0,0.75
200,1728000.0,200.0,-135.77408139754746,-64.60431649483789,0.0,-32.92,14.262677580098488,3.2158722879476085,0.0,0.75
210,1814400.0,210.0,-124.89982249813616,-63.04629052337348,0.0,-32.92,11.726498802732351,3.1154779550890277,0.0,0.75
220,1900800.0,220.0,-127.44213118533203,-62.99929623889341,0.0,-32.92,13.750583608697106,2.904697751746632,0.0,0.75
230,1987200.0,230.0,-126.81819871306648,-62.571606712361074,0.0,-32.92,16.8103903219895,2.157923090828569,0.0,0.75
240,2073600.0,240.0,-121.97652169396217,-60.863290398170044,0.0,-32.92,16.859572607608314,2.1770836627181986,0.0,0.75
250,2160000.0,250.0,-120.74846356270602,-60.19529692572544,0.0,-32.92,17.85920783180245,1.4956811760129056,0.0,0.75
260,2246400.0,260.0,-116.14146971024074,-60.00462308106678,0.0,-32.92,23.744596207146245,2.4425453307322322,0.0,0.75
270,2332800.0,270.0,-112.55897493055286,-59.78360781447022,0.0,-32.92,23.041333049345514,2.185517624401217,0.0,0.75
280,2419200.0,280.0,-109.60316785653553,-59.33845650435442,0.0,-32.92,19.968538545860998,1.4793958915805154,0.0,0.75
290,2505600.0,290.0,-103.58136251749545,-59.212007714667074,0.0,-32.92,20.63590168670858,1.4942738869342886,0.0,0.75
300,2592000.0,300.0,-101.39662780918175,-58.167265124598394,0.0,-32.92,19.38230245467397,1.9144187603158913,0.0,0.75
310,2678400.0,310.0,-95.09694922478852,-57.68372841992709,0.0,-32.92,18.226330619528007,1.9946561122374333,0.0,0.75
320,2764800.0,320.0,-92.82956223867953,-58.085790900583376,0.0,-32.92,18.468471374495557,2.2741134412421706,0.0,0.75
330,2851200.0,330.0,-95.64389869304259,-57.80994344355524,0.0,-32.92,18.65327137259181,1.941090883539499,0.0,0.75
340,2937600.0,340.0,-89.35221357268395,-57.15152382472047,0.0,-32.92,15.996759739227823,1.9447829531117515,0.0,0.75
350,3024000.0,350.0,-88.32035599541155,-56.75927666928571,0.0,-32.92,15.184629045504051,1.6578805512628407,0.0,0.75
360,3110400.0,360.0,-84.53748499918646,-56.364977364400396,0.0,-32.92,13.824976962651759,2.0929291133464183,0.0,0.75
370,3196800.0,370.0,-81.14617960527177,-56.541852346619144,0.0,-32.92,15.813181890925312,2.0527254910544985,0.0,0.75
380,3283200.0,380.0,-78.06676440723393,-56.17510713128938,0.0,-32.92,11.751624318417925,1.9314232398911448,0.0,0.75
390,3369600.0,390.0,-75.43365239666608,-56.17038885965534,0.0,-32.92,9.979678107761048,1.8301368033368917,0.0,0.75
400,3456000.0,400.0,-76.10343988220257,-56.53013665852577,0.0,-32.92,9.63777358905334,1.7785197343783508,0.0,0.75
410,3542400.0,410.0,-73.84329418341265,-56.52351309127151,0.0,-32.92,9.162856525712082,2.7336313723724457,0.0,0.75
420,3628800.0,420.0,-74.39198380650056,-56.043385896231506,0.0,-32.92,6.004255582922161,2.4181815399247193,0.0,0.75
430,3715200.0,430.0,-70.27466268265573,-55.176742159963716,0.0,-32.92,5.524136057768416,2.1080093981954153,0.0,0.75
440,3801600.0,440.0,-72.20377082285862,-55.27615088539976,0.0,-32.92,9.65988539364785,1.7221249579609372,0.0,0.75
450,3888000.0,450.0,-71.92765070146,-55.269170766899755,0.0,-32.92,7.778316845998521,1.9117614415338888,0.0,0.75
460,3974400.0,460.0,-67.96485152318355,-54.53610696342859,0.0,-32.92,6.736794923587355,1.961676021044725,0.0,0.75
470,4060800.0,470.0,-66.56366497389615,-54.65121498639771,0.0,-32.92,6.134988923931431,1.293761687212076,0.0,0.75
480,4147200.0,480.0,-65.80556831502342,-54.5390967473061,0.0,-32.92,6.076373283940672,1.5638312096133504,0.0,0.75
490,4233600.0,490.0,-64.71633872777467,-54.46948872898603,0.0,-32.92,3.8924309006292757,1.4955279170672222,0.0,0.75
500,4320000.0,500.0,-63.84966591381483,-54.078740010443695,0.0,-32.92,3.8524322332464593,1.461005978670754,0.0,0.75
510,4406400.0,510.0,-62.58564465207927,-53.55565288755396,0.0,-32.92,5.297403146406482,1.0283672572435376,0.0,0.75
520,4492800.0,520.0,-62.70611887292311,-53.84371051818491,0.0,-32.92,3.678697339228457,1.74608286461818,0.0,0.75
530,4579200.0,530.0,-63.189962808850645,-53.62023784303657,0.0,-32.92,2.8882374282172187,1.677595027638915,0.0,0.75
540,4665600.0,540.0,-62.93842341889679,-53.314666907487016,0.0,-32.92,3.677732533359316,1.5678045323539394,0.0,0.75
550,4752000.0,550.0,-60.868819944780775,-53.04376507055955,0.0,-32.92,3.8985968494777423,1.7632327928945148,0.0,0.75
560,4838400.0,560.0,-61.98293079469308,-53.00964268573572,0.0,-32.92,4.365461711628256,1.225406069849729,0.0,0.75
570,4924800.0,570.0,-60.88115514087848,-52.933162659193556,0.0,-32.92,3.712248843501403,1.1554920371187087,0.0,0.75
580,5011200.0,580.0,-60.02510246770438,-52.522885445174644,0.0,-32.92,2.4976634199375227,1.1310529591174825,0.0,0.75
590,5097600.0,590.0,-58.80301790655481,-52.61889803128186,0.0,-32.92,4.114606713997142,1.408443197373572,0.0,0.75
600,5184000.0,600.0,-59.19585977435311,-52.75431776276146,0.0,-32.92,4.085660354021004,1.0719603018130817,0.0,0.75
610,5270400.0,610.0,-59.20242926552125,-52.32447753605091,0.0,-32.92,3.588408036476025,1.4593653966991016,0.0,0.75
620,5356800.0,620.0,-57.87375042171891,-52.379804002890424,0.0,-32.92,3.5813645264800837,1.0685240354818728,0.0,0.75
630,5443200.0,630.0,-59.95957164984175,-52.49558498951924,0.0,-32.92,4.677565057663283,0.843349794437703,0.0,0.75
640,5529600.0,640.0,-58.317959374622816,-52.308601184961006,0.0,-32.92,3.6110400862271623,0.8821037134228411,0.0,0.75
650,5616000.0,650.0,-58.83170064773814,-52.0968830572585,0.0,-32.92,3.5313768735705726,0.9402118948232446,0.0,0.75
660,5702400.0,660.0,-57.30248513113554,-51.632262178706334,0.0,-32.92,3.3695536926583936,0.6905704330186705,0.0,0.75
670,5788800.0,670.0,-57.4189780018224,-51.681821531464436,0.0,-32.92,2.924870191291417,0.9701308768262747,0.0,0.75
680,5875200.0,680.0,-57.07767653422263,-51.452805135835874,0.0,-32.92,3.9057658179740926,0.9210026863017552,0.0,0.75
690,5961600.0,690.0,-55.235378577348946,-51.564266224305584,0.0,-32.92,1.6099969352343662,1.236982873292228,0.0,0.75
700,6048000.0,700.0,-55.33492790057237,-51.39790084292622,0.0,-32.92,2.1259260400394955,0.8960011995661475,0.0,0.75
710,6134400.0,710.0,-55.468261744672816,-51.80694393205117,0.0,-32.92,2.4984419503602626,0.8085200695343379,0.0,0.75
720,6220800.0,720.0,-55.05365207016197,-51.902324243784484,0.0,-32.92,2.554064690899222,0.7694961762405218,0.0,0.75
730,6307200.0,730.0,-55.034370106556196,-51.56821679177352,0.0,-32.92,2.0429414965414567,0.5149101985611944,0.0,0.75
740,6393600.0,740.0,-54.96268966551946,-51.32321068233047,0.0,-32.92,2.04347148764325,0.5091836229796426,0.0,0.75
750,6480000.0,750.0,-55.522569691666604,-50.93378957596556,0.0,-32.92,2.948219994677745,0.813571498055775,0.0,0.75
760,6566400.0,760.0,-54.52744002901203,-50.86038909249074,0.0,-32.92,1.653150105779532,0.6908760268031273,0.0,0.75
770,6652800.0,770.0,-54.99691908286009,-50.72677039181381,0.0,-32.92,1.444425680302242,0.5841634912847502,0.0,0.75
780,6739200.0,780.0,-54.93837124066589,-50.23612487050665,0.0,-32.92,1.5575911984554645,0.36575411415856635,0.0,0.75
790,6825600.0,790.0,-55.2200839645928,-50.625426157745736,0.0,-32.92,2.028545920607427,0.23288378638684631,0.0,0.75
800,6912000.0,800.0,-55.13965597335569,-50.44200134396166,0.0,-32.92,2.290504187782401,0.4295002207255784,0.0,0.75
810,6998400.0,810.0,-53.82739500260409,-50.41358616611335,0.0,-32.92,2.5737627934117318,0.6048234988058365,0.0,0.75
820,7084800.0,820.0,-54.6248490519299,-50.31130798646048,0.0,-32.92,2.3235823520323384,1.023566209741305,0.0,0.75
830,7171200.0,830.0,-54.76863786582925,-49.934154056062134,0.0,-32.92,2.452722235121263,1.0490668340990597,0.0,0.75
840,7257600.0,840.0,-54.567796084859594,-50.00040980084064,0.0,-32.92,2.4886578390172054,1.0290344012328734,0.0,0.75
850,7344000.0,850.0,-53.95904915170138,-49.4312388338917,0.0,-32.92,2.346406584496471,1.3825005550931686,0.0,0.75
860,7430400.0,860.0,-54.213135766018674,-49.62904354050987,0.0,-32.92,2.3743721620592595,0.6585100568412233,0.0,0.75
870,7516800.0,870.0,-54.0167795648365,-49.35463548000069,0.0,-32.92,2.7138110995819877,0.7828184241043309,0.0,0.75
880,7603200.0,880.0,-53.813327141544434,-49.25691826939335,0.0,-32.92,1.9225392118315532,0.7988119960732503,0.0,0.75
890,7689600.0,890.0,-53.93948017261157,-49.04076024826185,0.0,-32.92,1.9759300596696723,1.335795503629468,0.0,0.75
900,7776000.0,900.0,-53.86084144762849,-49.178702680347115,0.0,-32.92,1.926845528651551,1.2644175971939815,0.0,0.75
910,7862400.0,910.0,-53.02526201286861,-48.539024882146535,0.0,-32.92,2.028286754401501,1.8567216528107047,0.0,0.75
920,7948800.0,920.0,-53.30430820476495,-48.914773403474626,0.0,-32.92,1.795832574563855,1.5659562384505568,0.0,0.75
930,8035200.0,930.0,-53.431273396750086,-48.2008196338659,0.0,-32.92,1.677034543783721,2.048334292521929,0.0,0.75
940,8121600.0,940.0,-52.63687331586552,-48.199637972902146,0.0,-32.92,1.713064372017792,2.3527603383596665,0.0,0.75
950,8208000.0,950.0,-52.07965100658872,-47.84177972286443,0.0,-32.92,1.2660822742453075,2.1830968943126545,0.0,0.75
960,8294400.0,960.0,-52.16321391209293,-47.234684196189946,0.0,-32.92,1.300643437474043,2.717566120975504,0.0,0.75
970,8380800.0,970.0,-52.83075853814906,-47.64866944408478,0.0,-32.92,1.6937399893081078,2.2881638552334325,0.0,0.75
980,8467200.0,980.0,-52.1210556902234,-48.09875649789355,0.0,-32.92,0.9177252715959385,1.8923755366041073,0.0,0.75
990,8553600.0,990.0,-51.933596023309214,-47.350849199387824,0.0,-32.92,1.5510295377435432,2.3632129369151817,0.0,0.75


==> figures/damall/undiscounted/data/damlonglong7kg995f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-116.84204079999999,-116.85906680000001,0.0,-23.48,0.5412813859152305,0.8325967841508276,0.0,0.66
10,86400.0,10.0,-119.474454,-115.5203796,0.0,-23.48,2.231277408898207,2.2487004717044847,0.0,0.66
20,172800.0,20.0,-115.13995919999999,-110.040628,0.0,-23.48,1.558344693030548,2.2996428195127807,0.0,0.66
30,259200.0,30.0,-113.270535,-102.0578972,0.0,-23.48,3.150986126331294,4.248977787654841,0.0,0.66
40,345600.0,40.0,-110.8966688,-98.2747208,0.0,-23.48,2.4005882732495873,5.2087545804082485,0.0,0.66
50,432000.0,50.0,-106.84068299999998,-88.555778,0.0,-23.48,6.681859899011864,5.154116928533208,0.0,0.66
60,518400.0,60.0,-99.78819200000001,-79.7944158,0.0,-23.48,7.003675137319713,6.116173272422239,0.0,0.66
70,604800.0,70.0,-97.65607899999999,-74.46839800000001,0.0,-23.48,5.3493581120866684,6.6209912818151455,0.0,0.66
80,691200.0,80.0,-97.492998,-69.124267,0.0,-23.48,7.660924962657973,6.428322600379954,0.0,0.66
90,777600.0,90.0,-97.013158,-63.224184000000015,0.0,-23.48,8.305707421261078,7.786652730988247,0.0,0.66
100,864000.0,100.0,-95.2647582,-60.1897552,0.0,-23.48,5.069136232898797,8.146543817518532,0.0,0.66
110,950400.0,110.0,-93.188156,-56.23343200000001,0.0,-23.48,6.6000336588550725,6.316284952249353,0.0,0.66
120,1036800.0,120.0,-95.09780099999999,-52.9302072,0.0,-23.48,8.121367639397976,5.753925981946094,0.0,0.66
130,1123200.0,130.0,-91.334552,-48.8056454,0.0,-23.48,7.40570037586398,4.177386041411796,0.0,0.66
140,1209600.0,140.0,-90.2437282,-46.134508800000006,0.0,-23.48,7.069092539148343,3.0921040176615375,0.0,0.66
150,1296000.0,150.0,-88.5900408,-44.559012,0.0,-23.48,7.420403212169995,2.3713309671771463,0.0,0.66
160,1382400.0,160.0,-90.36348319999999,-42.7403362,0.0,-23.48,8.692717880471315,2.5484136347027055,0.0,0.66
170,1468800.0,170.0,-88.72695200000001,-41.1685912,0.0,-23.48,9.180359810807635,1.8717829976431903,0.0,0.66
180,1555200.0,180.0,-87.228117,-40.4325782,0.0,-23.48,8.895584207992684,2.0822015508241676,0.0,0.66
190,1641600.0,190.0,-84.5355248,-38.987136,0.0,-23.48,8.783934023017725,1.6094836047014023,0.0,0.66
200,1728000.0,200.0,-83.016692,-39.1403614,0.0,-23.48,7.70925679225841,1.9727866039028605,0.0,0.66
210,1814400.0,210.0,-76.126906,-38.2630112,0.0,-23.48,6.153974446607727,1.9340649089067312,0.0,0.66
220,1900800.0,220.0,-77.98682879999998,-38.0133734,0.0,-23.48,6.864414231948885,1.7252887711586835,0.0,0.66
230,1987200.0,230.0,-77.40928019999998,-37.752955400000005,0.0,-23.48,8.554311469781625,1.2539049619294835,0.0,0.66
240,2073600.0,240.0,-74.749673,-36.755698599999995,0.0,-23.48,8.726456049669018,1.2933786084357395,0.0,0.66
250,2160000.0,250.0,-73.72045539999999,-36.4272634,0.0,-23.48,9.733085688182838,0.8744974420321772,0.0,0.66
260,2246400.0,260.0,-70.4944212,-36.332999799999996,0.0,-23.48,12.768588718611104,1.4809845513940323,0.0,0.66
270,2332800.0,270.0,-68.4758244,-36.1408098,0.0,-23.48,12.854423093216704,1.3143219211477413,0.0,0.66
280,2419200.0,280.0,-67.0082294,-35.9612446,0.0,-23.48,10.934074186078705,0.9290811211866212,0.0,0.66
290,2505600.0,290.0,-63.4004186,-35.890007,0.0,-23.48,11.91655630403466,0.9386293216067272,0.0,0.66
300,2592000.0,300.0,-62.06594700000001,-35.2946084,0.0,-23.48,11.169312248207799,1.1559088826395478,0.0,0.66
310,2678400.0,310.0,-58.38233699999999,-34.9384202,0.0,-23.48,10.623677748648284,1.1862154676091117,0.0,0.66
320,2764800.0,320.0,-56.66035359999999,-35.215573400000004,0.0,-23.48,10.058157187129018,1.3509397561294287,0.0,0.66
330,2851200.0,330.0,-58.5268444,-35.126579199999995,0.0,-23.48,11.129769924941742,1.2048397343355062,0.0,0.66
340,2937600.0,340.0,-54.380044,-34.7130024,0.0,-23.48,9.511651435982811,1.2233791779790004,0.0,0.66
350,3024000.0,350.0,-54.486961799999996,-34.4826846,0.0,-23.48,9.447794275591312,1.0022746676070065,0.0,0.66
360,3110400.0,360.0,-51.536249399999996,-34.2243816,0.0,-23.48,8.511252864232722,1.28804736845894,0.0,0.66
370,3196800.0,370.0,-49.7027574,-34.24806159999999,0.0,-23.48,9.97827521388771,1.2767107692051451,0.0,0.66
380,3283200.0,380.0,-47.391335,-34.1635816,0.0,-23.48,7.2743409079091705,1.2525069047066895,0.0,0.66
390,3369600.0,390.0,-45.462394599999996,-34.043890999999995,0.0,-23.48,6.2044927658235824,1.103770617722062,0.0,0.66
400,3456000.0,400.0,-46.6037102,-34.3543424,0.0,-23.48,6.342571114733122,1.1085237498035685,0.0,0.66
410,3542400.0,410.0,-45.135694,-34.294009800000005,0.0,-23.48,5.637177387230935,1.6400634167422625,0.0,0.66
420,3628800.0,420.0,-45.1956908,-34.0174766,0.0,-23.48,3.8962737892664325,1.464606915008696,0.0,0.66
430,3715200.0,430.0,-42.9398678,-33.503351200000004,0.0,-23.48,3.4825940102347137,1.2500615583396053,0.0,0.66
440,3801600.0,440.0,-43.5153964,-33.5201528,0.0,-23.48,5.762656820991205,0.9908060779025318,0.0,0.66
450,3888000.0,450.0,-43.6456044,-33.5576922,0.0,-23.48,4.783546754302434,1.2018867641560698,0.0,0.66
460,3974400.0,460.0,-41.4309458,-33.1167088,0.0,-23.48,4.16883553313348,1.2078140177414063,0.0,0.66
470,4060800.0,470.0,-40.421997999999995,-33.1379936,0.0,-23.48,3.578449197304576,0.7340927309831686,0.0,0.66
480,4147200.0,480.0,-39.8864552,-33.10309,0.0,-23.48,3.8569837793222552,0.96433268978146,0.0,0.66
490,4233600.0,490.0,-39.302837,-32.9921156,0.0,-23.48,2.531237851748517,0.9182212353907683,0.0,0.66
500,4320000.0,500.0,-38.749993599999996,-32.9107894,0.0,-23.48,2.361620912725179,0.8787208524414029,0.0,0.66
510,4406400.0,510.0,-38.0420922,-32.409177,0.0,-23.48,3.1288493325613147,0.5667960390277245,0.0,0.66
520,4492800.0,520.0,-38.346555800000004,-32.6958322,0.0,-23.48,2.1609479816118236,1.0288091836072546,0.0,0.66
530,4579200.0,530.0,-38.31408020000001,-32.5798042,0.0,-23.48,1.863358590136469,1.0420711866881187,0.0,0.66
540,4665600.0,540.0,-38.3793364,-32.334643400000004,0.0,-23.48,2.136821913706755,0.9226282634347562,0.0,0.66
550,4752000.0,550.0,-37.100041999999995,-32.2492848,0.0,-23.48,2.321894632960706,1.0620589871877966,0.0,0.66
560,4838400.0,560.0,-37.783966,-32.146319,0.0,-23.48,2.4801735390051594,0.6533239471343607,0.0,0.66
570,4924800.0,570.0,-36.9398206,-32.087108,0.0,-23.48,2.1966925178573584,0.6347993498643701,0.0,0.66
580,5011200.0,580.0,-36.592798599999995,-31.840685999999998,0.0,-23.48,1.6610357086690142,0.5954755556359511,0.0,0.66
590,5097600.0,590.0,-36.0046044,-31.917958799999997,0.0,-23.48,2.3955614991067766,0.7594745829638652,0.0,0.66
600,5184000.0,600.0,-36.1452014,-31.942766800000005,0.0,-23.48,2.579860330711762,0.611993051278775,0.0,0.66
610,5270400.0,610.0,-36.06139040000001,-31.695159999999998,0.0,-23.48,2.2145454192180525,0.8463827121754937,0.0,0.66
620,5356800.0,620.0,-35.296703599999994,-31.7878148,0.0,-23.48,2.1978247693616604,0.6153752815567131,0.0,0.66
630,5443200.0,630.0,-36.2728408,-31.7918384,0.0,-23.48,2.9147650031617203,0.45979071573346464,0.0,0.66
640,5529600.0,640.0,-35.4579458,-31.832159,0.0,-23.48,2.2331421111106007,0.5079877470494946,0.0,0.66
650,5616000.0,650.0,-35.7199974,-31.617041400000005,0.0,-23.48,2.225098878347978,0.5632637627293974,0.0,0.66
660,5702400.0,660.0,-34.8596324,-31.324016,0.0,-23.48,1.9318841246035245,0.3873910917294805,0.0,0.66
670,5788800.0,670.0,-34.8075252,-31.358538999999997,0.0,-23.48,1.5413502619646,0.5231173430057123,0.0,0.66
680,5875200.0,680.0,-34.596985200000006,-31.2366624,0.0,-23.48,2.355672972843907,0.5062159682606,0.0,0.66
690,5961600.0,690.0,-33.5104824,-31.3031884,0.0,-23.48,1.0386349121215201,0.7883659328541134,0.0,0.66
700,6048000.0,700.0,-33.6962842,-31.1567942,0.0,-23.48,1.3696587826856703,0.5695683932465078,0.0,0.66
710,6134400.0,710.0,-33.7843974,-31.528367600000003,0.0,-23.48,1.5771609424334763,0.5097415524025012,0.0,0.66
720,6220800.0,720.0,-33.5222538,-31.5485356,0.0,-23.48,1.5503024644980457,0.4708865331932775,0.0,0.66
730,6307200.0,730.0,-33.369316600000005,-31.3681868,0.0,-23.48,1.321483581773415,0.32937872078161273,0.0,0.66
740,6393600.0,740.0,-33.2630064,-31.148236599999997,0.0,-23.48,1.3178065495371385,0.2698197479687701,0.0,0.66
750,6480000.0,750.0,-33.5887696,-30.8926332,0.0,-23.48,1.856474058058974,0.4835299940342442,0.0,0.66
760,6566400.0,760.0,-33.1924552,-30.930874,0.0,-23.48,1.0606939752892421,0.4563390251758502,0.0,0.66
770,6652800.0,770.0,-33.4104342,-30.757442000000005,0.0,-23.48,0.964135588512858,0.35185711486039956,0.0,0.66
780,6739200.0,780.0,-33.483365400000004,-30.485670199999998,0.0,-23.48,0.982465827426798,0.23930189714296707,0.0,0.66
790,6825600.0,790.0,-33.491976199999996,-30.800340000000006,0.0,-23.48,1.2677668749300586,0.13826915179517424,0.0,0.66
800,6912000.0,800.0,-33.631433,-30.607998399999996,0.0,-23.48,1.4032059061136943,0.3092441079960079,0.0,0.66
810,6998400.0,810.0,-32.850699000000006,-30.667335199999997,0.0,-23.48,1.703352833037696,0.38432896444688586,0.0,0.66
820,7084800.0,820.0,-33.3276476,-30.549891600000002,0.0,-23.48,1.3987483035414714,0.6722012816475079,0.0,0.66
830,7171200.0,830.0,-33.42294819999999,-30.311053800000003,0.0,-23.48,1.6168263405316765,0.6118107952724676,0.0,0.66
840,7257600.0,840.0,-33.1938966,-30.4637564,0.0,-23.48,1.5107071758685067,0.491858718292704,0.0,0.66
850,7344000.0,850.0,-32.8305098,-30.004550000000002,0.0,-23.48,1.5421994091756426,0.8505101485968442,0.0,0.66
860,7430400.0,860.0,-33.1062958,-30.182886000000003,0.0,-23.48,1.5403646016399661,0.3423703466955199,0.0,0.66
870,7516800.0,870.0,-32.865740599999995,-30.027924000000002,0.0,-23.48,1.7397831121027216,0.45278692755711913,0.0,0.66
880,7603200.0,880.0,-32.7990988,-29.9185666,0.0,-23.48,1.1839294107196738,0.3944107799523833,0.0,0.66
890,7689600.0,890.0,-32.8998104,-29.8206886,0.0,-23.48,1.3228008831620566,0.7765447748152419,0.0,0.66
900,7776000.0,900.0,-32.825315599999996,-29.840643399999998,0.0,-23.48,1.196997679820616,0.7502035169459654,0.0,0.66
910,7862400.0,910.0,-32.2738266,-29.4029402,0.0,-23.48,1.2284574139208209,1.1292327754102907,0.0,0.66
920,7948800.0,920.0,-32.5016956,-29.676872000000003,0.0,-23.48,1.2255977032113239,1.0030817552170166,0.0,0.66
930,8035200.0,930.0,-32.452171,-29.2731354,0.0,-23.48,1.0286497759061408,1.2307495243980116,0.0,0.66
940,8121600.0,940.0,-32.0716814,-29.2303244,0.0,-23.48,1.1466239134133285,1.3414739055603992,0.0,0.66
950,8208000.0,950.0,-31.7144112,-29.1098732,0.0,-23.48,0.7966667923004279,1.2324599544402788,0.0,0.66
960,8294400.0,960.0,-31.7974022,-28.6228634,0.0,-23.48,0.77131854074114,1.5878271291035848,0.0,0.66
970,8380800.0,970.0,-32.0718892,-28.947107999999997,0.0,-23.48,1.003482276840254,1.320933747931534,0.0,0.66
980,8467200.0,980.0,-31.683135599999996,-29.211418199999997,0.0,-23.48,0.5829300146375225,1.081831395461279,0.0,0.66
990,8553600.0,990.0,-31.6056756,-28.7609466,0.0,-23.48,1.0421599058692128,1.4060750744435055,0.0,0.66


==> figures/damall/undiscounted/data/damlonglong7kg999f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-194.37231220812532,0.0,-32.92,1.4486581383139958,1.2412854806988065,0.0,0.75
10,86400.0,10.0,-195.57949049875054,-191.5900372469833,0.0,-32.92,4.669872253422147,1.8445589055261036,0.0,0.75
20,172800.0,20.0,-188.37949512708764,-187.3263041986391,0.0,-32.92,2.6310664001138875,4.51554774229056,0.0,0.75
30,259200.0,30.0,-184.83128163000282,-180.69937205021333,0.0,-32.92,4.49946521661383,6.5822484796374905,0.0,0.75
40,345600.0,40.0,-180.91935612892414,-177.31894156820888,0.0,-32.92,4.487877289489473,9.67358605089698,0.0,0.75
50,432000.0,50.0,-173.84001241736595,-172.3509446942266,0.0,-32.92,9.501993411328248,10.41521431865541,0.0,0.75
60,518400.0,60.0,-163.39984594800248,-160.01536255193685,0.0,-32.92,10.815449005542469,11.457333333028085,0.0,0.75
70,604800.0,70.0,-161.07814181259118,-157.48049047162016,0.0,-32.92,7.632194093622106,12.795305485526056,0.0,0.75
80,691200.0,80.0,-158.2458112478288,-152.910013884925,0.0,-32.92,11.093711433505055,16.007202911788706,0.0,0.75
90,777600.0,90.0,-159.75239813343802,-144.4855089967196,0.0,-32.92,12.19064813083099,15.811470677684843,0.0,0.75
100,864000.0,100.0,-157.2298081806114,-137.2102993446801,0.0,-32.92,7.936449889017352,17.296308016738625,0.0,0.75
110,950400.0,110.0,-151.90819882880822,-128.15342554218276,0.0,-32.92,9.146649025844159,16.610345583022664,0.0,0.75
120,1036800.0,120.0,-152.90624782992862,-113.86561820260988,0.0,-32.92,8.669306770834963,13.2392441827092,0.0,0.75
130,1123200.0,130.0,-145.91801937796848,-108.17999174650961,0.0,-32.92,8.953418467685378,12.158754182562888,0.0,0.75
140,1209600.0,140.0,-144.68215158428671,-101.71373344578281,0.0,-32.92,10.447289527175624,12.514079914343915,0.0,0.75
150,1296000.0,150.0,-137.6741041144959,-94.43878188295817,0.0,-32.92,12.118350687442772,11.119031082341312,0.0,0.75
160,1382400.0,160.0,-138.08178807559176,-95.88874795725519,0.0,-32.92,8.762277950230024,12.02929242713378,0.0,0.75
170,1468800.0,170.0,-135.35003030715234,-86.94454384975998,0.0,-32.92,9.681452115312904,8.112045413937901,0.0,0.75
180,1555200.0,180.0,-134.11979132615983,-78.92932203140457,0.0,-32.92,15.0678959306333,6.245996369098894,0.0,0.75
190,1641600.0,190.0,-130.57470609980646,-75.91769431892898,0.0,-32.92,15.191704480976496,6.439990306600057,0.0,0.75
200,1728000.0,200.0,-122.84374295187615,-74.92560292598337,0.0,-32.92,17.035428238720193,4.9118355425882525,0.0,0.75
210,1814400.0,210.0,-114.17776333202264,-73.79039013937407,0.0,-32.92,14.725010262735829,6.7885318276633635,0.0,0.75
220,1900800.0,220.0,-116.39618345103267,-68.69277431912847,0.0,-32.92,14.965718472181438,4.507876965263801,0.0,0.75
230,1987200.0,230.0,-112.62837430920005,-67.44443811385983,0.0,-32.92,13.188928846477712,4.301680534584959,0.0,0.75
240,2073600.0,240.0,-111.21977527093415,-67.4647883403899,0.0,-32.92,12.929265192350783,4.517304788801453,0.0,0.75
250,2160000.0,250.0,-108.52629997845338,-66.34859302844373,0.0,-32.92,15.536249612431988,5.334001493718253,0.0,0.75
260,2246400.0,260.0,-103.33766943303377,-64.16105794428186,0.0,-32.92,11.447876835142111,4.69485739363377,0.0,0.75
270,2332800.0,270.0,-100.74461507166829,-64.23366954572121,0.0,-32.92,9.758209366723957,5.4186606810451075,0.0,0.75
280,2419200.0,280.0,-97.59806886242387,-63.6162035636181,0.0,-32.92,10.614523469211111,5.136365590845516,0.0,0.75
290,2505600.0,290.0,-92.1827956541441,-61.91344667556153,0.0,-32.92,9.395950287115157,4.091739590265289,0.0,0.75
300,2592000.0,300.0,-90.56404481973341,-60.65790112869858,0.0,-32.92,8.470624709061225,2.6496263879974173,0.0,0.75
310,2678400.0,310.0,-88.63063755916386,-61.69443924511832,0.0,-32.92,11.696127605039766,3.9412806776390807,0.0,0.75
320,2764800.0,320.0,-85.70221621522761,-60.514562509773576,0.0,-32.92,10.6033682730486,4.034114155461763,0.0,0.75
330,2851200.0,330.0,-85.85550502014524,-59.63023310085259,0.0,-32.92,12.102626155844291,2.64617888797929,0.0,0.75
340,2937600.0,340.0,-80.30164465786685,-59.053739818059704,0.0,-32.92,9.696967692134534,2.8681687188009684,0.0,0.75
350,3024000.0,350.0,-76.0778253271317,-58.18441401186662,0.0,-32.92,9.857788221250125,3.0804182352643865,0.0,0.75
360,3110400.0,360.0,-76.51707191581853,-58.76228824007073,0.0,-32.92,7.404533140575971,2.7339420650716613,0.0,0.75
370,3196800.0,370.0,-72.84540883937423,-57.61250319672026,0.0,-32.92,9.459858255521093,2.3574274227549754,0.0,0.75
380,3283200.0,380.0,-70.37844345811313,-58.421610789114354,0.0,-32.92,4.956317543467377,2.41481669473237,0.0,0.75
390,3369600.0,390.0,-67.58664303890195,-57.74420119511693,0.0,-32.92,5.424773899188855,2.0408445238808692,0.0,0.75
400,3456000.0,400.0,-69.52692889622061,-57.787635100551235,0.0,-32.92,7.267132325137911,2.8358925044961363,0.0,0.75
410,3542400.0,410.0,-68.24558853901651,-57.16058878188926,0.0,-32.92,5.5828033552143195,2.629532640201498,0.0,0.75
420,3628800.0,420.0,-68.97305292625819,-57.39065018462984,0.0,-32.92,4.429990370259856,2.844671675619294,0.0,0.75
430,3715200.0,430.0,-68.3091815080027,-56.36546947224706,0.0,-32.92,6.111838172281538,2.846434265758112,0.0,0.75
440,3801600.0,440.0,-66.54454313740096,-56.105695729538944,0.0,-32.92,5.446969909900351,2.580392736966997,0.0,0.75
450,3888000.0,450.0,-66.57047822233996,-56.835428624415705,0.0,-32.92,5.485457229233808,2.3907706856460376,0.0,0.75
460,3974400.0,460.0,-65.4756734028148,-55.642896539021294,0.0,-32.92,4.910378479746271,1.8990555007824077,0.0,0.75
470,4060800.0,470.0,-66.61596575925813,-55.26604399828766,0.0,-32.92,3.7807433811215323,2.405522707947729,0.0,0.75
480,4147200.0,480.0,-63.63899220997744,-55.477009950311455,0.0,-32.92,2.988990981399771,2.827763798822708,0.0,0.75
490,4233600.0,490.0,-63.21872947300062,-54.69961826294757,0.0,-32.92,1.4376682034080148,2.703574919054232,0.0,0.75
500,4320000.0,500.0,-62.810666001505055,-55.1442894202916,0.0,-32.92,1.78009270932333,2.3619773639204746,0.0,0.75
510,4406400.0,510.0,-60.46649310161591,-54.52845882539485,0.0,-32.92,1.7064345203107698,2.323498729918375,0.0,0.75
520,4492800.0,520.0,-61.34525021661865,-54.0865203158671,0.0,-32.92,2.4601470338783282,2.390886573180141,0.0,0.75
530,4579200.0,530.0,-61.412023361959506,-54.36469740095415,0.0,-32.92,2.302640477907454,2.326986359010555,0.0,0.75
540,4665600.0,540.0,-61.2995327025006,-54.300944675282175,0.0,-32.92,2.608686627515221,1.8939901647723418,0.0,0.75
550,4752000.0,550.0,-59.94865654600037,-53.751167241261484,0.0,-32.92,1.7127391707137796,2.3540585376088257,0.0,0.75
560,4838400.0,560.0,-60.73134428487882,-53.96377228107859,0.0,-32.92,2.273874063209525,1.7420878339381136,0.0,0.75
570,4924800.0,570.0,-60.4260596638203,-53.48369075169702,0.0,-32.92,1.4800822855155118,2.0200232139672014,0.0,0.75
580,5011200.0,580.0,-60.526960820821536,-53.528293376476554,0.0,-32.92,1.3306805712803347,1.910518449277179,0.0,0.75
590,5097600.0,590.0,-57.33097559138831,-52.9673977934569,0.0,-32.92,2.0327881366395126,2.3110599221011827,0.0,0.75
600,5184000.0,600.0,-59.128253409702985,-52.89415064730106,0.0,-32.92,1.5947659516569272,2.3841966510624424,0.0,0.75
610,5270400.0,610.0,-58.12302497340411,-53.14758647171143,0.0,-32.92,1.7925956119341695,2.1046529049022507,0.0,0.75
620,5356800.0,620.0,-57.08313102427202,-52.51487654741129,0.0,-32.92,1.2171531046755881,1.9689602237247064,0.0,0.75
630,5443200.0,630.0,-58.512681777728595,-52.143493027056934,0.0,-32.92,1.467239595075665,1.7937027211588186,0.0,0.75
640,5529600.0,640.0,-57.11999900878146,-52.23794265544235,0.0,-32.92,1.2742909587467552,1.975592908646902,0.0,0.75
650,5616000.0,650.0,-58.04318215930605,-52.344208005999135,0.0,-32.92,0.30863438534331156,1.800671316744932,0.0,0.75
660,5702400.0,660.0,-57.87608965906874,-52.685196698415346,0.0,-32.92,1.1270611089859885,1.6699010470717945,0.0,0.75
670,5788800.0,670.0,-57.73375276733907,-51.53106276245713,0.0,-32.92,1.045169510875274,2.758024155151329,0.0,0.75
680,5875200.0,680.0,-56.06670881861582,-52.33393760191582,0.0,-32.92,0.8123297725264519,1.8104494088676613,0.0,0.75
690,5961600.0,690.0,-56.238414747856055,-52.05003637714518,0.0,-32.92,0.6452916969433837,1.8950683990356736,0.0,0.75
700,6048000.0,700.0,-54.82623980110513,-51.93025914333598,0.0,-32.92,0.44983404130674565,2.6045974979744995,0.0,0.75
710,6134400.0,710.0,-55.3629764098799,-51.500777038517846,0.0,-32.92,1.1536458888806913,2.478308609136538,0.0,0.75
720,6220800.0,720.0,-55.52455825259155,-51.431821384611496,0.0,-32.92,0.9448557844971569,3.0263385280785737,0.0,0.75
730,6307200.0,730.0,-54.86552495081382,-51.40605021520584,0.0,-32.92,0.4806790991543583,2.5537275675760367,0.0,0.75
740,6393600.0,740.0,-54.69549827918553,-51.04677794307923,0.0,-32.92,0.5025030904104139,2.5904388150344646,0.0,0.75
750,6480000.0,750.0,-54.55800124112851,-50.357627998142775,0.0,-32.92,0.8201940104624882,3.0374788707443394,0.0,0.75
760,6566400.0,760.0,-54.7428395285459,-49.82211163041908,0.0,-32.92,1.253226703575387,3.2489235439905153,0.0,0.75
770,6652800.0,770.0,-54.97947686551881,-50.63332423525968,0.0,-32.92,1.089849226985413,2.653898104261947,0.0,0.75
780,6739200.0,780.0,-54.64571669242842,-50.19656866847406,0.0,-32.92,0.8156810474514781,3.5199071393626773,0.0,0.75
790,6825600.0,790.0,-53.87828587079876,-50.49185888191493,0.0,-32.92,0.9759335369088414,3.180997844140242,0.0,0.75
800,6912000.0,800.0,-54.35335585686528,-50.22636761825518,0.0,-32.92,0.4650059006178314,3.9951999234070166,0.0,0.75
810,6998400.0,810.0,-53.87200211276961,-50.37039857209774,0.0,-32.92,0.5560820054932637,3.62734799318197,0.0,0.75
820,7084800.0,820.0,-53.565736679357464,-48.75208689907432,0.0,-32.92,0.7622351428019882,3.838752560737573,0.0,0.75
830,7171200.0,830.0,-53.39032306761135,-49.35910724804911,0.0,-32.92,0.8613060325614438,3.448467952937752,0.0,0.75
840,7257600.0,840.0,-52.913788297234454,-49.6448299207757,0.0,-32.92,0.8872603496424717,4.357646796872341,0.0,0.75
850,7344000.0,850.0,-52.51573422278849,-48.859592940477675,0.0,-32.92,0.9797798152286852,3.6558339339991144,0.0,0.75
860,7430400.0,860.0,-52.63391487807697,-48.366318743617725,0.0,-32.92,1.3577948975137122,3.7908291756658308,0.0,0.75
870,7516800.0,870.0,-51.78370458517823,-48.861933389471226,0.0,-32.92,1.6593920071069885,3.758705277528557,0.0,0.75
880,7603200.0,880.0,-52.80713667150386,-48.546534167322456,0.0,-32.92,1.4275672383835472,3.903406473416108,0.0,0.75
890,7689600.0,890.0,-52.65523523558598,-49.15861594686477,0.0,-32.92,1.1870156201888036,3.8322880260499566,0.0,0.75
900,7776000.0,900.0,-52.40164673018323,-48.459456720098856,0.0,-32.92,1.1855112217060135,4.040934999071771,0.0,0.75
910,7862400.0,910.0,-51.939602603476054,-48.39351151680225,0.0,-32.92,0.7790226775518899,4.19706908659506,0.0,0.75
920,7948800.0,920.0,-51.65182571805764,-48.01080226936258,0.0,-32.92,1.439117124721393,4.848192261741907,0.0,0.75
930,8035200.0,930.0,-51.909059798537626,-47.680147295639244,0.0,-32.92,1.228097701749215,3.973227532078416,0.0,0.75
940,8121600.0,940.0,-51.40746159323644,-48.38449232493016,0.0,-32.92,1.501894125787888,4.550830431675945,0.0,0.75
950,8208000.0,950.0,-51.61650081020089,-48.1765178081211,0.0,-32.92,1.5298248002033121,4.452086153772136,0.0,0.75
960,8294400.0,960.0,-51.34075878371234,-48.069173334429,0.0,-32.92,2.068468910438779,4.517793223393139,0.0,0.75
970,8380800.0,970.0,-51.47783489595366,-47.5476378676686,0.0,-32.92,1.8776221726727966,3.850643450172978,0.0,0.75
980,8467200.0,980.0,-51.225254412118865,-47.73560661062244,0.0,-32.92,2.1152459225842737,4.67579550059563,0.0,0.75
990,8553600.0,990.0,-51.012918544011754,-47.559156614161466,0.0,-32.92,1.494538467555458,4.66931210673313,0.0,0.75


==> figures/damall/undiscounted/data/damlonglong7kg999f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-173.172872,-174.740508,0.0,-30.67,1.2041540799518087,1.0268188818891137,0.0,0.82
10,86400.0,10.0,-176.053876,-172.18972000000002,0.0,-30.67,3.9710516595498695,1.82913079338427,0.0,0.82
20,172800.0,20.0,-169.433958,-168.237438,0.0,-30.67,2.199909739742854,4.0556786294444205,0.0,0.82
30,259200.0,30.0,-166.39775000000003,-162.22942199999997,0.0,-30.67,4.088807501883749,5.983386420325684,0.0,0.82
40,345600.0,40.0,-162.86018599999997,-159.140122,0.0,-30.67,3.980721777954358,8.838240431758232,0.0,0.82
50,432000.0,50.0,-156.66644000000002,-154.786662,0.0,-30.67,8.434882462895429,9.479494326256805,0.0,0.82
60,518400.0,60.0,-147.091872,-143.653032,0.0,-30.67,9.567584948224663,10.382351720048337,0.0,0.82
70,604800.0,70.0,-144.917764,-141.434938,0.0,-30.67,6.78819416125984,11.430681469162677,0.0,0.82
80,691200.0,80.0,-142.625296,-137.22465200000002,0.0,-30.67,9.771745022225755,14.307736461417342,0.0,0.82
90,777600.0,90.0,-143.77697200000003,-129.486042,0.0,-30.67,10.843419232565806,14.093310796787827,0.0,0.82
100,864000.0,100.0,-141.569408,-123.1949452,0.0,-30.67,7.163739116511499,15.502271831397147,0.0,0.82
110,950400.0,110.0,-136.6196408,-114.937243,0.0,-30.67,8.329500469011403,14.830115656358513,0.0,0.82
120,1036800.0,120.0,-137.41541999999998,-102.13644500000001,0.0,-30.67,7.910672795985635,11.94379399623316,0.0,0.82
130,1123200.0,130.0,-131.258664,-97.054569,0.0,-30.67,8.024569743361742,10.869061484272397,0.0,0.82
140,1209600.0,140.0,-130.06820000000002,-91.29706919999998,0.0,-30.67,9.294194498107474,11.194168732175557,0.0,0.82
150,1296000.0,150.0,-123.82117400000001,-84.78529180000001,0.0,-30.67,11.001677371283536,9.883454149724823,0.0,0.82
160,1382400.0,160.0,-124.132619,-86.09513199999999,0.0,-30.67,7.94264525752568,10.65982179212691,0.0,0.82
170,1468800.0,170.0,-121.73469600000001,-78.09041240000002,0.0,-30.67,8.811108694299515,7.235724556042479,0.0,0.82
180,1555200.0,180.0,-120.678629,-70.9814788,0.0,-30.67,13.673173343208457,5.60725781952903,0.0,0.82
190,1641600.0,190.0,-117.40801300000001,-68.28892019999999,0.0,-30.67,13.797027388750958,5.840317415881757,0.0,0.82
200,1728000.0,200.0,-110.56953800000001,-67.360202,0.0,-30.67,15.33011835643497,4.370615811137587,0.0,0.82
210,1814400.0,210.0,-102.832841,-66.302666,0.0,-30.67,13.333863276521305,6.076729420057943,0.0,0.82
220,1900800.0,220.0,-104.89363600000001,-61.751717799999994,0.0,-30.67,13.599235482620495,4.037563704986483,0.0,0.82
230,1987200.0,230.0,-101.681334,-60.7221048,0.0,-30.67,12.093573090601517,3.864823722821974,0.0,0.82
240,2073600.0,240.0,-100.329995,-60.69422539999999,0.0,-30.67,11.672584889137115,4.01857360583217,0.0,0.82
250,2160000.0,250.0,-97.93772800000002,-59.670723599999995,0.0,-30.67,14.024103642738018,4.810439228461846,0.0,0.82
260,2246400.0,260.0,-93.149031,-57.7660514,0.0,-30.67,10.302332459147198,4.241927321984391,0.0,0.82
270,2332800.0,270.0,-90.847632,-57.835684400000005,0.0,-30.67,8.789562539628585,4.911701455737334,0.0,0.82
280,2419200.0,280.0,-88.03083619999998,-57.2881118,0.0,-30.67,9.65130278228726,4.681573416636298,0.0,0.82
290,2505600.0,290.0,-83.16864600000001,-55.69347660000001,0.0,-30.67,8.675665073215734,3.678364381464887,0.0,0.82
300,2592000.0,300.0,-81.66387,-54.575919999999996,0.0,-30.67,7.838485164868709,2.3539271469588887,0.0,0.82
310,2678400.0,310.0,-80.02102640000001,-55.5132014,0.0,-30.67,10.890579553930994,3.569476131020541,0.0,0.82
320,2764800.0,320.0,-77.3247992,-54.489627799999994,0.0,-30.67,9.773294311147772,3.6513065339983597,0.0,0.82
330,2851200.0,330.0,-77.6043048,-53.663132600000004,0.0,-30.67,11.231663302237324,2.394479557168807,0.0,0.82
340,2937600.0,340.0,-72.483984,-53.1120078,0.0,-30.67,9.102238576655994,2.5063363161104797,0.0,0.82
350,3024000.0,350.0,-68.63058579999999,-52.3288768,0.0,-30.67,9.142211578756989,2.756973137941917,0.0,0.82
360,3110400.0,360.0,-68.9415168,-52.848162200000004,0.0,-30.67,6.961490779725481,2.460857997246014,0.0,0.82
370,3196800.0,370.0,-65.6875542,-51.828124200000005,0.0,-30.67,8.791617501224087,2.1296505391189893,0.0,0.82
380,3283200.0,380.0,-63.3667616,-52.5882934,0.0,-30.67,4.609036929113675,2.162764211409585,0.0,0.82
390,3369600.0,390.0,-60.8324694,-51.9732888,0.0,-30.67,5.011053431718149,1.8366355462172372,0.0,0.82
400,3456000.0,400.0,-62.673923,-52.0345998,0.0,-30.67,6.688486549628831,2.5725560631306847,0.0,0.82
410,3542400.0,410.0,-61.502238399999996,-51.43595739999999,0.0,-30.67,5.00719363267721,2.3742168372933614,0.0,0.82
420,3628800.0,420.0,-62.114688,-51.70530879999999,0.0,-30.67,4.076708026240279,2.6147515205586145,0.0,0.82
430,3715200.0,430.0,-61.534368400000005,-50.716144199999995,0.0,-30.67,5.605886515248206,2.5659810566275376,0.0,0.82
440,3801600.0,440.0,-59.8799498,-50.504739,0.0,-30.67,4.958183712469276,2.3496236294320334,0.0,0.82
450,3888000.0,450.0,-59.9234828,-51.153376,0.0,-30.67,5.0250153737170935,2.155060351585186,0.0,0.82
460,3974400.0,460.0,-58.941419999999994,-50.0590938,0.0,-30.67,4.484703285465328,1.6890670404416035,0.0,0.82
470,4060800.0,470.0,-59.9532952,-49.74020639999999,0.0,-30.67,3.424955006848864,2.167071003151961,0.0,0.82
480,4147200.0,480.0,-57.2647432,-49.9678368,0.0,-30.67,2.7695042195487583,2.5493608495447697,0.0,0.82
490,4233600.0,490.0,-56.888492199999995,-49.2136394,0.0,-30.67,1.3360375644171036,2.4296745594377005,0.0,0.82
500,4320000.0,500.0,-56.4841826,-49.630737200000006,0.0,-30.67,1.641130438754099,2.1215628854067226,0.0,0.82
510,4406400.0,510.0,-54.4009854,-49.05573,0.0,-30.67,1.5283884511039827,2.1014354485797955,0.0,0.82
520,4492800.0,520.0,-55.286944600000005,-48.6892426,0.0,-30.67,2.2797015316851206,2.1659775838094957,0.0,0.82
530,4579200.0,530.0,-55.2564524,-48.9342878,0.0,-30.67,2.1265361284866886,2.088582046395424,0.0,0.82
540,4665600.0,540.0,-55.1864324,-48.88276140000001,0.0,-30.67,2.4280593953045706,1.702511023578078,0.0,0.82
550,4752000.0,550.0,-53.975610800000005,-48.3603096,0.0,-30.67,1.55078583493861,2.098029608569308,0.0,0.82
560,4838400.0,560.0,-54.619385,-48.5652608,0.0,-30.67,2.052298464699264,1.5606478552021115,0.0,0.82
570,4924800.0,570.0,-54.363535999999996,-48.1156364,0.0,-30.67,1.3544030489370287,1.8152131713805852,0.0,0.82
580,5011200.0,580.0,-54.4693182,-48.175162799999995,0.0,-30.67,1.1971375988901571,1.7163786408306743,0.0,0.82
590,5097600.0,590.0,-51.61285680000001,-47.6559802,0.0,-30.67,1.8750342195575542,2.073039476126271,0.0,0.82
600,5184000.0,600.0,-53.2155916,-47.5757496,0.0,-30.67,1.4959423446896145,2.1262499408970963,0.0,0.82
610,5270400.0,610.0,-52.247746400000004,-47.8180502,0.0,-30.67,1.6536641358359012,1.8708220009396979,0.0,0.82
620,5356800.0,620.0,-51.3340342,-47.2663756,0.0,-30.67,1.1299380570475608,1.7393177356248433,0.0,0.82
630,5443200.0,630.0,-52.597444200000005,-46.9319836,0.0,-30.67,1.3129619740791416,1.5814965503804685,0.0,0.82
640,5529600.0,640.0,-51.3704824,-46.9945358,0.0,-30.67,1.1797784815804693,1.7683354527150108,0.0,0.82
650,5616000.0,650.0,-52.173217,-47.102592800000004,0.0,-30.67,0.2786972719933319,1.5927480537722134,0.0,0.82
660,5702400.0,660.0,-52.05912880000001,-47.3838126,0.0,-30.67,1.0384465261809774,1.4805118349236894,0.0,0.82
670,5788800.0,670.0,-51.85883199999999,-46.3488026,0.0,-30.67,0.9667056254640082,2.4414168682393322,0.0,0.82
680,5875200.0,680.0,-50.3861826,-47.05770699999999,0.0,-30.67,0.7409560103234583,1.6008409498317147,0.0,0.82
690,5961600.0,690.0,-50.573978,-46.8304704,0.0,-30.67,0.5778806655811227,1.6608915850711665,0.0,0.82
700,6048000.0,700.0,-49.30068039999999,-46.6959524,0.0,-30.67,0.39280920086631965,2.3379200957197637,0.0,0.82
710,6134400.0,710.0,-49.786922600000004,-46.327587400000006,0.0,-30.67,1.014267280715524,2.1712945016195766,0.0,0.82
720,6220800.0,720.0,-49.8916954,-46.2604592,0.0,-30.67,0.8378772749688894,2.7112635077298597,0.0,0.82
730,6307200.0,730.0,-49.2954666,-46.2198626,0.0,-30.67,0.41385630134107615,2.2646831137813996,0.0,0.82
740,6393600.0,740.0,-49.1533096,-45.8806826,0.0,-30.67,0.470647907480641,2.2993098989808556,0.0,0.82
750,6480000.0,750.0,-49.0141626,-45.303923,0.0,-30.67,0.7173819369432908,2.7170625669714195,0.0,0.82
760,6566400.0,760.0,-49.25265,-44.788591000000004,0.0,-30.67,1.1433164272738274,2.903604981456437,0.0,0.82
770,6652800.0,770.0,-49.4355602,-45.52086380000001,0.0,-30.67,0.9703864249232936,2.3988948337373874,0.0,0.82
780,6739200.0,780.0,-49.1459294,-45.1192468,0.0,-30.67,0.7459776603152023,3.1447716442453655,0.0,0.82
790,6825600.0,790.0,-48.4039442,-45.378911,0.0,-30.67,0.8841553493481322,2.804691978531662,0.0,0.82
800,6912000.0,800.0,-48.8935232,-45.158048799999996,0.0,-30.67,0.3919060032738783,3.5715625601731427,0.0,0.82
810,6998400.0,810.0,-48.4571098,-45.290163199999995,0.0,-30.67,0.533780434985954,3.2312949115513767,0.0,0.82
820,7084800.0,820.0,-48.178893800000004,-43.8397038,0.0,-30.67,0.6578718952773097,3.437003238730157,0.0,0.82
830,7171200.0,830.0,-48.007982000000005,-44.405057400000004,0.0,-30.67,0.7406690089118902,3.042304399557337,0.0,0.82
840,7257600.0,840.0,-47.583771600000006,-44.6629228,0.0,-30.67,0.7788659397961553,3.8886163220607552,0.0,0.82
850,7344000.0,850.0,-47.174631000000005,-43.9725792,0.0,-30.67,0.8832682879920425,3.233803038561179,0.0,0.82
860,7430400.0,860.0,-47.2989384,-43.497458800000004,0.0,-30.67,1.2014951082028227,3.3820746953552363,0.0,0.82
870,7516800.0,870.0,-46.5397188,-43.950005399999995,0.0,-30.67,1.4790354961409462,3.373312508918237,0.0,0.82
880,7603200.0,880.0,-47.5304342,-43.6660128,0.0,-30.67,1.2279898722461497,3.483704604710757,0.0,0.82
890,7689600.0,890.0,-47.3441782,-44.2064824,0.0,-30.67,1.037615381374369,3.4227347703696243,0.0,0.82
900,7776000.0,900.0,-47.1150938,-43.5795368,0.0,-30.67,1.0291000176421279,3.619596869541415,0.0,0.82
910,7862400.0,910.0,-46.697195400000005,-43.5235884,0.0,-30.67,0.6796688021039095,3.803602169841186,0.0,0.82
920,7948800.0,920.0,-46.4108,-43.1782052,0.0,-30.67,1.297546683730293,4.38484367421017,0.0,0.82
930,8035200.0,930.0,-46.665299,-42.898248,0.0,-30.67,1.1065495385115396,3.536097132318033,0.0,0.82
940,8121600.0,940.0,-46.204798600000004,-43.5469444,0.0,-30.67,1.3410935129674322,4.086353824785236,0.0,0.82
950,8208000.0,950.0,-46.4712008,-43.3549072,0.0,-30.67,1.3658036025624567,4.000516738003179,0.0,0.82
960,8294400.0,960.0,-46.2096386,-43.25283639999999,0.0,-30.67,1.8490510223663565,4.070139513627702,0.0,0.82
970,8380800.0,970.0,-46.280630800000004,-42.7642534,0.0,-30.67,1.6422090855901978,3.4724075358035225,0.0,0.82
980,8467200.0,980.0,-46.027406600000006,-42.9712982,0.0,-30.67,1.8642592256233737,4.210591711412911,0.0,0.82
990,8553600.0,990.0,-45.879769599999996,-42.777590000000004,0.0,-30.67,1.3673995457855739,4.162253656180947,0.0,0.82


==> figures/eval/offpolexp/data/offpolicy_exp_1_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,0.13087604290200777,0.03308077305093031,0.494874310490396,0.12640342898390952
1,2000.0,0.05731108063693305,0.015404291663994239,0.24708820052092487,0.061665885672301135
2,3000.0,0.036704433301808115,0.00982768698072953,0.2053345253781568,0.06279145657629825
3,4000.0,0.026594522331403903,0.008228483188938596,0.1153918614800242,0.03304904725895098
4,5000.0,0.02547266668747518,0.006165552447629919,0.1306245171036159,0.0349385691830026
5,6000.0,0.020399526963826492,0.005856933608294658,0.08939904390504802,0.021654837956158857
6,7000.0,0.017148322725543258,0.003989070436765466,0.06662300299324045,0.017892391596055834
7,8000.0,0.01378604815141905,0.0032329753504205276,0.050434495809821345,0.014038368679949273
8,9000.0,0.015905544823264773,0.0035304825483184255,0.06313867852162447,0.01732149568945423
9,10000.0,0.013492962743676421,0.0037349057563622035,0.04865991285072118,0.013890898993963983
10,11000.0,0.00814736968445897,0.002170226667231004,0.05145535949631253,0.012199057633057817
11,12000.0,0.009062516694156843,0.002052840888763848,0.044472302913556375,0.01320391701203739
12,13000.0,0.010204529059415417,0.0023534830525539143,0.03662628098742707,0.010620649292738931
13,14000.0,0.008827615139478153,0.002122834583305199,0.041288755035649445,0.013528362745515794
14,15000.0,0.007394486992512821,0.002268363496013275,0.03349465237035701,0.008227919929150233
15,16000.0,0.006111883221304399,0.0017605570964052708,0.03634156085631042,0.0088847587751688
16,17000.0,0.007652299453111668,0.002296885014956048,0.037494797513581805,0.010930141462583646
17,18000.0,0.005690875884154794,0.0012507768108557832,0.02829464434671116,0.007919964411157724
18,19000.0,0.006440839741619939,0.001938249598825605,0.027965400325619588,0.008406231269062344
19,20000.0,0.006327484890780068,0.0016129982678518156,0.02456153164243741,0.005829553886800442


==> figures/eval/offpolexp/data/offpolicy_exp_1_g0.95_setting2.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,0.7247577885027462,0.3664062906752209,6.670665028613022,3.0536697870468115
1,2000.0,0.6357990865190755,0.3034684470894585,4.889113967564401,3.3338114814808235
2,3000.0,0.4624621546473483,0.36929650327200797,2.224497079294004,0.7480279312758368
3,4000.0,0.25696183750895346,0.08692634514525241,1.8607076741636532,0.526376444933227
4,5000.0,0.13875560127447328,0.03791213444252288,1.7724991535825763,0.5546114366099524
5,6000.0,0.17202762364273838,0.10688822944638265,0.6664637847922664,0.18859071870034802
6,7000.0,0.12858033637729058,0.044048809049935064,1.2240940869114567,0.36759705830218503
7,8000.0,0.08602262649586236,0.022419531212621573,0.7273197629643362,0.1610319539847556
8,9000.0,0.09324262353533427,0.02890512953463792,0.8798845388400914,0.43706353033100687
9,10000.0,0.08169132143580603,0.02341083773498454,0.5996504899781899,0.16162458946225639
10,11000.0,0.07867823255045182,0.02009445804864833,0.7435388270657487,0.26722502014269256
11,12000.0,0.06982867811395808,0.020512126920478442,0.5820265507716871,0.18094263475325328
12,13000.0,0.06837279443013149,0.019699711492287657,0.5928757393188583,0.20842284491045376
13,14000.0,0.05667809800806763,0.0174012031768117,0.6043265550206733,0.1922533636773764
14,15000.0,0.08252697498802714,0.039387773077325376,0.3637701380283573,0.09444971698850699
15,16000.0,0.06119562458343524,0.015155722101018182,0.29176130704691255,0.07543770910590918
16,17000.0,0.05432548670239388,0.01299980171265544,0.354420505813563,0.09246207742439634
17,18000.0,0.04611971661534452,0.010805260979426605,0.38824674499257944,0.09699532211991294
18,19000.0,0.04911710205020633,0.011713585891767558,0.47110496056842976,0.156821202776539
19,20000.0,0.03502027697036118,0.010670796685268677,0.390321898349052,0.11731025198471312


==> figures/eval/offpolexp/data/offpolicy_exp_1_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,2.5348115738193404,0.5936846443538417,2.408649367762348,0.5969945994009364
1,2000.0,1.3744942181471445,0.35271235443207904,1.4009773588807883,0.37597408051697506
2,3000.0,0.9130973705506132,0.23712817025176322,0.6686728576726451,0.18787758569641946
3,4000.0,0.5788809189894752,0.17882004182995473,0.6623421191898455,0.17695501926464957
4,5000.0,0.5378617796815884,0.13760437428225247,0.6649955835031156,0.17180422368057344
5,6000.0,0.35694467126981244,0.07798342307739549,0.3831484173221506,0.10398234314025481
6,7000.0,0.3941368605622651,0.11566711523375817,0.42944380958610795,0.12232266632619779
7,8000.0,0.3618006340791057,0.09413270824540418,0.31988457300298345,0.08572707712289541
8,9000.0,0.3465767155447951,0.09736589967923195,0.2849036448454763,0.07686478824122248
9,10000.0,0.21187414084176998,0.05929854861013343,0.2856952735928593,0.08737152436069963
10,11000.0,0.25563773423198916,0.074005298512033,0.26490134313403424,0.06217036517250214
11,12000.0,0.2252812725999652,0.060429197479297966,0.22766626170216508,0.062498109653116383
12,13000.0,0.1986637990621779,0.055434170959632566,0.17210233198770486,0.04392325199690815
13,14000.0,0.23520904599269088,0.06541840273316805,0.16951583379394283,0.04165396797332459
14,15000.0,0.17075832849027328,0.03856887996051902,0.18257576165884895,0.053714855417844654
15,16000.0,0.14822531830070257,0.0382745812804452,0.13717271389114646,0.04105430774788835
16,17000.0,0.1665492571010778,0.048240238055622775,0.15207737580736425,0.03677588451593104
17,18000.0,0.12641083073849896,0.027040949753825243,0.19668724093193635,0.04897866000677682
18,19000.0,0.11964532152352308,0.030451200515002597,0.14965650936616795,0.037930040030392284
19,20000.0,0.12988290837615168,0.03766591193987977,0.12348840237541876,0.03674358838469398


==> figures/eval/offpolexp/data/offpolicy_exp_1_g0.995_setting2.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,61.186534365366334,27.948485750293333,80.34848533281591,42.56706587336421
1,2000.0,28.77123317972208,8.93705088707191,45.78467626025927,20.38325863607644
2,3000.0,15.399556271991951,4.11517885494663,22.521053863538132,6.489547258612639
3,4000.0,13.15781171364463,3.6537791993007915,16.191888408308447,4.784997095803825
4,5000.0,11.874436624067032,5.493992704092641,16.963640907225837,5.393723413484267
5,6000.0,9.281387456062099,3.587156266812258,14.101725691041363,4.719694748877329
6,7000.0,8.789675678489225,2.85142517227116,10.365068358987251,2.9041413460587675
7,8000.0,7.1213989728874125,1.9506492823397241,9.598388582104008,3.252824539918951
8,9000.0,7.315914617085228,2.0745002245606132,9.882160999348367,4.66680553333573
9,10000.0,6.540720288004781,2.1240314132107097,7.621193146780963,2.1208134329420187
10,11000.0,5.6891549402971835,1.5313113402681173,7.371040319036438,1.889605854445822
11,12000.0,4.7432379099752,1.247139330122621,5.423192501684872,1.3310020733875638
12,13000.0,4.466549478709727,1.5787545987251677,6.3253972236422875,2.349625767419832
13,14000.0,4.059736040560759,1.0059109724095838,5.565930599268959,1.3686045605861674
14,15000.0,3.9872629495095806,1.0815663670224283,3.7015354355108236,1.0304939213890767
15,16000.0,6.287781308139879,4.850104859277002,4.250486508252215,0.9389072049870638
16,17000.0,3.935478353603473,1.2891317637829336,4.846170781465065,1.242987393382749
17,18000.0,3.7114880722643604,1.0817794449598577,4.868115222292576,1.3115216328108823
18,19000.0,3.4054889820987753,1.103111356676982,4.255408888552855,1.1264731952676805
19,20000.0,3.0224988979484326,1.0086468135039413,3.999368406545459,1.2542397298161352


==> figures/eval/offpolexp/data/offpolicy_exp_1_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,4.025322110390954,1.1490896394649308,3.8966130275667497,1.1792856629977202
1,2000.0,1.7289247281626279,0.4508669480427021,1.6969278074718317,0.4825953001132546
2,3000.0,1.8908222130535304,0.53057617074159,1.6279445634228968,0.4963359651931752
3,4000.0,0.9658000742670769,0.271387221687905,1.160191776335808,0.31759661388156857
4,5000.0,0.5968818195644157,0.16880328644797757,0.7713012245285873,0.1972947381409521
5,6000.0,0.5270145512979288,0.13667279920899222,0.5166932176155978,0.1450395891132285
6,7000.0,0.5875151946760946,0.1504183726285253,0.6151619037666001,0.16862323445314215
7,8000.0,0.4818516794732161,0.12058786337663854,0.4693925379435749,0.1364623250447137
8,9000.0,0.35731456084664504,0.09508705598548275,0.4534094227680901,0.12491267497887928
9,10000.0,0.3307850330020262,0.10060535643057192,0.31351703501718853,0.07664430279415822
10,11000.0,0.32483009302141935,0.07727294828624721,0.4256200232773473,0.10893520979904989
11,12000.0,0.29254623313061623,0.10485344496085085,0.3026086936805069,0.10379686392127488
12,13000.0,0.3076398157781369,0.07967062048714448,0.33991282557280983,0.10121870233583932
13,14000.0,0.24717313308541594,0.0676831259818348,0.3297406961296291,0.08963728085486757
14,15000.0,0.3009937270034197,0.07328332537367316,0.20296547460267064,0.05063740514673541
15,16000.0,0.21276079880058507,0.05303085942577401,0.20256178282834644,0.04862152713003229
16,17000.0,0.208907930679324,0.05449074559325871,0.23781189688295293,0.06614082472107491
17,18000.0,0.19255639380390047,0.0526341932018766,0.25922955418132965,0.07053600759737179
18,19000.0,0.2745611698710873,0.07650612904527251,0.21603176848805763,0.0568287934495175
19,20000.0,0.1768440915201414,0.048088636112485,0.20695676597424764,0.052226308042645456


==> figures/eval/offpolexp/data/offpolicy_exp_1_g0.999_setting2.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,73.64964660992972,35.87477879542687,89.70695448014087,29.493517545227114
1,2000.0,48.118185638610996,15.86494364649882,48.44839414709659,16.924737247512297
2,3000.0,49.05738331350637,32.01485573713151,40.39214319999426,11.832513919927973
3,4000.0,32.515156721017185,12.971268545759125,26.904615286257282,8.575580520946499
4,5000.0,27.458526957123144,11.887502765789772,22.49037233563149,7.239487915325606
5,6000.0,29.41201024278397,15.36315437831431,15.045735546751725,6.253065136817593
6,7000.0,15.028683195570212,4.755199164277073,15.50980202363251,3.993118010494782
7,8000.0,9.232117841395667,2.4253853335335713,14.810666869620611,5.765106165854606
8,9000.0,8.808154313131405,2.530468780555252,10.988288971435574,2.768879762275568
9,10000.0,8.098497164110466,3.140707793905464,10.08136588282132,2.914263944077426
10,11000.0,7.815415016351503,2.3144406462098117,11.773022866200675,3.7119514774051128
11,12000.0,10.123872446727114,3.764629437423853,10.652728295094084,3.67476008196338
12,13000.0,7.386494976052395,2.3874689331750067,7.508031819892457,1.993820760631029
13,14000.0,6.213084583801097,1.9164587980957073,7.619028104762784,2.4149742546820114
14,15000.0,5.978275087539587,1.2980029349063156,8.658163396763621,2.626609914650564
15,16000.0,5.9782001342122975,1.6936533139675887,7.701655859764954,2.4397537264162317
16,17000.0,6.04136243803034,1.4520273014010885,6.46438629159205,1.660911469578845
17,18000.0,6.3108671475884375,1.833297581885295,8.357384369018737,3.2033597223079804
18,19000.0,7.694041299398707,4.342008255288774,7.32724713078334,2.427169606746545
19,20000.0,5.05995199241023,1.2012036897732117,4.881223816358184,1.4675485300865203


==> figures/eval/offpolexp/data/offpolicy_exp_2_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.013484004437571513,0.0034378012892642097,1.46694268373669,0.5503115776495887
1,10000.0,0.005962233340457207,0.0015544405934145391,0.7474130927090218,0.35992074431978405
2,15000.0,0.0029089462062807606,0.000746702691918947,0.4117201996737585,0.10208770874039944
3,20000.0,0.0026622172729609777,0.0007726248965540703,0.42297775378724767,0.157078035889197
4,25000.0,0.0024285874091826256,0.0005856658544572755,0.30222475853814257,0.09406127518575116
5,30000.0,0.0017189921668798436,0.0005050154831490147,0.2456454893638091,0.05899811128473066
6,35000.0,0.0016382299363223859,0.00044352929588862617,0.2286047831342545,0.055866644483512105
7,40000.0,0.0010042393135608141,0.00029129306967652223,0.16920176014035515,0.04508271765490537
8,45000.0,0.001236168981947537,0.0002981045856457381,0.20053633428402656,0.07049468452814808
9,50000.0,0.0011040846106783234,0.00030685641251444214,0.15338738545417244,0.04522796166074845


==> figures/eval/offpolexp/data/offpolicy_exp_2_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.6585341372245723,0.22611563778337587,4.812960833328674,1.5347326362611429
1,10000.0,0.29128344436923215,0.08220511010241846,2.5010669838560995,1.0799798635325828
2,15000.0,0.2219380897108888,0.06881733174272281,1.7213946306987054,0.4535913176687103
3,20000.0,0.16590759466246738,0.04256515999381842,1.1540280991582155,0.3641656098162964
4,25000.0,0.12998180497079143,0.031744895395473836,1.0516202416136478,0.33193495533427664
5,30000.0,0.1079098790951264,0.028990458694689823,0.9555431187272297,0.3110906560752569
6,35000.0,0.09734831895016306,0.023571793292909916,0.715173298841608,0.23123749389287548
7,40000.0,0.09692090896101994,0.04020727119582366,0.5208066606074097,0.1314153509728823
8,45000.0,0.07086331180576166,0.01770780833189425,0.5725345265679069,0.15381703002345898
9,50000.0,0.08391939125839397,0.0235797762951073,0.36137081728370346,0.11697936004992811


==> figures/eval/offpolexp/data/offpolicy_exp_2_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,15.25838807748135,4.655316825881275,30.6218225193039,10.422697379173767
1,10000.0,10.589793905894226,3.614711235205566,12.400735237016105,4.184689660611828
2,15000.0,8.10265107121124,2.9197823128965,9.317372650547501,2.361729663751836
3,20000.0,6.537280481450972,1.7406728219885959,8.158569534645691,2.221937435944422
4,25000.0,5.477640633154557,1.5651300210533088,6.85868852545841,2.282430729898815
5,30000.0,4.349130756651977,1.8860570475443001,5.559172490254914,1.364290773143035
6,35000.0,3.981302749620746,1.362999823101515,4.966609978766192,1.8048307379145108
7,40000.0,3.2706757408070346,1.0115761580268614,5.8090323241437805,1.4381675231087983
8,45000.0,3.517544343664844,1.6546439739141756,3.169788032418887,0.8703593214082005
9,50000.0,2.9025138649760596,1.085709498621436,3.264365866149713,0.8933711690746605


==> figures/eval/offpolexp/data/offpolicy_exp_3_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.007667928047199893,0.0027120776063655552,3.1515475029235454,2.0229976016018028
1,20000.0,0.0027691836601253846,0.0007904993270498794,1.2382773666870022,0.42873007795098017
2,30000.0,0.001742407257358848,0.00046906203918015664,1.1851534863302557,0.5874922210999909
3,40000.0,0.0017249279128700812,0.00038468405113191743,0.4924671068509663,0.14829251726576467
4,50000.0,0.0010265682839576639,0.00029955650001240537,0.6084102296323481,0.19664997399318465
5,60000.0,0.0008877907328094674,0.00026451957650959094,0.426325633427844,0.10973564753640301
6,70000.0,0.0005962663561993458,0.00013828113223619004,0.34238802324166806,0.09736384555759169
7,80000.0,0.0006258061732295051,0.00015332087206090705,0.31356638826748234,0.10407837947856513
8,100000.0,0.00048266701005861783,0.00012324771006904666,0.1916758411050782,0.052499880574376656


==> figures/eval/offpolexp/data/offpolicy_exp_3_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.37478191070798644,0.23655263331160672,5.805700782095835,3.6637990031611283
1,20000.0,0.10371039998940183,0.0435234716223966,2.543914913041998,0.7992087596592736
2,30000.0,0.08880958851887998,0.08046614932953164,1.45630765859215,0.4229610288910931
3,40000.0,0.03042123567276384,0.007433754870966576,1.0777181163113598,0.26813131527599765
4,50000.0,0.03241523441552656,0.008428878881297983,1.015501463148418,0.3863589701122618
5,60000.0,0.026926884038411723,0.00996396329682768,0.9650872544408144,0.2763212198571642
6,70000.0,0.029557315341804925,0.00890321820645414,0.5128969241665597,0.16046978709101895
7,80000.0,0.030520656460878696,0.026375130306640876,0.7185319718982822,0.2838912746526378
8,100000.0,0.018120666074308078,0.006289467974611626,0.5638120951882807,0.17121213365775367


==> figures/eval/offpolexp/data/offpolicy_exp_3_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,14.376416756027321,6.491875154742418,29.03127423742435,12.421524849951165
1,20000.0,8.651292361697363,5.848098710025385,12.491075575490202,4.202102450364799
2,30000.0,5.900794288948273,2.1397654603023035,17.121286147856146,7.311017496858017
3,40000.0,3.611896810132242,1.0235633017707009,8.153796454680467,2.6298620962217436
4,50000.0,2.7980533082311467,0.9942336276932675,6.500447693541798,2.1524215546040137
5,60000.0,2.2513214329227775,0.6544463590035808,6.936010832728365,2.93476187839825
6,70000.0,2.273110430250594,0.5607637636967706,4.792290164777312,1.52642481738159
7,80000.0,1.8381494815324009,0.43086326163914396,4.794388118091516,1.2006593792071492
8,100000.0,1.2197138161675558,0.2708790479079729,3.103772483984632,0.706726701422158


==> figures/eval/offpolexp/data/onpolicy_exp_1_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,0.08137960070097225,0.02119126280476482,0.36127630844179204,0.09285755716732809
1,2000.0,0.04374962858885638,0.010233998919185815,0.21785646852071142,0.05087431932575572
2,3000.0,0.03520950798944676,0.009318279920786083,0.10863936502902206,0.02767785197062047
3,4000.0,0.028179076884689125,0.0067557797640491885,0.08765228391161882,0.020582550955806245
4,5000.0,0.021803332543322847,0.005564225883949783,0.06216122892242194,0.016684199507844794
5,6000.0,0.014324631137609355,0.0038959740587041305,0.058607107106180424,0.018824547678457818
6,7000.0,0.0105769666525833,0.002680545362345744,0.049701068298272186,0.01604902530774774
7,8000.0,0.011028240261529335,0.002949142577225364,0.04747457487703606,0.012057447823701098
8,9000.0,0.012813937069643259,0.0028275064125690753,0.053975805148480764,0.019745193088942514
9,10000.0,0.010161198188010413,0.0024777340574820748,0.031170915387763252,0.008493399639162949
10,11000.0,0.007579813424823033,0.0021107792053795833,0.026330923020088975,0.007300865562295875
11,12000.0,0.009501333391744466,0.0027718661064871585,0.028283155667955303,0.007868024999455926
12,13000.0,0.006821389212213866,0.0018550775531134642,0.0237679192701989,0.005528348357390518
13,14000.0,0.007901594929323774,0.0016981003704464633,0.022249811683692,0.006068230179364135
14,15000.0,0.0061676547035219575,0.0017447305316939696,0.024253924143062076,0.005842933130317096
15,16000.0,0.0065053228519631814,0.0015620007982803364,0.022074423412917273,0.006128919037144904
16,17000.0,0.005020857469473767,0.0014025145940183509,0.02017455720695354,0.004978063545013454
17,18000.0,0.005346078761833954,0.0014049535722268744,0.014066617667613482,0.0036688222548852574
18,19000.0,0.004944364948811526,0.0012571774231617547,0.02193104114010934,0.0057833309602877735
19,20000.0,0.005427765815508111,0.0014102712974565818,0.021298542794483174,0.005623718730400017


==> figures/eval/offpolexp/data/onpolicy_exp_1_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,1.071431339298877,0.29776360059909146,0.9415292625539635,0.2572064819788106
1,2000.0,0.6350014143421369,0.1551059609145619,0.5486920271651332,0.1576582404914526
2,3000.0,0.36794806969537525,0.11772257972040952,0.36405281585063776,0.10011421966455883
3,4000.0,0.2197555347462521,0.06730697465410816,0.27847570610753364,0.10167460916351492
4,5000.0,0.17347920153659444,0.04616921848367141,0.17569813300323492,0.048492321535054436
5,6000.0,0.14304553872781225,0.03727548485877805,0.1753412647831052,0.04496409348511469
6,7000.0,0.14872705872538627,0.033212922939773036,0.15802326256810345,0.03732888471471494
7,8000.0,0.1388569792969082,0.033157068847453036,0.1457570875742028,0.04680127742336962
8,9000.0,0.12224734999143276,0.03304582251869474,0.11533206872007737,0.03295829705526834
9,10000.0,0.09229259234856758,0.026314678496264753,0.0923697200788214,0.02422136314649729
10,11000.0,0.10723047318011705,0.023027326469487294,0.09913444054144405,0.029167053316133146
11,12000.0,0.07155571308076891,0.023365539546462068,0.09244266566762184,0.02252974147140726
12,13000.0,0.07186478866915037,0.018925102801123216,0.0597670759159328,0.01536160793929249
13,14000.0,0.04475914949480395,0.012258856236366735,0.09040793445193758,0.02086332829941214
14,15000.0,0.06317495910544847,0.014770142377322815,0.07183405855850268,0.017560670886135804
15,16000.0,0.055755703265216755,0.01427699101870461,0.059474308142395536,0.017207844555789147
16,17000.0,0.056146844197307526,0.016699692293802228,0.05444149786716058,0.014128168906902138
17,18000.0,0.047921266800815904,0.012904770603833854,0.05240982359314844,0.011371384682054222
18,19000.0,0.03663133166727759,0.011654653262272774,0.06216266025196337,0.016213049286545704
19,20000.0,0.05296742346906281,0.016750525365032572,0.06387261961595234,0.02704694561720508


==> figures/eval/offpolexp/data/onpolicy_exp_1_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,1.4151613082493544,0.3681922912623364,1.3891613686268156,0.4031854844409416
1,2000.0,0.664396612879655,0.2035397639611098,0.9074281874077067,0.29086455432328095
2,3000.0,0.3908683081485468,0.09333739833076717,0.40638347558734145,0.11160651201765473
3,4000.0,0.4134218685058699,0.10263454861203831,0.3069060785971161,0.08463275616194145
4,5000.0,0.25628636108214486,0.06068984724101482,0.29405652717045894,0.07655603344745607
5,6000.0,0.25390997374711066,0.06585626880868413,0.1937516513595262,0.054543270504457654
6,7000.0,0.2292853949942099,0.061602851554354944,0.17741682326600589,0.047064131567431486
7,8000.0,0.14496313831766797,0.03465332420035795,0.1664641225437839,0.05047326748655504
8,9000.0,0.12637845619941632,0.030294455875560705,0.1521674074055241,0.038190104229217675
9,10000.0,0.13796965409243575,0.037850585230574066,0.15959213339182837,0.05095579720843868
10,11000.0,0.1400836477619202,0.03503754124766585,0.1457975934065658,0.04157573167286988
11,12000.0,0.10221436549074442,0.02872491216669451,0.0979105663196354,0.025148217104659705
12,13000.0,0.1202445488314029,0.036673730608130825,0.1067648196046721,0.028976749196677375
13,14000.0,0.07617813105137414,0.021406712319913014,0.08759139770026941,0.023606411652546268
14,15000.0,0.08993671573967149,0.022303131053062298,0.09331850496136156,0.02263498210744615
15,16000.0,0.0844582410241718,0.02098151981372853,0.10541933240121291,0.029404265897814964
16,17000.0,0.05901382791532438,0.014614345160694164,0.08168360826459287,0.019288626861486625
17,18000.0,0.08878700333127747,0.02431346234913796,0.08236167568528194,0.020846279580456015
18,19000.0,0.06367168400051888,0.018133017451352436,0.09153456769291062,0.022790726113808026
19,20000.0,0.0664662496838322,0.018492789573841165,0.08107580274569601,0.024465620909940915


==> figures/eval/offpolexp/data/onpolicy_exp_2_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.012571435382984032,0.0029747746199291413,0.42213516967608206,0.10141048926234537
1,7500.0,0.008657005641517786,0.0023114222018303914,0.353767414025109,0.09189592956400595
2,10000.0,0.0063507355386171705,0.0015732122912055387,0.2204292998792835,0.06032812649081533
3,12500.0,0.002923127457275685,0.0008872353112400668,0.17411949307669425,0.05584759561209442
4,15000.0,0.0040860843830722565,0.0011239726839070486,0.15047174630727492,0.03509588717947811
5,17500.0,0.0032352973212620806,0.0008649245847295421,0.14990653630109274,0.04066854215579124
6,20000.0,0.002009810090586243,0.0006188319780135275,0.1275251562742385,0.03651931119413215
7,25000.0,0.001920557669868876,0.0005594587056277746,0.10438159452744639,0.030801421878055135


==> figures/eval/offpolexp/data/onpolicy_exp_2_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.23134248298594795,0.05726791084929076,0.7136965040067715,0.19879423811130342
1,7500.0,0.10805958588935645,0.030893372668923717,0.429300103003978,0.12215131388312608
2,10000.0,0.10744308662066207,0.03434319646423223,0.3624692925208851,0.07631599452338902
3,12500.0,0.09925520542763483,0.026186287407096366,0.21777457780875317,0.06974967867910734
4,15000.0,0.06391579733128751,0.023014191903886906,0.23107123037445948,0.06023353369401054
5,17500.0,0.056951877391136704,0.014580549259979713,0.19384135769277555,0.057853068774796235
6,20000.0,0.05734167506607037,0.014846572740624727,0.19289614771673239,0.04755998527910362
7,25000.0,0.033375847718814994,0.008717772902808804,0.11825756892717289,0.03378967009537262


==> figures/eval/offpolexp/data/onpolicy_exp_2_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,1.3363386030975029,0.41435506475407013,1.7542988110364872,0.4477499369185394
1,7500.0,0.8875126429352486,0.2299783356921518,1.2211829338954068,0.3380033606019107
2,10000.0,0.7902568507338228,0.19568046586376903,0.8072759297607829,0.26046272162349393
3,12500.0,0.4433668202309648,0.11854505326581521,0.7542488783961407,0.18455020267910752
4,15000.0,0.3445512840941308,0.08893154645075681,0.523740211284152,0.1286479085251338
5,17500.0,0.3529043883701471,0.09905533601194069,0.4996178926480565,0.13242020117132475
6,20000.0,0.3223376396512979,0.0936070764103163,0.3881576006913445,0.09426960831741651
7,25000.0,0.2846333359678457,0.07705889073715073,0.2922591540203352,0.08246853717464622


==> figures/eval/offpolexp/data/onpolicy_exp_3_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.00681655228637557,0.0018593013046496922,0.4905313091311455,0.10306382825295568
1,14000.0,0.004861239805284758,0.001427471395378232,0.3090640757191524,0.09045748424331454
2,18000.0,0.002953244098885263,0.0008384232599758547,0.24259852767831502,0.07129672829204423
3,22000.0,0.002252593472389087,0.0006479882010315681,0.2376715450961764,0.05497856828545812
4,26000.0,0.001807556023539212,0.0004999065147008495,0.18681431375104773,0.05094537117331345
5,28000.0,0.002111991605169919,0.0005260247694731538,0.18134725572738766,0.03989742203660086


==> figures/eval/offpolexp/data/onpolicy_exp_3_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.06790243491393493,0.015875235635924575,0.48964123277225896,0.1344656768102434
1,14000.0,0.05859901233475692,0.01595366647827539,0.3849574920807441,0.1003802450667921
2,18000.0,0.0395395294605667,0.014224535174477814,0.34555925471995796,0.09778925201080714
3,22000.0,0.04158008847133326,0.011750259797815804,0.21442730685586164,0.055752634453712605
4,26000.0,0.02235060357640343,0.00533308308106664,0.19147282350545325,0.05645312315979876
5,28000.0,0.02716063347925838,0.0072606624748028535,0.21291752381996354,0.04985666825551568


==> figures/eval/offpolexp/data/onpolicy_exp_3_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.7780780547566941,0.19397840127687255,0.9782187663283725,0.2878405747073953
1,14000.0,0.4499566333522498,0.14877461211769896,0.8000476471941635,0.22589976759676228
2,18000.0,0.32751624058679185,0.09387667004764763,0.720718397635112,0.1811867113393132
3,22000.0,0.3000667252782761,0.08000243768842122,0.45294984439937425,0.10277141860430423
4,26000.0,0.27004778869515134,0.07159771220051081,0.39308024156949123,0.10927319880813477
5,28000.0,0.23971566429161947,0.07530838736321585,0.4268099952170444,0.1332564970087526


==> figures/eval/onpolexp/data/offpolicy_exp_1_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,0.13087604290200777,0.03308077305093031,0.494874310490396,0.12640342898390952
1,2000.0,0.05731108063693305,0.015404291663994239,0.24708820052092487,0.061665885672301135
2,3000.0,0.036704433301808115,0.00982768698072953,0.2053345253781568,0.06279145657629825
3,4000.0,0.026594522331403903,0.008228483188938596,0.1153918614800242,0.03304904725895098
4,5000.0,0.02547266668747518,0.006165552447629919,0.1306245171036159,0.0349385691830026
5,6000.0,0.020399526963826492,0.005856933608294658,0.08939904390504802,0.021654837956158857
6,7000.0,0.017148322725543258,0.003989070436765466,0.06662300299324045,0.017892391596055834
7,8000.0,0.01378604815141905,0.0032329753504205276,0.050434495809821345,0.014038368679949273
8,9000.0,0.015905544823264773,0.0035304825483184255,0.06313867852162447,0.01732149568945423
9,10000.0,0.013492962743676421,0.0037349057563622035,0.04865991285072118,0.013890898993963983
10,11000.0,0.00814736968445897,0.002170226667231004,0.05145535949631253,0.012199057633057817
11,12000.0,0.009062516694156843,0.002052840888763848,0.044472302913556375,0.01320391701203739
12,13000.0,0.010204529059415417,0.0023534830525539143,0.03662628098742707,0.010620649292738931
13,14000.0,0.008827615139478153,0.002122834583305199,0.041288755035649445,0.013528362745515794
14,15000.0,0.007394486992512821,0.002268363496013275,0.03349465237035701,0.008227919929150233
15,16000.0,0.006111883221304399,0.0017605570964052708,0.03634156085631042,0.0088847587751688
16,17000.0,0.007652299453111668,0.002296885014956048,0.037494797513581805,0.010930141462583646
17,18000.0,0.005690875884154794,0.0012507768108557832,0.02829464434671116,0.007919964411157724
18,19000.0,0.006440839741619939,0.001938249598825605,0.027965400325619588,0.008406231269062344
19,20000.0,0.006327484890780068,0.0016129982678518156,0.02456153164243741,0.005829553886800442


==> figures/eval/onpolexp/data/offpolicy_exp_1_g0.95_setting2.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,0.7247577885027462,0.3664062906752209,6.670665028613022,3.0536697870468115
1,2000.0,0.6357990865190755,0.3034684470894585,4.889113967564401,3.3338114814808235
2,3000.0,0.4624621546473483,0.36929650327200797,2.224497079294004,0.7480279312758368
3,4000.0,0.25696183750895346,0.08692634514525241,1.8607076741636532,0.526376444933227
4,5000.0,0.13875560127447328,0.03791213444252288,1.7724991535825763,0.5546114366099524
5,6000.0,0.17202762364273838,0.10688822944638265,0.6664637847922664,0.18859071870034802
6,7000.0,0.12858033637729058,0.044048809049935064,1.2240940869114567,0.36759705830218503
7,8000.0,0.08602262649586236,0.022419531212621573,0.7273197629643362,0.1610319539847556
8,9000.0,0.09324262353533427,0.02890512953463792,0.8798845388400914,0.43706353033100687
9,10000.0,0.08169132143580603,0.02341083773498454,0.5996504899781899,0.16162458946225639
10,11000.0,0.07867823255045182,0.02009445804864833,0.7435388270657487,0.26722502014269256
11,12000.0,0.06982867811395808,0.020512126920478442,0.5820265507716871,0.18094263475325328
12,13000.0,0.06837279443013149,0.019699711492287657,0.5928757393188583,0.20842284491045376
13,14000.0,0.05667809800806763,0.0174012031768117,0.6043265550206733,0.1922533636773764
14,15000.0,0.08252697498802714,0.039387773077325376,0.3637701380283573,0.09444971698850699
15,16000.0,0.06119562458343524,0.015155722101018182,0.29176130704691255,0.07543770910590918
16,17000.0,0.05432548670239388,0.01299980171265544,0.354420505813563,0.09246207742439634
17,18000.0,0.04611971661534452,0.010805260979426605,0.38824674499257944,0.09699532211991294
18,19000.0,0.04911710205020633,0.011713585891767558,0.47110496056842976,0.156821202776539
19,20000.0,0.03502027697036118,0.010670796685268677,0.390321898349052,0.11731025198471312


==> figures/eval/onpolexp/data/offpolicy_exp_1_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,2.5348115738193404,0.5936846443538417,2.408649367762348,0.5969945994009364
1,2000.0,1.3744942181471445,0.35271235443207904,1.4009773588807883,0.37597408051697506
2,3000.0,0.9130973705506132,0.23712817025176322,0.6686728576726451,0.18787758569641946
3,4000.0,0.5788809189894752,0.17882004182995473,0.6623421191898455,0.17695501926464957
4,5000.0,0.5378617796815884,0.13760437428225247,0.6649955835031156,0.17180422368057344
5,6000.0,0.35694467126981244,0.07798342307739549,0.3831484173221506,0.10398234314025481
6,7000.0,0.3941368605622651,0.11566711523375817,0.42944380958610795,0.12232266632619779
7,8000.0,0.3618006340791057,0.09413270824540418,0.31988457300298345,0.08572707712289541
8,9000.0,0.3465767155447951,0.09736589967923195,0.2849036448454763,0.07686478824122248
9,10000.0,0.21187414084176998,0.05929854861013343,0.2856952735928593,0.08737152436069963
10,11000.0,0.25563773423198916,0.074005298512033,0.26490134313403424,0.06217036517250214
11,12000.0,0.2252812725999652,0.060429197479297966,0.22766626170216508,0.062498109653116383
12,13000.0,0.1986637990621779,0.055434170959632566,0.17210233198770486,0.04392325199690815
13,14000.0,0.23520904599269088,0.06541840273316805,0.16951583379394283,0.04165396797332459
14,15000.0,0.17075832849027328,0.03856887996051902,0.18257576165884895,0.053714855417844654
15,16000.0,0.14822531830070257,0.0382745812804452,0.13717271389114646,0.04105430774788835
16,17000.0,0.1665492571010778,0.048240238055622775,0.15207737580736425,0.03677588451593104
17,18000.0,0.12641083073849896,0.027040949753825243,0.19668724093193635,0.04897866000677682
18,19000.0,0.11964532152352308,0.030451200515002597,0.14965650936616795,0.037930040030392284
19,20000.0,0.12988290837615168,0.03766591193987977,0.12348840237541876,0.03674358838469398


==> figures/eval/onpolexp/data/offpolicy_exp_1_g0.995_setting2.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,61.186534365366334,27.948485750293333,80.34848533281591,42.56706587336421
1,2000.0,28.77123317972208,8.93705088707191,45.78467626025927,20.38325863607644
2,3000.0,15.399556271991951,4.11517885494663,22.521053863538132,6.489547258612639
3,4000.0,13.15781171364463,3.6537791993007915,16.191888408308447,4.784997095803825
4,5000.0,11.874436624067032,5.493992704092641,16.963640907225837,5.393723413484267
5,6000.0,9.281387456062099,3.587156266812258,14.101725691041363,4.719694748877329
6,7000.0,8.789675678489225,2.85142517227116,10.365068358987251,2.9041413460587675
7,8000.0,7.1213989728874125,1.9506492823397241,9.598388582104008,3.252824539918951
8,9000.0,7.315914617085228,2.0745002245606132,9.882160999348367,4.66680553333573
9,10000.0,6.540720288004781,2.1240314132107097,7.621193146780963,2.1208134329420187
10,11000.0,5.6891549402971835,1.5313113402681173,7.371040319036438,1.889605854445822
11,12000.0,4.7432379099752,1.247139330122621,5.423192501684872,1.3310020733875638
12,13000.0,4.466549478709727,1.5787545987251677,6.3253972236422875,2.349625767419832
13,14000.0,4.059736040560759,1.0059109724095838,5.565930599268959,1.3686045605861674
14,15000.0,3.9872629495095806,1.0815663670224283,3.7015354355108236,1.0304939213890767
15,16000.0,6.287781308139879,4.850104859277002,4.250486508252215,0.9389072049870638
16,17000.0,3.935478353603473,1.2891317637829336,4.846170781465065,1.242987393382749
17,18000.0,3.7114880722643604,1.0817794449598577,4.868115222292576,1.3115216328108823
18,19000.0,3.4054889820987753,1.103111356676982,4.255408888552855,1.1264731952676805
19,20000.0,3.0224988979484326,1.0086468135039413,3.999368406545459,1.2542397298161352


==> figures/eval/onpolexp/data/offpolicy_exp_1_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,4.025322110390954,1.1490896394649308,3.8966130275667497,1.1792856629977202
1,2000.0,1.7289247281626279,0.4508669480427021,1.6969278074718317,0.4825953001132546
2,3000.0,1.8908222130535304,0.53057617074159,1.6279445634228968,0.4963359651931752
3,4000.0,0.9658000742670769,0.271387221687905,1.160191776335808,0.31759661388156857
4,5000.0,0.5968818195644157,0.16880328644797757,0.7713012245285873,0.1972947381409521
5,6000.0,0.5270145512979288,0.13667279920899222,0.5166932176155978,0.1450395891132285
6,7000.0,0.5875151946760946,0.1504183726285253,0.6151619037666001,0.16862323445314215
7,8000.0,0.4818516794732161,0.12058786337663854,0.4693925379435749,0.1364623250447137
8,9000.0,0.35731456084664504,0.09508705598548275,0.4534094227680901,0.12491267497887928
9,10000.0,0.3307850330020262,0.10060535643057192,0.31351703501718853,0.07664430279415822
10,11000.0,0.32483009302141935,0.07727294828624721,0.4256200232773473,0.10893520979904989
11,12000.0,0.29254623313061623,0.10485344496085085,0.3026086936805069,0.10379686392127488
12,13000.0,0.3076398157781369,0.07967062048714448,0.33991282557280983,0.10121870233583932
13,14000.0,0.24717313308541594,0.0676831259818348,0.3297406961296291,0.08963728085486757
14,15000.0,0.3009937270034197,0.07328332537367316,0.20296547460267064,0.05063740514673541
15,16000.0,0.21276079880058507,0.05303085942577401,0.20256178282834644,0.04862152713003229
16,17000.0,0.208907930679324,0.05449074559325871,0.23781189688295293,0.06614082472107491
17,18000.0,0.19255639380390047,0.0526341932018766,0.25922955418132965,0.07053600759737179
18,19000.0,0.2745611698710873,0.07650612904527251,0.21603176848805763,0.0568287934495175
19,20000.0,0.1768440915201414,0.048088636112485,0.20695676597424764,0.052226308042645456


==> figures/eval/onpolexp/data/offpolicy_exp_1_g0.999_setting2.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,73.64964660992972,35.87477879542687,89.70695448014087,29.493517545227114
1,2000.0,48.118185638610996,15.86494364649882,48.44839414709659,16.924737247512297
2,3000.0,49.05738331350637,32.01485573713151,40.39214319999426,11.832513919927973
3,4000.0,32.515156721017185,12.971268545759125,26.904615286257282,8.575580520946499
4,5000.0,27.458526957123144,11.887502765789772,22.49037233563149,7.239487915325606
5,6000.0,29.41201024278397,15.36315437831431,15.045735546751725,6.253065136817593
6,7000.0,15.028683195570212,4.755199164277073,15.50980202363251,3.993118010494782
7,8000.0,9.232117841395667,2.4253853335335713,14.810666869620611,5.765106165854606
8,9000.0,8.808154313131405,2.530468780555252,10.988288971435574,2.768879762275568
9,10000.0,8.098497164110466,3.140707793905464,10.08136588282132,2.914263944077426
10,11000.0,7.815415016351503,2.3144406462098117,11.773022866200675,3.7119514774051128
11,12000.0,10.123872446727114,3.764629437423853,10.652728295094084,3.67476008196338
12,13000.0,7.386494976052395,2.3874689331750067,7.508031819892457,1.993820760631029
13,14000.0,6.213084583801097,1.9164587980957073,7.619028104762784,2.4149742546820114
14,15000.0,5.978275087539587,1.2980029349063156,8.658163396763621,2.626609914650564
15,16000.0,5.9782001342122975,1.6936533139675887,7.701655859764954,2.4397537264162317
16,17000.0,6.04136243803034,1.4520273014010885,6.46438629159205,1.660911469578845
17,18000.0,6.3108671475884375,1.833297581885295,8.357384369018737,3.2033597223079804
18,19000.0,7.694041299398707,4.342008255288774,7.32724713078334,2.427169606746545
19,20000.0,5.05995199241023,1.2012036897732117,4.881223816358184,1.4675485300865203


==> figures/eval/onpolexp/data/offpolicy_exp_2_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.013484004437571513,0.0034378012892642097,1.46694268373669,0.5503115776495887
1,10000.0,0.005962233340457207,0.0015544405934145391,0.7474130927090218,0.35992074431978405
2,15000.0,0.0029089462062807606,0.000746702691918947,0.4117201996737585,0.10208770874039944
3,20000.0,0.0026622172729609777,0.0007726248965540703,0.42297775378724767,0.157078035889197
4,25000.0,0.0024285874091826256,0.0005856658544572755,0.30222475853814257,0.09406127518575116
5,30000.0,0.0017189921668798436,0.0005050154831490147,0.2456454893638091,0.05899811128473066
6,35000.0,0.0016382299363223859,0.00044352929588862617,0.2286047831342545,0.055866644483512105
7,40000.0,0.0010042393135608141,0.00029129306967652223,0.16920176014035515,0.04508271765490537
8,45000.0,0.001236168981947537,0.0002981045856457381,0.20053633428402656,0.07049468452814808
9,50000.0,0.0011040846106783234,0.00030685641251444214,0.15338738545417244,0.04522796166074845


==> figures/eval/onpolexp/data/offpolicy_exp_2_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.6585341372245723,0.22611563778337587,4.812960833328674,1.5347326362611429
1,10000.0,0.29128344436923215,0.08220511010241846,2.5010669838560995,1.0799798635325828
2,15000.0,0.2219380897108888,0.06881733174272281,1.7213946306987054,0.4535913176687103
3,20000.0,0.16590759466246738,0.04256515999381842,1.1540280991582155,0.3641656098162964
4,25000.0,0.12998180497079143,0.031744895395473836,1.0516202416136478,0.33193495533427664
5,30000.0,0.1079098790951264,0.028990458694689823,0.9555431187272297,0.3110906560752569
6,35000.0,0.09734831895016306,0.023571793292909916,0.715173298841608,0.23123749389287548
7,40000.0,0.09692090896101994,0.04020727119582366,0.5208066606074097,0.1314153509728823
8,45000.0,0.07086331180576166,0.01770780833189425,0.5725345265679069,0.15381703002345898
9,50000.0,0.08391939125839397,0.0235797762951073,0.36137081728370346,0.11697936004992811


==> figures/eval/onpolexp/data/offpolicy_exp_2_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,15.25838807748135,4.655316825881275,30.6218225193039,10.422697379173767
1,10000.0,10.589793905894226,3.614711235205566,12.400735237016105,4.184689660611828
2,15000.0,8.10265107121124,2.9197823128965,9.317372650547501,2.361729663751836
3,20000.0,6.537280481450972,1.7406728219885959,8.158569534645691,2.221937435944422
4,25000.0,5.477640633154557,1.5651300210533088,6.85868852545841,2.282430729898815
5,30000.0,4.349130756651977,1.8860570475443001,5.559172490254914,1.364290773143035
6,35000.0,3.981302749620746,1.362999823101515,4.966609978766192,1.8048307379145108
7,40000.0,3.2706757408070346,1.0115761580268614,5.8090323241437805,1.4381675231087983
8,45000.0,3.517544343664844,1.6546439739141756,3.169788032418887,0.8703593214082005
9,50000.0,2.9025138649760596,1.085709498621436,3.264365866149713,0.8933711690746605


==> figures/eval/onpolexp/data/offpolicy_exp_3_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.007667928047199893,0.0027120776063655552,3.1515475029235454,2.0229976016018028
1,20000.0,0.0027691836601253846,0.0007904993270498794,1.2382773666870022,0.42873007795098017
2,30000.0,0.001742407257358848,0.00046906203918015664,1.1851534863302557,0.5874922210999909
3,40000.0,0.0017249279128700812,0.00038468405113191743,0.4924671068509663,0.14829251726576467
4,50000.0,0.0010265682839576639,0.00029955650001240537,0.6084102296323481,0.19664997399318465
5,60000.0,0.0008877907328094674,0.00026451957650959094,0.426325633427844,0.10973564753640301
6,70000.0,0.0005962663561993458,0.00013828113223619004,0.34238802324166806,0.09736384555759169
7,80000.0,0.0006258061732295051,0.00015332087206090705,0.31356638826748234,0.10407837947856513
8,100000.0,0.00048266701005861783,0.00012324771006904666,0.1916758411050782,0.052499880574376656


==> figures/eval/onpolexp/data/offpolicy_exp_3_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.37478191070798644,0.23655263331160672,5.805700782095835,3.6637990031611283
1,20000.0,0.10371039998940183,0.0435234716223966,2.543914913041998,0.7992087596592736
2,30000.0,0.08880958851887998,0.08046614932953164,1.45630765859215,0.4229610288910931
3,40000.0,0.03042123567276384,0.007433754870966576,1.0777181163113598,0.26813131527599765
4,50000.0,0.03241523441552656,0.008428878881297983,1.015501463148418,0.3863589701122618
5,60000.0,0.026926884038411723,0.00996396329682768,0.9650872544408144,0.2763212198571642
6,70000.0,0.029557315341804925,0.00890321820645414,0.5128969241665597,0.16046978709101895
7,80000.0,0.030520656460878696,0.026375130306640876,0.7185319718982822,0.2838912746526378
8,100000.0,0.018120666074308078,0.006289467974611626,0.5638120951882807,0.17121213365775367


==> figures/eval/onpolexp/data/offpolicy_exp_3_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,14.376416756027321,6.491875154742418,29.03127423742435,12.421524849951165
1,20000.0,8.651292361697363,5.848098710025385,12.491075575490202,4.202102450364799
2,30000.0,5.900794288948273,2.1397654603023035,17.121286147856146,7.311017496858017
3,40000.0,3.611896810132242,1.0235633017707009,8.153796454680467,2.6298620962217436
4,50000.0,2.7980533082311467,0.9942336276932675,6.500447693541798,2.1524215546040137
5,60000.0,2.2513214329227775,0.6544463590035808,6.936010832728365,2.93476187839825
6,70000.0,2.273110430250594,0.5607637636967706,4.792290164777312,1.52642481738159
7,80000.0,1.8381494815324009,0.43086326163914396,4.794388118091516,1.2006593792071492
8,100000.0,1.2197138161675558,0.2708790479079729,3.103772483984632,0.706726701422158


==> figures/eval/onpolexp/data/onpolicy_exp_1_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,0.08137960070097225,0.02119126280476482,0.36127630844179204,0.09285755716732809
1,2000.0,0.04374962858885638,0.010233998919185815,0.21785646852071142,0.05087431932575572
2,3000.0,0.03520950798944676,0.009318279920786083,0.10863936502902206,0.02767785197062047
3,4000.0,0.028179076884689125,0.0067557797640491885,0.08765228391161882,0.020582550955806245
4,5000.0,0.021803332543322847,0.005564225883949783,0.06216122892242194,0.016684199507844794
5,6000.0,0.014324631137609355,0.0038959740587041305,0.058607107106180424,0.018824547678457818
6,7000.0,0.0105769666525833,0.002680545362345744,0.049701068298272186,0.01604902530774774
7,8000.0,0.011028240261529335,0.002949142577225364,0.04747457487703606,0.012057447823701098
8,9000.0,0.012813937069643259,0.0028275064125690753,0.053975805148480764,0.019745193088942514
9,10000.0,0.010161198188010413,0.0024777340574820748,0.031170915387763252,0.008493399639162949
10,11000.0,0.007579813424823033,0.0021107792053795833,0.026330923020088975,0.007300865562295875
11,12000.0,0.009501333391744466,0.0027718661064871585,0.028283155667955303,0.007868024999455926
12,13000.0,0.006821389212213866,0.0018550775531134642,0.0237679192701989,0.005528348357390518
13,14000.0,0.007901594929323774,0.0016981003704464633,0.022249811683692,0.006068230179364135
14,15000.0,0.0061676547035219575,0.0017447305316939696,0.024253924143062076,0.005842933130317096
15,16000.0,0.0065053228519631814,0.0015620007982803364,0.022074423412917273,0.006128919037144904
16,17000.0,0.005020857469473767,0.0014025145940183509,0.02017455720695354,0.004978063545013454
17,18000.0,0.005346078761833954,0.0014049535722268744,0.014066617667613482,0.0036688222548852574
18,19000.0,0.004944364948811526,0.0012571774231617547,0.02193104114010934,0.0057833309602877735
19,20000.0,0.005427765815508111,0.0014102712974565818,0.021298542794483174,0.005623718730400017


==> figures/eval/onpolexp/data/onpolicy_exp_1_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,1.071431339298877,0.29776360059909146,0.9415292625539635,0.2572064819788106
1,2000.0,0.6350014143421369,0.1551059609145619,0.5486920271651332,0.1576582404914526
2,3000.0,0.36794806969537525,0.11772257972040952,0.36405281585063776,0.10011421966455883
3,4000.0,0.2197555347462521,0.06730697465410816,0.27847570610753364,0.10167460916351492
4,5000.0,0.17347920153659444,0.04616921848367141,0.17569813300323492,0.048492321535054436
5,6000.0,0.14304553872781225,0.03727548485877805,0.1753412647831052,0.04496409348511469
6,7000.0,0.14872705872538627,0.033212922939773036,0.15802326256810345,0.03732888471471494
7,8000.0,0.1388569792969082,0.033157068847453036,0.1457570875742028,0.04680127742336962
8,9000.0,0.12224734999143276,0.03304582251869474,0.11533206872007737,0.03295829705526834
9,10000.0,0.09229259234856758,0.026314678496264753,0.0923697200788214,0.02422136314649729
10,11000.0,0.10723047318011705,0.023027326469487294,0.09913444054144405,0.029167053316133146
11,12000.0,0.07155571308076891,0.023365539546462068,0.09244266566762184,0.02252974147140726
12,13000.0,0.07186478866915037,0.018925102801123216,0.0597670759159328,0.01536160793929249
13,14000.0,0.04475914949480395,0.012258856236366735,0.09040793445193758,0.02086332829941214
14,15000.0,0.06317495910544847,0.014770142377322815,0.07183405855850268,0.017560670886135804
15,16000.0,0.055755703265216755,0.01427699101870461,0.059474308142395536,0.017207844555789147
16,17000.0,0.056146844197307526,0.016699692293802228,0.05444149786716058,0.014128168906902138
17,18000.0,0.047921266800815904,0.012904770603833854,0.05240982359314844,0.011371384682054222
18,19000.0,0.03663133166727759,0.011654653262272774,0.06216266025196337,0.016213049286545704
19,20000.0,0.05296742346906281,0.016750525365032572,0.06387261961595234,0.02704694561720508


==> figures/eval/onpolexp/data/onpolicy_exp_1_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,1000.0,1.4151613082493544,0.3681922912623364,1.3891613686268156,0.4031854844409416
1,2000.0,0.664396612879655,0.2035397639611098,0.9074281874077067,0.29086455432328095
2,3000.0,0.3908683081485468,0.09333739833076717,0.40638347558734145,0.11160651201765473
3,4000.0,0.4134218685058699,0.10263454861203831,0.3069060785971161,0.08463275616194145
4,5000.0,0.25628636108214486,0.06068984724101482,0.29405652717045894,0.07655603344745607
5,6000.0,0.25390997374711066,0.06585626880868413,0.1937516513595262,0.054543270504457654
6,7000.0,0.2292853949942099,0.061602851554354944,0.17741682326600589,0.047064131567431486
7,8000.0,0.14496313831766797,0.03465332420035795,0.1664641225437839,0.05047326748655504
8,9000.0,0.12637845619941632,0.030294455875560705,0.1521674074055241,0.038190104229217675
9,10000.0,0.13796965409243575,0.037850585230574066,0.15959213339182837,0.05095579720843868
10,11000.0,0.1400836477619202,0.03503754124766585,0.1457975934065658,0.04157573167286988
11,12000.0,0.10221436549074442,0.02872491216669451,0.0979105663196354,0.025148217104659705
12,13000.0,0.1202445488314029,0.036673730608130825,0.1067648196046721,0.028976749196677375
13,14000.0,0.07617813105137414,0.021406712319913014,0.08759139770026941,0.023606411652546268
14,15000.0,0.08993671573967149,0.022303131053062298,0.09331850496136156,0.02263498210744615
15,16000.0,0.0844582410241718,0.02098151981372853,0.10541933240121291,0.029404265897814964
16,17000.0,0.05901382791532438,0.014614345160694164,0.08168360826459287,0.019288626861486625
17,18000.0,0.08878700333127747,0.02431346234913796,0.08236167568528194,0.020846279580456015
18,19000.0,0.06367168400051888,0.018133017451352436,0.09153456769291062,0.022790726113808026
19,20000.0,0.0664662496838322,0.018492789573841165,0.08107580274569601,0.024465620909940915


==> figures/eval/onpolexp/data/onpolicy_exp_2_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.012571435382984032,0.0029747746199291413,0.42213516967608206,0.10141048926234537
1,7500.0,0.008657005641517786,0.0023114222018303914,0.353767414025109,0.09189592956400595
2,10000.0,0.0063507355386171705,0.0015732122912055387,0.2204292998792835,0.06032812649081533
3,12500.0,0.002923127457275685,0.0008872353112400668,0.17411949307669425,0.05584759561209442
4,15000.0,0.0040860843830722565,0.0011239726839070486,0.15047174630727492,0.03509588717947811
5,17500.0,0.0032352973212620806,0.0008649245847295421,0.14990653630109274,0.04066854215579124
6,20000.0,0.002009810090586243,0.0006188319780135275,0.1275251562742385,0.03651931119413215
7,25000.0,0.001920557669868876,0.0005594587056277746,0.10438159452744639,0.030801421878055135


==> figures/eval/onpolexp/data/onpolicy_exp_2_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,0.23134248298594795,0.05726791084929076,0.7136965040067715,0.19879423811130342
1,7500.0,0.10805958588935645,0.030893372668923717,0.429300103003978,0.12215131388312608
2,10000.0,0.10744308662066207,0.03434319646423223,0.3624692925208851,0.07631599452338902
3,12500.0,0.09925520542763483,0.026186287407096366,0.21777457780875317,0.06974967867910734
4,15000.0,0.06391579733128751,0.023014191903886906,0.23107123037445948,0.06023353369401054
5,17500.0,0.056951877391136704,0.014580549259979713,0.19384135769277555,0.057853068774796235
6,20000.0,0.05734167506607037,0.014846572740624727,0.19289614771673239,0.04755998527910362
7,25000.0,0.033375847718814994,0.008717772902808804,0.11825756892717289,0.03378967009537262


==> figures/eval/onpolexp/data/onpolicy_exp_2_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,5000.0,1.3363386030975029,0.41435506475407013,1.7542988110364872,0.4477499369185394
1,7500.0,0.8875126429352486,0.2299783356921518,1.2211829338954068,0.3380033606019107
2,10000.0,0.7902568507338228,0.19568046586376903,0.8072759297607829,0.26046272162349393
3,12500.0,0.4433668202309648,0.11854505326581521,0.7542488783961407,0.18455020267910752
4,15000.0,0.3445512840941308,0.08893154645075681,0.523740211284152,0.1286479085251338
5,17500.0,0.3529043883701471,0.09905533601194069,0.4996178926480565,0.13242020117132475
6,20000.0,0.3223376396512979,0.0936070764103163,0.3881576006913445,0.09426960831741651
7,25000.0,0.2846333359678457,0.07705889073715073,0.2922591540203352,0.08246853717464622


==> figures/eval/onpolexp/data/onpolicy_exp_3_g0.95.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.00681655228637557,0.0018593013046496922,0.4905313091311455,0.10306382825295568
1,14000.0,0.004861239805284758,0.001427471395378232,0.3090640757191524,0.09045748424331454
2,18000.0,0.002953244098885263,0.0008384232599758547,0.24259852767831502,0.07129672829204423
3,22000.0,0.002252593472389087,0.0006479882010315681,0.2376715450961764,0.05497856828545812
4,26000.0,0.001807556023539212,0.0004999065147008495,0.18681431375104773,0.05094537117331345
5,28000.0,0.002111991605169919,0.0005260247694731538,0.18134725572738766,0.03989742203660086


==> figures/eval/onpolexp/data/onpolicy_exp_3_g0.995.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.06790243491393493,0.015875235635924575,0.48964123277225896,0.1344656768102434
1,14000.0,0.05859901233475692,0.01595366647827539,0.3849574920807441,0.1003802450667921
2,18000.0,0.0395395294605667,0.014224535174477814,0.34555925471995796,0.09778925201080714
3,22000.0,0.04158008847133326,0.011750259797815804,0.21442730685586164,0.055752634453712605
4,26000.0,0.02235060357640343,0.00533308308106664,0.19147282350545325,0.05645312315979876
5,28000.0,0.02716063347925838,0.0072606624748028535,0.21291752381996354,0.04985666825551568


==> figures/eval/onpolexp/data/onpolicy_exp_3_g0.999.csv <==
,budget,ada_y,ada_err,uni_y,uni_err
0,10000.0,0.7780780547566941,0.19397840127687255,0.9782187663283725,0.2878405747073953
1,14000.0,0.4499566333522498,0.14877461211769896,0.8000476471941635,0.22589976759676228
2,18000.0,0.32751624058679185,0.09387667004764763,0.720718397635112,0.1811867113393132
3,22000.0,0.3000667252782761,0.08000243768842122,0.45294984439937425,0.10277141860430423
4,26000.0,0.27004778869515134,0.07159771220051081,0.39308024156949123,0.10927319880813477
5,28000.0,0.23971566429161947,0.07530838736321585,0.4268099952170444,0.1332564970087526


==> figures/experiments/data/damlonglong3kg95f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-195.20000375783823,-191.17155793664762,0.0,-32.92,2.1728462382705627,2.770183520884769,0.0,0.75
20,86400.0,20.0,-191.3048246628638,-166.279291190619,0.0,-32.92,5.623874216997866,2.522658600417423,0.0,0.75
40,172800.0,40.0,-192.65639051866142,-158.03892641355645,0.0,-32.92,4.8184875680416805,6.1596122884784,0.0,0.75
60,259200.0,60.0,-180.60149057018992,-151.04035460487543,0.0,-32.92,5.176716538058301,7.6285039482703505,0.0,0.75
80,345600.0,80.0,-183.17195535681986,-141.7824175813302,0.0,-32.92,9.307973208602005,10.58119321192655,0.0,0.75
100,432000.0,100.0,-178.41118547444393,-133.45061964825587,0.0,-32.92,5.317685008356719,10.909143323625692,0.0,0.75
120,518400.0,120.0,-168.07453885348446,-130.1942848029845,0.0,-32.92,7.828992415197769,15.536183952105855,0.0,0.75
140,604800.0,140.0,-167.02336766642034,-124.69372998000362,0.0,-32.92,8.512273835737817,13.867492875277884,0.0,0.75
160,691200.0,160.0,-168.38571500000427,-118.08207693310847,0.0,-32.92,9.29182375315229,18.330389176359095,0.0,0.75
180,777600.0,180.0,-166.8574497317885,-112.94328918091264,0.0,-32.92,13.003612329570418,19.085660668452505,0.0,0.75
200,864000.0,200.0,-166.5239909355679,-108.76308628316693,0.0,-32.92,4.658045118101694,18.68465737692237,0.0,0.75
220,950400.0,220.0,-164.3948653967877,-102.5472045484892,0.0,-32.92,3.9335584792448555,15.557093307859912,0.0,0.75
240,1036800.0,240.0,-165.6991352423886,-102.42664725931168,0.0,-32.92,6.794184246880181,10.912622027713759,0.0,0.75
260,1123200.0,260.0,-160.03566860369293,-91.74358586619766,0.0,-32.92,6.429582655683692,11.47169712135428,0.0,0.75
280,1209600.0,280.0,-163.1374402176551,-87.14634668857374,0.0,-32.92,7.9834594046629315,12.428191511923034,0.0,0.75
300,1296000.0,300.0,-164.31665315723825,-88.45475455813497,0.0,-32.92,4.832569255165994,19.08030515118781,0.0,0.75
320,1382400.0,320.0,-165.47825477950101,-83.15278035549026,0.0,-32.92,6.543531121330659,19.798741994123365,0.0,0.75
340,1468800.0,340.0,-167.20812573690347,-73.70833545723171,0.0,-32.92,3.195021964221172,13.525513274440282,0.0,0.75
360,1555200.0,360.0,-166.47978103166673,-69.99287219218677,0.0,-32.92,5.2820125371148094,11.072293437477352,0.0,0.75
380,1641600.0,380.0,-166.2220506689967,-66.60095332474887,0.0,-32.92,2.663124547220114,8.956939410242956,0.0,0.75
400,1728000.0,400.0,-162.39733129248503,-62.4534396129557,0.0,-32.92,4.909866411277824,6.862387594299441,0.0,0.75
420,1814400.0,420.0,-165.75118957319614,-57.19832025833667,0.0,-32.92,7.198307585808466,5.899469260651996,0.0,0.75
440,1900800.0,440.0,-169.9327812887894,-55.91528409879546,0.0,-32.92,11.956898489149836,5.243130826414873,0.0,0.75
460,1987200.0,460.0,-163.7965315711021,-54.62079455940214,0.0,-32.92,10.673989277284852,3.8233679050730167,0.0,0.75
480,2073600.0,480.0,-158.83497836788078,-51.7496443985122,0.0,-32.92,14.452425259653616,4.038098063053752,0.0,0.75
500,2160000.0,500.0,-167.28263517551787,-51.569031251820505,0.0,-32.92,8.292130580894488,4.50195211638135,0.0,0.75
520,2246400.0,520.0,-153.70108135139722,-49.85276886869525,0.0,-32.92,8.247110916310227,4.073213601518742,0.0,0.75
540,2332800.0,540.0,-157.72313354019107,-48.74505920950806,0.0,-32.92,10.539896477888771,4.891808693975697,0.0,0.75
560,2419200.0,560.0,-164.15771193688911,-48.064877197256514,0.0,-32.92,13.191579163473422,5.446890552568238,0.0,0.75
580,2505600.0,580.0,-156.94984165564279,-47.70338286799225,0.0,-32.92,7.556766153267937,5.9129215858704205,0.0,0.75
600,2592000.0,600.0,-156.25049243181306,-47.50762343798153,0.0,-32.92,9.827719931498937,5.530516243272967,0.0,0.75
620,2678400.0,620.0,-151.8693767147485,-46.62791805392632,0.0,-32.92,7.3877735780317595,5.1092995690857865,0.0,0.75
640,2764800.0,640.0,-153.7617526107761,-46.86344102317711,0.0,-32.92,15.628351015252639,6.024795171236935,0.0,0.75
660,2851200.0,660.0,-152.8398166561655,-45.68335237393397,0.0,-32.92,9.34302661428865,6.398371996350853,0.0,0.75
680,2937600.0,680.0,-154.04512330334168,-44.90829506935677,0.0,-32.92,4.31811237275484,6.117106897793468,0.0,0.75
700,3024000.0,700.0,-155.68589565430113,-43.78426691946727,0.0,-32.92,12.779537230946156,5.92833749784833,0.0,0.75
720,3110400.0,720.0,-153.82261274681127,-43.60096350185298,0.0,-32.92,10.498023373315716,6.00932605607523,0.0,0.75
740,3196800.0,740.0,-149.10178578842564,-43.21272323089839,0.0,-32.92,13.935309704421886,6.575313298602333,0.0,0.75
760,3283200.0,760.0,-156.93594463896062,-42.73890961181601,0.0,-32.92,17.44859194810447,6.625359781642018,0.0,0.75
780,3369600.0,780.0,-162.55011233059548,-42.01071170651425,0.0,-32.92,16.159621895470327,6.19632005484873,0.0,0.75
800,3456000.0,800.0,-152.53037011419283,-41.350652926138686,0.0,-32.92,13.279232309508052,6.144497765094257,0.0,0.75
820,3542400.0,820.0,-145.59749902123923,-40.57516736116544,0.0,-32.92,15.861152196950625,6.513289807547546,0.0,0.75
840,3628800.0,840.0,-163.54311985657517,-40.51763998114812,0.0,-32.92,18.854040681052037,6.764115269420923,0.0,0.75
860,3715200.0,860.0,-148.39877875358,-40.215829818481076,0.0,-32.92,15.184457003410461,7.008687363383689,0.0,0.75
880,3801600.0,880.0,-153.76931110045285,-40.341714317115986,0.0,-32.92,12.163113911399941,7.218208026149486,0.0,0.75
900,3888000.0,900.0,-134.27443904116507,-40.11179055669468,0.0,-32.92,17.14290928216225,7.080558361061503,0.0,0.75
920,3974400.0,920.0,-135.1089268045601,-39.534133150083896,0.0,-32.92,9.071756040243667,6.983080848199897,0.0,0.75
940,4060800.0,940.0,-132.23472832195432,-39.40057367899077,0.0,-32.92,13.70444765158666,7.083453055526615,0.0,0.75
960,4147200.0,960.0,-137.43063120390133,-38.504173152614676,0.0,-32.92,9.545231893040624,6.954573482118124,0.0,0.75
980,4233600.0,980.0,-131.11681015703994,-37.946085167997786,0.0,-32.92,12.143944056641134,7.492484758898082,0.0,0.75
1000,4320000.0,1000.0,-124.03955484048906,-38.731688558298366,0.0,-32.92,17.992623614681612,7.805057620619091,0.0,0.75
1020,4406400.0,1020.0,-117.59171231698363,-38.76734903035937,0.0,-32.92,9.669942020531185,6.915082556196352,0.0,0.75
1040,4492800.0,1040.0,-122.15779356736827,-38.50811120422146,0.0,-32.92,15.959645405722025,6.681455719430281,0.0,0.75
1060,4579200.0,1060.0,-123.11282328006806,-38.03950791928068,0.0,-32.92,8.058668604664291,6.646932939120931,0.0,0.75
1080,4665600.0,1080.0,-130.2349689980846,-37.84545796856368,0.0,-32.92,13.504294080648124,6.5783332734542315,0.0,0.75
1100,4752000.0,1100.0,-118.00645627531637,-37.418760994139774,0.0,-32.92,18.513477001761288,6.407613103656566,0.0,0.75
1120,4838400.0,1120.0,-121.27158026061056,-37.56283682119559,0.0,-32.92,16.913717047731186,5.859290090194362,0.0,0.75
1140,4924800.0,1140.0,-114.80773594602424,-37.37204369662786,0.0,-32.92,17.59928468948213,5.981444809652019,0.0,0.75
1160,5011200.0,1160.0,-116.91457278725704,-37.10778472716852,0.0,-32.92,13.198935938573761,6.301828128206657,0.0,0.75
1180,5097600.0,1180.0,-113.27315221743838,-36.614909926960365,0.0,-32.92,7.651792626346428,6.209072527391153,0.0,0.75
1200,5184000.0,1200.0,-118.83301916099472,-36.070176411719345,0.0,-32.92,18.432957956292263,6.117157947263216,0.0,0.75
1220,5270400.0,1220.0,-118.16749590703535,-35.76861799049764,0.0,-32.92,10.764314359192388,6.467096240181114,0.0,0.75
1240,5356800.0,1240.0,-128.28361177194387,-35.2538175445183,0.0,-32.92,18.262770277737975,6.563819919476453,0.0,0.75
1260,5443200.0,1260.0,-109.17685198428585,-34.876237299481474,0.0,-32.92,13.432958035750378,6.255182622198009,0.0,0.75
1280,5529600.0,1280.0,-111.28689916689311,-35.01353540517109,0.0,-32.92,20.850676954861672,6.1331774354619135,0.0,0.75
1300,5616000.0,1300.0,-99.39633492986016,-34.67384886645338,0.0,-32.92,11.118500388661884,5.9497356933089804,0.0,0.75
1320,5702400.0,1320.0,-97.10401494291634,-33.934551067996324,0.0,-32.92,14.634536355246684,5.621856477069236,0.0,0.75
1340,5788800.0,1340.0,-101.93868659866247,-33.77346291335441,0.0,-32.92,18.563639788943977,5.692956544527927,0.0,0.75
1360,5875200.0,1360.0,-94.00151908859843,-33.407625187761404,0.0,-32.92,13.284785197823066,6.00180927986609,0.0,0.75
1380,5961600.0,1380.0,-109.5243627600144,-33.009376006202544,0.0,-32.92,17.922499614835647,6.175130276852132,0.0,0.75
1400,6048000.0,1400.0,-102.80692440340206,-33.094136829019746,0.0,-32.92,15.4075960366314,6.132935042829748,0.0,0.75
1420,6134400.0,1420.0,-109.49908955220144,-32.796676707105775,0.0,-32.92,9.554746438772964,6.272211261870065,0.0,0.75
1440,6220800.0,1440.0,-89.81979894109577,-32.797111070464254,0.0,-32.92,7.857315597534305,5.917356823176594,0.0,0.75
1460,6307200.0,1460.0,-107.56542874365834,-32.76022954644394,0.0,-32.92,23.241837881574636,5.617398758416504,0.0,0.75
1480,6393600.0,1480.0,-102.54673070848351,-31.50345552053799,0.0,-32.92,13.383169254625388,5.065461490474376,0.0,0.75
1500,6480000.0,1500.0,-109.5466833971303,-30.67646308619201,0.0,-32.92,16.30718779851138,4.469620185068881,0.0,0.75
1520,6566400.0,1520.0,-104.8590526427437,-29.98297461803953,0.0,-32.92,18.19336435164024,4.654298818241848,0.0,0.75
1540,6652800.0,1540.0,-114.38410656422863,-29.91208670961754,0.0,-32.92,9.768664845150766,4.435374282780792,0.0,0.75
1560,6739200.0,1560.0,-106.21649835971627,-30.040881889183037,0.0,-32.92,11.580485776321211,4.298385416203288,0.0,0.75
1580,6825600.0,1580.0,-110.65596244263836,-29.863634210982458,0.0,-32.92,15.93313097316382,4.305099093333766,0.0,0.75
1600,6912000.0,1600.0,-96.0138649519035,-30.531185369008234,0.0,-32.92,15.721998040638702,4.077527515813607,0.0,0.75
1620,6998400.0,1620.0,-97.78836845763257,-30.29098930202282,0.0,-32.92,19.92921348973282,4.224382648588282,0.0,0.75
1640,7084800.0,1640.0,-100.68137364447439,-29.98439703918907,0.0,-32.92,12.26083190262232,4.4137767275239925,0.0,0.75
1660,7171200.0,1660.0,-96.90858510499876,-30.20054124429496,0.0,-32.92,29.777366480391517,5.4742852731977045,0.0,0.75
1680,7257600.0,1680.0,-100.45797972198855,-29.97741115478062,0.0,-32.92,13.6112337499625,5.759446041301348,0.0,0.75
1700,7344000.0,1700.0,-101.9756728460118,-29.253880709975398,0.0,-32.92,8.895492543023096,5.255835501015924,0.0,0.75
1720,7430400.0,1720.0,-101.35297172834439,-29.174754782588128,0.0,-32.92,11.92391020278183,4.51515205088257,0.0,0.75
1740,7516800.0,1740.0,-106.10229246227297,-28.41118128205404,0.0,-32.92,15.930274631738971,4.097378996582766,0.0,0.75
1760,7603200.0,1760.0,-109.36084164469017,-28.45776633294315,0.0,-32.92,14.075894109609761,3.772033912052109,0.0,0.75
1780,7689600.0,1780.0,-91.20734600561363,-27.935741263912252,0.0,-32.92,17.21521517664003,3.8067684312887433,0.0,0.75
1800,7776000.0,1800.0,-99.41511867263159,-27.977583226122853,0.0,-32.92,16.277190979816403,3.9273684548617736,0.0,0.75
1820,7862400.0,1820.0,-94.84948871622332,-27.967546310915044,0.0,-32.92,12.155270326277675,4.05448236038584,0.0,0.75
1840,7948800.0,1840.0,-105.01204942499612,-27.674254782357412,0.0,-32.92,16.37633429783529,4.0516953546111,0.0,0.75
1860,8035200.0,1860.0,-94.115719426504,-28.011390792724303,0.0,-32.92,15.449508998403791,4.179929881648317,0.0,0.75
1880,8121600.0,1880.0,-99.16919872029885,-27.88816053489203,0.0,-32.92,14.502683298287062,3.919388666537365,0.0,0.75
1900,8208000.0,1900.0,-84.15682926014824,-28.180819178097135,0.0,-32.92,8.029061143050876,3.722790505455279,0.0,0.75
1920,8294400.0,1920.0,-83.84493225062786,-27.9854789638812,0.0,-32.92,8.093207924130281,3.8553634427805106,0.0,0.75
1940,8380800.0,1940.0,-106.2352106509583,-27.354309436581797,0.0,-32.92,8.144031782379463,3.8695692116096363,0.0,0.75
1960,8467200.0,1960.0,-92.70333479786373,-27.925358476906013,0.0,-32.92,10.573984732113995,3.2305675677564714,0.0,0.75
1980,8553600.0,1980.0,-115.95279650027976,-28.188494880025832,0.0,-32.92,17.188141920969645,2.9099094101817564,0.0,0.75


==> figures/experiments/data/damlonglong3kg95f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-15.768518799999999,-15.449790100000001,0.0,-2.81,0.563003216504937,0.3094736578617999,0.0,0.36
20,86400.0,20.0,-15.650284199999998,-6.0547186,0.0,-2.81,1.2076408392452513,0.1625577497161229,0.0,0.36
40,172800.0,40.0,-14.854328800000001,-4.633639100000001,0.0,-2.81,1.2099170698997428,0.09404925999773385,0.0,0.36
60,259200.0,60.0,-12.2066604,-4.304124300000001,0.0,-2.81,1.0504828123137315,0.08484601609923811,0.0,0.36
80,345600.0,80.0,-10.962719599999998,-4.035959500000001,0.0,-2.81,1.2619809998737208,0.14272299084825896,0.0,0.36
100,432000.0,100.0,-10.5169167,-3.8817653199999995,0.0,-2.81,1.4806291038505999,0.11439836134230179,0.0,0.36
120,518400.0,120.0,-8.228241720000002,-3.7910692200000007,0.0,-2.81,0.9807593607266235,0.14532308189411092,0.0,0.36
140,604800.0,140.0,-7.57286594,-3.68824396,0.0,-2.81,0.6360312747335692,0.14136604441709952,0.0,0.36
160,691200.0,160.0,-6.9470594000000006,-3.5743218400000005,0.0,-2.81,1.1923656473791537,0.17094734763613167,0.0,0.36
180,777600.0,180.0,-6.5396292,-3.50875646,0.0,-2.81,1.393709766108784,0.13944943440984003,0.0,0.36
200,864000.0,200.0,-6.248755640000001,-3.44970776,0.0,-2.81,0.7959111152309803,0.19974879485363442,0.0,0.36
220,950400.0,220.0,-5.97523738,-3.3550188800000003,0.0,-2.81,0.947840524637483,0.15060841503765918,0.0,0.36
240,1036800.0,240.0,-5.94732132,-3.3305199,0.0,-2.81,0.5353682402261195,0.09439431881069096,0.0,0.36
260,1123200.0,260.0,-5.145035600000001,-3.19088668,0.0,-2.81,0.20080330643483107,0.11781332145618383,0.0,0.36
280,1209600.0,280.0,-5.033064359999999,-3.1081183800000005,0.0,-2.81,0.33363126084374917,0.15685055205035486,0.0,0.36
300,1296000.0,300.0,-4.9731248,-3.06200654,0.0,-2.81,0.3557652040210301,0.2109054978878415,0.0,0.36
320,1382400.0,320.0,-5.25625602,-3.01522708,0.0,-2.81,0.5747112681492759,0.22296529753099711,0.0,0.36
340,1468800.0,340.0,-4.860745339999999,-2.90569296,0.0,-2.81,0.4328592454237652,0.21232023222072505,0.0,0.36
360,1555200.0,360.0,-4.87169162,-2.8647336,0.0,-2.81,0.4392280500973328,0.2324314268947445,0.0,0.36
380,1641600.0,380.0,-4.85610244,-2.8276363000000004,0.0,-2.81,0.34067220003497084,0.2413845374229394,0.0,0.36
400,1728000.0,400.0,-4.721283420000001,-2.7659540999999996,0.0,-2.81,0.2551801230133844,0.23091148179634072,0.0,0.36
420,1814400.0,420.0,-4.6311424,-2.72612202,0.0,-2.81,0.19715174291142132,0.26982064992852345,0.0,0.36
440,1900800.0,440.0,-4.61781224,-2.66427862,0.0,-2.81,0.2021713559820561,0.3074012107273852,0.0,0.36
460,1987200.0,460.0,-4.4946920200000005,-2.64114776,0.0,-2.81,0.3332596073159669,0.2616106420102572,0.0,0.36
480,2073600.0,480.0,-4.61302532,-2.59476552,0.0,-2.81,0.21764573720665364,0.2730456210476237,0.0,0.36
500,2160000.0,500.0,-4.48790464,-2.5708451,0.0,-2.81,0.3008151784806314,0.3015894534560402,0.0,0.36
520,2246400.0,520.0,-4.28018102,-2.55378952,0.0,-2.81,0.2847460658338408,0.32100470379286355,0.0,0.36
540,2332800.0,540.0,-4.374886339999999,-2.5338787999999997,0.0,-2.81,0.18240500090494594,0.3454797394336708,0.0,0.36
560,2419200.0,560.0,-4.45737848,-2.50148284,0.0,-2.81,0.22054497863341221,0.3876908256341413,0.0,0.36
580,2505600.0,580.0,-4.2302247,-2.4639113200000002,0.0,-2.81,0.26213820611474803,0.38314149940575115,0.0,0.36
600,2592000.0,600.0,-4.25133418,-2.44088288,0.0,-2.81,0.24343578148165249,0.40315078758588896,0.0,0.36
620,2678400.0,620.0,-4.07776318,-2.37923524,0.0,-2.81,0.09477466022828558,0.38920152431946803,0.0,0.36
640,2764800.0,640.0,-4.12260356,-2.36847574,0.0,-2.81,0.31172837696156663,0.39483495590380613,0.0,0.36
660,2851200.0,660.0,-4.02529528,-2.3342398799999997,0.0,-2.81,0.23405119928146137,0.41821164020019724,0.0,0.36
680,2937600.0,680.0,-4.0458631,-2.3532226400000003,0.0,-2.81,0.1326491235087771,0.40034001231309163,0.0,0.36
700,3024000.0,700.0,-4.09744202,-2.29641926,0.0,-2.81,0.21027037531972975,0.4032866020356599,0.0,0.36
720,3110400.0,720.0,-4.0279805,-2.2632123,0.0,-2.81,0.13646900659436983,0.41370384156557316,0.0,0.36
740,3196800.0,740.0,-3.75072998,-2.22960292,0.0,-2.81,0.21652370579981642,0.42265778174445184,0.0,0.36
760,3283200.0,760.0,-3.9059751799999995,-2.2008322799999998,0.0,-2.81,0.20452300662432468,0.4335235790533426,0.0,0.36
780,3369600.0,780.0,-3.9102214799999997,-2.14305286,0.0,-2.81,0.12453149445796448,0.4094400947585285,0.0,0.36
800,3456000.0,800.0,-3.86319234,-2.11357882,0.0,-2.81,0.18890224577647124,0.42928583886671173,0.0,0.36
820,3542400.0,820.0,-3.7854863799999996,-2.0693545799999997,0.0,-2.81,0.1580229677453595,0.4440069591532898,0.0,0.36
840,3628800.0,840.0,-3.8946102,-2.06617186,0.0,-2.81,0.15663273443278602,0.4471359330774205,0.0,0.36
860,3715200.0,860.0,-3.8447217800000004,-2.0459929800000003,0.0,-2.81,0.16729801098136546,0.44648950269745513,0.0,0.36
880,3801600.0,880.0,-3.83295818,-2.04147426,0.0,-2.81,0.2451900585790845,0.4363135318636132,0.0,0.36
900,3888000.0,900.0,-3.69054462,-2.02181836,0.0,-2.81,0.23652144869694458,0.445692832995488,0.0,0.36
920,3974400.0,920.0,-3.68422616,-2.0067000800000003,0.0,-2.81,0.21009658191116407,0.44368611904711025,0.0,0.36
940,4060800.0,940.0,-3.7656628999999997,-1.98272594,0.0,-2.81,0.22828053943564047,0.47283366547822697,0.0,0.36
960,4147200.0,960.0,-3.6682797999999996,-1.9613501399999997,0.0,-2.81,0.24788748038347347,0.46808056347506527,0.0,0.36
980,4233600.0,980.0,-3.7234046,-1.93711266,0.0,-2.81,0.1382451458885333,0.46161696831432053,0.0,0.36
1000,4320000.0,1000.0,-3.6016932999999995,-1.9590454000000002,0.0,-2.81,0.19196079034720973,0.48159209184996765,0.0,0.36
1020,4406400.0,1020.0,-3.54187298,-1.9457334,0.0,-2.81,0.22117419746775557,0.46758368703185793,0.0,0.36
1040,4492800.0,1040.0,-3.46773138,-1.91794388,0.0,-2.81,0.24440996565219714,0.43549426181701667,0.0,0.36
1060,4579200.0,1060.0,-3.5485105599999995,-1.9150287599999998,0.0,-2.81,0.0948520071321701,0.4458476457702569,0.0,0.36
1080,4665600.0,1080.0,-3.48591316,-1.8941177,0.0,-2.81,0.1532327298893409,0.43160726102376734,0.0,0.36
1100,4752000.0,1100.0,-3.5771771,-1.90081104,0.0,-2.81,0.2415614470769264,0.4270404357825961,0.0,0.36
1120,4838400.0,1120.0,-3.41778138,-1.8717497600000002,0.0,-2.81,0.08901762863125576,0.4097057197248684,0.0,0.36
1140,4924800.0,1140.0,-3.31740466,-1.86895982,0.0,-2.81,0.2282537198142714,0.4100661170338766,0.0,0.36
1160,5011200.0,1160.0,-3.39436976,-1.84077822,0.0,-2.81,0.07440592385926557,0.4044373418967319,0.0,0.36
1180,5097600.0,1180.0,-3.34835836,-1.8082645,0.0,-2.81,0.11303453459387462,0.3856160862864754,0.0,0.36
1200,5184000.0,1200.0,-3.43090422,-1.79160052,0.0,-2.81,0.1405529043229666,0.3865406145412812,0.0,0.36
1220,5270400.0,1220.0,-3.3828119400000007,-1.78581218,0.0,-2.81,0.10856290917949098,0.37637513654980836,0.0,0.36
1240,5356800.0,1240.0,-3.4243730999999995,-1.7846564,0.0,-2.81,0.1621818260559145,0.39628740334164164,0.0,0.36
1260,5443200.0,1260.0,-3.3682332600000002,-1.7207098199999997,0.0,-2.81,0.22434760260229508,0.3983312358598123,0.0,0.36
1280,5529600.0,1280.0,-3.35668758,-1.7460186199999999,0.0,-2.81,0.19049769076079898,0.3966962234149929,0.0,0.36
1300,5616000.0,1300.0,-3.2925261199999993,-1.70564982,0.0,-2.81,0.09076680788908306,0.3775080425745874,0.0,0.36
1320,5702400.0,1320.0,-3.2877442799999996,-1.6750579399999999,0.0,-2.81,0.0857252848712934,0.34744594263609296,0.0,0.36
1340,5788800.0,1340.0,-3.31469404,-1.66919756,0.0,-2.81,0.16543683564642214,0.3520298211246389,0.0,0.36
1360,5875200.0,1360.0,-3.4063290000000004,-1.6805782999999999,0.0,-2.81,0.20308257442184077,0.3520827222189538,0.0,0.36
1380,5961600.0,1380.0,-3.2478848,-1.6373668000000001,0.0,-2.81,0.10180207652454268,0.37019007607791554,0.0,0.36
1400,6048000.0,1400.0,-3.3255064599999997,-1.6361227,0.0,-2.81,0.147432375166932,0.3823185389674237,0.0,0.36
1420,6134400.0,1420.0,-3.3134075600000004,-1.6273590599999999,0.0,-2.81,0.05980834547169244,0.3827259676399757,0.0,0.36
1440,6220800.0,1440.0,-3.1168798800000004,-1.5731794799999999,0.0,-2.81,0.1409726556143427,0.32468767063586407,0.0,0.36
1460,6307200.0,1460.0,-3.23100818,-1.5653042799999999,0.0,-2.81,0.24870486476034134,0.328918107530918,0.0,0.36
1480,6393600.0,1480.0,-3.22816286,-1.5217772799999998,0.0,-2.81,0.11849844463587379,0.27239604821561963,0.0,0.36
1500,6480000.0,1500.0,-3.1912026800000004,-1.4841422999999998,0.0,-2.81,0.09286704348873522,0.22851713548183142,0.0,0.36
1520,6566400.0,1520.0,-3.2352066400000004,-1.45590808,0.0,-2.81,0.1207737650768703,0.2307154182124607,0.0,0.36
1540,6652800.0,1540.0,-3.30287438,-1.4687497400000002,0.0,-2.81,0.0878608911277204,0.2009087654099994,0.0,0.36
1560,6739200.0,1560.0,-3.2664215800000003,-1.4312755400000001,0.0,-2.81,0.07238757567036577,0.2154291095484835,0.0,0.36
1580,6825600.0,1580.0,-3.1839247,-1.45657634,0.0,-2.81,0.12568176989464377,0.21145636382815214,0.0,0.36
1600,6912000.0,1600.0,-3.16483038,-1.41465312,0.0,-2.81,0.10694837060938348,0.20699414829165064,0.0,0.36
1620,6998400.0,1620.0,-3.10595864,-1.42964258,0.0,-2.81,0.1223741514889658,0.2070011526985512,0.0,0.36
1640,7084800.0,1640.0,-3.15796234,-1.4248877199999999,0.0,-2.81,0.09427005210179064,0.2029641881528645,0.0,0.36
1660,7171200.0,1660.0,-3.0509729,-1.40606784,0.0,-2.81,0.1614771240351231,0.20926084817621426,0.0,0.36
1680,7257600.0,1680.0,-3.0608409599999997,-1.4189795200000002,0.0,-2.81,0.07837090126458428,0.21408931298232572,0.0,0.36
1700,7344000.0,1700.0,-3.09905664,-1.39896808,0.0,-2.81,0.11067613178678849,0.20648105542772185,0.0,0.36
1720,7430400.0,1720.0,-3.0578853,-1.3661356799999997,0.0,-2.81,0.0924572700553376,0.1878499719238939,0.0,0.36
1740,7516800.0,1740.0,-3.18343894,-1.35150544,0.0,-2.81,0.13745336058421032,0.17339960531678678,0.0,0.36
1760,7603200.0,1760.0,-3.1970080800000003,-1.34154132,0.0,-2.81,0.0797529337738605,0.1711343457160645,0.0,0.36
1780,7689600.0,1780.0,-3.0655900799999998,-1.35858402,0.0,-2.81,0.10292054339163151,0.1675510120584055,0.0,0.36
1800,7776000.0,1800.0,-3.09741568,-1.3821508200000001,0.0,-2.81,0.12748321142833266,0.20539253839869623,0.0,0.36
1820,7862400.0,1820.0,-3.0702086800000004,-1.3812162799999999,0.0,-2.81,0.11664221414538303,0.20467598505793116,0.0,0.36
1840,7948800.0,1840.0,-3.16365782,-1.3604004200000002,0.0,-2.81,0.05856771786913582,0.2044063224424209,0.0,0.36
1860,8035200.0,1860.0,-3.07253006,-1.3696366000000002,0.0,-2.81,0.08992659382594657,0.2135942691145925,0.0,0.36
1880,8121600.0,1880.0,-3.13254716,-1.35795706,0.0,-2.81,0.12335178181599019,0.20321054606805233,0.0,0.36
1900,8208000.0,1900.0,-2.97214496,-1.3599515600000003,0.0,-2.81,0.05590632499904322,0.1935266189571858,0.0,0.36
1920,8294400.0,1920.0,-2.99473228,-1.35736486,0.0,-2.81,0.07497491405329788,0.17676577495854168,0.0,0.36
1940,8380800.0,1940.0,-3.21455962,-1.34225124,0.0,-2.81,0.09222333462404735,0.15703251480460387,0.0,0.36
1960,8467200.0,1960.0,-3.10263224,-1.34987914,0.0,-2.81,0.10115712148415065,0.1454308050045564,0.0,0.36
1980,8553600.0,1980.0,-3.1587112599999996,-1.36010432,0.0,-2.81,0.11365721923498702,0.15852741099376177,0.0,0.36


==> figures/experiments/data/damlonglong3kg995f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-195.20000375783818,-192.37438941270673,0.0,-32.92,2.1728462382705627,2.5215908126678985,0.0,0.75
20,86400.0,20.0,-192.3535991976661,-186.57813334851164,0.0,-32.92,7.2267920297518105,6.154742337271157,0.0,0.75
40,172800.0,40.0,-192.93871441257488,-173.44848192546695,0.0,-32.92,4.4878685755252405,4.963956819176174,0.0,0.75
60,259200.0,60.0,-182.9493503130387,-156.59627996040615,0.0,-32.92,3.0832396664683484,5.746559889206298,0.0,0.75
80,345600.0,80.0,-181.92613837744804,-145.36570058271354,0.0,-32.92,8.458674298662503,9.181586100622905,0.0,0.75
100,432000.0,100.0,-176.76461144643795,-134.1105570986888,0.0,-32.92,7.431468512184757,9.828466966157366,0.0,0.75
120,518400.0,120.0,-166.39633198632868,-126.02646596403947,0.0,-32.92,11.409247154129261,13.860315539162963,0.0,0.75
140,604800.0,140.0,-167.08893928767066,-115.4799194766662,0.0,-32.92,9.303104510028701,10.74237882977235,0.0,0.75
160,691200.0,160.0,-161.9146219026915,-107.54486992118572,0.0,-32.92,4.756766330436605,7.13066553844274,0.0,0.75
180,777600.0,180.0,-162.44119066517686,-95.31339631177941,0.0,-32.92,17.392813220701512,6.0748204029913095,0.0,0.75
200,864000.0,200.0,-163.53853151172575,-87.46331779246967,0.0,-32.92,10.260591502686104,6.231553735209228,0.0,0.75
220,950400.0,220.0,-154.82478536961767,-83.38839592437253,0.0,-32.92,12.719045612393247,6.927620352346021,0.0,0.75
240,1036800.0,240.0,-161.6402906738657,-78.17704743029284,0.0,-32.92,16.080501284120437,9.401194083855996,0.0,0.75
260,1123200.0,260.0,-147.29349728130006,-75.09187759795392,0.0,-32.92,13.122503351337633,9.181188115928318,0.0,0.75
280,1209600.0,280.0,-145.71598795638064,-70.38247855242199,0.0,-32.92,12.06226079464995,7.2740214598144695,0.0,0.75
300,1296000.0,300.0,-139.36345542352646,-69.92620188516551,0.0,-32.92,19.517389054924216,7.05076628535606,0.0,0.75
320,1382400.0,320.0,-144.40310255966847,-67.72366368546656,0.0,-32.92,20.051857369530932,6.904091731228571,0.0,0.75
340,1468800.0,340.0,-135.27164088700755,-66.20436458134913,0.0,-32.92,18.15731540222867,6.585867888436398,0.0,0.75
360,1555200.0,360.0,-125.01535967081504,-63.58844319973987,0.0,-32.92,25.11398565723848,4.206712249179408,0.0,0.75
380,1641600.0,380.0,-122.45685520643238,-62.09728928652544,0.0,-32.92,20.423348401156073,2.912565723077537,0.0,0.75
400,1728000.0,400.0,-110.84009146633946,-60.583211045715146,0.0,-32.92,11.685317645748922,2.836246040783585,0.0,0.75
420,1814400.0,420.0,-96.13244506482934,-60.39824143992953,0.0,-32.92,9.824331448801331,2.9576018230124372,0.0,0.75
440,1900800.0,440.0,-95.26708027465159,-59.450492971285975,0.0,-32.92,8.420815341178367,3.540209075671034,0.0,0.75
460,1987200.0,460.0,-93.74691345931367,-59.671459559792524,0.0,-32.92,11.421522394825487,3.0952040788491377,0.0,0.75
480,2073600.0,480.0,-84.92491815959065,-59.578679656763505,0.0,-32.92,10.49154145674502,3.302032357060601,0.0,0.75
500,2160000.0,500.0,-94.25291429830688,-57.959284092679546,0.0,-32.92,15.843458096705739,1.7291233366900083,0.0,0.75
520,2246400.0,520.0,-87.17775347753282,-58.3703933002876,0.0,-32.92,12.108699818779966,2.0013404314192274,0.0,0.75
540,2332800.0,540.0,-81.86566987402493,-56.76621943725345,0.0,-32.92,15.484406579178943,2.395808823215581,0.0,0.75
560,2419200.0,560.0,-79.0078078690916,-55.95070993953995,0.0,-32.92,12.48826967338546,2.052021786269648,0.0,0.75
580,2505600.0,580.0,-78.68473637864278,-55.78321601578906,0.0,-32.92,19.060650847083473,2.170428229460842,0.0,0.75
600,2592000.0,600.0,-76.76344865941704,-55.16451948842227,0.0,-32.92,17.607911371243024,2.5305873235556144,0.0,0.75
620,2678400.0,620.0,-68.7396603506977,-54.456288414845446,0.0,-32.92,12.997599970220957,1.8005162339655407,0.0,0.75
640,2764800.0,640.0,-76.28759380648634,-53.8534617545787,0.0,-32.92,19.04497325202582,3.3614011463919664,0.0,0.75
660,2851200.0,660.0,-73.43666079334318,-53.9505492189891,0.0,-32.92,18.62714633581634,2.0190973330811812,0.0,0.75
680,2937600.0,680.0,-70.18424225756551,-52.90605825969654,0.0,-32.92,14.593768221660124,2.9680871147264107,0.0,0.75
700,3024000.0,700.0,-75.77464331151998,-53.435464698028944,0.0,-32.92,19.851431066622073,2.9991296786121566,0.0,0.75
720,3110400.0,720.0,-69.7035123731479,-52.47209977723846,0.0,-32.92,15.113439854356654,2.614041479150134,0.0,0.75
740,3196800.0,740.0,-67.23461114876667,-52.75877264847568,0.0,-32.92,12.996020733251207,2.7054782106524895,0.0,0.75
760,3283200.0,760.0,-74.46870265379589,-52.80327597220944,0.0,-32.92,25.562200745813687,1.9565427984829638,0.0,0.75
780,3369600.0,780.0,-71.09779066120278,-52.344073504609625,0.0,-32.92,15.944734045227145,2.851170945478491,0.0,0.75
800,3456000.0,800.0,-66.32266026168047,-52.755674275865985,0.0,-32.92,10.834078451472385,2.5196458089097478,0.0,0.75
820,3542400.0,820.0,-59.596301334939916,-51.30639501298939,0.0,-32.92,10.20286877531438,2.871242522850805,0.0,0.75
840,3628800.0,840.0,-69.03559529285953,-51.09366331949181,0.0,-32.92,13.118520065092364,2.778639932239494,0.0,0.75
860,3715200.0,860.0,-65.6088654415462,-51.79911124722612,0.0,-32.92,11.760030319531404,2.6892765260527858,0.0,0.75
880,3801600.0,880.0,-65.65137135627829,-51.88964845156903,0.0,-32.92,14.068970678486364,1.998957281725492,0.0,0.75
900,3888000.0,900.0,-65.94896287319611,-51.06219296027878,0.0,-32.92,13.930420378370009,2.7559088436477337,0.0,0.75
920,3974400.0,920.0,-64.411329579532,-50.373045374836316,0.0,-32.92,13.33796176224662,3.223341673257046,0.0,0.75
940,4060800.0,940.0,-64.88072799009159,-50.90337689775936,0.0,-32.92,12.784319722811759,2.6921617543767056,0.0,0.75
960,4147200.0,960.0,-61.54964242386708,-49.38937876231439,0.0,-32.92,13.212170121167695,3.590543111503713,0.0,0.75
980,4233600.0,980.0,-62.28816920546584,-51.41220090488224,0.0,-32.92,10.831530163443071,3.0517938731931027,0.0,0.75
1000,4320000.0,1000.0,-59.253191092409736,-49.73737505198111,0.0,-32.92,8.370158107734472,3.383936178986246,0.0,0.75
1020,4406400.0,1020.0,-57.88963131810156,-49.793306468146156,0.0,-32.92,9.53774257294868,3.2395417432759412,0.0,0.75
1040,4492800.0,1040.0,-57.81256120128499,-49.18449877093617,0.0,-32.92,8.353727956017886,3.3931417238850203,0.0,0.75
1060,4579200.0,1060.0,-58.464085656491775,-48.71936528644936,0.0,-32.92,8.457353311964855,3.361217891100522,0.0,0.75
1080,4665600.0,1080.0,-62.82759733974988,-48.26284164304492,0.0,-32.92,12.832843360038735,3.5896453500751555,0.0,0.75
1100,4752000.0,1100.0,-56.837867691249514,-48.72456431620402,0.0,-32.92,9.321958295122213,3.8329233257610444,0.0,0.75
1120,4838400.0,1120.0,-55.35757826267489,-48.05486052355302,0.0,-32.92,8.530914890198957,3.634946287856786,0.0,0.75
1140,4924800.0,1140.0,-56.06713258074135,-48.29082406277065,0.0,-32.92,9.69430058400089,3.334133705899177,0.0,0.75
1160,5011200.0,1160.0,-61.572352889582135,-47.58330818399325,0.0,-32.92,11.166932814685147,4.303828665278988,0.0,0.75
1180,5097600.0,1180.0,-58.38727193385087,-48.02721825311262,0.0,-32.92,9.924223638850112,3.643121405169707,0.0,0.75
1200,5184000.0,1200.0,-56.99708061120018,-48.1110705416917,0.0,-32.92,9.024963756838515,3.5010328620082043,0.0,0.75
1220,5270400.0,1220.0,-55.397799296793366,-48.208723976290244,0.0,-32.92,9.817118452554709,3.320204755041775,0.0,0.75
1240,5356800.0,1240.0,-62.68351298559205,-47.41077446827332,0.0,-32.92,12.337833001616879,4.039011601387161,0.0,0.75
1260,5443200.0,1260.0,-61.14837903958862,-47.529698413044684,0.0,-32.92,11.30112976052398,3.9023483846364044,0.0,0.75
1280,5529600.0,1280.0,-60.04763994575774,-46.984558664635166,0.0,-32.92,10.917246760314526,3.9471614252579093,0.0,0.75
1300,5616000.0,1300.0,-55.8530822973511,-47.090729899558184,0.0,-32.92,11.102726703477453,3.4152599635052665,0.0,0.75
1320,5702400.0,1320.0,-57.02559601751468,-47.077582603364796,0.0,-32.92,9.889539808032414,4.074009753702783,0.0,0.75
1340,5788800.0,1340.0,-53.55161339140634,-47.179227811645575,0.0,-32.92,9.214620935523977,3.9238744808372914,0.0,0.75
1360,5875200.0,1360.0,-55.151774119830876,-46.92456526840907,0.0,-32.92,9.762088511237952,4.414050745673885,0.0,0.75
1380,5961600.0,1380.0,-54.43916404166159,-46.139922434465184,0.0,-32.92,8.125701000555274,4.749993461982824,0.0,0.75
1400,6048000.0,1400.0,-52.53497511818409,-45.349991161381425,0.0,-32.92,8.276967196557454,4.739081172619848,0.0,0.75
1420,6134400.0,1420.0,-52.6282385783237,-45.7583450566807,0.0,-32.92,7.130203796134361,4.713899223655368,0.0,0.75
1440,6220800.0,1440.0,-51.60741560744263,-45.128097637205286,0.0,-32.92,8.026681612164321,5.191801403803389,0.0,0.75
1460,6307200.0,1460.0,-51.28328753620976,-44.782857373960816,0.0,-32.92,8.11615870853007,5.1259720312064925,0.0,0.75
1480,6393600.0,1480.0,-52.474942874210306,-45.09277355888056,0.0,-32.92,9.388417467567276,5.294370124366538,0.0,0.75
1500,6480000.0,1500.0,-55.28027114525204,-44.008314925887255,0.0,-32.92,10.612482115953478,5.539770856625769,0.0,0.75
1520,6566400.0,1520.0,-55.9773897585446,-44.57554062432577,0.0,-32.92,11.410662350325001,5.206056181175823,0.0,0.75
1540,6652800.0,1540.0,-54.53187977677912,-43.15145659693537,0.0,-32.92,9.121535691482311,6.050513672193653,0.0,0.75
1560,6739200.0,1560.0,-50.51578057718858,-43.61223123047253,0.0,-32.92,6.927457768776223,5.918547549112778,0.0,0.75
1580,6825600.0,1580.0,-50.128267118346244,-43.46148323492556,0.0,-32.92,6.920158363809844,5.599220463460772,0.0,0.75
1600,6912000.0,1600.0,-52.47582502267623,-43.87085004095591,0.0,-32.92,7.74119649487351,5.7164711536343535,0.0,0.75
1620,6998400.0,1620.0,-52.266719351627025,-43.14822566241031,0.0,-32.92,8.169127939504767,6.212501076489749,0.0,0.75
1640,7084800.0,1640.0,-52.990538747339016,-42.539303263986326,0.0,-32.92,7.1240890216733455,6.320174787505088,0.0,0.75
1660,7171200.0,1660.0,-51.78898225905874,-42.1050530694537,0.0,-32.92,7.383198933848174,6.750882176654731,0.0,0.75
1680,7257600.0,1680.0,-53.89652142343478,-41.77378760652295,0.0,-32.92,8.098498082478299,6.7842763990857256,0.0,0.75
1700,7344000.0,1700.0,-51.813990909858774,-42.00442465069112,0.0,-32.92,7.915790544055683,7.146160556265934,0.0,0.75
1720,7430400.0,1720.0,-50.90242190342765,-41.26530450369499,0.0,-32.92,6.274403701987365,7.231184991978439,0.0,0.75
1740,7516800.0,1740.0,-52.705918619745695,-41.69607826374826,0.0,-32.92,9.741936652129228,7.2976179877250456,0.0,0.75
1760,7603200.0,1760.0,-51.852975497657745,-42.161853602275144,0.0,-32.92,7.701921606654399,7.28574121262732,0.0,0.75
1780,7689600.0,1780.0,-52.03192457670919,-41.19221068669591,0.0,-32.92,7.9880608743935575,7.69693656215176,0.0,0.75
1800,7776000.0,1800.0,-48.94547259187389,-40.972906358266435,0.0,-32.92,8.583551512500657,7.654273761754113,0.0,0.75
1820,7862400.0,1820.0,-50.74502815862341,-40.76717067274711,0.0,-32.92,6.485344744367891,7.602438436130697,0.0,0.75
1840,7948800.0,1840.0,-51.141000424564005,-40.36185104604549,0.0,-32.92,7.676159358037886,7.538309319053425,0.0,0.75
1860,8035200.0,1860.0,-51.4578341240172,-40.504845434533095,0.0,-32.92,7.820522004011679,7.7604648241090795,0.0,0.75
1880,8121600.0,1880.0,-50.829004321808846,-39.64861407278842,0.0,-32.92,6.418025526729406,8.185512565356765,0.0,0.75
1900,8208000.0,1900.0,-52.73970016174583,-40.26608115224849,0.0,-32.92,9.177466036588077,7.589306533387362,0.0,0.75
1920,8294400.0,1920.0,-47.30100445226021,-39.53466493051406,0.0,-32.92,7.381898938514317,8.300846889766941,0.0,0.75
1940,8380800.0,1940.0,-51.33038438473092,-39.634079079359154,0.0,-32.92,9.782466036390838,8.025198884528386,0.0,0.75
1960,8467200.0,1960.0,-48.653162628795634,-39.63042286374896,0.0,-32.92,8.53243607226316,8.03529138258836,0.0,0.75
1980,8553600.0,1980.0,-48.725819010390786,-39.44026149057221,0.0,-32.92,10.121592499153067,8.329450919991574,0.0,0.75


==> figures/experiments/data/damlonglong3kg995f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-118.40220199999999,-116.3663282,0.0,-23.48,1.0747941452657879,1.4947948656988295,0.0,0.66
20,86400.0,20.0,-117.79733300000001,-113.4193162,0.0,-23.48,4.586258749787999,3.505719518345124,0.0,0.66
40,172800.0,40.0,-117.56745880000001,-105.82091599999998,0.0,-23.48,2.5288876310364414,3.672878752663047,0.0,0.66
60,259200.0,60.0,-111.055203,-94.61591100000001,0.0,-23.48,2.3642200543111778,3.2911167143577162,0.0,0.66
80,345600.0,80.0,-110.2753336,-87.442676,0.0,-23.48,5.83710916275076,4.880127085362158,0.0,0.66
100,432000.0,100.0,-107.74996700000001,-79.4320378,0.0,-23.48,5.037478924546182,5.683041406677434,0.0,0.66
120,518400.0,120.0,-100.40583000000001,-74.34686200000002,0.0,-23.48,7.737748452397146,7.573900052869684,0.0,0.66
140,604800.0,140.0,-101.0190518,-68.45241100000001,0.0,-23.48,6.044877355802413,5.711493839244794,0.0,0.66
160,691200.0,160.0,-97.723501,-63.629999,0.0,-23.48,3.3204146564354455,3.6344050207400533,0.0,0.66
180,777600.0,180.0,-98.0421532,-56.691884800000004,0.0,-23.48,11.1008837571403,3.2091253324760545,0.0,0.66
200,864000.0,200.0,-98.292018,-52.09818320000001,0.0,-23.48,6.137912440848818,3.7624035488136545,0.0,0.66
220,950400.0,220.0,-92.58503700000001,-49.8761476,0.0,-23.48,7.261372064692733,3.8917213415416176,0.0,0.66
240,1036800.0,240.0,-97.27505920000002,-46.8306922,0.0,-23.48,9.030279841035027,5.232725214746964,0.0,0.66
260,1123200.0,260.0,-88.92607100000001,-45.2295862,0.0,-23.48,8.398264512381903,5.1979761877106645,0.0,0.66
280,1209600.0,280.0,-87.331476,-42.1327068,0.0,-23.48,7.3883984970910825,4.117865303598221,0.0,0.66
300,1296000.0,300.0,-83.4610248,-41.978396599999996,0.0,-23.48,11.676135979742845,4.295645343130599,0.0,0.66
320,1382400.0,320.0,-85.66022339999999,-41.27768639999999,0.0,-23.48,11.888151232347502,4.1409350831638365,0.0,0.66
340,1468800.0,340.0,-80.39024520000001,-40.0254736,0.0,-23.48,11.018712639442732,3.9296162444353073,0.0,0.66
360,1555200.0,360.0,-73.627423,-38.4231878,0.0,-23.48,14.698567708009158,2.5033698587482527,0.0,0.66
380,1641600.0,380.0,-72.0306188,-37.5649286,0.0,-23.48,11.996850534815847,1.8529239341526396,0.0,0.66
400,1728000.0,400.0,-65.7398346,-36.7162836,0.0,-23.48,6.106004967483197,1.843548885467886,0.0,0.66
420,1814400.0,420.0,-57.391456399999996,-36.493253800000005,0.0,-23.48,5.635020754382515,1.916346988081481,0.0,0.66
440,1900800.0,440.0,-57.4106186,-35.937073,0.0,-23.48,5.100284908135147,2.140469158389086,0.0,0.66
460,1987200.0,460.0,-56.131895400000005,-36.2917156,0.0,-23.48,6.71982063492512,1.774765422446005,0.0,0.66
480,2073600.0,480.0,-50.999080400000004,-36.0196138,0.0,-23.48,6.068203619366613,1.9925764292571593,0.0,0.66
500,2160000.0,500.0,-56.42004539999999,-35.1200724,0.0,-23.48,9.625877549115938,1.0995407912129267,0.0,0.66
520,2246400.0,520.0,-51.683306,-35.578964,0.0,-23.48,6.92550217335749,0.9997433248948949,0.0,0.66
540,2332800.0,540.0,-48.89936899999999,-34.457088399999996,0.0,-23.48,9.274290147918583,1.3884974393426608,0.0,0.66
560,2419200.0,560.0,-47.490717599999996,-33.9286878,0.0,-23.48,7.494471765749031,1.2203715811614633,0.0,0.66
580,2505600.0,580.0,-47.3194424,-33.890189199999995,0.0,-23.48,11.54884458549939,1.2090523214735571,0.0,0.66
600,2592000.0,600.0,-45.775633799999994,-33.468111,0.0,-23.48,10.04617026862792,1.4153663024814944,0.0,0.66
620,2678400.0,620.0,-41.165737,-33.176173000000006,0.0,-23.48,7.374366448662205,1.06847116257083,0.0,0.66
640,2764800.0,640.0,-44.979712,-32.67031,0.0,-23.48,10.345251146646062,1.9027712251123372,0.0,0.66
660,2851200.0,660.0,-44.113676,-32.782790399999996,0.0,-23.48,10.90484368680614,1.0291229346250172,0.0,0.66
680,2937600.0,680.0,-42.1450112,-32.069842400000006,0.0,-23.48,8.428224314418726,1.7035900764373686,0.0,0.66
700,3024000.0,700.0,-44.957195199999994,-32.5449986,0.0,-23.48,10.4289017908847,1.847186072519383,0.0,0.66
720,3110400.0,720.0,-41.5160974,-32.0120816,0.0,-23.48,8.712235413571232,1.7026760226943418,0.0,0.66
740,3196800.0,740.0,-39.8245266,-32.029346600000004,0.0,-23.48,7.060122725410556,1.5555625783550433,0.0,0.66
760,3283200.0,760.0,-44.0428926,-32.230967199999995,0.0,-23.48,14.271658405499359,1.0877299410133834,0.0,0.66
780,3369600.0,780.0,-42.145739400000004,-31.817699400000002,0.0,-23.48,9.002150175362969,1.5989549536599073,0.0,0.66
800,3456000.0,800.0,-39.6213738,-31.971970600000002,0.0,-23.48,6.164763323514779,1.468277541667904,0.0,0.66
820,3542400.0,820.0,-35.9360294,-31.130203,0.0,-23.48,5.782827815498396,1.7113400117466602,0.0,0.66
840,3628800.0,840.0,-41.664939399999994,-31.2221548,0.0,-23.48,8.247545580915768,1.5666063431541053,0.0,0.66
860,3715200.0,860.0,-39.261151,-31.507421800000003,0.0,-23.48,6.929967696897553,1.679923360237931,0.0,0.66
880,3801600.0,880.0,-39.4155188,-31.6662548,0.0,-23.48,8.22650728991844,1.3040098637533912,0.0,0.66
900,3888000.0,900.0,-39.6320008,-31.1387198,0.0,-23.48,7.955245923343713,1.6341324114137368,0.0,0.66
920,3974400.0,920.0,-38.6040052,-30.539457999999996,0.0,-23.48,7.6352424452568215,1.9962393392314526,0.0,0.66
940,4060800.0,940.0,-39.363724000000005,-31.027536199999997,0.0,-23.48,7.612989100989901,1.5769169460178794,0.0,0.66
960,4147200.0,960.0,-37.00839599999999,-29.923974400000002,0.0,-23.48,7.9081539703907655,2.2180583194154333,0.0,0.66
980,4233600.0,980.0,-37.6264854,-31.379882600000002,0.0,-23.48,6.201250848934296,1.9312958806558398,0.0,0.66
1000,4320000.0,1000.0,-36.073857999999994,-30.3176014,0.0,-23.48,4.9752707442467115,2.1181646338200926,0.0,0.66
1020,4406400.0,1020.0,-35.138137799999996,-30.289953199999996,0.0,-23.48,5.73668839569383,2.024881220751293,0.0,0.66
1040,4492800.0,1040.0,-34.9796784,-29.9625014,0.0,-23.48,5.015979481681716,2.1066943722531923,0.0,0.66
1060,4579200.0,1060.0,-35.3568602,-29.6345012,0.0,-23.48,5.0371250161145475,2.1162923345864186,0.0,0.66
1080,4665600.0,1080.0,-37.850882,-29.4102052,0.0,-23.48,7.43654142975002,2.267862145128892,0.0,0.66
1100,4752000.0,1100.0,-34.4377482,-29.610215399999998,0.0,-23.48,5.408851120017266,2.364668942851305,0.0,0.66
1120,4838400.0,1120.0,-33.633252000000006,-29.349624200000004,0.0,-23.48,5.178794761052046,2.236737603812712,0.0,0.66
1140,4924800.0,1140.0,-33.85063,-29.3407348,0.0,-23.48,5.760343116787517,2.1484307672076404,0.0,0.66
1160,5011200.0,1160.0,-37.4699408,-28.8624388,0.0,-23.48,6.755940631736135,2.7764641740025366,0.0,0.66
1180,5097600.0,1180.0,-35.385798799999996,-29.253335,0.0,-23.48,5.998857559359158,2.315011329847576,0.0,0.66
1200,5184000.0,1200.0,-34.5888672,-29.357772399999998,0.0,-23.48,5.226610843222999,2.2024606643524756,0.0,0.66
1220,5270400.0,1220.0,-33.4993544,-29.329667399999998,0.0,-23.48,5.6711126131224985,2.160121230132405,0.0,0.66
1240,5356800.0,1240.0,-37.6056502,-28.832539199999996,0.0,-23.48,7.059347889589295,2.602777845500327,0.0,0.66
1260,5443200.0,1260.0,-37.3741836,-28.9969512,0.0,-23.48,6.580920566961151,2.4385910807336333,0.0,0.66
1280,5529600.0,1280.0,-36.1138462,-28.526234199999998,0.0,-23.48,6.492919196773026,2.479850736886918,0.0,0.66
1300,5616000.0,1300.0,-34.14568,-28.567267800000003,0.0,-23.48,6.4912399158907474,2.1590719139403336,0.0,0.66
1320,5702400.0,1320.0,-34.688187400000004,-28.5850284,0.0,-23.48,5.584313547979969,2.5898421297292717,0.0,0.66
1340,5788800.0,1340.0,-32.5910128,-28.763983000000003,0.0,-23.48,5.46191081535215,2.3976814147604317,0.0,0.66
1360,5875200.0,1360.0,-33.614520600000006,-28.659590400000003,0.0,-23.48,6.0033211308334975,2.724959864475938,0.0,0.66
1380,5961600.0,1380.0,-32.911327799999995,-28.1756004,0.0,-23.48,4.590923056871516,2.8889082998814177,0.0,0.66
1400,6048000.0,1400.0,-32.0204702,-27.588367800000004,0.0,-23.48,4.976177859062984,3.003583476541351,0.0,0.66
1420,6134400.0,1420.0,-31.768638,-27.9137674,0.0,-23.48,4.358002880674038,2.8506040868712046,0.0,0.66
1440,6220800.0,1440.0,-31.354109599999997,-27.4009366,0.0,-23.48,4.973524194968349,3.1229745059038803,0.0,0.66
1460,6307200.0,1460.0,-31.0735548,-27.126633399999996,0.0,-23.48,4.784743483815268,3.181743622179272,0.0,0.66
1480,6393600.0,1480.0,-31.804260199999998,-27.4276722,0.0,-23.48,5.61575458980596,3.2808220877551593,0.0,0.66
1500,6480000.0,1500.0,-33.1600968,-26.8154996,0.0,-23.48,6.080888920846876,3.3492067210402126,0.0,0.66
1520,6566400.0,1520.0,-33.5987712,-27.237739800000003,0.0,-23.48,6.597858474684145,3.1149926451034675,0.0,0.66
1540,6652800.0,1540.0,-32.797962999999996,-26.328422,0.0,-23.48,5.327638532637115,3.666361463835775,0.0,0.66
1560,6739200.0,1560.0,-30.685297400000003,-26.5179828,0.0,-23.48,4.179142768641034,3.621261403989882,0.0,0.66
1580,6825600.0,1580.0,-30.373829600000004,-26.4316624,0.0,-23.48,4.326647945357702,3.4751695449895514,0.0,0.66
1600,6912000.0,1600.0,-32.4466064,-26.618522600000006,0.0,-23.48,5.0933018445986065,3.4773004958863645,0.0,0.66
1620,6998400.0,1620.0,-32.0186094,-26.161039,0.0,-23.48,5.339751271263783,3.8421976146089043,0.0,0.66
1640,7084800.0,1640.0,-32.240389799999996,-25.758004,0.0,-23.48,4.2166512280140855,3.859519696957908,0.0,0.66
1660,7171200.0,1660.0,-31.8219346,-25.7077962,0.0,-23.48,4.826414497090646,4.089955935873326,0.0,0.66
1680,7257600.0,1680.0,-32.7734532,-25.3805252,0.0,-23.48,4.844654461138799,4.142517781166492,0.0,0.66
1700,7344000.0,1700.0,-31.457959799999998,-25.6169842,0.0,-23.48,4.9486283751986475,4.346555384024135,0.0,0.66
1720,7430400.0,1720.0,-30.894681599999995,-25.152207800000003,0.0,-23.48,3.9240116868546906,4.383953123876559,0.0,0.66
1740,7516800.0,1740.0,-32.014888199999994,-25.413020799999998,0.0,-23.48,5.517612860561196,4.444133812819061,0.0,0.66
1760,7603200.0,1760.0,-31.257939400000005,-25.625248,0.0,-23.48,4.858279239992265,4.456033458191532,0.0,0.66
1780,7689600.0,1780.0,-31.644989,-25.0366982,0.0,-23.48,4.935242113457133,4.686755749847596,0.0,0.66
1800,7776000.0,1800.0,-29.675931000000002,-24.9310802,0.0,-23.48,5.303407585010968,4.670190991232519,0.0,0.66
1820,7862400.0,1820.0,-30.701309600000002,-24.794148999999997,0.0,-23.48,3.7704572953323288,4.67238174642612,0.0,0.66
1840,7948800.0,1840.0,-31.112462800000003,-24.6031416,0.0,-23.48,4.935293054962529,4.543061885176309,0.0,0.66
1860,8035200.0,1860.0,-31.0011024,-24.6533224,0.0,-23.48,4.578935608633407,4.6930416347314665,0.0,0.66
1880,8121600.0,1880.0,-31.105680399999994,-24.0531714,0.0,-23.48,3.819850106081491,5.013825336559782,0.0,0.66
1900,8208000.0,1900.0,-31.4679556,-24.4718418,0.0,-23.48,4.640689646476587,4.64331886425415,0.0,0.66
1920,8294400.0,1920.0,-28.903249800000005,-24.0680758,0.0,-23.48,4.5507937453241665,5.114761890159754,0.0,0.66
1940,8380800.0,1940.0,-31.132545,-24.1340732,0.0,-23.48,5.824683080559035,4.8482304249903345,0.0,0.66
1960,8467200.0,1960.0,-29.601270999999997,-24.263063000000002,0.0,-23.48,5.232628300481315,4.7964797208307255,0.0,0.66
1980,8553600.0,1980.0,-29.355113600000003,-23.9095628,0.0,-23.48,5.920243785778786,5.065047712796334,0.0,0.66


==> figures/experiments/data/damlonglong3kg999f20disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-195.2000037578382,-193.05692561875205,0.0,-32.92,2.1728462382705627,2.1059633034558414,0.0,0.75
20,86400.0,20.0,-192.6038122629982,-186.81495343815808,0.0,-32.92,7.246593499139275,4.991654901169223,0.0,0.75
40,172800.0,40.0,-191.922428808073,-180.8115080419788,0.0,-32.92,4.86539150488197,9.045108560882568,0.0,0.75
60,259200.0,60.0,-183.91617623246063,-176.72807590284523,0.0,-32.92,4.65180714058201,8.875354971020906,0.0,0.75
80,345600.0,80.0,-183.78712534331257,-164.19313507068279,0.0,-32.92,6.852442023157823,10.35180865503788,0.0,0.75
100,432000.0,100.0,-179.7748846676463,-161.57945969749667,0.0,-32.92,8.35385649218886,12.821105470218916,0.0,0.75
120,518400.0,120.0,-168.15373851310738,-149.8519730220034,0.0,-32.92,12.90768537256632,19.435112130208353,0.0,0.75
140,604800.0,140.0,-169.80762259889713,-147.41422456143204,0.0,-32.92,11.680702197154513,17.411483497076,0.0,0.75
160,691200.0,160.0,-162.49051390442477,-133.39381909454855,0.0,-32.92,8.88166252720739,20.82965200203852,0.0,0.75
180,777600.0,180.0,-163.03397769211944,-125.01067462640358,0.0,-32.92,15.059440713420702,29.67816867800219,0.0,0.75
200,864000.0,200.0,-163.91233691501822,-118.824358011611,0.0,-32.92,8.087935539140377,29.58198519296623,0.0,0.75
220,950400.0,220.0,-154.22890817854403,-110.63927759830878,0.0,-32.92,8.823199391985643,36.051460438901756,0.0,0.75
240,1036800.0,240.0,-162.0746160841837,-101.56328525134424,0.0,-32.92,10.991475190614354,35.40631736417875,0.0,0.75
260,1123200.0,260.0,-144.48944761547403,-99.10443986183388,0.0,-32.92,8.01340878564738,36.02325347418,0.0,0.75
280,1209600.0,280.0,-146.8597894765575,-95.73396082285034,0.0,-32.92,9.687121479544357,37.953544836050554,0.0,0.75
300,1296000.0,300.0,-135.79773281754302,-92.2139377274519,0.0,-32.92,18.806202486747836,34.81648583537741,0.0,0.75
320,1382400.0,320.0,-138.9081607362238,-90.51475406309123,0.0,-32.92,23.58907431663848,37.693187041969416,0.0,0.75
340,1468800.0,340.0,-132.66804201166798,-85.60237587931337,0.0,-32.92,18.011951577850585,36.484199111639555,0.0,0.75
360,1555200.0,360.0,-122.66692571183708,-82.84054316751873,0.0,-32.92,25.082886558118588,34.81810401600603,0.0,0.75
380,1641600.0,380.0,-121.89053682263432,-81.61112133269549,0.0,-32.92,23.970387756634835,33.761194467337326,0.0,0.75
400,1728000.0,400.0,-107.03362507888274,-79.67724176239116,0.0,-32.92,13.592877574448734,33.25228885372201,0.0,0.75
420,1814400.0,420.0,-97.82408486813134,-81.52845562581801,0.0,-32.92,11.202416837450636,34.30375960197549,0.0,0.75
440,1900800.0,440.0,-100.87020427162581,-78.10875716631986,0.0,-32.92,16.514475075489685,31.439916474035986,0.0,0.75
460,1987200.0,460.0,-104.16151920269667,-78.31368448717572,0.0,-32.92,16.257469528026327,28.9433493028695,0.0,0.75
480,2073600.0,480.0,-89.81732579884354,-75.81937978622176,0.0,-32.92,14.44252136788685,29.49005363205745,0.0,0.75
500,2160000.0,500.0,-92.65350041396536,-73.64638088876158,0.0,-32.92,17.292912616539866,24.077651639462285,0.0,0.75
520,2246400.0,520.0,-88.40399911632797,-74.17809801682378,0.0,-32.92,16.50095488292795,23.272912110551935,0.0,0.75
540,2332800.0,540.0,-88.41062636246095,-72.54830015174987,0.0,-32.92,21.076025190381603,22.187684086806836,0.0,0.75
560,2419200.0,560.0,-77.8611697792916,-67.73782199326722,0.0,-32.92,17.76276901410735,14.90251182281179,0.0,0.75
580,2505600.0,580.0,-82.26202006662905,-63.07509271431071,0.0,-32.92,22.595676959154154,8.895945056397759,0.0,0.75
600,2592000.0,600.0,-77.86918376015029,-62.889176665380205,0.0,-32.92,16.873055516766662,9.568216864155296,0.0,0.75
620,2678400.0,620.0,-75.86022391804269,-58.62979258627346,0.0,-32.92,17.67058121497815,2.161299338827821,0.0,0.75
640,2764800.0,640.0,-73.44818816068621,-56.55139890163648,0.0,-32.92,20.48521917099556,1.3826736403867288,0.0,0.75
660,2851200.0,660.0,-73.87236999030681,-56.823980577777704,0.0,-32.92,16.798552560787392,2.2993153930849024,0.0,0.75
680,2937600.0,680.0,-70.02876390194913,-56.482840478098545,0.0,-32.92,17.09962427796223,2.546308688264526,0.0,0.75
700,3024000.0,700.0,-73.34117742802142,-56.53411673682656,0.0,-32.92,17.212129705522827,1.9941969851969024,0.0,0.75
720,3110400.0,720.0,-68.30119783162786,-56.04715626483943,0.0,-32.92,14.441890427589911,2.179071678890185,0.0,0.75
740,3196800.0,740.0,-63.96209960078706,-54.97708314680646,0.0,-32.92,10.044722412825406,2.1231046572920627,0.0,0.75
760,3283200.0,760.0,-62.43881718543732,-55.26551305702486,0.0,-32.92,9.593736463006728,0.8982976647128091,0.0,0.75
780,3369600.0,780.0,-65.37977489228834,-54.772638762609006,0.0,-32.92,11.319455398048397,0.8035493223620855,0.0,0.75
800,3456000.0,800.0,-65.088155121129,-53.885195877798836,0.0,-32.92,9.715244474978135,1.2847648315028783,0.0,0.75
820,3542400.0,820.0,-62.0245730220294,-52.83859620287217,0.0,-32.92,8.986523964031845,1.3972823369726455,0.0,0.75
840,3628800.0,840.0,-67.13960981236679,-53.90994759246528,0.0,-32.92,11.384541288753358,1.7252038848849942,0.0,0.75
860,3715200.0,860.0,-62.90959966270323,-53.69547417472236,0.0,-32.92,10.17113271311032,1.1537109161362673,0.0,0.75
880,3801600.0,880.0,-61.93248309208976,-53.00880174354613,0.0,-32.92,13.075500430146842,1.6761021959696345,0.0,0.75
900,3888000.0,900.0,-64.09679296802571,-53.248118533786354,0.0,-32.92,13.031965331961315,1.458451316979729,0.0,0.75
920,3974400.0,920.0,-63.87792007695524,-51.82935755310094,0.0,-32.92,13.522496573397985,1.173575044832666,0.0,0.75
940,4060800.0,940.0,-68.29796815183798,-52.25309652069442,0.0,-32.92,16.06577328393423,1.4009334476489537,0.0,0.75
960,4147200.0,960.0,-63.65639938156844,-51.74043210880901,0.0,-32.92,14.040746859294543,1.6743318683959885,0.0,0.75
980,4233600.0,980.0,-66.30494200354353,-51.7965527247092,0.0,-32.92,14.202175024574593,1.3655456049485024,0.0,0.75
1000,4320000.0,1000.0,-62.94850086677411,-51.13137575267742,0.0,-32.92,11.582209750901724,1.5445889946258724,0.0,0.75
1020,4406400.0,1020.0,-58.10900363295589,-51.16466970142394,0.0,-32.92,8.641462381967466,1.1566537863776924,0.0,0.75
1040,4492800.0,1040.0,-61.15592321027348,-51.475420501382324,0.0,-32.92,9.1989602060057,1.0556782291110223,0.0,0.75
1060,4579200.0,1060.0,-58.33286980166905,-51.457880628064814,0.0,-32.92,9.79598053237232,1.095875940019841,0.0,0.75
1080,4665600.0,1080.0,-61.30389181725171,-50.791605596467576,0.0,-32.92,10.911906323604072,1.524006899578535,0.0,0.75
1100,4752000.0,1100.0,-57.02100325322563,-51.10682300472685,0.0,-32.92,9.55795143273167,1.2781048114423552,0.0,0.75
1120,4838400.0,1120.0,-56.3972695984091,-50.977353642530616,0.0,-32.92,9.456388293024336,1.7978922956879066,0.0,0.75
1140,4924800.0,1140.0,-56.755232793727075,-51.11359640794329,0.0,-32.92,8.335072769353172,1.26614816869498,0.0,0.75
1160,5011200.0,1160.0,-58.36967613411882,-51.02888545957595,0.0,-32.92,6.355172248393662,1.3669744267416666,0.0,0.75
1180,5097600.0,1180.0,-56.24509284985673,-51.28971712657724,0.0,-32.92,7.542382689170956,1.0331805537621026,0.0,0.75
1200,5184000.0,1200.0,-57.972924150769174,-51.25460100813022,0.0,-32.92,7.15357330671513,1.220560963866672,0.0,0.75
1220,5270400.0,1220.0,-56.51574875501924,-50.14075676962752,0.0,-32.92,7.966846244401842,0.9826116321275503,0.0,0.75
1240,5356800.0,1240.0,-55.1936103611382,-50.88755250085724,0.0,-32.92,7.249935059283193,0.720001430383229,0.0,0.75
1260,5443200.0,1260.0,-56.377729813410284,-50.10100303487342,0.0,-32.92,7.155206337987107,1.853706635535361,0.0,0.75
1280,5529600.0,1280.0,-54.86323070662843,-50.43953802619296,0.0,-32.92,7.234742726264641,1.2147880466835446,0.0,0.75
1300,5616000.0,1300.0,-54.91116094639957,-50.11370164031703,0.0,-32.92,7.8918829057564635,1.7399706437046651,0.0,0.75
1320,5702400.0,1320.0,-54.1813176458394,-50.00297313381667,0.0,-32.92,6.564611562277594,1.5763084803460687,0.0,0.75
1340,5788800.0,1340.0,-55.56426953353705,-50.43359422807849,0.0,-32.92,6.327898509843287,2.373529971799958,0.0,0.75
1360,5875200.0,1360.0,-53.574564323392714,-50.66013003127149,0.0,-32.92,7.341218230360848,2.199322930269016,0.0,0.75
1380,5961600.0,1380.0,-53.83225078263278,-49.81529415539063,0.0,-32.92,7.308668819206923,1.8646583226786608,0.0,0.75
1400,6048000.0,1400.0,-52.47522043388678,-49.4476574808464,0.0,-32.92,6.457213135586743,2.1664448376329277,0.0,0.75
1420,6134400.0,1420.0,-51.91854150996581,-49.65183090344,0.0,-32.92,6.724579148028104,2.278108602912633,0.0,0.75
1440,6220800.0,1440.0,-52.17665024960546,-49.17874157773953,0.0,-32.92,6.1234261999255795,1.8062324463522363,0.0,0.75
1460,6307200.0,1460.0,-51.06978067262132,-49.03756836161531,0.0,-32.92,6.007078090911922,2.2578575486081203,0.0,0.75
1480,6393600.0,1480.0,-52.583100483793075,-49.06802084267287,0.0,-32.92,6.8000353608007345,2.1986720967207116,0.0,0.75
1500,6480000.0,1500.0,-51.29519027759369,-48.83142142975477,0.0,-32.92,6.635938266248827,2.7684836015400496,0.0,0.75
1520,6566400.0,1520.0,-50.710856949552706,-48.80633509085628,0.0,-32.92,6.079792638866124,2.7065381957781134,0.0,0.75
1540,6652800.0,1540.0,-51.9509366048786,-49.07762247177887,0.0,-32.92,5.971466345434629,2.5372365741555987,0.0,0.75
1560,6739200.0,1560.0,-50.969436831642795,-49.073619619574266,0.0,-32.92,5.862766963662617,2.4643997729139446,0.0,0.75
1580,6825600.0,1580.0,-50.85355890802714,-48.07433799520925,0.0,-32.92,7.130393090494285,2.7208782135793705,0.0,0.75
1600,6912000.0,1600.0,-51.27232750094625,-47.34700630902341,0.0,-32.92,7.072397530187806,2.2872619346283094,0.0,0.75
1620,6998400.0,1620.0,-51.27991423972826,-47.617177124559305,0.0,-32.92,6.84267318335839,2.416038866556026,0.0,0.75
1640,7084800.0,1640.0,-50.50104982033827,-48.09402697862015,0.0,-32.92,6.912703567791458,2.2151697389489957,0.0,0.75
1660,7171200.0,1660.0,-50.264291286065585,-47.682942991851164,0.0,-32.92,7.201360076448264,2.4142826558055086,0.0,0.75
1680,7257600.0,1680.0,-51.049797368947395,-47.93415214290933,0.0,-32.92,6.449452297407675,3.2285634833906736,0.0,0.75
1700,7344000.0,1700.0,-49.87256354091237,-47.8138592985153,0.0,-32.92,6.81144181539435,3.2055833346195626,0.0,0.75
1720,7430400.0,1720.0,-50.25903684589144,-47.74313033135544,0.0,-32.92,6.2474046178231974,3.1782295472073514,0.0,0.75
1740,7516800.0,1740.0,-50.68604952637308,-47.34577141829977,0.0,-32.92,4.470354234333675,2.8956375789540627,0.0,0.75
1760,7603200.0,1760.0,-51.55215676806601,-47.22271010836334,0.0,-32.92,6.960304280094057,2.939369300388557,0.0,0.75
1780,7689600.0,1780.0,-50.44919541042815,-45.94991083757079,0.0,-32.92,5.036742433371597,2.9708515826756092,0.0,0.75
1800,7776000.0,1800.0,-48.88110456637195,-46.701864549032976,0.0,-32.92,6.51026186287897,3.372987404996367,0.0,0.75
1820,7862400.0,1820.0,-49.701218162466205,-47.60530440933052,0.0,-32.92,5.813203453128592,2.7555295298574163,0.0,0.75
1840,7948800.0,1840.0,-49.2651879625905,-46.64819734938817,0.0,-32.92,7.09485759125331,3.681597329825285,0.0,0.75
1860,8035200.0,1860.0,-49.02399347247606,-46.614391302081565,0.0,-32.92,7.704453047720195,3.3538270885514088,0.0,0.75
1880,8121600.0,1880.0,-48.41943852386017,-47.117597596326554,0.0,-32.92,7.597956202743666,3.6185711644141283,0.0,0.75
1900,8208000.0,1900.0,-48.566119412633796,-47.19862313491202,0.0,-32.92,6.9281261171172535,3.4548262405812595,0.0,0.75
1920,8294400.0,1920.0,-48.09996506089173,-45.50480738588617,0.0,-32.92,7.592779687369348,3.682785958902729,0.0,0.75
1940,8380800.0,1940.0,-50.57369464586268,-45.323194140897634,0.0,-32.92,8.062382171031162,4.190638552111568,0.0,0.75
1960,8467200.0,1960.0,-49.51436504892463,-45.97231841272959,0.0,-32.92,5.823680754892261,4.086627911945201,0.0,0.75
1980,8553600.0,1980.0,-48.426463388499265,-45.407249807078514,0.0,-32.92,7.886840857287413,3.738982683808906,0.0,0.75


==> figures/experiments/data/damlonglong3kg999f20disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-175.373628,-173.40338400000002,0.0,-30.67,1.8453016445843466,1.9164772853616459,0.0,0.82
20,86400.0,20.0,-173.35925,-167.963502,0.0,-30.67,6.5671587347183555,4.416980799661356,0.0,0.82
40,172800.0,40.0,-172.57059399999997,-162.35448200000002,0.0,-30.67,4.155995450960149,8.054531257364305,0.0,0.82
60,259200.0,60.0,-165.241966,-158.417382,0.0,-30.67,4.2748527914017656,7.837648666471336,0.0,0.82
80,345600.0,80.0,-165.220534,-147.10838199999998,0.0,-30.67,6.228742382497469,9.01474302911115,0.0,0.82
100,432000.0,100.0,-161.572922,-144.691182,0.0,-30.67,7.458394398845664,11.4198582786618,0.0,0.82
120,518400.0,120.0,-150.945788,-134.1244548,0.0,-30.67,11.775996353326258,17.197458663333308,0.0,0.82
140,604800.0,140.0,-152.557098,-131.79756379999998,0.0,-30.67,10.48946738633727,15.328913068500167,0.0,0.82
160,691200.0,160.0,-145.80341,-119.4976032,0.0,-30.67,8.095314465135507,18.269936930977288,0.0,0.82
180,777600.0,180.0,-146.346546,-111.9606368,0.0,-30.67,13.768495123606721,26.197160914232867,0.0,0.82
200,864000.0,200.0,-147.00272,-106.441219,0.0,-30.67,7.159814175231257,26.115942911807277,0.0,0.82
220,950400.0,220.0,-138.268212,-99.1270636,0.0,-30.67,7.4355015571597,31.757084890150942,0.0,0.82
240,1036800.0,240.0,-145.456026,-91.117344,0.0,-30.67,9.679015077851142,31.249006568727115,0.0,0.82
260,1123200.0,260.0,-129.6670108,-88.87917,0.0,-30.67,6.855572689578254,31.837831917325115,0.0,0.82
280,1209600.0,280.0,-131.675982,-85.7850268,0.0,-30.67,8.506294475141024,33.508294628143155,0.0,0.82
300,1296000.0,300.0,-121.8509272,-82.7020828,0.0,-30.67,16.686723276219194,30.70938376767104,0.0,0.82
320,1382400.0,320.0,-124.482918,-81.19030280000001,0.0,-30.67,20.996836395532238,33.190568712157265,0.0,0.82
340,1468800.0,340.0,-118.72482619999998,-76.69497559999999,0.0,-30.67,15.949944674920985,32.16737187795259,0.0,0.82
360,1555200.0,360.0,-109.749626,-74.3548336,0.0,-30.67,22.250931667120796,30.78667218276622,0.0,0.82
380,1641600.0,380.0,-109.19313600000001,-73.08478419999999,0.0,-30.67,21.40819272909447,29.704825682205463,0.0,0.82
400,1728000.0,400.0,-95.9872282,-71.42581279999999,0.0,-30.67,11.990436282779829,29.312896246937406,0.0,0.82
420,1814400.0,420.0,-87.5511588,-73.065679,0.0,-30.67,9.880346034452312,30.216418333472884,0.0,0.82
440,1900800.0,440.0,-90.44402699999999,-70.01817639999999,0.0,-30.67,14.60427520432808,27.66246225910597,0.0,0.82
460,1987200.0,460.0,-93.2676226,-70.272422,0.0,-30.67,14.222928700705765,25.469015449072906,0.0,0.82
480,2073600.0,480.0,-80.6998504,-67.93763759999999,0.0,-30.67,12.907686989816021,25.971874274984412,0.0,0.82
500,2160000.0,500.0,-83.0700132,-66.0270492,0.0,-30.67,15.340770413846874,21.19459300464676,0.0,0.82
520,2246400.0,520.0,-79.20172000000001,-66.6304302,0.0,-30.67,14.64568695915629,20.34698590874497,0.0,0.82
540,2332800.0,540.0,-79.25988939999999,-65.1782948,0.0,-30.67,18.864134834152395,19.390679208104686,0.0,0.82
560,2419200.0,560.0,-69.92241,-60.90828959999999,0.0,-30.67,15.8903318814185,13.076149333269388,0.0,0.82
580,2505600.0,580.0,-73.6568814,-56.715669000000005,0.0,-30.67,19.991542954478987,7.819771552211654,0.0,0.82
600,2592000.0,600.0,-69.80995060000001,-56.583673399999995,0.0,-30.67,14.893974598520607,8.363342909886642,0.0,0.82
620,2678400.0,620.0,-67.9086372,-52.8532648,0.0,-30.67,15.576355841804869,1.8169320778753575,0.0,0.82
640,2764800.0,640.0,-65.8980484,-50.8856598,0.0,-30.67,18.14112457331556,1.19027751106282,0.0,0.82
660,2851200.0,660.0,-66.28592019999999,-51.152868999999995,0.0,-30.67,14.947053222868144,2.0964636039321185,0.0,0.82
680,2937600.0,680.0,-62.848943000000006,-50.824204800000004,0.0,-30.67,15.148795354862884,2.248727459345307,0.0,0.82
700,3024000.0,700.0,-65.7357004,-50.89768819999999,0.0,-30.67,15.198430149428027,1.7975292489538253,0.0,0.82
720,3110400.0,720.0,-61.33868199999999,-50.4113188,0.0,-30.67,12.832968477133607,1.94774273413301,0.0,0.82
740,3196800.0,740.0,-57.534701,-49.4668308,0.0,-30.67,8.974586060427214,1.8891059278074571,0.0,0.82
760,3283200.0,760.0,-56.1072766,-49.733065999999994,0.0,-30.67,8.462263315758772,0.7973021508496775,0.0,0.82
780,3369600.0,780.0,-58.825658399999995,-49.2723168,0.0,-30.67,10.082737289127735,0.6909194490655611,0.0,0.82
800,3456000.0,800.0,-58.5090656,-48.5144798,0.0,-30.67,8.654662788165108,1.1307088893141155,0.0,0.82
820,3542400.0,820.0,-55.730027799999995,-47.5144934,0.0,-30.67,7.854385753965662,1.2517624475411853,0.0,0.82
840,3628800.0,840.0,-60.365981399999995,-48.521254600000006,0.0,-30.67,10.114650289634495,1.5903230724673656,0.0,0.82
860,3715200.0,860.0,-56.6859636,-48.3329156,0.0,-30.67,9.061231192045298,1.0576079030393897,0.0,0.82
880,3801600.0,880.0,-55.7244196,-47.6982784,0.0,-30.67,11.73030897829347,1.5193235543795263,0.0,0.82
900,3888000.0,900.0,-57.64670220000001,-47.930244,0.0,-30.67,11.447162316226713,1.3302685211395715,0.0,0.82
920,3974400.0,920.0,-57.4365408,-46.59872980000001,0.0,-30.67,11.992525143170392,1.037320400637721,0.0,0.82
940,4060800.0,940.0,-61.4071972,-46.9816894,0.0,-30.67,14.382506268536353,1.2576611872745804,0.0,0.82
960,4147200.0,960.0,-57.200868,-46.523107200000005,0.0,-30.67,12.514008055805427,1.5450682341770317,0.0,0.82
980,4233600.0,980.0,-59.6471448,-46.609693400000005,0.0,-30.67,12.71993792201102,1.2393285101262728,0.0,0.82
1000,4320000.0,1000.0,-56.66450440000001,-45.980846199999995,0.0,-30.67,10.350407594058245,1.4090367477474568,0.0,0.82
1020,4406400.0,1020.0,-52.3192042,-46.0247216,0.0,-30.67,7.708264519760221,1.0331083222662534,0.0,0.82
1040,4492800.0,1040.0,-54.99091179999999,-46.303324599999996,0.0,-30.67,8.239201222619965,0.9405092372191617,0.0,0.82
1060,4579200.0,1060.0,-52.46030519999999,-46.287433400000005,0.0,-30.67,8.810837203693374,0.9896032370485459,0.0,0.82
1080,4665600.0,1080.0,-55.1941834,-45.73497040000001,0.0,-30.67,9.73909833043651,1.3480085818069292,0.0,0.82
1100,4752000.0,1100.0,-51.2638518,-45.9521216,0.0,-30.67,8.536212352530418,1.1324909612184841,0.0,0.82
1120,4838400.0,1120.0,-50.75120820000001,-45.836597999999995,0.0,-30.67,8.565715175541456,1.6225296432923655,0.0,0.82
1140,4924800.0,1140.0,-51.021650799999996,-45.9674198,0.0,-30.67,7.4726569549360295,1.1222787718889862,0.0,0.82
1160,5011200.0,1160.0,-52.525605,-45.918522800000005,0.0,-30.67,5.65615858755949,1.221176084977914,0.0,0.82
1180,5097600.0,1180.0,-50.648747199999995,-46.1838824,0.0,-30.67,6.724422626387854,0.9468059314551275,0.0,0.82
1200,5184000.0,1200.0,-52.242232200000004,-46.102902799999995,0.0,-30.67,6.40709211675976,1.0885829958791018,0.0,0.82
1220,5270400.0,1220.0,-50.79027119999999,-45.1237596,0.0,-30.67,7.155807710345979,0.8606038331661233,0.0,0.82
1240,5356800.0,1240.0,-49.580602600000006,-45.803023399999994,0.0,-30.67,6.473076553024214,0.6715594955657258,0.0,0.82
1260,5443200.0,1260.0,-50.7155732,-45.0667554,0.0,-30.67,6.357128752796076,1.660806853966204,0.0,0.82
1280,5529600.0,1280.0,-49.304954599999995,-45.367588600000005,0.0,-30.67,6.466985648580957,1.109386415854715,0.0,0.82
1300,5616000.0,1300.0,-49.4079394,-45.073870799999995,0.0,-30.67,7.025918960372767,1.5603350742887514,0.0,0.82
1320,5702400.0,1320.0,-48.793890399999995,-44.9698898,0.0,-30.67,5.805837871869289,1.4019593710963325,0.0,0.82
1340,5788800.0,1340.0,-49.980866199999994,-45.382544,0.0,-30.67,5.6528264267709645,2.114582497875458,0.0,0.82
1360,5875200.0,1360.0,-48.18454620000001,-45.594781,0.0,-30.67,6.541098804016411,1.952441899113709,0.0,0.82
1380,5961600.0,1380.0,-48.4429076,-44.822659800000004,0.0,-30.67,6.520855688535961,1.6580568375930993,0.0,0.82
1400,6048000.0,1400.0,-47.1990908,-44.499535200000004,0.0,-30.67,5.801075976030874,1.9372672478703177,0.0,0.82
1420,6134400.0,1420.0,-46.705976799999995,-44.64706819999999,0.0,-30.67,6.032895313429093,2.0229964796264506,0.0,0.82
1440,6220800.0,1440.0,-46.917623999999996,-44.2362372,0.0,-30.67,5.53990369769215,1.6403945675627962,0.0,0.82
1460,6307200.0,1460.0,-45.9218838,-44.1408216,0.0,-30.67,5.353924073595443,2.0129569014877142,0.0,0.82
1480,6393600.0,1480.0,-47.382718600000004,-44.1555298,0.0,-30.67,6.1085042139951655,1.9561801154832799,0.0,0.82
1500,6480000.0,1500.0,-46.0763898,-43.8847336,0.0,-30.67,5.939101295872182,2.5134516510967226,0.0,0.82
1520,6566400.0,1520.0,-45.5756432,-43.8802418,0.0,-30.67,5.4706792075634,2.4297972418550335,0.0,0.82
1540,6652800.0,1540.0,-46.7147516,-44.133438999999996,0.0,-30.67,5.311811890586517,2.289686416655455,0.0,0.82
1560,6739200.0,1560.0,-45.8804344,-44.167001799999994,0.0,-30.67,5.264760383620698,2.219121049777084,0.0,0.82
1580,6825600.0,1580.0,-45.694103,-43.2409464,0.0,-30.67,6.439617286283091,2.449527229564263,0.0,0.82
1600,6912000.0,1600.0,-46.1370958,-42.5734354,0.0,-30.67,6.2975074394699275,2.071872771566083,0.0,0.82
1620,6998400.0,1620.0,-46.171944599999996,-42.8519422,0.0,-30.67,6.120238846299237,2.1948164983525813,0.0,0.82
1640,7084800.0,1640.0,-45.3901278,-43.2802434,0.0,-30.67,6.192242650043024,1.9957345686747778,0.0,0.82
1660,7171200.0,1660.0,-45.1950278,-42.9132224,0.0,-30.67,6.490061225428617,2.1935885694567134,0.0,0.82
1680,7257600.0,1680.0,-45.978704199999996,-43.177626999999994,0.0,-30.67,5.8103117181193795,2.9539947249338936,0.0,0.82
1700,7344000.0,1700.0,-44.85287939999999,-43.0488256,0.0,-30.67,6.113317343827495,2.915934409991651,0.0,0.82
1720,7430400.0,1720.0,-45.1541822,-43.0264002,0.0,-30.67,5.595988468341639,2.896444689531069,0.0,0.82
1740,7516800.0,1740.0,-45.6341298,-42.6191038,0.0,-30.67,4.014374547219193,2.635258701646316,0.0,0.82
1760,7603200.0,1760.0,-46.4225812,-42.501056,0.0,-30.67,6.229938131715915,2.675722624431865,0.0,0.82
1780,7689600.0,1780.0,-45.377036600000004,-41.3910678,0.0,-30.67,4.464579890840921,2.6707600818673507,0.0,0.82
1800,7776000.0,1800.0,-43.956614,-42.0280556,0.0,-30.67,5.856487599802683,3.0440534444185956,0.0,0.82
1820,7862400.0,1820.0,-44.7420058,-42.899745200000005,0.0,-30.67,5.233753272294814,2.4743344280784876,0.0,0.82
1840,7948800.0,1840.0,-44.3524634,-41.996565399999994,0.0,-30.67,6.366773258543768,3.3651798154012114,0.0,0.82
1860,8035200.0,1860.0,-44.1346988,-41.938279,0.0,-30.67,6.938689729648458,3.0334263112755013,0.0,0.82
1880,8121600.0,1880.0,-43.5498176,-42.4142014,0.0,-30.67,6.837920638771398,3.311565577571155,0.0,0.82
1900,8208000.0,1900.0,-43.695937,-42.4875502,0.0,-30.67,6.213471445500636,3.1545682189725945,0.0,0.82
1920,8294400.0,1920.0,-43.234623400000004,-40.9411728,0.0,-30.67,6.852517927080099,3.357255041486731,0.0,0.82
1940,8380800.0,1940.0,-45.4944828,-40.7775338,0.0,-30.67,7.165410087112783,3.7940651375455894,0.0,0.82
1960,8467200.0,1960.0,-44.562239999999996,-41.389938199999996,0.0,-30.67,5.164297987439753,3.7284120423095435,0.0,0.82
1980,8553600.0,1980.0,-43.5479462,-40.8650478,0.0,-30.67,7.1514856316582955,3.386639636332092,0.0,0.82


==> figures/experiments/data/damlonglong7kg95f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-192.6497385638159,0.0,-32.92,1.4486581383139958,2.131966526067517,0.0,0.75
10,86400.0,10.0,-196.12451851574676,-178.0507997866331,0.0,-32.92,3.4580044720166345,1.528368676168936,0.0,0.75
20,172800.0,20.0,-189.47786785208524,-167.24328898286532,0.0,-32.92,2.1644685046250225,3.321565006442754,0.0,0.75
30,259200.0,30.0,-185.0094648033499,-162.36350874419674,0.0,-32.92,2.814129644108919,5.62419218347056,0.0,0.75
40,345600.0,40.0,-180.2826671078447,-158.56470430912287,0.0,-32.92,1.8416989042993464,6.793594772998669,0.0,0.75
50,432000.0,50.0,-171.4420963924386,-157.53658722197798,0.0,-32.92,10.280838255973423,5.488490812971945,0.0,0.75
60,518400.0,60.0,-162.266598637217,-153.31938009767137,0.0,-32.92,8.869714305553678,5.852421185220795,0.0,0.75
70,604800.0,70.0,-162.05258978781512,-150.7818184717483,0.0,-32.92,6.63025146851252,3.752169271313053,0.0,0.75
80,691200.0,80.0,-160.42286269647707,-148.00023375536153,0.0,-32.92,9.075199333795364,4.171012698078222,0.0,0.75
90,777600.0,90.0,-161.57029015948834,-139.0521809530741,0.0,-32.92,9.129059876583524,7.417480713991227,0.0,0.75
100,864000.0,100.0,-157.51433955203674,-134.09740654891442,0.0,-32.92,5.974633865627708,10.127810561845967,0.0,0.75
110,950400.0,110.0,-159.29094148334366,-127.15694664316769,0.0,-32.92,6.430771046725793,12.043386279279572,0.0,0.75
120,1036800.0,120.0,-165.41724031877175,-123.93971005049812,0.0,-32.92,3.813795910596311,13.029510239291545,0.0,0.75
130,1123200.0,130.0,-159.9504864770899,-121.1701718998916,0.0,-32.92,6.2517019744766475,15.413774356629837,0.0,0.75
140,1209600.0,140.0,-161.59577003020235,-113.89310050316371,0.0,-32.92,6.2861675761418585,20.086652492100924,0.0,0.75
150,1296000.0,150.0,-161.59105289445944,-105.20832222351737,0.0,-32.92,4.81581671610539,24.830456338415836,0.0,0.75
160,1382400.0,160.0,-159.9181123603593,-99.40608136518854,0.0,-32.92,5.93509853806952,25.297973769417567,0.0,0.75
170,1468800.0,170.0,-156.79574116411135,-97.0405628754341,0.0,-32.92,6.833073968447041,25.36644297599274,0.0,0.75
180,1555200.0,180.0,-157.8867513099957,-95.86431772805021,0.0,-32.92,3.2946391626919698,24.376238193118446,0.0,0.75
190,1641600.0,190.0,-157.81438517926205,-92.33229430146642,0.0,-32.92,7.753131949888019,25.215286653414626,0.0,0.75
200,1728000.0,200.0,-154.87041403034726,-88.15915086323159,0.0,-32.92,6.774320902345396,25.083785622338077,0.0,0.75
210,1814400.0,210.0,-151.81073022474988,-82.7695296036532,0.0,-32.92,10.374328498823653,24.373136488506844,0.0,0.75
220,1900800.0,220.0,-153.98103575909758,-77.62812379125847,0.0,-32.92,6.5294633789046825,22.589160676775226,0.0,0.75
230,1987200.0,230.0,-153.24472869967175,-73.39741158974617,0.0,-32.92,7.648889280679744,20.43183496780588,0.0,0.75
240,2073600.0,240.0,-155.13609717848988,-68.73773126606298,0.0,-32.92,6.38385930473408,17.64555658288317,0.0,0.75
250,2160000.0,250.0,-158.81505714017948,-65.71333129733286,0.0,-32.92,9.719419451774954,14.67056703020006,0.0,0.75
260,2246400.0,260.0,-151.3382467163279,-63.79788819287778,0.0,-32.92,11.249301602020138,11.173537077026916,0.0,0.75
270,2332800.0,270.0,-151.35518167762172,-62.29991537352498,0.0,-32.92,9.705997172392221,8.577285103001124,0.0,0.75
280,2419200.0,280.0,-154.0040433489766,-58.87842564298334,0.0,-32.92,13.5616728782858,7.048103668864106,0.0,0.75
290,2505600.0,290.0,-150.17698074916092,-56.30769575180136,0.0,-32.92,12.807335041737275,6.073716222517448,0.0,0.75
300,2592000.0,300.0,-150.8393094817635,-54.51390897964852,0.0,-32.92,13.92697127128377,4.254662177471918,0.0,0.75
310,2678400.0,310.0,-146.44822390305168,-54.745056657582474,0.0,-32.92,12.277076797471823,3.9943077558172027,0.0,0.75
320,2764800.0,320.0,-143.05923714155657,-54.623967330265785,0.0,-32.92,8.369313352650124,4.501157637841545,0.0,0.75
330,2851200.0,330.0,-149.25608186549886,-56.33725534465593,0.0,-32.92,14.870778750359493,7.1840587796735,0.0,0.75
340,2937600.0,340.0,-146.51680605462494,-55.017406875611336,0.0,-32.92,8.042280144999364,6.328206459282704,0.0,0.75
350,3024000.0,350.0,-145.13940686451775,-53.615833197322125,0.0,-32.92,12.543691216985945,4.486596449496025,0.0,0.75
360,3110400.0,360.0,-142.7625316826912,-51.59615808600247,0.0,-32.92,10.221361160405925,3.0005403971767755,0.0,0.75
370,3196800.0,370.0,-144.72489052268008,-51.36220103557465,0.0,-32.92,9.980329999891707,3.3903353030694974,0.0,0.75
380,3283200.0,380.0,-146.42074403337978,-50.96058535093929,0.0,-32.92,5.052300370620522,3.028550275372689,0.0,0.75
390,3369600.0,390.0,-148.74367761470995,-50.86899273712466,0.0,-32.92,8.18878438118615,3.4365164307914875,0.0,0.75
400,3456000.0,400.0,-137.99082645728384,-50.56017707598348,0.0,-32.92,8.967604826244122,3.483531971307791,0.0,0.75
410,3542400.0,410.0,-135.14727239125455,-50.15762591196016,0.0,-32.92,10.03216194530852,2.9614986668488257,0.0,0.75
420,3628800.0,420.0,-144.7592736290886,-50.02940442370097,0.0,-32.92,11.751927986698506,3.0690888508804752,0.0,0.75
430,3715200.0,430.0,-136.85638473804553,-49.63401727802122,0.0,-32.92,10.854096447587182,3.138816102959048,0.0,0.75
440,3801600.0,440.0,-143.19854542394825,-49.35711525296582,0.0,-32.92,14.794917687726324,2.7702631008854546,0.0,0.75
450,3888000.0,450.0,-140.4384616331199,-48.79660840427101,0.0,-32.92,12.228002178512444,3.1786035823336154,0.0,0.75
460,3974400.0,460.0,-139.95934752793062,-48.41872706303762,0.0,-32.92,11.515464611312904,3.672670470329611,0.0,0.75
470,4060800.0,470.0,-135.12772816676707,-48.870856404737616,0.0,-32.92,10.707177705744707,3.1356929225320753,0.0,0.75
480,4147200.0,480.0,-133.81806109168616,-48.33625354602341,0.0,-32.92,12.99141672383667,2.71684001847706,0.0,0.75
490,4233600.0,490.0,-128.75938325710115,-47.809892561491274,0.0,-32.92,9.017019992498913,2.642198106170876,0.0,0.75
500,4320000.0,500.0,-125.9251022077307,-47.28220083882191,0.0,-32.92,10.826931786318855,2.915810592125954,0.0,0.75
510,4406400.0,510.0,-130.8962490289029,-46.301291051780964,0.0,-32.92,10.325030556719696,3.1515909118363092,0.0,0.75
520,4492800.0,520.0,-128.7040052742224,-45.796687821178864,0.0,-32.92,6.623326708547037,3.3901186541468182,0.0,0.75
530,4579200.0,530.0,-133.9488855751037,-45.86421740218179,0.0,-32.92,4.742674920750285,3.738671595627785,0.0,0.75
540,4665600.0,540.0,-129.61385042864796,-45.58203369431317,0.0,-32.92,7.023274375644778,4.3062281817912735,0.0,0.75
550,4752000.0,550.0,-127.13805110427113,-45.09015850671322,0.0,-32.92,8.25356512293799,4.031429548883355,0.0,0.75
560,4838400.0,560.0,-129.04124635751182,-45.05798180874033,0.0,-32.92,10.898065093716657,4.246338100054153,0.0,0.75
570,4924800.0,570.0,-129.22581986067178,-44.99299843377935,0.0,-32.92,6.609543031667641,4.206216075377569,0.0,0.75
580,5011200.0,580.0,-130.0965199878999,-44.41028936405989,0.0,-32.92,11.742661915046778,4.155693028336003,0.0,0.75
590,5097600.0,590.0,-133.6583809946606,-44.145879769883216,0.0,-32.92,8.255432829762409,3.97984446087286,0.0,0.75
600,5184000.0,600.0,-136.3455530498086,-43.83463137843437,0.0,-32.92,8.486005602074806,3.842116305109785,0.0,0.75
610,5270400.0,610.0,-137.2742527631379,-43.799439477403595,0.0,-32.92,13.726744809954283,4.0646230909496435,0.0,0.75
620,5356800.0,620.0,-131.3948537213825,-43.260020860000324,0.0,-32.92,9.762922983619221,4.425364067140319,0.0,0.75
630,5443200.0,630.0,-127.992037194364,-42.85785608452625,0.0,-32.92,9.062297132896385,4.66275192080847,0.0,0.75
640,5529600.0,640.0,-134.91511715361824,-42.27389962026284,0.0,-32.92,8.603010633640196,5.001938058345877,0.0,0.75
650,5616000.0,650.0,-133.66874938999007,-42.11296712356415,0.0,-32.92,13.648672815836006,4.645075867354875,0.0,0.75
660,5702400.0,660.0,-123.47858072314447,-42.178063997349966,0.0,-32.92,11.877140185012427,4.4981965886443485,0.0,0.75
670,5788800.0,670.0,-125.67444003494931,-42.240686628554485,0.0,-32.92,8.20290828024177,5.050570697075017,0.0,0.75
680,5875200.0,680.0,-122.17426005652563,-42.138181681484326,0.0,-32.92,7.598768720894193,4.84998633778025,0.0,0.75
690,5961600.0,690.0,-123.03309508337827,-42.12137584009864,0.0,-32.92,11.145105537643438,4.803272599636445,0.0,0.75
700,6048000.0,700.0,-120.22434413932031,-41.55099805815546,0.0,-32.92,18.709772668891592,5.115259467432238,0.0,0.75
710,6134400.0,710.0,-124.44666963675256,-41.7188144377229,0.0,-32.92,13.187779227750774,5.12657746953654,0.0,0.75
720,6220800.0,720.0,-118.8484228045833,-41.53037903686934,0.0,-32.92,7.861653722712709,5.343141293654984,0.0,0.75
730,6307200.0,730.0,-117.3565149677158,-41.71155125834734,0.0,-32.92,8.792035469023453,5.552719138430936,0.0,0.75
740,6393600.0,740.0,-113.47928977166393,-41.91065030925448,0.0,-32.92,9.997485420226905,5.906305243768963,0.0,0.75
750,6480000.0,750.0,-117.62225716760543,-41.547758356997136,0.0,-32.92,8.38228870237328,6.058639494524177,0.0,0.75
760,6566400.0,760.0,-109.90091585940918,-41.56999418955357,0.0,-32.92,10.830435215754516,6.130568312072372,0.0,0.75
770,6652800.0,770.0,-111.43345803750098,-40.814745909878965,0.0,-32.92,9.56349346061822,5.691728106492517,0.0,0.75
780,6739200.0,780.0,-112.16724997067737,-40.014698825796806,0.0,-32.92,15.865698625952827,5.970518771208345,0.0,0.75
790,6825600.0,790.0,-110.79841418423469,-39.75072458790293,0.0,-32.92,9.931885693283524,6.115969111046284,0.0,0.75
800,6912000.0,800.0,-108.13592698779249,-39.3822460847982,0.0,-32.92,9.76450893094493,5.933037350558219,0.0,0.75
810,6998400.0,810.0,-116.08047388416807,-39.43598507327971,0.0,-32.92,14.651967471049138,6.006900065492589,0.0,0.75
820,7084800.0,820.0,-110.34154444086921,-39.34037842654007,0.0,-32.92,15.168940522962632,6.102474161183116,0.0,0.75
830,7171200.0,830.0,-116.60594745226368,-39.58171773845198,0.0,-32.92,5.490950788887944,6.302905124962617,0.0,0.75
840,7257600.0,840.0,-108.1240411480569,-39.387156565936564,0.0,-32.92,7.666838805207177,6.414325953291471,0.0,0.75
850,7344000.0,850.0,-109.5793415415404,-39.13844099863043,0.0,-32.92,8.118977477547983,6.189637675415602,0.0,0.75
860,7430400.0,860.0,-112.16177183918444,-38.976989816171034,0.0,-32.92,9.180873568290442,6.476759006246088,0.0,0.75
870,7516800.0,870.0,-105.7546424082514,-37.89786627082874,0.0,-32.92,11.183648163859763,6.682015393132651,0.0,0.75
880,7603200.0,880.0,-108.14427265722104,-37.51890402296793,0.0,-32.92,10.269007098417337,6.61894192880096,0.0,0.75
890,7689600.0,890.0,-104.64223766167308,-37.4779681458146,0.0,-32.92,10.163953818590153,6.941487486606866,0.0,0.75
900,7776000.0,900.0,-102.04928131983893,-37.4174030926056,0.0,-32.92,8.826410383073512,7.235989502035742,0.0,0.75
910,7862400.0,910.0,-115.79637613358875,-37.35765426182967,0.0,-32.92,11.484043127637067,6.896990500958147,0.0,0.75
920,7948800.0,920.0,-108.20156456086674,-36.936319534280805,0.0,-32.92,11.408346165674905,6.713190209166752,0.0,0.75
930,8035200.0,930.0,-105.32907599148504,-36.618444948386454,0.0,-32.92,3.65293313959184,6.484373499717275,0.0,0.75
940,8121600.0,940.0,-105.23200503398172,-36.73002990077261,0.0,-32.92,9.485460649459531,6.055542282008925,0.0,0.75
950,8208000.0,950.0,-111.05885804243943,-36.8734060087228,0.0,-32.92,11.080371033019997,6.255609042965331,0.0,0.75
960,8294400.0,960.0,-110.79177118205241,-36.7847913605103,0.0,-32.92,8.817914888199908,6.332888495182756,0.0,0.75
970,8380800.0,970.0,-116.31289982996095,-36.75270498898941,0.0,-32.92,7.97252600465023,6.271598517164131,0.0,0.75
980,8467200.0,980.0,-118.013956189494,-36.49356042142222,0.0,-32.92,12.311523840861545,6.461577962081286,0.0,0.75
990,8553600.0,990.0,-106.03519607136661,-35.99194924427651,0.0,-32.92,9.165379836674004,6.9778532388872305,0.0,0.75


==> figures/experiments/data/damlonglong7kg95f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-15.3813772,-15.752265799999998,0.0,-2.81,0.4650887345782644,0.45265679404759435,0.0,0.36
10,86400.0,10.0,-15.532898399999999,-9.235868,0.0,-2.81,0.4542440856234388,0.3212375682679627,0.0,0.36
20,172800.0,20.0,-14.5351098,-5.25273606,0.0,-2.81,0.9050393198904162,0.14768080113205204,0.0,0.36
30,259200.0,30.0,-14.0611075,-4.717705619999999,0.0,-2.81,1.2214709749947994,0.07395671633070038,0.0,0.36
40,345600.0,40.0,-11.8306784,-4.484962400000001,0.0,-2.81,1.2736112628559728,0.10668620575168232,0.0,0.36
50,432000.0,50.0,-11.210918999999999,-4.3920882400000005,0.0,-2.81,0.9922729564696614,0.12698074724345582,0.0,0.36
60,518400.0,60.0,-9.302443479999999,-4.276620200000001,0.0,-2.81,0.8968473395476764,0.13417983949063816,0.0,0.36
70,604800.0,70.0,-8.01864448,-4.17774392,0.0,-2.81,0.9164824529922411,0.0940678377010482,0.0,0.36
80,691200.0,80.0,-8.040113680000001,-4.1369791,0.0,-2.81,0.6988482028722365,0.10259297563584031,0.0,0.36
90,777600.0,90.0,-7.66292936,-3.991566959999999,0.0,-2.81,0.3764527305333313,0.1310761829500357,0.0,0.36
100,864000.0,100.0,-7.119563359999999,-3.91390338,0.0,-2.81,0.5719339209331489,0.16536224112238818,0.0,0.36
110,950400.0,110.0,-6.611071180000001,-3.81287222,0.0,-2.81,0.4924604312221713,0.16238904690439135,0.0,0.36
120,1036800.0,120.0,-6.38421622,-3.7772277,0.0,-2.81,0.19065416855029202,0.14858782239689952,0.0,0.36
130,1123200.0,130.0,-6.08409768,-3.70808904,0.0,-2.81,0.4320696221801714,0.1752745647350701,0.0,0.36
140,1209600.0,140.0,-5.65162438,-3.6064686800000003,0.0,-2.81,0.2936729897633702,0.22198674205176547,0.0,0.36
150,1296000.0,150.0,-5.70232752,-3.49809262,0.0,-2.81,0.322459517680758,0.2687595542567038,0.0,0.36
160,1382400.0,160.0,-5.4385400399999995,-3.41360598,0.0,-2.81,0.29981821826233335,0.2793219902851958,0.0,0.36
170,1468800.0,170.0,-5.135229,-3.3613214200000003,0.0,-2.81,0.2026301360701816,0.297700248088254,0.0,0.36
180,1555200.0,180.0,-5.331014340000001,-3.37353252,0.0,-2.81,0.4405892258850706,0.281868804874375,0.0,0.36
190,1641600.0,190.0,-5.103306519999999,-3.3129312,0.0,-2.81,0.2825523950088477,0.28450535690875783,0.0,0.36
200,1728000.0,200.0,-4.99930432,-3.25732014,0.0,-2.81,0.10306910443188208,0.2723837099373373,0.0,0.36
210,1814400.0,210.0,-4.82810634,-3.2007844,0.0,-2.81,0.1628005547135722,0.2752839942590803,0.0,0.36
220,1900800.0,220.0,-4.8968804200000005,-3.13212672,0.0,-2.81,0.19397541065361518,0.2697060884503781,0.0,0.36
230,1987200.0,230.0,-4.90944244,-3.08076608,0.0,-2.81,0.25357461019412836,0.2184567276172527,0.0,0.36
240,2073600.0,240.0,-4.814642740000001,-3.02146458,0.0,-2.81,0.10281251478935804,0.22085438501866486,0.0,0.36
250,2160000.0,250.0,-4.7798286800000005,-2.9772692400000005,0.0,-2.81,0.17250870027751106,0.17985705437580723,0.0,0.36
260,2246400.0,260.0,-4.58474364,-2.9534080400000002,0.0,-2.81,0.07094553029455995,0.17467127733833057,0.0,0.36
270,2332800.0,270.0,-4.61966252,-2.9453250599999996,0.0,-2.81,0.05855583725687216,0.15016798321743868,0.0,0.36
280,2419200.0,280.0,-4.738467419999999,-2.89730198,0.0,-2.81,0.23353989154386326,0.1339724870514591,0.0,0.36
290,2505600.0,290.0,-4.46223916,-2.8367885,0.0,-2.81,0.20239702324819803,0.16411615364230642,0.0,0.36
300,2592000.0,300.0,-4.64142942,-2.79587374,0.0,-2.81,0.1085501136247001,0.1433169322804042,0.0,0.36
310,2678400.0,310.0,-4.4971397600000005,-2.788018,0.0,-2.81,0.1308753763262283,0.14617194132762473,0.0,0.36
320,2764800.0,320.0,-4.49401688,-2.7724201399999995,0.0,-2.81,0.10858624713350917,0.13835151502924273,0.0,0.36
330,2851200.0,330.0,-4.49928436,-2.7782418000000004,0.0,-2.81,0.1292180266694615,0.16067037654066288,0.0,0.36
340,2937600.0,340.0,-4.422483260000001,-2.75319474,0.0,-2.81,0.132287860297264,0.16162189040935568,0.0,0.36
350,3024000.0,350.0,-4.34073402,-2.7282041599999998,0.0,-2.81,0.10561264202638182,0.15212219957444023,0.0,0.36
360,3110400.0,360.0,-4.376718319999999,-2.7193469,0.0,-2.81,0.09537872723473872,0.14706891300552577,0.0,0.36
370,3196800.0,370.0,-4.2334813,-2.6810113600000003,0.0,-2.81,0.16487270413139646,0.15924808936248083,0.0,0.36
380,3283200.0,380.0,-4.2694372000000005,-2.65588716,0.0,-2.81,0.1206425861678595,0.15635944996649542,0.0,0.36
390,3369600.0,390.0,-4.20392318,-2.6514493999999997,0.0,-2.81,0.1005620793507845,0.157755026502851,0.0,0.36
400,3456000.0,400.0,-4.16319248,-2.6304376400000002,0.0,-2.81,0.12418485283371775,0.17972029766083863,0.0,0.36
410,3542400.0,410.0,-4.2703408199999995,-2.6041842,0.0,-2.81,0.0689155779430398,0.17888704480700052,0.0,0.36
420,3628800.0,420.0,-4.2715578,-2.6135463,0.0,-2.81,0.10290848721342324,0.17454607856319995,0.0,0.36
430,3715200.0,430.0,-4.1592858999999995,-2.59257668,0.0,-2.81,0.1638272854879271,0.18683429177888045,0.0,0.36
440,3801600.0,440.0,-4.15768204,-2.58927674,0.0,-2.81,0.07463841515298325,0.18627315422425392,0.0,0.36
450,3888000.0,450.0,-4.11002808,-2.5685659000000003,0.0,-2.81,0.08450281161268779,0.21226454052754926,0.0,0.36
460,3974400.0,460.0,-4.1215241,-2.53923188,0.0,-2.81,0.12126691677840118,0.23147168991047562,0.0,0.36
470,4060800.0,470.0,-4.18469376,-2.5223142800000007,0.0,-2.81,0.07315509394635125,0.21509385074183543,0.0,0.36
480,4147200.0,480.0,-4.0086804,-2.5009214999999996,0.0,-2.81,0.19974048546674975,0.2140324507813899,0.0,0.36
490,4233600.0,490.0,-3.97278694,-2.473347,0.0,-2.81,0.08601991125546997,0.2175859391929687,0.0,0.36
500,4320000.0,500.0,-3.90134554,-2.45110172,0.0,-2.81,0.1253379898066522,0.22399497162934534,0.0,0.36
510,4406400.0,510.0,-3.86984832,-2.4126375799999997,0.0,-2.81,0.13147063177730714,0.24798649284156427,0.0,0.36
520,4492800.0,520.0,-3.9691632599999997,-2.3845118000000003,0.0,-2.81,0.1735201468705227,0.24646064908787152,0.0,0.36
530,4579200.0,530.0,-3.98718812,-2.36830902,0.0,-2.81,0.11525660949423645,0.2552720190426046,0.0,0.36
540,4665600.0,540.0,-3.86123562,-2.3693498600000003,0.0,-2.81,0.07008895852669478,0.2709406618928192,0.0,0.36
550,4752000.0,550.0,-3.8848099000000005,-2.3163862,0.0,-2.81,0.12706094578195962,0.2820300827127518,0.0,0.36
560,4838400.0,560.0,-3.81851032,-2.31605882,0.0,-2.81,0.09345224565187495,0.2961776736586254,0.0,0.36
570,4924800.0,570.0,-3.85542484,-2.29485722,0.0,-2.81,0.10962306649848384,0.2927326267485903,0.0,0.36
580,5011200.0,580.0,-3.95081742,-2.27747886,0.0,-2.81,0.20764980276345155,0.28109752678743416,0.0,0.36
590,5097600.0,590.0,-3.7999867800000002,-2.27755676,0.0,-2.81,0.10568623028929754,0.28970683342190245,0.0,0.36
600,5184000.0,600.0,-3.9289120999999994,-2.2603646,0.0,-2.81,0.1230405161068942,0.2935488225837225,0.0,0.36
610,5270400.0,610.0,-3.82091828,-2.2491401,0.0,-2.81,0.07266503335855078,0.29404837093971714,0.0,0.36
620,5356800.0,620.0,-3.8455256399999995,-2.2221971000000003,0.0,-2.81,0.03911576901497979,0.31686764984099985,0.0,0.36
630,5443200.0,630.0,-3.8232005399999998,-2.19883118,0.0,-2.81,0.10812204854772559,0.32856477607985846,0.0,0.36
640,5529600.0,640.0,-3.77301888,-2.16988178,0.0,-2.81,0.054894885087536045,0.3328631692448922,0.0,0.36
650,5616000.0,650.0,-3.8247010999999995,-2.15998816,0.0,-2.81,0.08866743996918207,0.3304680506966926,0.0,0.36
660,5702400.0,660.0,-3.6643997400000003,-2.1464559000000003,0.0,-2.81,0.05387391044439818,0.32809094218509,0.0,0.36
670,5788800.0,670.0,-3.64086396,-2.1301627200000004,0.0,-2.81,0.06367955342269327,0.33435504426790263,0.0,0.36
680,5875200.0,680.0,-3.6750296,-2.11838234,0.0,-2.81,0.03361372188625516,0.3400366316168191,0.0,0.36
690,5961600.0,690.0,-3.5646696400000004,-2.1316521,0.0,-2.81,0.08604962652848908,0.34252033308727486,0.0,0.36
700,6048000.0,700.0,-3.64776158,-2.1108780200000004,0.0,-2.81,0.14292042697728435,0.3448742528459025,0.0,0.36
710,6134400.0,710.0,-3.615057,-2.09079964,0.0,-2.81,0.07218972408428628,0.35121397629690726,0.0,0.36
720,6220800.0,720.0,-3.6048990599999997,-2.07088084,0.0,-2.81,0.08682531690728156,0.35440719416065064,0.0,0.36
730,6307200.0,730.0,-3.51813936,-2.06654392,0.0,-2.81,0.05351316296379687,0.3560443733810074,0.0,0.36
740,6393600.0,740.0,-3.49632582,-2.04837194,0.0,-2.81,0.08439390157195809,0.36804974510296906,0.0,0.36
750,6480000.0,750.0,-3.47684768,-2.04218136,0.0,-2.81,0.060925723546297404,0.3694842725666303,0.0,0.36
760,6566400.0,760.0,-3.5593392199999996,-2.03890042,0.0,-2.81,0.1721130595417622,0.3861587958939419,0.0,0.36
770,6652800.0,770.0,-3.5545843999999995,-2.01561394,0.0,-2.81,0.19071625414010548,0.37453414312174577,0.0,0.36
780,6739200.0,780.0,-3.5613247800000005,-1.9835114999999999,0.0,-2.81,0.17574289510929395,0.3748047765234462,0.0,0.36
790,6825600.0,790.0,-3.4775161,-1.9652890199999997,0.0,-2.81,0.14883208241236645,0.3845387130851412,0.0,0.36
800,6912000.0,800.0,-3.4779376399999995,-1.9425317200000003,0.0,-2.81,0.13058850353883003,0.3992531734673426,0.0,0.36
810,6998400.0,810.0,-3.49310692,-1.9413889999999998,0.0,-2.81,0.16165544004475974,0.40605859080524537,0.0,0.36
820,7084800.0,820.0,-3.4760736800000003,-1.9265095799999998,0.0,-2.81,0.19650573923687206,0.40969206986484286,0.0,0.36
830,7171200.0,830.0,-3.50847114,-1.91734798,0.0,-2.81,0.1274258251362663,0.4154883739112542,0.0,0.36
840,7257600.0,840.0,-3.43871076,-1.9248057000000003,0.0,-2.81,0.15959468337015237,0.40346047576769106,0.0,0.36
850,7344000.0,850.0,-3.45307934,-1.9134229599999997,0.0,-2.81,0.1747404059537124,0.40693339087300473,0.0,0.36
860,7430400.0,860.0,-3.4423366800000004,-1.88889788,0.0,-2.81,0.17320589446737267,0.41272559479304344,0.0,0.36
870,7516800.0,870.0,-3.3737720600000003,-1.8702491599999997,0.0,-2.81,0.12593676267305035,0.4221971573061973,0.0,0.36
880,7603200.0,880.0,-3.4910525999999997,-1.85817508,0.0,-2.81,0.26106193098846847,0.4178340528905981,0.0,0.36
890,7689600.0,890.0,-3.38474284,-1.85951104,0.0,-2.81,0.11110284491453362,0.4374230051279434,0.0,0.36
900,7776000.0,900.0,-3.45340544,-1.8363582600000001,0.0,-2.81,0.17043229888487002,0.4350039041785581,0.0,0.36
910,7862400.0,910.0,-3.42224298,-1.8207705,0.0,-2.81,0.16342834491028657,0.4261933485432263,0.0,0.36
920,7948800.0,920.0,-3.3489639600000003,-1.81455436,0.0,-2.81,0.08554507487831872,0.4394746021567248,0.0,0.36
930,8035200.0,930.0,-3.29850098,-1.8109997,0.0,-2.81,0.0690553755170952,0.43558971658100537,0.0,0.36
940,8121600.0,940.0,-3.41136494,-1.8092954200000002,0.0,-2.81,0.0807318876383591,0.43189406796476126,0.0,0.36
950,8208000.0,950.0,-3.43415318,-1.81070588,0.0,-2.81,0.06844475450826495,0.4307544537388886,0.0,0.36
960,8294400.0,960.0,-3.2681343800000002,-1.8075754,0.0,-2.81,0.0954916472782002,0.4403332321131123,0.0,0.36
970,8380800.0,970.0,-3.40710116,-1.8035730199999995,0.0,-2.81,0.15545247310218324,0.4482070780095498,0.0,0.36
980,8467200.0,980.0,-3.33170918,-1.7819761,0.0,-2.81,0.09853650161055881,0.44838434018280876,0.0,0.36
990,8553600.0,990.0,-3.29592458,-1.7817582399999998,0.0,-2.81,0.08058359607851695,0.4489053495227688,0.0,0.36


==> figures/experiments/data/damlonglong7kg995f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-192.569873645904,0.0,-32.92,1.4486581383139958,2.3056278175270037,0.0,0.75
10,86400.0,10.0,-195.30465024359987,-190.7860782742838,0.0,-32.92,4.903098816457187,3.5858639975129982,0.0,0.75
20,172800.0,20.0,-188.83384158126356,-182.6707846006906,0.0,-32.92,3.4520377663514332,4.329699311229446,0.0,0.75
30,259200.0,30.0,-185.13684929582593,-169.4189712281293,0.0,-32.92,4.933656232663439,7.9932391764575845,0.0,0.75
40,345600.0,40.0,-181.41314316220564,-163.79466945041514,0.0,-32.92,4.488297556555933,8.72851802195326,0.0,0.75
50,432000.0,50.0,-173.82032791377583,-149.02760507232762,0.0,-32.92,11.742090462579446,9.920312710289837,0.0,0.75
60,518400.0,60.0,-163.00776053956088,-135.10654245434017,0.0,-32.92,12.510528426789012,11.628365598108912,0.0,0.75
70,604800.0,70.0,-160.3996105259161,-125.98369553690259,0.0,-32.92,10.110563222518886,12.827235934406758,0.0,0.75
80,691200.0,80.0,-158.6473264233424,-116.35519534076825,0.0,-32.92,13.948593232393657,12.171841486820352,0.0,0.75
90,777600.0,90.0,-159.54196694582146,-105.937674282278,0.0,-32.92,14.290547104661124,14.54903711080413,0.0,0.75
100,864000.0,100.0,-155.25170083854374,-100.46334592771503,0.0,-32.92,8.429652467079812,15.43145327749079,0.0,0.75
110,950400.0,110.0,-152.84961860116132,-94.36572306617698,0.0,-32.92,10.96773295451369,12.117576006173948,0.0,0.75
120,1036800.0,120.0,-156.58692187667887,-88.8230228124833,0.0,-32.92,13.093162651168049,11.360893680702622,0.0,0.75
130,1123200.0,130.0,-149.90907128815957,-81.5942278380259,0.0,-32.92,12.355069314795166,7.7324612573288585,0.0,0.75
140,1209600.0,140.0,-148.88617374466452,-76.56052459208335,0.0,-32.92,11.964896047214072,5.730662146984355,0.0,0.75
150,1296000.0,150.0,-145.4410382172347,-73.72329143239666,0.0,-32.92,11.137143539740313,4.18135786824092,0.0,0.75
160,1382400.0,160.0,-147.74477287826912,-70.56731579588899,0.0,-32.92,14.724888661388642,4.396509793515493,0.0,0.75
170,1468800.0,170.0,-145.42654044732996,-68.09555691694,0.0,-32.92,15.745793182744539,3.1742471142018593,0.0,0.75
180,1555200.0,180.0,-142.72508395340463,-66.75903785176571,0.0,-32.92,15.150125235627137,3.486288620335175,0.0,0.75
190,1641600.0,190.0,-139.21796026450167,-64.43291655590767,0.0,-32.92,15.161463886335138,2.6134394419850002,0.0,0.75
200,1728000.0,200.0,-135.77408139754746,-64.60431649483789,0.0,-32.92,14.262677580098488,3.2158722879476085,0.0,0.75
210,1814400.0,210.0,-124.89982249813616,-63.04629052337348,0.0,-32.92,11.726498802732351,3.1154779550890277,0.0,0.75
220,1900800.0,220.0,-127.44213118533203,-62.99929623889341,0.0,-32.92,13.750583608697106,2.904697751746632,0.0,0.75
230,1987200.0,230.0,-126.81819871306648,-62.571606712361074,0.0,-32.92,16.8103903219895,2.157923090828569,0.0,0.75
240,2073600.0,240.0,-121.97652169396217,-60.863290398170044,0.0,-32.92,16.859572607608314,2.1770836627181986,0.0,0.75
250,2160000.0,250.0,-120.74846356270602,-60.19529692572544,0.0,-32.92,17.85920783180245,1.4956811760129056,0.0,0.75
260,2246400.0,260.0,-116.14146971024074,-60.00462308106678,0.0,-32.92,23.744596207146245,2.4425453307322322,0.0,0.75
270,2332800.0,270.0,-112.55897493055286,-59.78360781447022,0.0,-32.92,23.041333049345514,2.185517624401217,0.0,0.75
280,2419200.0,280.0,-109.60316785653553,-59.33845650435442,0.0,-32.92,19.968538545860998,1.4793958915805154,0.0,0.75
290,2505600.0,290.0,-103.58136251749545,-59.212007714667074,0.0,-32.92,20.63590168670858,1.4942738869342886,0.0,0.75
300,2592000.0,300.0,-101.39662780918175,-58.167265124598394,0.0,-32.92,19.38230245467397,1.9144187603158913,0.0,0.75
310,2678400.0,310.0,-95.09694922478852,-57.68372841992709,0.0,-32.92,18.226330619528007,1.9946561122374333,0.0,0.75
320,2764800.0,320.0,-92.82956223867953,-58.085790900583376,0.0,-32.92,18.468471374495557,2.2741134412421706,0.0,0.75
330,2851200.0,330.0,-95.64389869304259,-57.80994344355524,0.0,-32.92,18.65327137259181,1.941090883539499,0.0,0.75
340,2937600.0,340.0,-89.35221357268395,-57.15152382472047,0.0,-32.92,15.996759739227823,1.9447829531117515,0.0,0.75
350,3024000.0,350.0,-88.32035599541155,-56.75927666928571,0.0,-32.92,15.184629045504051,1.6578805512628407,0.0,0.75
360,3110400.0,360.0,-84.53748499918646,-56.364977364400396,0.0,-32.92,13.824976962651759,2.0929291133464183,0.0,0.75
370,3196800.0,370.0,-81.14617960527177,-56.541852346619144,0.0,-32.92,15.813181890925312,2.0527254910544985,0.0,0.75
380,3283200.0,380.0,-78.06676440723393,-56.17510713128938,0.0,-32.92,11.751624318417925,1.9314232398911448,0.0,0.75
390,3369600.0,390.0,-75.43365239666608,-56.17038885965534,0.0,-32.92,9.979678107761048,1.8301368033368917,0.0,0.75
400,3456000.0,400.0,-76.10343988220257,-56.53013665852577,0.0,-32.92,9.63777358905334,1.7785197343783508,0.0,0.75
410,3542400.0,410.0,-73.84329418341265,-56.52351309127151,0.0,-32.92,9.162856525712082,2.7336313723724457,0.0,0.75
420,3628800.0,420.0,-74.39198380650056,-56.043385896231506,0.0,-32.92,6.004255582922161,2.4181815399247193,0.0,0.75
430,3715200.0,430.0,-70.27466268265573,-55.176742159963716,0.0,-32.92,5.524136057768416,2.1080093981954153,0.0,0.75
440,3801600.0,440.0,-72.20377082285862,-55.27615088539976,0.0,-32.92,9.65988539364785,1.7221249579609372,0.0,0.75
450,3888000.0,450.0,-71.92765070146,-55.269170766899755,0.0,-32.92,7.778316845998521,1.9117614415338888,0.0,0.75
460,3974400.0,460.0,-67.96485152318355,-54.53610696342859,0.0,-32.92,6.736794923587355,1.961676021044725,0.0,0.75
470,4060800.0,470.0,-66.56366497389615,-54.65121498639771,0.0,-32.92,6.134988923931431,1.293761687212076,0.0,0.75
480,4147200.0,480.0,-65.80556831502342,-54.5390967473061,0.0,-32.92,6.076373283940672,1.5638312096133504,0.0,0.75
490,4233600.0,490.0,-64.71633872777467,-54.46948872898603,0.0,-32.92,3.8924309006292757,1.4955279170672222,0.0,0.75
500,4320000.0,500.0,-63.84966591381483,-54.078740010443695,0.0,-32.92,3.8524322332464593,1.461005978670754,0.0,0.75
510,4406400.0,510.0,-62.58564465207927,-53.55565288755396,0.0,-32.92,5.297403146406482,1.0283672572435376,0.0,0.75
520,4492800.0,520.0,-62.70611887292311,-53.84371051818491,0.0,-32.92,3.678697339228457,1.74608286461818,0.0,0.75
530,4579200.0,530.0,-63.189962808850645,-53.62023784303657,0.0,-32.92,2.8882374282172187,1.677595027638915,0.0,0.75
540,4665600.0,540.0,-62.93842341889679,-53.314666907487016,0.0,-32.92,3.677732533359316,1.5678045323539394,0.0,0.75
550,4752000.0,550.0,-60.868819944780775,-53.04376507055955,0.0,-32.92,3.8985968494777423,1.7632327928945148,0.0,0.75
560,4838400.0,560.0,-61.98293079469308,-53.00964268573572,0.0,-32.92,4.365461711628256,1.225406069849729,0.0,0.75
570,4924800.0,570.0,-60.88115514087848,-52.933162659193556,0.0,-32.92,3.712248843501403,1.1554920371187087,0.0,0.75
580,5011200.0,580.0,-60.02510246770438,-52.522885445174644,0.0,-32.92,2.4976634199375227,1.1310529591174825,0.0,0.75
590,5097600.0,590.0,-58.80301790655481,-52.61889803128186,0.0,-32.92,4.114606713997142,1.408443197373572,0.0,0.75
600,5184000.0,600.0,-59.19585977435311,-52.75431776276146,0.0,-32.92,4.085660354021004,1.0719603018130817,0.0,0.75
610,5270400.0,610.0,-59.20242926552125,-52.32447753605091,0.0,-32.92,3.588408036476025,1.4593653966991016,0.0,0.75
620,5356800.0,620.0,-57.87375042171891,-52.379804002890424,0.0,-32.92,3.5813645264800837,1.0685240354818728,0.0,0.75
630,5443200.0,630.0,-59.95957164984175,-52.49558498951924,0.0,-32.92,4.677565057663283,0.843349794437703,0.0,0.75
640,5529600.0,640.0,-58.317959374622816,-52.308601184961006,0.0,-32.92,3.6110400862271623,0.8821037134228411,0.0,0.75
650,5616000.0,650.0,-58.83170064773814,-52.0968830572585,0.0,-32.92,3.5313768735705726,0.9402118948232446,0.0,0.75
660,5702400.0,660.0,-57.30248513113554,-51.632262178706334,0.0,-32.92,3.3695536926583936,0.6905704330186705,0.0,0.75
670,5788800.0,670.0,-57.4189780018224,-51.681821531464436,0.0,-32.92,2.924870191291417,0.9701308768262747,0.0,0.75
680,5875200.0,680.0,-57.07767653422263,-51.452805135835874,0.0,-32.92,3.9057658179740926,0.9210026863017552,0.0,0.75
690,5961600.0,690.0,-55.235378577348946,-51.564266224305584,0.0,-32.92,1.6099969352343662,1.236982873292228,0.0,0.75
700,6048000.0,700.0,-55.33492790057237,-51.39790084292622,0.0,-32.92,2.1259260400394955,0.8960011995661475,0.0,0.75
710,6134400.0,710.0,-55.468261744672816,-51.80694393205117,0.0,-32.92,2.4984419503602626,0.8085200695343379,0.0,0.75
720,6220800.0,720.0,-55.05365207016197,-51.902324243784484,0.0,-32.92,2.554064690899222,0.7694961762405218,0.0,0.75
730,6307200.0,730.0,-55.034370106556196,-51.56821679177352,0.0,-32.92,2.0429414965414567,0.5149101985611944,0.0,0.75
740,6393600.0,740.0,-54.96268966551946,-51.32321068233047,0.0,-32.92,2.04347148764325,0.5091836229796426,0.0,0.75
750,6480000.0,750.0,-55.522569691666604,-50.93378957596556,0.0,-32.92,2.948219994677745,0.813571498055775,0.0,0.75
760,6566400.0,760.0,-54.52744002901203,-50.86038909249074,0.0,-32.92,1.653150105779532,0.6908760268031273,0.0,0.75
770,6652800.0,770.0,-54.99691908286009,-50.72677039181381,0.0,-32.92,1.444425680302242,0.5841634912847502,0.0,0.75
780,6739200.0,780.0,-54.93837124066589,-50.23612487050665,0.0,-32.92,1.5575911984554645,0.36575411415856635,0.0,0.75
790,6825600.0,790.0,-55.2200839645928,-50.625426157745736,0.0,-32.92,2.028545920607427,0.23288378638684631,0.0,0.75
800,6912000.0,800.0,-55.13965597335569,-50.44200134396166,0.0,-32.92,2.290504187782401,0.4295002207255784,0.0,0.75
810,6998400.0,810.0,-53.82739500260409,-50.41358616611335,0.0,-32.92,2.5737627934117318,0.6048234988058365,0.0,0.75
820,7084800.0,820.0,-54.6248490519299,-50.31130798646048,0.0,-32.92,2.3235823520323384,1.023566209741305,0.0,0.75
830,7171200.0,830.0,-54.76863786582925,-49.934154056062134,0.0,-32.92,2.452722235121263,1.0490668340990597,0.0,0.75
840,7257600.0,840.0,-54.567796084859594,-50.00040980084064,0.0,-32.92,2.4886578390172054,1.0290344012328734,0.0,0.75
850,7344000.0,850.0,-53.95904915170138,-49.4312388338917,0.0,-32.92,2.346406584496471,1.3825005550931686,0.0,0.75
860,7430400.0,860.0,-54.213135766018674,-49.62904354050987,0.0,-32.92,2.3743721620592595,0.6585100568412233,0.0,0.75
870,7516800.0,870.0,-54.0167795648365,-49.35463548000069,0.0,-32.92,2.7138110995819877,0.7828184241043309,0.0,0.75
880,7603200.0,880.0,-53.813327141544434,-49.25691826939335,0.0,-32.92,1.9225392118315532,0.7988119960732503,0.0,0.75
890,7689600.0,890.0,-53.93948017261157,-49.04076024826185,0.0,-32.92,1.9759300596696723,1.335795503629468,0.0,0.75
900,7776000.0,900.0,-53.86084144762849,-49.178702680347115,0.0,-32.92,1.926845528651551,1.2644175971939815,0.0,0.75
910,7862400.0,910.0,-53.02526201286861,-48.539024882146535,0.0,-32.92,2.028286754401501,1.8567216528107047,0.0,0.75
920,7948800.0,920.0,-53.30430820476495,-48.914773403474626,0.0,-32.92,1.795832574563855,1.5659562384505568,0.0,0.75
930,8035200.0,930.0,-53.431273396750086,-48.2008196338659,0.0,-32.92,1.677034543783721,2.048334292521929,0.0,0.75
940,8121600.0,940.0,-52.63687331586552,-48.199637972902146,0.0,-32.92,1.713064372017792,2.3527603383596665,0.0,0.75
950,8208000.0,950.0,-52.07965100658872,-47.84177972286443,0.0,-32.92,1.2660822742453075,2.1830968943126545,0.0,0.75
960,8294400.0,960.0,-52.16321391209293,-47.234684196189946,0.0,-32.92,1.300643437474043,2.717566120975504,0.0,0.75
970,8380800.0,970.0,-52.83075853814906,-47.64866944408478,0.0,-32.92,1.6937399893081078,2.2881638552334325,0.0,0.75
980,8467200.0,980.0,-52.1210556902234,-48.09875649789355,0.0,-32.92,0.9177252715959385,1.8923755366041073,0.0,0.75
990,8553600.0,990.0,-51.933596023309214,-47.350849199387824,0.0,-32.92,1.5510295377435432,2.3632129369151817,0.0,0.75


==> figures/experiments/data/damlonglong7kg995f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-116.84204079999999,-116.85906680000001,0.0,-23.48,0.5412813859152305,0.8325967841508276,0.0,0.66
10,86400.0,10.0,-119.474454,-115.5203796,0.0,-23.48,2.231277408898207,2.2487004717044847,0.0,0.66
20,172800.0,20.0,-115.13995919999999,-110.040628,0.0,-23.48,1.558344693030548,2.2996428195127807,0.0,0.66
30,259200.0,30.0,-113.270535,-102.0578972,0.0,-23.48,3.150986126331294,4.248977787654841,0.0,0.66
40,345600.0,40.0,-110.8966688,-98.2747208,0.0,-23.48,2.4005882732495873,5.2087545804082485,0.0,0.66
50,432000.0,50.0,-106.84068299999998,-88.555778,0.0,-23.48,6.681859899011864,5.154116928533208,0.0,0.66
60,518400.0,60.0,-99.78819200000001,-79.7944158,0.0,-23.48,7.003675137319713,6.116173272422239,0.0,0.66
70,604800.0,70.0,-97.65607899999999,-74.46839800000001,0.0,-23.48,5.3493581120866684,6.6209912818151455,0.0,0.66
80,691200.0,80.0,-97.492998,-69.124267,0.0,-23.48,7.660924962657973,6.428322600379954,0.0,0.66
90,777600.0,90.0,-97.013158,-63.224184000000015,0.0,-23.48,8.305707421261078,7.786652730988247,0.0,0.66
100,864000.0,100.0,-95.2647582,-60.1897552,0.0,-23.48,5.069136232898797,8.146543817518532,0.0,0.66
110,950400.0,110.0,-93.188156,-56.23343200000001,0.0,-23.48,6.6000336588550725,6.316284952249353,0.0,0.66
120,1036800.0,120.0,-95.09780099999999,-52.9302072,0.0,-23.48,8.121367639397976,5.753925981946094,0.0,0.66
130,1123200.0,130.0,-91.334552,-48.8056454,0.0,-23.48,7.40570037586398,4.177386041411796,0.0,0.66
140,1209600.0,140.0,-90.2437282,-46.134508800000006,0.0,-23.48,7.069092539148343,3.0921040176615375,0.0,0.66
150,1296000.0,150.0,-88.5900408,-44.559012,0.0,-23.48,7.420403212169995,2.3713309671771463,0.0,0.66
160,1382400.0,160.0,-90.36348319999999,-42.7403362,0.0,-23.48,8.692717880471315,2.5484136347027055,0.0,0.66
170,1468800.0,170.0,-88.72695200000001,-41.1685912,0.0,-23.48,9.180359810807635,1.8717829976431903,0.0,0.66
180,1555200.0,180.0,-87.228117,-40.4325782,0.0,-23.48,8.895584207992684,2.0822015508241676,0.0,0.66
190,1641600.0,190.0,-84.5355248,-38.987136,0.0,-23.48,8.783934023017725,1.6094836047014023,0.0,0.66
200,1728000.0,200.0,-83.016692,-39.1403614,0.0,-23.48,7.70925679225841,1.9727866039028605,0.0,0.66
210,1814400.0,210.0,-76.126906,-38.2630112,0.0,-23.48,6.153974446607727,1.9340649089067312,0.0,0.66
220,1900800.0,220.0,-77.98682879999998,-38.0133734,0.0,-23.48,6.864414231948885,1.7252887711586835,0.0,0.66
230,1987200.0,230.0,-77.40928019999998,-37.752955400000005,0.0,-23.48,8.554311469781625,1.2539049619294835,0.0,0.66
240,2073600.0,240.0,-74.749673,-36.755698599999995,0.0,-23.48,8.726456049669018,1.2933786084357395,0.0,0.66
250,2160000.0,250.0,-73.72045539999999,-36.4272634,0.0,-23.48,9.733085688182838,0.8744974420321772,0.0,0.66
260,2246400.0,260.0,-70.4944212,-36.332999799999996,0.0,-23.48,12.768588718611104,1.4809845513940323,0.0,0.66
270,2332800.0,270.0,-68.4758244,-36.1408098,0.0,-23.48,12.854423093216704,1.3143219211477413,0.0,0.66
280,2419200.0,280.0,-67.0082294,-35.9612446,0.0,-23.48,10.934074186078705,0.9290811211866212,0.0,0.66
290,2505600.0,290.0,-63.4004186,-35.890007,0.0,-23.48,11.91655630403466,0.9386293216067272,0.0,0.66
300,2592000.0,300.0,-62.06594700000001,-35.2946084,0.0,-23.48,11.169312248207799,1.1559088826395478,0.0,0.66
310,2678400.0,310.0,-58.38233699999999,-34.9384202,0.0,-23.48,10.623677748648284,1.1862154676091117,0.0,0.66
320,2764800.0,320.0,-56.66035359999999,-35.215573400000004,0.0,-23.48,10.058157187129018,1.3509397561294287,0.0,0.66
330,2851200.0,330.0,-58.5268444,-35.126579199999995,0.0,-23.48,11.129769924941742,1.2048397343355062,0.0,0.66
340,2937600.0,340.0,-54.380044,-34.7130024,0.0,-23.48,9.511651435982811,1.2233791779790004,0.0,0.66
350,3024000.0,350.0,-54.486961799999996,-34.4826846,0.0,-23.48,9.447794275591312,1.0022746676070065,0.0,0.66
360,3110400.0,360.0,-51.536249399999996,-34.2243816,0.0,-23.48,8.511252864232722,1.28804736845894,0.0,0.66
370,3196800.0,370.0,-49.7027574,-34.24806159999999,0.0,-23.48,9.97827521388771,1.2767107692051451,0.0,0.66
380,3283200.0,380.0,-47.391335,-34.1635816,0.0,-23.48,7.2743409079091705,1.2525069047066895,0.0,0.66
390,3369600.0,390.0,-45.462394599999996,-34.043890999999995,0.0,-23.48,6.2044927658235824,1.103770617722062,0.0,0.66
400,3456000.0,400.0,-46.6037102,-34.3543424,0.0,-23.48,6.342571114733122,1.1085237498035685,0.0,0.66
410,3542400.0,410.0,-45.135694,-34.294009800000005,0.0,-23.48,5.637177387230935,1.6400634167422625,0.0,0.66
420,3628800.0,420.0,-45.1956908,-34.0174766,0.0,-23.48,3.8962737892664325,1.464606915008696,0.0,0.66
430,3715200.0,430.0,-42.9398678,-33.503351200000004,0.0,-23.48,3.4825940102347137,1.2500615583396053,0.0,0.66
440,3801600.0,440.0,-43.5153964,-33.5201528,0.0,-23.48,5.762656820991205,0.9908060779025318,0.0,0.66
450,3888000.0,450.0,-43.6456044,-33.5576922,0.0,-23.48,4.783546754302434,1.2018867641560698,0.0,0.66
460,3974400.0,460.0,-41.4309458,-33.1167088,0.0,-23.48,4.16883553313348,1.2078140177414063,0.0,0.66
470,4060800.0,470.0,-40.421997999999995,-33.1379936,0.0,-23.48,3.578449197304576,0.7340927309831686,0.0,0.66
480,4147200.0,480.0,-39.8864552,-33.10309,0.0,-23.48,3.8569837793222552,0.96433268978146,0.0,0.66
490,4233600.0,490.0,-39.302837,-32.9921156,0.0,-23.48,2.531237851748517,0.9182212353907683,0.0,0.66
500,4320000.0,500.0,-38.749993599999996,-32.9107894,0.0,-23.48,2.361620912725179,0.8787208524414029,0.0,0.66
510,4406400.0,510.0,-38.0420922,-32.409177,0.0,-23.48,3.1288493325613147,0.5667960390277245,0.0,0.66
520,4492800.0,520.0,-38.346555800000004,-32.6958322,0.0,-23.48,2.1609479816118236,1.0288091836072546,0.0,0.66
530,4579200.0,530.0,-38.31408020000001,-32.5798042,0.0,-23.48,1.863358590136469,1.0420711866881187,0.0,0.66
540,4665600.0,540.0,-38.3793364,-32.334643400000004,0.0,-23.48,2.136821913706755,0.9226282634347562,0.0,0.66
550,4752000.0,550.0,-37.100041999999995,-32.2492848,0.0,-23.48,2.321894632960706,1.0620589871877966,0.0,0.66
560,4838400.0,560.0,-37.783966,-32.146319,0.0,-23.48,2.4801735390051594,0.6533239471343607,0.0,0.66
570,4924800.0,570.0,-36.9398206,-32.087108,0.0,-23.48,2.1966925178573584,0.6347993498643701,0.0,0.66
580,5011200.0,580.0,-36.592798599999995,-31.840685999999998,0.0,-23.48,1.6610357086690142,0.5954755556359511,0.0,0.66
590,5097600.0,590.0,-36.0046044,-31.917958799999997,0.0,-23.48,2.3955614991067766,0.7594745829638652,0.0,0.66
600,5184000.0,600.0,-36.1452014,-31.942766800000005,0.0,-23.48,2.579860330711762,0.611993051278775,0.0,0.66
610,5270400.0,610.0,-36.06139040000001,-31.695159999999998,0.0,-23.48,2.2145454192180525,0.8463827121754937,0.0,0.66
620,5356800.0,620.0,-35.296703599999994,-31.7878148,0.0,-23.48,2.1978247693616604,0.6153752815567131,0.0,0.66
630,5443200.0,630.0,-36.2728408,-31.7918384,0.0,-23.48,2.9147650031617203,0.45979071573346464,0.0,0.66
640,5529600.0,640.0,-35.4579458,-31.832159,0.0,-23.48,2.2331421111106007,0.5079877470494946,0.0,0.66
650,5616000.0,650.0,-35.7199974,-31.617041400000005,0.0,-23.48,2.225098878347978,0.5632637627293974,0.0,0.66
660,5702400.0,660.0,-34.8596324,-31.324016,0.0,-23.48,1.9318841246035245,0.3873910917294805,0.0,0.66
670,5788800.0,670.0,-34.8075252,-31.358538999999997,0.0,-23.48,1.5413502619646,0.5231173430057123,0.0,0.66
680,5875200.0,680.0,-34.596985200000006,-31.2366624,0.0,-23.48,2.355672972843907,0.5062159682606,0.0,0.66
690,5961600.0,690.0,-33.5104824,-31.3031884,0.0,-23.48,1.0386349121215201,0.7883659328541134,0.0,0.66
700,6048000.0,700.0,-33.6962842,-31.1567942,0.0,-23.48,1.3696587826856703,0.5695683932465078,0.0,0.66
710,6134400.0,710.0,-33.7843974,-31.528367600000003,0.0,-23.48,1.5771609424334763,0.5097415524025012,0.0,0.66
720,6220800.0,720.0,-33.5222538,-31.5485356,0.0,-23.48,1.5503024644980457,0.4708865331932775,0.0,0.66
730,6307200.0,730.0,-33.369316600000005,-31.3681868,0.0,-23.48,1.321483581773415,0.32937872078161273,0.0,0.66
740,6393600.0,740.0,-33.2630064,-31.148236599999997,0.0,-23.48,1.3178065495371385,0.2698197479687701,0.0,0.66
750,6480000.0,750.0,-33.5887696,-30.8926332,0.0,-23.48,1.856474058058974,0.4835299940342442,0.0,0.66
760,6566400.0,760.0,-33.1924552,-30.930874,0.0,-23.48,1.0606939752892421,0.4563390251758502,0.0,0.66
770,6652800.0,770.0,-33.4104342,-30.757442000000005,0.0,-23.48,0.964135588512858,0.35185711486039956,0.0,0.66
780,6739200.0,780.0,-33.483365400000004,-30.485670199999998,0.0,-23.48,0.982465827426798,0.23930189714296707,0.0,0.66
790,6825600.0,790.0,-33.491976199999996,-30.800340000000006,0.0,-23.48,1.2677668749300586,0.13826915179517424,0.0,0.66
800,6912000.0,800.0,-33.631433,-30.607998399999996,0.0,-23.48,1.4032059061136943,0.3092441079960079,0.0,0.66
810,6998400.0,810.0,-32.850699000000006,-30.667335199999997,0.0,-23.48,1.703352833037696,0.38432896444688586,0.0,0.66
820,7084800.0,820.0,-33.3276476,-30.549891600000002,0.0,-23.48,1.3987483035414714,0.6722012816475079,0.0,0.66
830,7171200.0,830.0,-33.42294819999999,-30.311053800000003,0.0,-23.48,1.6168263405316765,0.6118107952724676,0.0,0.66
840,7257600.0,840.0,-33.1938966,-30.4637564,0.0,-23.48,1.5107071758685067,0.491858718292704,0.0,0.66
850,7344000.0,850.0,-32.8305098,-30.004550000000002,0.0,-23.48,1.5421994091756426,0.8505101485968442,0.0,0.66
860,7430400.0,860.0,-33.1062958,-30.182886000000003,0.0,-23.48,1.5403646016399661,0.3423703466955199,0.0,0.66
870,7516800.0,870.0,-32.865740599999995,-30.027924000000002,0.0,-23.48,1.7397831121027216,0.45278692755711913,0.0,0.66
880,7603200.0,880.0,-32.7990988,-29.9185666,0.0,-23.48,1.1839294107196738,0.3944107799523833,0.0,0.66
890,7689600.0,890.0,-32.8998104,-29.8206886,0.0,-23.48,1.3228008831620566,0.7765447748152419,0.0,0.66
900,7776000.0,900.0,-32.825315599999996,-29.840643399999998,0.0,-23.48,1.196997679820616,0.7502035169459654,0.0,0.66
910,7862400.0,910.0,-32.2738266,-29.4029402,0.0,-23.48,1.2284574139208209,1.1292327754102907,0.0,0.66
920,7948800.0,920.0,-32.5016956,-29.676872000000003,0.0,-23.48,1.2255977032113239,1.0030817552170166,0.0,0.66
930,8035200.0,930.0,-32.452171,-29.2731354,0.0,-23.48,1.0286497759061408,1.2307495243980116,0.0,0.66
940,8121600.0,940.0,-32.0716814,-29.2303244,0.0,-23.48,1.1466239134133285,1.3414739055603992,0.0,0.66
950,8208000.0,950.0,-31.7144112,-29.1098732,0.0,-23.48,0.7966667923004279,1.2324599544402788,0.0,0.66
960,8294400.0,960.0,-31.7974022,-28.6228634,0.0,-23.48,0.77131854074114,1.5878271291035848,0.0,0.66
970,8380800.0,970.0,-32.0718892,-28.947107999999997,0.0,-23.48,1.003482276840254,1.320933747931534,0.0,0.66
980,8467200.0,980.0,-31.683135599999996,-29.211418199999997,0.0,-23.48,0.5829300146375225,1.081831395461279,0.0,0.66
990,8553600.0,990.0,-31.6056756,-28.7609466,0.0,-23.48,1.0421599058692128,1.4060750744435055,0.0,0.66


==> figures/experiments/data/damlonglong7kg999f10disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-192.76007190438412,-194.37231220812532,0.0,-32.92,1.4486581383139958,1.2412854806988065,0.0,0.75
10,86400.0,10.0,-195.57949049875054,-191.5900372469833,0.0,-32.92,4.669872253422147,1.8445589055261036,0.0,0.75
20,172800.0,20.0,-188.37949512708764,-187.3263041986391,0.0,-32.92,2.6310664001138875,4.51554774229056,0.0,0.75
30,259200.0,30.0,-184.83128163000282,-180.69937205021333,0.0,-32.92,4.49946521661383,6.5822484796374905,0.0,0.75
40,345600.0,40.0,-180.91935612892414,-177.31894156820888,0.0,-32.92,4.487877289489473,9.67358605089698,0.0,0.75
50,432000.0,50.0,-173.84001241736595,-172.3509446942266,0.0,-32.92,9.501993411328248,10.41521431865541,0.0,0.75
60,518400.0,60.0,-163.39984594800248,-160.01536255193685,0.0,-32.92,10.815449005542469,11.457333333028085,0.0,0.75
70,604800.0,70.0,-161.07814181259118,-157.48049047162016,0.0,-32.92,7.632194093622106,12.795305485526056,0.0,0.75
80,691200.0,80.0,-158.2458112478288,-152.910013884925,0.0,-32.92,11.093711433505055,16.007202911788706,0.0,0.75
90,777600.0,90.0,-159.75239813343802,-144.4855089967196,0.0,-32.92,12.19064813083099,15.811470677684843,0.0,0.75
100,864000.0,100.0,-157.2298081806114,-137.2102993446801,0.0,-32.92,7.936449889017352,17.296308016738625,0.0,0.75
110,950400.0,110.0,-151.90819882880822,-128.15342554218276,0.0,-32.92,9.146649025844159,16.610345583022664,0.0,0.75
120,1036800.0,120.0,-152.90624782992862,-113.86561820260988,0.0,-32.92,8.669306770834963,13.2392441827092,0.0,0.75
130,1123200.0,130.0,-145.91801937796848,-108.17999174650961,0.0,-32.92,8.953418467685378,12.158754182562888,0.0,0.75
140,1209600.0,140.0,-144.68215158428671,-101.71373344578281,0.0,-32.92,10.447289527175624,12.514079914343915,0.0,0.75
150,1296000.0,150.0,-137.6741041144959,-94.43878188295817,0.0,-32.92,12.118350687442772,11.119031082341312,0.0,0.75
160,1382400.0,160.0,-138.08178807559176,-95.88874795725519,0.0,-32.92,8.762277950230024,12.02929242713378,0.0,0.75
170,1468800.0,170.0,-135.35003030715234,-86.94454384975998,0.0,-32.92,9.681452115312904,8.112045413937901,0.0,0.75
180,1555200.0,180.0,-134.11979132615983,-78.92932203140457,0.0,-32.92,15.0678959306333,6.245996369098894,0.0,0.75
190,1641600.0,190.0,-130.57470609980646,-75.91769431892898,0.0,-32.92,15.191704480976496,6.439990306600057,0.0,0.75
200,1728000.0,200.0,-122.84374295187615,-74.92560292598337,0.0,-32.92,17.035428238720193,4.9118355425882525,0.0,0.75
210,1814400.0,210.0,-114.17776333202264,-73.79039013937407,0.0,-32.92,14.725010262735829,6.7885318276633635,0.0,0.75
220,1900800.0,220.0,-116.39618345103267,-68.69277431912847,0.0,-32.92,14.965718472181438,4.507876965263801,0.0,0.75
230,1987200.0,230.0,-112.62837430920005,-67.44443811385983,0.0,-32.92,13.188928846477712,4.301680534584959,0.0,0.75
240,2073600.0,240.0,-111.21977527093415,-67.4647883403899,0.0,-32.92,12.929265192350783,4.517304788801453,0.0,0.75
250,2160000.0,250.0,-108.52629997845338,-66.34859302844373,0.0,-32.92,15.536249612431988,5.334001493718253,0.0,0.75
260,2246400.0,260.0,-103.33766943303377,-64.16105794428186,0.0,-32.92,11.447876835142111,4.69485739363377,0.0,0.75
270,2332800.0,270.0,-100.74461507166829,-64.23366954572121,0.0,-32.92,9.758209366723957,5.4186606810451075,0.0,0.75
280,2419200.0,280.0,-97.59806886242387,-63.6162035636181,0.0,-32.92,10.614523469211111,5.136365590845516,0.0,0.75
290,2505600.0,290.0,-92.1827956541441,-61.91344667556153,0.0,-32.92,9.395950287115157,4.091739590265289,0.0,0.75
300,2592000.0,300.0,-90.56404481973341,-60.65790112869858,0.0,-32.92,8.470624709061225,2.6496263879974173,0.0,0.75
310,2678400.0,310.0,-88.63063755916386,-61.69443924511832,0.0,-32.92,11.696127605039766,3.9412806776390807,0.0,0.75
320,2764800.0,320.0,-85.70221621522761,-60.514562509773576,0.0,-32.92,10.6033682730486,4.034114155461763,0.0,0.75
330,2851200.0,330.0,-85.85550502014524,-59.63023310085259,0.0,-32.92,12.102626155844291,2.64617888797929,0.0,0.75
340,2937600.0,340.0,-80.30164465786685,-59.053739818059704,0.0,-32.92,9.696967692134534,2.8681687188009684,0.0,0.75
350,3024000.0,350.0,-76.0778253271317,-58.18441401186662,0.0,-32.92,9.857788221250125,3.0804182352643865,0.0,0.75
360,3110400.0,360.0,-76.51707191581853,-58.76228824007073,0.0,-32.92,7.404533140575971,2.7339420650716613,0.0,0.75
370,3196800.0,370.0,-72.84540883937423,-57.61250319672026,0.0,-32.92,9.459858255521093,2.3574274227549754,0.0,0.75
380,3283200.0,380.0,-70.37844345811313,-58.421610789114354,0.0,-32.92,4.956317543467377,2.41481669473237,0.0,0.75
390,3369600.0,390.0,-67.58664303890195,-57.74420119511693,0.0,-32.92,5.424773899188855,2.0408445238808692,0.0,0.75
400,3456000.0,400.0,-69.52692889622061,-57.787635100551235,0.0,-32.92,7.267132325137911,2.8358925044961363,0.0,0.75
410,3542400.0,410.0,-68.24558853901651,-57.16058878188926,0.0,-32.92,5.5828033552143195,2.629532640201498,0.0,0.75
420,3628800.0,420.0,-68.97305292625819,-57.39065018462984,0.0,-32.92,4.429990370259856,2.844671675619294,0.0,0.75
430,3715200.0,430.0,-68.3091815080027,-56.36546947224706,0.0,-32.92,6.111838172281538,2.846434265758112,0.0,0.75
440,3801600.0,440.0,-66.54454313740096,-56.105695729538944,0.0,-32.92,5.446969909900351,2.580392736966997,0.0,0.75
450,3888000.0,450.0,-66.57047822233996,-56.835428624415705,0.0,-32.92,5.485457229233808,2.3907706856460376,0.0,0.75
460,3974400.0,460.0,-65.4756734028148,-55.642896539021294,0.0,-32.92,4.910378479746271,1.8990555007824077,0.0,0.75
470,4060800.0,470.0,-66.61596575925813,-55.26604399828766,0.0,-32.92,3.7807433811215323,2.405522707947729,0.0,0.75
480,4147200.0,480.0,-63.63899220997744,-55.477009950311455,0.0,-32.92,2.988990981399771,2.827763798822708,0.0,0.75
490,4233600.0,490.0,-63.21872947300062,-54.69961826294757,0.0,-32.92,1.4376682034080148,2.703574919054232,0.0,0.75
500,4320000.0,500.0,-62.810666001505055,-55.1442894202916,0.0,-32.92,1.78009270932333,2.3619773639204746,0.0,0.75
510,4406400.0,510.0,-60.46649310161591,-54.52845882539485,0.0,-32.92,1.7064345203107698,2.323498729918375,0.0,0.75
520,4492800.0,520.0,-61.34525021661865,-54.0865203158671,0.0,-32.92,2.4601470338783282,2.390886573180141,0.0,0.75
530,4579200.0,530.0,-61.412023361959506,-54.36469740095415,0.0,-32.92,2.302640477907454,2.326986359010555,0.0,0.75
540,4665600.0,540.0,-61.2995327025006,-54.300944675282175,0.0,-32.92,2.608686627515221,1.8939901647723418,0.0,0.75
550,4752000.0,550.0,-59.94865654600037,-53.751167241261484,0.0,-32.92,1.7127391707137796,2.3540585376088257,0.0,0.75
560,4838400.0,560.0,-60.73134428487882,-53.96377228107859,0.0,-32.92,2.273874063209525,1.7420878339381136,0.0,0.75
570,4924800.0,570.0,-60.4260596638203,-53.48369075169702,0.0,-32.92,1.4800822855155118,2.0200232139672014,0.0,0.75
580,5011200.0,580.0,-60.526960820821536,-53.528293376476554,0.0,-32.92,1.3306805712803347,1.910518449277179,0.0,0.75
590,5097600.0,590.0,-57.33097559138831,-52.9673977934569,0.0,-32.92,2.0327881366395126,2.3110599221011827,0.0,0.75
600,5184000.0,600.0,-59.128253409702985,-52.89415064730106,0.0,-32.92,1.5947659516569272,2.3841966510624424,0.0,0.75
610,5270400.0,610.0,-58.12302497340411,-53.14758647171143,0.0,-32.92,1.7925956119341695,2.1046529049022507,0.0,0.75
620,5356800.0,620.0,-57.08313102427202,-52.51487654741129,0.0,-32.92,1.2171531046755881,1.9689602237247064,0.0,0.75
630,5443200.0,630.0,-58.512681777728595,-52.143493027056934,0.0,-32.92,1.467239595075665,1.7937027211588186,0.0,0.75
640,5529600.0,640.0,-57.11999900878146,-52.23794265544235,0.0,-32.92,1.2742909587467552,1.975592908646902,0.0,0.75
650,5616000.0,650.0,-58.04318215930605,-52.344208005999135,0.0,-32.92,0.30863438534331156,1.800671316744932,0.0,0.75
660,5702400.0,660.0,-57.87608965906874,-52.685196698415346,0.0,-32.92,1.1270611089859885,1.6699010470717945,0.0,0.75
670,5788800.0,670.0,-57.73375276733907,-51.53106276245713,0.0,-32.92,1.045169510875274,2.758024155151329,0.0,0.75
680,5875200.0,680.0,-56.06670881861582,-52.33393760191582,0.0,-32.92,0.8123297725264519,1.8104494088676613,0.0,0.75
690,5961600.0,690.0,-56.238414747856055,-52.05003637714518,0.0,-32.92,0.6452916969433837,1.8950683990356736,0.0,0.75
700,6048000.0,700.0,-54.82623980110513,-51.93025914333598,0.0,-32.92,0.44983404130674565,2.6045974979744995,0.0,0.75
710,6134400.0,710.0,-55.3629764098799,-51.500777038517846,0.0,-32.92,1.1536458888806913,2.478308609136538,0.0,0.75
720,6220800.0,720.0,-55.52455825259155,-51.431821384611496,0.0,-32.92,0.9448557844971569,3.0263385280785737,0.0,0.75
730,6307200.0,730.0,-54.86552495081382,-51.40605021520584,0.0,-32.92,0.4806790991543583,2.5537275675760367,0.0,0.75
740,6393600.0,740.0,-54.69549827918553,-51.04677794307923,0.0,-32.92,0.5025030904104139,2.5904388150344646,0.0,0.75
750,6480000.0,750.0,-54.55800124112851,-50.357627998142775,0.0,-32.92,0.8201940104624882,3.0374788707443394,0.0,0.75
760,6566400.0,760.0,-54.7428395285459,-49.82211163041908,0.0,-32.92,1.253226703575387,3.2489235439905153,0.0,0.75
770,6652800.0,770.0,-54.97947686551881,-50.63332423525968,0.0,-32.92,1.089849226985413,2.653898104261947,0.0,0.75
780,6739200.0,780.0,-54.64571669242842,-50.19656866847406,0.0,-32.92,0.8156810474514781,3.5199071393626773,0.0,0.75
790,6825600.0,790.0,-53.87828587079876,-50.49185888191493,0.0,-32.92,0.9759335369088414,3.180997844140242,0.0,0.75
800,6912000.0,800.0,-54.35335585686528,-50.22636761825518,0.0,-32.92,0.4650059006178314,3.9951999234070166,0.0,0.75
810,6998400.0,810.0,-53.87200211276961,-50.37039857209774,0.0,-32.92,0.5560820054932637,3.62734799318197,0.0,0.75
820,7084800.0,820.0,-53.565736679357464,-48.75208689907432,0.0,-32.92,0.7622351428019882,3.838752560737573,0.0,0.75
830,7171200.0,830.0,-53.39032306761135,-49.35910724804911,0.0,-32.92,0.8613060325614438,3.448467952937752,0.0,0.75
840,7257600.0,840.0,-52.913788297234454,-49.6448299207757,0.0,-32.92,0.8872603496424717,4.357646796872341,0.0,0.75
850,7344000.0,850.0,-52.51573422278849,-48.859592940477675,0.0,-32.92,0.9797798152286852,3.6558339339991144,0.0,0.75
860,7430400.0,860.0,-52.63391487807697,-48.366318743617725,0.0,-32.92,1.3577948975137122,3.7908291756658308,0.0,0.75
870,7516800.0,870.0,-51.78370458517823,-48.861933389471226,0.0,-32.92,1.6593920071069885,3.758705277528557,0.0,0.75
880,7603200.0,880.0,-52.80713667150386,-48.546534167322456,0.0,-32.92,1.4275672383835472,3.903406473416108,0.0,0.75
890,7689600.0,890.0,-52.65523523558598,-49.15861594686477,0.0,-32.92,1.1870156201888036,3.8322880260499566,0.0,0.75
900,7776000.0,900.0,-52.40164673018323,-48.459456720098856,0.0,-32.92,1.1855112217060135,4.040934999071771,0.0,0.75
910,7862400.0,910.0,-51.939602603476054,-48.39351151680225,0.0,-32.92,0.7790226775518899,4.19706908659506,0.0,0.75
920,7948800.0,920.0,-51.65182571805764,-48.01080226936258,0.0,-32.92,1.439117124721393,4.848192261741907,0.0,0.75
930,8035200.0,930.0,-51.909059798537626,-47.680147295639244,0.0,-32.92,1.228097701749215,3.973227532078416,0.0,0.75
940,8121600.0,940.0,-51.40746159323644,-48.38449232493016,0.0,-32.92,1.501894125787888,4.550830431675945,0.0,0.75
950,8208000.0,950.0,-51.61650081020089,-48.1765178081211,0.0,-32.92,1.5298248002033121,4.452086153772136,0.0,0.75
960,8294400.0,960.0,-51.34075878371234,-48.069173334429,0.0,-32.92,2.068468910438779,4.517793223393139,0.0,0.75
970,8380800.0,970.0,-51.47783489595366,-47.5476378676686,0.0,-32.92,1.8776221726727966,3.850643450172978,0.0,0.75
980,8467200.0,980.0,-51.225254412118865,-47.73560661062244,0.0,-32.92,2.1152459225842737,4.67579550059563,0.0,0.75
990,8553600.0,990.0,-51.012918544011754,-47.559156614161466,0.0,-32.92,1.494538467555458,4.66931210673313,0.0,0.75


==> figures/experiments/data/damlonglong7kg999f10disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,-173.172872,-174.740508,0.0,-30.67,1.2041540799518087,1.0268188818891137,0.0,0.82
10,86400.0,10.0,-176.053876,-172.18972000000002,0.0,-30.67,3.9710516595498695,1.82913079338427,0.0,0.82
20,172800.0,20.0,-169.433958,-168.237438,0.0,-30.67,2.199909739742854,4.0556786294444205,0.0,0.82
30,259200.0,30.0,-166.39775000000003,-162.22942199999997,0.0,-30.67,4.088807501883749,5.983386420325684,0.0,0.82
40,345600.0,40.0,-162.86018599999997,-159.140122,0.0,-30.67,3.980721777954358,8.838240431758232,0.0,0.82
50,432000.0,50.0,-156.66644000000002,-154.786662,0.0,-30.67,8.434882462895429,9.479494326256805,0.0,0.82
60,518400.0,60.0,-147.091872,-143.653032,0.0,-30.67,9.567584948224663,10.382351720048337,0.0,0.82
70,604800.0,70.0,-144.917764,-141.434938,0.0,-30.67,6.78819416125984,11.430681469162677,0.0,0.82
80,691200.0,80.0,-142.625296,-137.22465200000002,0.0,-30.67,9.771745022225755,14.307736461417342,0.0,0.82
90,777600.0,90.0,-143.77697200000003,-129.486042,0.0,-30.67,10.843419232565806,14.093310796787827,0.0,0.82
100,864000.0,100.0,-141.569408,-123.1949452,0.0,-30.67,7.163739116511499,15.502271831397147,0.0,0.82
110,950400.0,110.0,-136.6196408,-114.937243,0.0,-30.67,8.329500469011403,14.830115656358513,0.0,0.82
120,1036800.0,120.0,-137.41541999999998,-102.13644500000001,0.0,-30.67,7.910672795985635,11.94379399623316,0.0,0.82
130,1123200.0,130.0,-131.258664,-97.054569,0.0,-30.67,8.024569743361742,10.869061484272397,0.0,0.82
140,1209600.0,140.0,-130.06820000000002,-91.29706919999998,0.0,-30.67,9.294194498107474,11.194168732175557,0.0,0.82
150,1296000.0,150.0,-123.82117400000001,-84.78529180000001,0.0,-30.67,11.001677371283536,9.883454149724823,0.0,0.82
160,1382400.0,160.0,-124.132619,-86.09513199999999,0.0,-30.67,7.94264525752568,10.65982179212691,0.0,0.82
170,1468800.0,170.0,-121.73469600000001,-78.09041240000002,0.0,-30.67,8.811108694299515,7.235724556042479,0.0,0.82
180,1555200.0,180.0,-120.678629,-70.9814788,0.0,-30.67,13.673173343208457,5.60725781952903,0.0,0.82
190,1641600.0,190.0,-117.40801300000001,-68.28892019999999,0.0,-30.67,13.797027388750958,5.840317415881757,0.0,0.82
200,1728000.0,200.0,-110.56953800000001,-67.360202,0.0,-30.67,15.33011835643497,4.370615811137587,0.0,0.82
210,1814400.0,210.0,-102.832841,-66.302666,0.0,-30.67,13.333863276521305,6.076729420057943,0.0,0.82
220,1900800.0,220.0,-104.89363600000001,-61.751717799999994,0.0,-30.67,13.599235482620495,4.037563704986483,0.0,0.82
230,1987200.0,230.0,-101.681334,-60.7221048,0.0,-30.67,12.093573090601517,3.864823722821974,0.0,0.82
240,2073600.0,240.0,-100.329995,-60.69422539999999,0.0,-30.67,11.672584889137115,4.01857360583217,0.0,0.82
250,2160000.0,250.0,-97.93772800000002,-59.670723599999995,0.0,-30.67,14.024103642738018,4.810439228461846,0.0,0.82
260,2246400.0,260.0,-93.149031,-57.7660514,0.0,-30.67,10.302332459147198,4.241927321984391,0.0,0.82
270,2332800.0,270.0,-90.847632,-57.835684400000005,0.0,-30.67,8.789562539628585,4.911701455737334,0.0,0.82
280,2419200.0,280.0,-88.03083619999998,-57.2881118,0.0,-30.67,9.65130278228726,4.681573416636298,0.0,0.82
290,2505600.0,290.0,-83.16864600000001,-55.69347660000001,0.0,-30.67,8.675665073215734,3.678364381464887,0.0,0.82
300,2592000.0,300.0,-81.66387,-54.575919999999996,0.0,-30.67,7.838485164868709,2.3539271469588887,0.0,0.82
310,2678400.0,310.0,-80.02102640000001,-55.5132014,0.0,-30.67,10.890579553930994,3.569476131020541,0.0,0.82
320,2764800.0,320.0,-77.3247992,-54.489627799999994,0.0,-30.67,9.773294311147772,3.6513065339983597,0.0,0.82
330,2851200.0,330.0,-77.6043048,-53.663132600000004,0.0,-30.67,11.231663302237324,2.394479557168807,0.0,0.82
340,2937600.0,340.0,-72.483984,-53.1120078,0.0,-30.67,9.102238576655994,2.5063363161104797,0.0,0.82
350,3024000.0,350.0,-68.63058579999999,-52.3288768,0.0,-30.67,9.142211578756989,2.756973137941917,0.0,0.82
360,3110400.0,360.0,-68.9415168,-52.848162200000004,0.0,-30.67,6.961490779725481,2.460857997246014,0.0,0.82
370,3196800.0,370.0,-65.6875542,-51.828124200000005,0.0,-30.67,8.791617501224087,2.1296505391189893,0.0,0.82
380,3283200.0,380.0,-63.3667616,-52.5882934,0.0,-30.67,4.609036929113675,2.162764211409585,0.0,0.82
390,3369600.0,390.0,-60.8324694,-51.9732888,0.0,-30.67,5.011053431718149,1.8366355462172372,0.0,0.82
400,3456000.0,400.0,-62.673923,-52.0345998,0.0,-30.67,6.688486549628831,2.5725560631306847,0.0,0.82
410,3542400.0,410.0,-61.502238399999996,-51.43595739999999,0.0,-30.67,5.00719363267721,2.3742168372933614,0.0,0.82
420,3628800.0,420.0,-62.114688,-51.70530879999999,0.0,-30.67,4.076708026240279,2.6147515205586145,0.0,0.82
430,3715200.0,430.0,-61.534368400000005,-50.716144199999995,0.0,-30.67,5.605886515248206,2.5659810566275376,0.0,0.82
440,3801600.0,440.0,-59.8799498,-50.504739,0.0,-30.67,4.958183712469276,2.3496236294320334,0.0,0.82
450,3888000.0,450.0,-59.9234828,-51.153376,0.0,-30.67,5.0250153737170935,2.155060351585186,0.0,0.82
460,3974400.0,460.0,-58.941419999999994,-50.0590938,0.0,-30.67,4.484703285465328,1.6890670404416035,0.0,0.82
470,4060800.0,470.0,-59.9532952,-49.74020639999999,0.0,-30.67,3.424955006848864,2.167071003151961,0.0,0.82
480,4147200.0,480.0,-57.2647432,-49.9678368,0.0,-30.67,2.7695042195487583,2.5493608495447697,0.0,0.82
490,4233600.0,490.0,-56.888492199999995,-49.2136394,0.0,-30.67,1.3360375644171036,2.4296745594377005,0.0,0.82
500,4320000.0,500.0,-56.4841826,-49.630737200000006,0.0,-30.67,1.641130438754099,2.1215628854067226,0.0,0.82
510,4406400.0,510.0,-54.4009854,-49.05573,0.0,-30.67,1.5283884511039827,2.1014354485797955,0.0,0.82
520,4492800.0,520.0,-55.286944600000005,-48.6892426,0.0,-30.67,2.2797015316851206,2.1659775838094957,0.0,0.82
530,4579200.0,530.0,-55.2564524,-48.9342878,0.0,-30.67,2.1265361284866886,2.088582046395424,0.0,0.82
540,4665600.0,540.0,-55.1864324,-48.88276140000001,0.0,-30.67,2.4280593953045706,1.702511023578078,0.0,0.82
550,4752000.0,550.0,-53.975610800000005,-48.3603096,0.0,-30.67,1.55078583493861,2.098029608569308,0.0,0.82
560,4838400.0,560.0,-54.619385,-48.5652608,0.0,-30.67,2.052298464699264,1.5606478552021115,0.0,0.82
570,4924800.0,570.0,-54.363535999999996,-48.1156364,0.0,-30.67,1.3544030489370287,1.8152131713805852,0.0,0.82
580,5011200.0,580.0,-54.4693182,-48.175162799999995,0.0,-30.67,1.1971375988901571,1.7163786408306743,0.0,0.82
590,5097600.0,590.0,-51.61285680000001,-47.6559802,0.0,-30.67,1.8750342195575542,2.073039476126271,0.0,0.82
600,5184000.0,600.0,-53.2155916,-47.5757496,0.0,-30.67,1.4959423446896145,2.1262499408970963,0.0,0.82
610,5270400.0,610.0,-52.247746400000004,-47.8180502,0.0,-30.67,1.6536641358359012,1.8708220009396979,0.0,0.82
620,5356800.0,620.0,-51.3340342,-47.2663756,0.0,-30.67,1.1299380570475608,1.7393177356248433,0.0,0.82
630,5443200.0,630.0,-52.597444200000005,-46.9319836,0.0,-30.67,1.3129619740791416,1.5814965503804685,0.0,0.82
640,5529600.0,640.0,-51.3704824,-46.9945358,0.0,-30.67,1.1797784815804693,1.7683354527150108,0.0,0.82
650,5616000.0,650.0,-52.173217,-47.102592800000004,0.0,-30.67,0.2786972719933319,1.5927480537722134,0.0,0.82
660,5702400.0,660.0,-52.05912880000001,-47.3838126,0.0,-30.67,1.0384465261809774,1.4805118349236894,0.0,0.82
670,5788800.0,670.0,-51.85883199999999,-46.3488026,0.0,-30.67,0.9667056254640082,2.4414168682393322,0.0,0.82
680,5875200.0,680.0,-50.3861826,-47.05770699999999,0.0,-30.67,0.7409560103234583,1.6008409498317147,0.0,0.82
690,5961600.0,690.0,-50.573978,-46.8304704,0.0,-30.67,0.5778806655811227,1.6608915850711665,0.0,0.82
700,6048000.0,700.0,-49.30068039999999,-46.6959524,0.0,-30.67,0.39280920086631965,2.3379200957197637,0.0,0.82
710,6134400.0,710.0,-49.786922600000004,-46.327587400000006,0.0,-30.67,1.014267280715524,2.1712945016195766,0.0,0.82
720,6220800.0,720.0,-49.8916954,-46.2604592,0.0,-30.67,0.8378772749688894,2.7112635077298597,0.0,0.82
730,6307200.0,730.0,-49.2954666,-46.2198626,0.0,-30.67,0.41385630134107615,2.2646831137813996,0.0,0.82
740,6393600.0,740.0,-49.1533096,-45.8806826,0.0,-30.67,0.470647907480641,2.2993098989808556,0.0,0.82
750,6480000.0,750.0,-49.0141626,-45.303923,0.0,-30.67,0.7173819369432908,2.7170625669714195,0.0,0.82
760,6566400.0,760.0,-49.25265,-44.788591000000004,0.0,-30.67,1.1433164272738274,2.903604981456437,0.0,0.82
770,6652800.0,770.0,-49.4355602,-45.52086380000001,0.0,-30.67,0.9703864249232936,2.3988948337373874,0.0,0.82
780,6739200.0,780.0,-49.1459294,-45.1192468,0.0,-30.67,0.7459776603152023,3.1447716442453655,0.0,0.82
790,6825600.0,790.0,-48.4039442,-45.378911,0.0,-30.67,0.8841553493481322,2.804691978531662,0.0,0.82
800,6912000.0,800.0,-48.8935232,-45.158048799999996,0.0,-30.67,0.3919060032738783,3.5715625601731427,0.0,0.82
810,6998400.0,810.0,-48.4571098,-45.290163199999995,0.0,-30.67,0.533780434985954,3.2312949115513767,0.0,0.82
820,7084800.0,820.0,-48.178893800000004,-43.8397038,0.0,-30.67,0.6578718952773097,3.437003238730157,0.0,0.82
830,7171200.0,830.0,-48.007982000000005,-44.405057400000004,0.0,-30.67,0.7406690089118902,3.042304399557337,0.0,0.82
840,7257600.0,840.0,-47.583771600000006,-44.6629228,0.0,-30.67,0.7788659397961553,3.8886163220607552,0.0,0.82
850,7344000.0,850.0,-47.174631000000005,-43.9725792,0.0,-30.67,0.8832682879920425,3.233803038561179,0.0,0.82
860,7430400.0,860.0,-47.2989384,-43.497458800000004,0.0,-30.67,1.2014951082028227,3.3820746953552363,0.0,0.82
870,7516800.0,870.0,-46.5397188,-43.950005399999995,0.0,-30.67,1.4790354961409462,3.373312508918237,0.0,0.82
880,7603200.0,880.0,-47.5304342,-43.6660128,0.0,-30.67,1.2279898722461497,3.483704604710757,0.0,0.82
890,7689600.0,890.0,-47.3441782,-44.2064824,0.0,-30.67,1.037615381374369,3.4227347703696243,0.0,0.82
900,7776000.0,900.0,-47.1150938,-43.5795368,0.0,-30.67,1.0291000176421279,3.619596869541415,0.0,0.82
910,7862400.0,910.0,-46.697195400000005,-43.5235884,0.0,-30.67,0.6796688021039095,3.803602169841186,0.0,0.82
920,7948800.0,920.0,-46.4108,-43.1782052,0.0,-30.67,1.297546683730293,4.38484367421017,0.0,0.82
930,8035200.0,930.0,-46.665299,-42.898248,0.0,-30.67,1.1065495385115396,3.536097132318033,0.0,0.82
940,8121600.0,940.0,-46.204798600000004,-43.5469444,0.0,-30.67,1.3410935129674322,4.086353824785236,0.0,0.82
950,8208000.0,950.0,-46.4712008,-43.3549072,0.0,-30.67,1.3658036025624567,4.000516738003179,0.0,0.82
960,8294400.0,960.0,-46.2096386,-43.25283639999999,0.0,-30.67,1.8490510223663565,4.070139513627702,0.0,0.82
970,8380800.0,970.0,-46.280630800000004,-42.7642534,0.0,-30.67,1.6422090855901978,3.4724075358035225,0.0,0.82
980,8467200.0,980.0,-46.027406600000006,-42.9712982,0.0,-30.67,1.8642592256233737,4.210591711412911,0.0,0.82
990,8553600.0,990.0,-45.879769599999996,-42.777590000000004,0.0,-30.67,1.3673995457855739,4.162253656180947,0.0,0.82


==> figures/experiments/data/im2kg95f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,85.12967032967032,85.1940625,275.88,13.766096704821315,9.619434728093301,12.366507006848678,2.54
8,19200.0,8.0,256.33737499999995,215.96793956043956,400.3510500000001,275.88,7.867117302853536,28.597195671877838,12.0234801851615,2.54
16,38400.0,16.0,367.82625,348.5928296703297,448.61975,275.88,16.933695796447545,23.97942611164532,6.434692865658817,2.54
24,57600.0,24.0,418.82318749999996,414.2286263736264,456.5434,275.88,19.212168236329237,14.612318830176205,9.687981762158559,2.54
32,76800.0,32.0,450.91237500000005,456.65291208791206,457.85135,275.88,19.30664104180661,15.934764686307718,9.852440172947443,2.54
40,96000.0,40.0,461.60524999999996,479.3160439560439,464.10265,275.88,12.332564440759251,15.621903163144102,13.39257467762478,2.54
48,115200.0,48.0,465.9745000000001,500.32728021978016,467.11955,275.88,7.7045856992415604,20.45169813587316,17.559673060283664,2.54
56,134400.0,56.0,477.61712500000004,518.071923076923,472.56075,275.88,6.772477727916867,17.37041021402088,13.443294568065376,2.54
64,153600.0,64.0,503.8275625,538.9911538461538,485.18805000000003,275.88,12.398505885529827,20.264267245200315,15.23834857119036,2.54
72,172800.0,72.0,510.19331249999993,551.1515934065934,498.6555,275.88,11.927433038347756,20.384825869933323,11.404657397097692,2.54
80,192000.0,80.0,514.8125625,561.0003846153846,496.5968999999999,275.88,3.485164291922644,14.691792021963769,16.43549179660788,2.54
88,211200.0,88.0,521.024375,571.8226098901098,503.51234999999997,275.88,9.2815201871225,16.887957599164334,20.126901536227138,2.54
96,230400.0,96.0,537.72075,579.7722802197802,517.16875,275.88,13.106459774129787,9.802968459710717,18.239702478353315,2.54
104,249600.0,104.0,535.910125,586.2412087912087,517.25595,275.88,11.92367737974408,18.107989256381583,19.59523454474042,2.54
112,268800.0,112.0,541.788125,589.8837362637363,528.0386500000001,275.88,23.247965005706682,10.002482158189483,16.035256027695084,2.54
120,288000.0,120.0,549.435125,594.7980769230769,528.6432,275.88,21.7925580429629,11.939599722949689,14.746009382362748,2.54
128,307200.0,128.0,562.1033125,598.8709890109891,547.67215,275.88,20.325957218995068,10.767827786142558,15.2278188945103,2.54
136,326400.0,136.0,565.4989374999999,605.8634065934066,548.00995,275.88,27.471858263859904,8.05459708574283,18.78205640336619,2.54
144,345600.0,144.0,569.5023749999999,611.763956043956,549.3743000000001,275.88,26.14358966234902,11.906921487943373,21.077312369652322,2.54
152,364800.0,152.0,569.8729375,619.2250549450548,552.13125,275.88,29.853055967613148,7.0031488322605675,16.853325448720682,2.54
160,384000.0,160.0,580.1823125,622.2187087912088,562.5514999999999,275.88,27.347810021247735,13.367530113659633,16.88332660278843,2.54
168,403200.0,168.0,583.9740625000001,630.1747527472528,558.2229,275.88,28.806601814092463,11.939161172558617,20.2609519711849,2.54
176,422400.0,176.0,584.9341875,630.7423076923076,565.8027,275.88,22.381369210227245,14.371255684136182,19.460839433161414,2.54
184,441600.0,184.0,584.742375,636.1271703296703,575.3538,275.88,19.68646713913728,18.73142194011257,16.09544536039194,2.54
192,460800.0,192.0,585.7839375,639.2292307692308,580.78095,275.88,23.98306742179879,23.692696242649536,18.409514103791984,2.54
200,480000.0,200.0,587.0150625,643.1222802197802,579.55225,275.88,26.441420395207928,19.90523073141427,21.172628522156817,2.54
208,499200.0,208.0,590.2519374999999,645.1203296703296,586.0754000000001,275.88,20.603732556272565,21.784973836422395,17.023568271476,2.54
216,518400.0,216.0,593.3879375,643.7387087912089,587.6284,275.88,23.135494649955525,22.7910233022742,15.915303026149322,2.54
224,537600.0,224.0,595.6411249999999,649.8979395604395,590.783,275.88,20.964780199759296,22.19615061817819,14.975906220163663,2.54
232,556800.0,232.0,596.2518124999999,648.9324175824177,587.6629,275.88,22.021375238670807,19.544334208986083,18.08860842724672,2.54
240,576000.0,240.0,595.0589375,656.4519230769231,589.2041,275.88,20.264201180909055,17.542695644697414,18.804755236368383,2.54
248,595200.0,248.0,606.8629999999999,655.9054395604396,596.03245,275.88,18.96496869881468,14.528634577362483,14.614434691555163,2.54
256,614400.0,256.0,604.396375,653.5387912087912,600.2875999999999,275.88,16.223311853002052,15.610490881346884,13.730952966427532,2.54
264,633600.0,264.0,606.1218125,656.3057967032967,601.4797000000001,275.88,14.357376189644794,16.210843885967748,13.764689681801999,2.54
272,652800.0,272.0,608.8568750000001,659.6831318681318,601.85665,275.88,22.12159819664907,15.11457413161451,12.212529566970671,2.54
280,672000.0,280.0,608.6546250000001,661.480989010989,608.3740999999999,275.88,15.463110677807277,18.339432595138945,8.61455863083732,2.54
288,691200.0,288.0,611.3518124999999,664.1662912087912,605.97305,275.88,18.573531962515386,17.67728812767405,11.718789679129312,2.54
296,710400.0,296.0,614.9018125,667.7079120879122,607.2082,275.88,15.158882948268914,20.219998815120615,8.825986964077574,2.54
304,729600.0,304.0,614.7616875,669.3123076923077,609.75535,275.88,17.168072069293178,19.545879378454405,9.77768766990419,2.54
312,748800.0,312.0,614.3979375000001,666.6267307692308,614.153,275.88,26.116162255834677,16.654581472924278,13.661856175087747,2.54
320,768000.0,320.0,610.969125,670.5864835164834,619.9568999999999,275.88,19.02655415519364,23.619154945440613,14.043696832639613,2.54
328,787200.0,328.0,605.5370625,669.927967032967,618.7261500000001,275.88,24.006091201576208,21.665909717471084,15.988913425696596,2.54
336,806400.0,336.0,608.10375,673.761456043956,624.3601000000001,275.88,20.567049069905792,19.5428470535546,20.65011709152399,2.54
344,825600.0,344.0,610.0633125,677.1337087912087,627.3823,275.88,25.813589241280347,19.776587794834377,21.19979622933754,2.54
352,844800.0,352.0,598.6778125,678.8037637362637,628.1209999999999,275.88,19.915673327398103,18.984320928458896,24.806664656070158,2.54
360,864000.0,360.0,599.0416875000001,677.3441483516483,630.6192,275.88,24.120513185428045,17.604769460304237,22.73773998357132,2.54
368,883200.0,368.0,600.6290624999999,677.476978021978,627.58765,275.88,23.612742213529778,17.82221139600006,21.795001676268576,2.54
376,902400.0,376.0,594.8823749999999,678.2399175824175,626.4357,275.88,19.773977267348904,18.63162589413769,26.6265802042812,2.54
384,921600.0,384.0,602.0195625,681.6442307692307,625.4214999999999,275.88,22.849895215004945,15.299452376938307,22.69479942759131,2.54
392,940800.0,392.0,607.4775625,680.929065934066,624.4295999999999,275.88,15.554978976657035,15.697726559873812,23.01136078504712,2.54
400,960000.0,400.0,617.3298124999999,686.6586538461538,627.1649,275.88,6.687140736946728,16.449388189327742,26.95691643592742,2.54
408,979200.0,408.0,617.8879374999999,686.7216758241758,627.28805,275.88,14.159809097964827,16.407565216658092,19.16233382002713,2.54
416,998400.0,416.0,619.2594374999999,688.7808791208791,630.673,275.88,16.974196706143182,15.988387028129324,22.65040304039591,2.54
424,1017600.0,424.0,613.8664375000001,687.2873626373627,628.2188,275.88,18.134094459875413,15.943619550853809,26.357949994605054,2.54
432,1036800.0,432.0,617.7799375000001,688.4987637362638,631.3859500000001,275.88,20.779629855852026,13.866174523489086,25.135846844571823,2.54
440,1056000.0,440.0,611.7848749999999,692.5542857142857,627.15795,275.88,26.130176273448335,14.839925886015662,25.281945173065065,2.54
448,1075200.0,448.0,613.8631874999999,695.4928846153846,628.04815,275.88,22.08788597953056,19.53033108265947,26.491924524884663,2.54
456,1094400.0,456.0,617.4223125000001,700.3748901098901,625.3639000000001,275.88,17.486963735771354,16.290547631368717,26.538380788518886,2.54
464,1113600.0,464.0,614.0617500000001,693.3584890109889,628.5213499999999,275.88,15.408668741718733,18.66026640664422,27.134793187371734,2.54
472,1132800.0,472.0,615.0910000000001,694.2526923076923,628.2677,275.88,17.80804947635916,13.00292520275079,28.869833443152523,2.54
480,1152000.0,480.0,609.5744375000002,692.813901098901,632.6141,275.88,16.994398231878968,18.85997830180221,29.987219696746095,2.54
488,1171200.0,488.0,610.4028125,694.6314835164835,631.66235,275.88,12.452489866297341,15.891084992955193,30.52459820098545,2.54
496,1190400.0,496.0,611.9996874999999,695.2340384615384,630.6175,275.88,13.860097780396817,17.884266306812005,34.71971062726754,2.54
504,1209600.0,504.0,604.7360625,694.4689835164835,632.2216500000001,275.88,12.706719381383696,13.693605549849307,37.89063113140522,2.54
512,1228800.0,512.0,605.185125,696.0616483516484,631.6694500000001,275.88,11.055698241319725,18.761527303209217,38.461845524153524,2.54
520,1248000.0,520.0,609.3747500000001,699.3542857142858,632.51135,275.88,17.635889124859638,18.802695251959467,36.90847503091837,2.54
528,1267200.0,528.0,611.7248750000001,699.5153021978023,630.6730500000001,275.88,22.557286928027448,19.255176110323536,36.26170927502434,2.54
536,1286400.0,536.0,616.7218124999999,698.1054945054946,634.47245,275.88,11.255483502384187,19.41525270156328,38.05442283933416,2.54
544,1305600.0,544.0,615.4174375,694.8117307692307,635.9613999999999,275.88,14.324150277959971,22.149879890973352,39.179047275784804,2.54
552,1324800.0,552.0,617.1826875,695.247087912088,632.0427,275.88,15.336366336678138,22.631762015803226,37.290061639723504,2.54
560,1344000.0,560.0,617.129375,703.7472527472528,633.2902999999999,275.88,11.744061311220738,18.969191945212643,38.52446211641425,2.54
568,1363200.0,568.0,618.7043125,700.2023351648352,636.6424499999999,275.88,14.297645938515261,16.910513959163833,34.52334016865657,2.54
576,1382400.0,576.0,625.2438125000001,695.9196153846153,638.4951,275.88,16.243287833787814,15.277317937691235,37.306544035304775,2.54
584,1401600.0,584.0,620.6256874999999,690.9504395604395,637.6916,275.88,10.901006529664112,13.873982363503025,34.96915433659429,2.54
592,1420800.0,592.0,621.171375,694.0799999999999,639.3700000000001,275.88,18.328143829808088,19.253854549349434,38.04747960653118,2.54
600,1440000.0,600.0,623.9036874999999,693.3018131868132,636.5170499999999,275.88,18.47619176102797,17.904610407072976,35.03385223409214,2.54
608,1459200.0,608.0,627.474375,697.1061263736265,633.3783000000001,275.88,17.806267778013268,17.74438029136724,34.01061919090299,2.54
616,1478400.0,616.0,627.4428125000001,699.8586263736264,638.7298000000001,275.88,16.561030140371322,18.679367099216417,35.5597523780325,2.54
624,1497600.0,624.0,622.972125,697.546401098901,638.3688,275.88,15.572817985782685,17.573862062203993,36.3612878082419,2.54
632,1516800.0,632.0,618.6948749999999,700.7598076923076,640.6213,275.88,21.48429341488003,17.895219116429327,39.2049499074328,2.54
640,1536000.0,640.0,613.3471875,699.8649175824178,643.9095,275.88,26.385998838868822,23.19966423910374,38.95839673604425,2.54
648,1555200.0,648.0,614.9803749999999,698.9782692307692,642.4690499999999,275.88,25.128834970289457,21.065082954182312,37.63558609304339,2.54
656,1574400.0,656.0,616.2040625,701.5459615384616,641.5305500000001,275.88,20.16524941984075,19.965929446942432,40.368769333430905,2.54
664,1593600.0,664.0,618.9246875,704.8364835164834,639.5255500000001,275.88,23.981791294799315,17.465160086546188,42.68265427579778,2.54
672,1612800.0,672.0,617.9083125,703.0858516483515,640.6213,275.88,15.830371829361171,21.503506254251356,42.01252628605898,2.54
680,1632000.0,680.0,627.3128125000001,697.7569505494506,643.0841,275.88,21.215547640649064,15.254126946678177,40.44750120069082,2.54
688,1651200.0,688.0,627.0493125,699.1337912087913,644.1213499999999,275.88,13.54028183614656,15.926219287688042,42.799781001860296,2.54
696,1670400.0,696.0,621.7429374999999,703.9419505494506,645.0098500000001,275.88,18.241023544030675,18.73546726532617,40.83189800293954,2.54
704,1689600.0,704.0,634.0475624999999,704.2074725274725,644.6616499999998,275.88,21.308174735958566,17.658489219707704,41.519757716666476,2.54
712,1708800.0,712.0,632.4611874999999,703.679945054945,642.3478499999999,275.88,20.315127967812025,21.151650606910213,38.329345371613925,2.54
720,1728000.0,720.0,626.8324999999999,705.5882692307694,642.3652,275.88,19.787456152423946,21.295435774497047,40.09426000609521,2.54
728,1747200.0,728.0,624.9782499999999,705.0725549450549,642.2571999999999,275.88,19.64147217372103,18.17204959819455,41.35035368253919,2.54
736,1766400.0,736.0,618.1651875,706.7143131868132,639.7906499999999,275.88,23.39067894047369,18.483980675109525,40.105193824337746,2.54
744,1785600.0,744.0,623.153125,709.9578296703296,640.6483000000001,275.88,16.74227073533784,16.604174149555202,43.95192829026795,2.54
752,1804800.0,752.0,619.9696875,711.0983241758242,637.5928999999999,275.88,16.216165830526567,20.70547007719137,42.62218555421554,2.54
760,1824000.0,760.0,610.2095625,710.4428571428571,636.798,275.88,18.616895272495288,18.356000327426237,43.49494703926756,2.54
768,1843200.0,768.0,610.1629999999999,709.7337912087912,641.65455,275.88,19.06358782152659,21.421868816820997,39.15093686376183,2.54
776,1862400.0,776.0,615.99375,709.581978021978,639.06655,275.88,15.932143995035249,21.165878120749866,41.31058429328228,2.54
784,1881600.0,784.0,607.0625625,712.3673076923077,640.7081499999999,275.88,19.641403635017845,19.27765736955576,39.886621643973385,2.54
792,1900800.0,792.0,609.7149374999999,714.8348076923075,640.6745,275.88,15.394241187926154,24.492119577672916,36.64453196409415,2.54
800,1920000.0,800.0,610.185375,711.9479670329671,640.2401,275.88,16.50866132825332,19.478512047526443,39.902458997467015,2.54
808,1939200.0,808.0,611.753125,708.3423076923076,641.69625,275.88,19.27821154640417,20.891365633161996,42.58290993092897,2.54


==> figures/experiments/data/im2kg95f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,98.815907,97.8832638,99.0908710588202,275.88,6.401336289551291,4.460488227735019,3.7448356770282922,2.54
8,19200.0,8.0,175.476198,155.026962,236.6596504173454,275.88,4.310388966275444,11.33964457991102,6.297464681863314,2.54
16,38400.0,16.0,223.81580200000002,213.25944399999997,264.8783087607598,275.88,7.181548838834133,9.079170819243771,1.6478631018296186,2.54
24,57600.0,24.0,250.64835,242.074272,272.1961396884382,275.88,6.762408944888305,5.331024852726015,3.823960694554711,2.54
32,76800.0,32.0,266.866128,261.21182200000004,276.6338830587103,275.88,7.7440559172250065,5.263400302966016,2.4060009875193207,2.54
40,96000.0,40.0,275.240052,269.187416,280.87708966802467,275.88,2.296298605514658,3.7799102591865728,3.3199979678214744,2.54
48,115200.0,48.0,276.14973399999997,278.39213800000005,280.98945678633737,275.88,2.191699883457811,6.254224797963207,5.333418650747549,2.54
56,134400.0,56.0,278.70331,284.884244,283.94170220514803,275.88,2.39276087486279,5.546402934973689,3.5360123494318176,2.54
64,153600.0,64.0,288.29051799999996,291.209328,288.2081659593989,275.88,2.296262282356189,5.945003668414972,4.588010595267182,2.54
72,172800.0,72.0,290.49242599999997,294.93863799999997,293.87523126018914,275.88,5.074890987995218,6.772044374404843,2.1830330065916734,2.54
80,192000.0,80.0,292.22707,296.56969799999996,293.0651810253636,275.88,3.0665055687554394,4.953168130741408,4.8284086645825015,2.54
88,211200.0,88.0,295.13543599999997,299.21338000000003,296.3584326086663,275.88,2.4073335995613077,5.931453318937584,3.2588825852622527,2.54
96,230400.0,96.0,298.97477599999996,302.109846,300.78382570437645,275.88,3.537211016955009,2.457744475162313,4.3255615865598225,2.54
104,249600.0,104.0,299.093136,303.32678999999996,301.8660184635904,275.88,1.8979916435215252,6.395956653091514,3.5532078492318155,2.54
112,268800.0,112.0,301.323206,305.46566,304.96020781046093,275.88,6.250356385217754,4.063757916121399,5.907961673360416,2.54
120,288000.0,120.0,303.071004,307.537756,304.0931386779764,275.88,6.9324270014992635,2.832501134253214,4.880016346062084,2.54
128,307200.0,128.0,304.67113,308.132546,308.95873897760066,275.88,6.432458892100385,2.906917707039692,5.72896584593923,2.54
136,326400.0,136.0,306.317674,308.573062,310.19991582609674,275.88,7.5716102522288615,1.8253059653673678,4.756677263607056,2.54
144,345600.0,144.0,305.653224,312.35912399999995,311.1267420654939,275.88,8.021720268389556,3.0622625820878007,5.851314353938347,2.54
152,364800.0,152.0,305.61940599999997,314.41236,313.8898352364323,275.88,6.196906116910378,1.4750541720589971,5.5421347786243285,2.54
160,384000.0,160.0,308.39573,316.364962,315.8695842844639,275.88,7.527852422436158,2.4251324388315596,5.558920103927361,2.54
168,403200.0,168.0,309.668818,315.38669999999996,316.45482602861273,275.88,6.990322747662258,4.506706765131737,5.138782292507542,2.54
176,422400.0,176.0,308.58389999999997,315.85849,316.9306566816407,275.88,6.86837286675005,3.6940059664688385,4.262189561941368,2.54
184,441600.0,184.0,312.982576,316.242394,318.60218913730785,275.88,2.6650437215490506,7.151779915175166,3.482408051636414,2.54
192,460800.0,192.0,311.277458,316.37476799999996,319.58802298404834,275.88,4.8761492567969125,9.04213078490673,4.325135027455138,2.54
200,480000.0,200.0,312.094424,317.961456,319.3631964821303,275.88,4.378367791264469,6.929997553258673,3.5887971540767625,2.54
208,499200.0,208.0,313.472556,318.85664,321.63641275045467,275.88,2.3028493619880592,5.454242174018613,5.001421690930089,2.54
216,518400.0,216.0,313.115712,317.49730800000003,321.92769787126525,275.88,3.867574496308994,8.562463182118593,5.276783349485872,2.54
224,537600.0,224.0,312.75204399999996,322.108504,323.2303213311368,275.88,3.7026816870581256,7.032792663962721,4.0556243815482445,2.54
232,556800.0,232.0,314.53622,321.410804,323.31880401179046,275.88,2.2343799934133086,6.8647045811180405,4.9773858209008575,2.54
240,576000.0,240.0,312.58705399999997,325.76819399999994,324.3374824538745,275.88,4.23420259477775,6.680345377068469,5.18697750461686,2.54
248,595200.0,248.0,315.99679799999996,324.56123599999995,323.97992685605243,275.88,3.896835663455058,7.527359900168016,4.796002452162532,2.54
256,614400.0,256.0,314.19595999999996,322.624834,328.00462408794647,275.88,2.593483769145241,5.094107911167571,3.404914788115975,2.54
264,633600.0,264.0,313.28082000000006,326.255536,327.28811833790763,275.88,3.086792851683066,5.815256337804079,3.8922559473196463,2.54
272,652800.0,272.0,318.775706,326.12273999999996,325.1686840817517,275.88,5.238053630305,3.0602203089776516,4.9159810242601765,2.54
280,672000.0,280.0,316.715734,323.809204,328.65302635278005,275.88,4.027365999486219,6.105117122759981,5.581903747088487,2.54
288,691200.0,288.0,318.805022,326.597584,328.69768579508997,275.88,3.307020124701064,5.096274903938896,3.7051134953755858,2.54
296,710400.0,296.0,320.904948,327.24503,327.5403883581191,275.88,3.1319601086137716,7.202682037073785,2.9057951793258368,2.54
304,729600.0,304.0,321.65929000000006,328.29290199999997,327.72421928102085,275.88,1.8198652838399114,5.815762173208454,4.160984819036859,2.54
312,748800.0,312.0,318.616198,327.670192,330.51699467925135,275.88,5.5491606546044805,3.772035619416537,1.498054889852114,2.54
320,768000.0,320.0,319.25918800000005,329.31102,330.78561012099965,275.88,3.878830208510615,7.837964055081259,4.22276861879966,2.54
328,787200.0,328.0,319.097548,327.683672,328.9038441213123,275.88,3.587053089239905,7.843387438598569,6.483448309018129,2.54
336,806400.0,336.0,316.45974,327.947482,332.03290721849885,275.88,3.940529622060714,6.210123890373894,2.2615134050189107,2.54
344,825600.0,344.0,320.65670199999994,331.13508,332.4448761784837,275.88,5.716947632318659,6.515430559925194,4.038746098501027,2.54
352,844800.0,352.0,318.7379,332.232078,332.8394927505004,275.88,4.0056200468107175,6.965890075723,4.54386798014537,2.54
360,864000.0,360.0,318.944884,327.779898,333.996041900935,275.88,4.518506408007994,6.912034129207812,5.344976063694322,2.54
368,883200.0,368.0,317.14291199999997,328.711002,332.6137684231386,275.88,6.150263785954797,8.282629316625647,4.556236772072401,2.54
376,902400.0,376.0,315.087806,326.654256,332.5209709866946,275.88,3.7246727297427933,8.216055292391934,4.848764127315515,2.54
384,921600.0,384.0,318.830854,329.348692,330.3939945678452,275.88,5.924918365568929,7.031545639074768,6.966618546172498,2.54
392,940800.0,392.0,318.74351600000006,327.77173400000004,332.7087062271563,275.88,4.769141791820821,6.569505139302403,4.515677676156437,2.54
400,960000.0,400.0,321.64966999999996,328.578474,333.90711577589855,275.88,1.346276960844634,8.369768292015657,4.80595150069676,2.54
408,979200.0,408.0,322.30791,330.634004,332.372437420822,275.88,2.9523342136429687,9.355579591736959,4.61671809513023,2.54
416,998400.0,416.0,323.27226600000006,330.431216,333.87162075811545,275.88,5.494726878027575,5.651795364736839,4.80204469992591,2.54
424,1017600.0,424.0,320.607256,330.580266,330.6726260799544,275.88,4.6490372293608955,7.121918155518041,5.001871136594945,2.54
432,1036800.0,432.0,321.753462,328.632978,334.1544262440421,275.88,4.820640444255303,6.521099860307334,4.212481305789693,2.54
440,1056000.0,440.0,319.655814,330.617528,333.089940351878,275.88,5.55419468251411,6.079468353209308,3.8240899334752623,2.54
448,1075200.0,448.0,318.699194,330.512316,333.823399536686,275.88,4.902880568263898,7.330461458472086,5.522243475482838,2.54
456,1094400.0,456.0,322.103694,333.806826,330.90521460139934,275.88,5.727592084336125,6.519196410410263,4.301895619164866,2.54
464,1113600.0,464.0,321.16543600000006,329.95371200000005,333.0630631247599,275.88,3.840006709828638,6.071420562693814,2.8691535174098575,2.54
472,1132800.0,472.0,322.530728,330.09218,331.18269839649395,275.88,3.6615429656216016,3.999016423290055,5.101328339659461,2.54
480,1152000.0,480.0,319.00345,330.00314399999996,335.0220695628673,275.88,3.539057736153686,4.511550270887724,3.3340871524179136,2.54
488,1171200.0,488.0,321.53247799999997,331.99769200000003,334.6725590590219,275.88,1.737728905514159,4.214377297802701,6.071618575660018,2.54
496,1190400.0,496.0,319.89154,330.8437,332.59590489919185,275.88,2.5446097674513815,4.8708209782687,4.4384108645774,2.54
504,1209600.0,504.0,320.126044,330.39379799999995,332.02875612137996,275.88,2.359663785739174,3.102475802993535,6.34787629876707,2.54
512,1228800.0,512.0,321.907048,331.028534,333.0127725466017,275.88,4.578156428317233,5.469799315294714,4.689271735349427,2.54
520,1248000.0,520.0,319.437802,331.269378,335.61138485306844,275.88,4.35596827229455,4.396572107417674,4.003741691749712,2.54
528,1267200.0,528.0,320.05001200000004,332.72677,335.1258012488289,275.88,7.118189425248871,4.446123403017735,5.8358355016863275,2.54
536,1286400.0,536.0,320.811836,333.80970399999995,335.1919417216654,275.88,5.463392826727094,3.66287368353096,4.384554986639453,2.54
544,1305600.0,544.0,318.97237600000005,332.111872,334.7756097268487,275.88,4.271047143635035,5.723091722645823,4.49495093773486,2.54
552,1324800.0,552.0,322.62761000000006,331.037886,333.91630397788686,275.88,5.4193407531449145,6.094178290303107,6.0488824807306765,2.54
560,1344000.0,560.0,322.639388,335.743922,334.48570594026353,275.88,1.6910342519967725,2.974708294036525,4.542652560159753,2.54
568,1363200.0,568.0,321.01638399999996,334.775866,336.79830433445665,275.88,5.107513261733188,2.6477723932995234,3.454467352854004,2.54
576,1382400.0,576.0,325.27123200000005,335.06617000000006,337.82756416882097,275.88,4.2126860451917025,3.229270080863604,3.897105188468202,2.54
584,1401600.0,584.0,320.673204,334.05609200000004,335.86688629322623,275.88,1.9940119535523246,3.3024344519262714,3.1121694669333095,2.54
592,1420800.0,592.0,322.14036999999996,335.21615,336.3780334374278,275.88,2.7677439641465837,4.743155865719826,4.852148458718127,2.54
600,1440000.0,600.0,322.99051,333.532596,336.5938143402116,275.88,2.7919261021891293,3.263083359409004,4.6101292912476985,2.54
608,1459200.0,608.0,320.734032,335.87244000000004,334.83034947784915,275.88,4.947555473549981,4.928884961651307,3.082289576753906,2.54
616,1478400.0,616.0,324.49576399999995,336.593084,335.51224182825837,275.88,5.140020708497153,5.163697955525602,3.4350283350696875,2.54
624,1497600.0,624.0,322.368518,333.72476,335.3433823889201,275.88,2.7151342144209334,4.004771140265628,3.996869782927566,2.54
632,1516800.0,632.0,323.367548,337.25885600000004,335.3460218306942,275.88,4.2212830296041535,3.711360563622182,4.969991864777404,2.54
640,1536000.0,640.0,320.81574600000005,336.713638,339.1796528186492,275.88,6.638313781338576,4.097429994793316,5.867777131113447,2.54
648,1555200.0,648.0,322.58788999999996,333.36258399999997,337.81820883211014,275.88,6.045851287257666,4.5107494225371285,3.2783014505121844,2.54
656,1574400.0,656.0,323.00092000000006,333.782792,337.03538069512814,275.88,3.9818923362088827,4.626322379971036,5.261057688566773,2.54
664,1593600.0,664.0,323.107188,335.337564,336.8243062747794,275.88,2.4432845763944755,3.0986941642152415,7.0570874473565075,2.54
672,1612800.0,672.0,318.39640399999996,335.160226,337.15373174306586,275.88,4.263249949158666,4.78329113937011,4.7575648251272264,2.54
680,1632000.0,680.0,323.63511,331.683816,339.2418902901169,275.88,6.3464629233868335,2.464720338968414,5.162710918738841,2.54
688,1651200.0,688.0,324.00304,332.376808,339.8766934647289,275.88,3.8804697195151356,4.451808222478275,5.954886506293803,2.54
696,1670400.0,696.0,321.928944,333.516308,339.2728612796585,275.88,2.106452785132261,5.526915490938732,5.384434974519902,2.54
704,1689600.0,704.0,322.97075799999993,334.69953399999997,339.4441943977746,275.88,3.7081893596520343,5.0498015262097296,6.847000275861922,2.54
712,1708800.0,712.0,323.7354020000001,333.85776,338.8947473008765,275.88,4.453896659790156,6.409026046625192,4.290460363710764,2.54
720,1728000.0,720.0,322.157232,335.825792,339.49622358583736,275.88,3.514784076960782,6.03626599519662,5.004007639918656,2.54
728,1747200.0,728.0,323.02312199999994,333.89853600000004,338.14793580590776,275.88,4.1959822084685845,4.101700862159789,7.994757534533541,2.54
736,1766400.0,736.0,319.215426,333.99264200000005,338.36744487217584,275.88,4.106882072537717,2.5329508807205574,6.155300994706304,2.54
744,1785600.0,744.0,322.04992599999997,335.810256,336.8599926792582,275.88,4.716240412376788,3.6742104596912446,7.682532844746299,2.54
752,1804800.0,752.0,321.559998,335.856426,338.263162812914,275.88,2.0104009396829996,4.191508462085374,6.9063971689628945,2.54
760,1824000.0,760.0,319.796136,335.80818200000004,336.83684346843336,275.88,6.116334792007688,3.9322813347281547,7.251126786690943,2.54
768,1843200.0,768.0,320.501216,336.178796,339.71810557253866,275.88,3.8246220386739824,5.541106546488819,5.722592049413547,2.54
776,1862400.0,776.0,321.767646,336.11544,340.5622776262312,275.88,3.7523245649566057,7.292273945420514,7.305022668639545,2.54
784,1881600.0,784.0,318.486326,335.085294,340.044415990788,275.88,2.6808059465217484,4.783525144058267,7.041193502600262,2.54
792,1900800.0,792.0,318.62897599999997,338.260816,338.0441128736651,275.88,3.337136883445977,6.893234590293759,3.71877018620683,2.54
800,1920000.0,800.0,320.271788,336.359346,337.7732053361052,275.88,3.8651875420053607,6.49774123403182,5.059908400007446,2.54
808,1939200.0,808.0,319.6068819999999,333.70265800000004,339.88322851235455,275.88,4.553845736031108,5.639191526236541,5.989203239305268,2.54


==> figures/experiments/data/im2kg97f1disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,99.578786,99.5577888,98.55450018761529,398.14,8.486465838992048,3.888160875600558,6.076856008875108,4.4
1,2400.0,1.0,110.85570799999998,110.9395474,136.8496198089326,398.14,8.708908295935354,8.301639663369356,8.321032947654173,4.4
2,4800.0,2.0,123.90041979999998,118.97486520000002,172.52450045425007,398.14,13.990525729304297,6.504338063342385,4.505373449056622,4.4
3,7200.0,3.0,136.96639,128.2172152,197.5826130426943,398.14,15.048942996188828,6.852632622967622,4.955506776017119,4.4
4,9600.0,4.0,145.481486,139.39335599999998,225.5263910446939,398.14,5.058753861095847,4.840566294065429,6.927576168081294,4.4
5,12000.0,5.0,170.020272,146.328136,244.6843103046352,398.14,6.883292333288702,8.363307249246521,3.3296066749055218,4.4
6,14400.0,6.0,181.12014000000002,163.95338599999997,256.51446442770185,398.14,11.007609822239699,9.210419408310406,6.100136527008235,4.4
7,16800.0,7.0,188.34649,174.411898,272.5034960471198,398.14,10.234398793554348,7.580038372356684,5.652744314335875,4.4
8,19200.0,8.0,201.18258399999996,185.100098,286.681363086528,398.14,4.452372402785884,10.45110073754972,8.533586262789804,4.4
9,21600.0,9.0,212.61354599999999,191.70285200000004,294.8117231210232,398.14,7.496533858362858,11.481969072576579,5.243487658859693,4.4
10,24000.0,10.0,223.821924,201.38267199999999,303.43181729761585,398.14,11.806704975084369,13.894430233649624,5.213779847934729,4.4
11,26400.0,11.0,237.22311399999998,214.09262599999997,312.1831114381808,398.14,5.222564736868902,13.00832702540709,3.1025832588043727,4.4
12,28800.0,12.0,248.441484,220.16644800000003,316.44130122426736,398.14,7.485189846624429,5.1527514129206455,3.488426068022319,4.4
13,31200.0,13.0,258.90019800000005,232.773938,318.1028162721806,398.14,8.099854605061122,9.010681089599206,3.2471256778605313,4.4
14,33600.0,14.0,260.931698,242.87486600000003,320.9837910522836,398.14,9.684803983559302,6.205989576605641,2.3531939075587207,4.4
15,36000.0,15.0,270.211302,249.53536,324.34364055220124,398.14,6.569379851973179,5.594794636906682,4.640672929138971,4.4
16,38400.0,16.0,274.48778000000004,251.15666000000002,323.62171257111765,398.14,9.027238126463093,3.748822106090707,1.816220771843491,4.4
17,40800.0,17.0,285.360052,264.049704,325.9233253495424,398.14,10.136671091679341,7.5767599359297355,5.693902874143702,4.4
18,43200.0,18.0,289.394764,273.865622,326.9534026980468,398.14,9.03979676124797,5.964402917920651,6.381452610662947,4.4
19,45600.0,19.0,293.28236400000003,281.361274,327.7860971893478,398.14,10.032229142330726,8.541752185976149,4.67153292928461,4.4
20,48000.0,20.0,298.217236,287.724384,334.62202974204627,398.14,7.549501658200491,5.466857891444803,7.606750403706974,4.4
21,50400.0,21.0,305.99763399999995,292.093264,334.77926923347627,398.14,5.291588615190186,6.6093802964863,3.959730293296807,4.4
22,52800.0,22.0,310.02722400000005,294.373466,332.7033611252638,398.14,6.146270586227904,5.895936195014107,5.888530797402441,4.4
23,55200.0,23.0,313.142712,299.88824000000005,334.55215654824104,398.14,4.112277922349919,4.2290209909174905,4.585393948492713,4.4
24,57600.0,24.0,313.09610200000003,300.99066000000005,335.877169969917,398.14,5.055454092905571,6.326230401684589,4.8391368005918,4.4
25,60000.0,25.0,320.120876,306.514954,336.4167565487448,398.14,5.899251294514389,6.078916942309235,3.372171345301376,4.4
26,62400.0,26.0,317.44623599999994,307.590756,338.8904284589069,398.14,7.39723957897356,8.284095351137415,3.611042902037626,4.4
27,64800.0,27.0,321.48317399999996,313.245914,337.0367123316877,398.14,3.6521126014199043,9.68712673921502,5.1047073130683325,4.4
28,67200.0,28.0,324.640232,318.751572,342.1906568048638,398.14,4.012056600078613,7.281631380074263,5.692128188382414,4.4
29,69600.0,29.0,324.870132,321.07401,344.63974995406545,398.14,4.303267700904391,6.784242102278685,6.840558715728262,4.4
30,72000.0,30.0,328.302576,320.307742,344.03294585948885,398.14,5.392999707680806,7.143726057207313,4.647127900707341,4.4
31,74400.0,31.0,333.08768399999997,328.594418,344.95254000949654,398.14,3.454683937132372,9.01573588265184,5.466558049730475,4.4
32,76800.0,32.0,333.94932200000005,329.134796,343.7286163638981,398.14,8.311357177234843,7.41116907524322,4.446603528063192,4.4
33,79200.0,33.0,333.93594799999994,333.55717799999996,341.33262310528534,398.14,5.088920832968918,9.327540758255255,3.6311247166950946,4.4
34,81600.0,34.0,332.13159,335.3410559999999,345.2308776445087,398.14,6.33421868666308,5.4016204699728245,4.943399835681514,4.4
35,84000.0,35.0,335.83153,337.18908999999996,344.466877961407,398.14,8.063651126854282,5.988976651477377,5.019338686932089,4.4
36,86400.0,36.0,332.84848,338.91089999999997,345.2894427236935,398.14,8.91485872813452,6.550278501760915,6.063597303747162,4.4
37,88800.0,37.0,339.715364,339.650406,346.4240574547321,398.14,8.22990474846008,6.675080756264402,5.478760376652932,4.4
38,91200.0,38.0,341.043782,342.74323200000003,348.9007667723814,398.14,6.77694617768808,6.0869004617331255,2.8238231634209603,4.4
39,93600.0,39.0,339.92593,341.96121800000003,345.90804433856766,398.14,6.655664117651698,6.608880558473721,7.631070423267431,4.4
40,96000.0,40.0,346.39202000000006,344.96698000000004,348.66179987334147,398.14,6.016755626843061,6.590216198482395,4.476924242585806,4.4
41,98400.0,41.0,346.099648,344.522246,349.13110352452435,398.14,3.5990774304422035,6.409216553873929,7.693717555150362,4.4
42,100800.0,42.0,346.7930640000001,348.097456,349.82885818453025,398.14,6.384884489939208,2.9402906860693503,6.905241456956992,4.4
43,103200.0,43.0,346.918548,348.744408,349.85718758236055,398.14,3.281666066317415,3.610314388723766,6.2656095468945034,4.4
44,105600.0,44.0,344.305354,350.409082,348.66719505285374,398.14,6.916571413615086,4.503020612925506,5.328891822920854,4.4
45,108000.0,45.0,347.788466,351.908074,352.2966664062829,398.14,5.137018106997184,5.668850791447387,7.309687051645364,4.4
46,110400.0,46.0,344.877524,351.189794,351.4293601248775,398.14,5.076357415679634,6.9791076269293635,6.548673992412305,4.4
47,112800.0,47.0,347.867,352.586118,353.7300670201364,398.14,5.362569075620451,4.96147902221694,6.9284790840202515,4.4
48,115200.0,48.0,348.302492,354.79763399999996,352.86593216696417,398.14,4.811653791274183,4.952589136566917,7.258884034638966,4.4
49,117600.0,49.0,347.41020399999996,353.878626,353.97690686877473,398.14,6.24034580440715,9.71410586983413,6.176317333221666,4.4
50,120000.0,50.0,347.666106,355.859448,354.95081596431777,398.14,10.20902874997104,12.246463022203443,5.877156803335851,4.4
51,122400.0,51.0,352.748422,358.92933800000003,353.25597722644477,398.14,4.823750881167605,9.214644967574818,5.24612655293729,4.4
52,124800.0,52.0,350.449884,358.656764,354.06741423208916,398.14,6.557113682386744,9.529505331765703,6.19648086737711,4.4
53,127200.0,53.0,356.095796,357.893876,354.0096775802163,398.14,6.7098255820272295,8.89461745087111,6.630689503873538,4.4
54,129600.0,54.0,355.562064,358.71074000000004,361.1483477534835,398.14,5.987744876294628,10.44764476873195,4.538531229694713,4.4
55,132000.0,55.0,355.23815,360.926018,359.52294725168815,398.14,6.490320070090138,11.684137568291474,5.3557774887560585,4.4
56,134400.0,56.0,352.68569599999995,360.932586,357.1024475949636,398.14,5.462944216132469,8.423546431471056,5.369409761915167,4.4
57,136800.0,57.0,356.772208,363.451034,360.75450188439964,398.14,6.66509574533677,7.106263541248935,4.493053181884036,4.4
58,139200.0,58.0,357.21504,364.50158,359.2893357228257,398.14,7.022411280985649,5.130144197134609,6.210871076801734,4.4
59,141600.0,59.0,357.51388199999997,364.44202600000006,359.5742756564948,398.14,3.1241462148715606,6.125407739468643,3.454616463842895,4.4
60,144000.0,60.0,362.37509800000004,364.73802600000005,360.59405488183603,398.14,7.334113984553766,4.910761642185907,3.8052050881711272,4.4
61,146400.0,61.0,363.92983999999996,366.563854,362.8900321487863,398.14,7.462027747351087,4.874718984027093,4.415219526963745,4.4
62,148800.0,62.0,362.370982,367.13839399999995,363.0355415247949,398.14,6.14519600036159,4.250167648958025,5.013299888204358,4.4
63,151200.0,63.0,363.189698,371.63436,362.71938532762005,398.14,4.351234418990913,6.376676599603015,3.6301510900422516,4.4
64,153600.0,64.0,365.85200799999996,370.31196600000004,364.85908288206286,398.14,5.043977934036896,4.055391389709791,6.082309104510052,4.4
65,156000.0,65.0,365.610904,370.84776,364.8081090389245,398.14,4.234149711302102,6.540945374857344,3.883594431541011,4.4
66,158400.0,66.0,364.756272,370.308918,365.37330684777413,398.14,4.849471797195139,7.8492145801487165,4.097566312783566,4.4
67,160800.0,67.0,368.354156,374.575336,363.916937201158,398.14,3.178282477294629,5.477854802155601,4.128861846790431,4.4
68,163200.0,68.0,368.138606,372.013822,364.088981711863,398.14,3.7389384574671642,4.491866807300135,4.2564247658386725,4.4
69,165600.0,69.0,369.779042,374.7097580000001,367.62385722250826,398.14,4.279100897439297,7.622253429630616,5.7143871900228955,4.4
70,168000.0,70.0,369.02852799999994,374.536224,368.8039484191007,398.14,5.899245050115427,4.430594505285861,3.726979399857301,4.4
71,170400.0,71.0,365.805278,376.549524,369.79257208517714,398.14,2.786096090251202,5.535142742947709,3.0786711751577553,4.4
72,172800.0,72.0,369.80814999999996,378.356556,371.3417953406432,398.14,6.6841309480054765,5.37661435037099,2.1231059838515374,4.4
73,175200.0,73.0,370.62283799999994,380.393354,373.25833373491645,398.14,3.8723754420445697,7.818320588778461,4.398674520918224,4.4
74,177600.0,74.0,370.75755399999997,379.300024,369.25523261391766,398.14,4.622533095914754,8.054387390389865,5.313179979450073,4.4
75,180000.0,75.0,370.050262,379.445836,370.03676844752124,398.14,6.372888002688124,8.68640219004401,3.2747162898851303,4.4
76,182400.0,76.0,373.548586,380.83630200000005,370.5927043202889,398.14,5.092089464964286,7.209041833956164,2.6271631796323573,4.4
77,184800.0,77.0,370.596594,380.09695999999997,370.61277946250414,398.14,6.507516318557492,8.62398419254276,2.778101650957282,4.4
78,187200.0,78.0,371.96006,380.50556,373.57654648223445,398.14,1.657457568964942,8.560269326120515,1.7875783378495058,4.4
79,189600.0,79.0,373.57798599999995,381.15416,371.9548546209806,398.14,4.407579105644953,8.203381950111535,2.383900591124609,4.4
80,192000.0,80.0,373.65491399999996,382.297006,370.7810869792444,398.14,4.4562363721829845,5.6198614573411785,6.15973398146392,4.4
81,194400.0,81.0,375.05377799999997,381.57103,373.070448492844,398.14,6.55002596168948,8.74677476359592,4.218855766235129,4.4
82,196800.0,82.0,373.920096,385.97623,375.99497127718905,398.14,4.356886073787265,5.961342557233986,3.892186244123931,4.4
83,199200.0,83.0,376.194146,383.760558,373.71183009455916,398.14,4.5949695303026585,6.88064183009693,4.120490769548617,4.4
84,201600.0,84.0,374.90753600000005,385.788108,373.99317391315543,398.14,4.99322794216475,5.615004945295663,3.919911199006093,4.4
85,204000.0,85.0,375.23071,383.614234,373.8062999275064,398.14,5.415402163741878,8.226883256546074,5.075686377281162,4.4
86,206400.0,86.0,376.95594,383.88466200000005,377.5104253794581,398.14,5.165742422074576,6.4247627461009404,3.30856583958517,4.4
87,208800.0,87.0,379.46380200000004,383.665642,376.5828834776749,398.14,5.341679822820633,7.9041633404457965,4.132358251199954,4.4
88,211200.0,88.0,379.490612,385.05813,376.65608249636796,398.14,3.9859482171236733,8.7562296161088,4.865997392567618,4.4
89,213600.0,89.0,379.634112,384.388598,377.9615279432886,398.14,4.337435038633131,8.07880164125037,7.930436426161857,4.4
90,216000.0,90.0,381.861808,385.596946,376.8515368791074,398.14,3.135006318547173,8.166519053526063,5.379399813447005,4.4
91,218400.0,91.0,379.89799200000004,385.17075000000006,379.82804671499576,398.14,5.1706914646002105,6.493798085497108,5.2399737222875045,4.4
92,220800.0,92.0,381.24687600000004,388.311754,380.3982093619999,398.14,4.591872126752105,8.153950441497257,3.3918977914704436,4.4
93,223200.0,93.0,382.64672200000007,388.331876,381.6067779170972,398.14,4.381910550126051,7.336247065463458,3.6332629451542453,4.4
94,225600.0,94.0,384.709874,392.10376,379.1392604446603,398.14,4.836484588029029,7.6010467916085345,5.231823253392715,4.4
95,228000.0,95.0,384.450018,389.39701,380.0975286587024,398.14,3.9805795305368052,10.039509649143081,4.619018932115692,4.4
96,230400.0,96.0,388.198528,391.791746,383.14113189807347,398.14,3.1361061927238825,8.50946043066108,5.7525080069830725,4.4
97,232800.0,97.0,385.909266,389.096226,381.9283136023431,398.14,0.8866734263080611,7.456933688824066,5.590649183941256,4.4
98,235200.0,98.0,384.29965,390.896662,381.400278969022,398.14,2.894480400286622,9.862267636494838,4.464900469966437,4.4
99,237600.0,99.0,384.9457,393.893646,386.0847115941992,398.14,4.965383925866836,8.81472439441197,4.153761881673391,4.4
100,240000.0,100.0,388.792842,393.92845800000003,384.78483967942304,398.14,4.029132346484532,7.825944526479385,4.035182088652692,4.4
101,242400.0,101.0,385.722878,391.612778,384.40690130245923,398.14,5.667683271742034,10.023973931815918,4.812097726774082,4.4
102,244800.0,102.0,386.37438999999995,392.787726,383.70644492768145,398.14,3.3648856990342044,8.28546024779648,3.5944862301699017,4.4
103,247200.0,103.0,388.501752,393.45585,388.2849634094809,398.14,5.229753489552164,9.631747283705126,4.168299406024252,4.4
104,249600.0,104.0,387.210148,393.05821000000003,385.27371838601493,398.14,2.606559086902948,8.831186360139274,5.574659490105939,4.4
105,252000.0,105.0,390.431198,396.72531599999996,386.6483060300228,398.14,3.600382791997088,7.114507286290554,5.050683751378513,4.4
106,254400.0,106.0,388.566118,395.60128199999997,387.26839548762075,398.14,1.3111130877829005,7.0789221104017175,6.630560650167534,4.4
107,256800.0,107.0,390.41543199999995,393.1421179999999,387.30600344958145,398.14,4.304141533313066,7.288614399978977,5.832158118345299,4.4
108,259200.0,108.0,390.26547,397.766422,384.5514513219998,398.14,6.117717053455155,7.814890273698948,5.911639135734352,4.4
109,261600.0,109.0,391.29163000000005,394.90842599999996,388.17207547543137,398.14,2.6305582794056965,9.032319609437286,6.389263816193075,4.4
110,264000.0,110.0,393.514758,396.33944,388.3654656076698,398.14,3.9106420735865237,6.896601475191479,6.619777086605051,4.4
111,266400.0,111.0,391.640386,396.06723999999997,391.11124683402033,398.14,6.359991861959755,8.0261873119886,6.20738128322166,4.4
112,268800.0,112.0,391.88904,398.36364599999996,393.58828864294736,398.14,4.9872107331360365,10.333502726334906,4.922460249981967,4.4
113,271200.0,113.0,392.382064,398.44383000000005,395.43159280985896,398.14,4.646520895444706,6.740382043607489,3.601468341043788,4.4
114,273600.0,114.0,391.211864,396.375714,393.3014270659346,398.14,4.244720562850411,9.690780822491472,5.863331275025947,4.4
115,276000.0,115.0,391.418924,398.64598400000006,393.6432441694812,398.14,4.963861638833955,11.283244296523026,5.556587393244353,4.4
116,278400.0,116.0,394.96457599999997,398.09787000000006,393.1262355612738,398.14,3.618715950371197,8.476521167075813,7.312296380241885,4.4
117,280800.0,117.0,391.837702,397.51939600000003,397.74512481582025,398.14,2.554817842654394,10.191762600848012,4.705249575441965,4.4
118,283200.0,118.0,393.747876,398.99954799999995,396.2408336710447,398.14,3.2643271983785165,10.126085228125318,5.281912549838676,4.4
119,285600.0,119.0,393.273584,400.493732,397.87447499008624,398.14,3.5497723968024455,10.523039341496931,5.449223957688189,4.4
120,288000.0,120.0,393.47226400000005,399.914916,392.6935339405503,398.14,3.7645393554634268,12.555521860248836,3.8077258376356875,4.4
121,290400.0,121.0,396.21181199999995,399.64630999999997,396.77684215106217,398.14,4.168584264077742,11.722734668923454,2.5567171026545163,4.4
122,292800.0,122.0,397.46135599999997,401.422054,396.025460873349,398.14,2.161174007151002,12.432058825432302,4.166137494486822,4.4
123,295200.0,123.0,395.052212,399.254464,396.02631307995193,398.14,3.6136000076324493,10.941282066374216,4.904410509707524,4.4
124,297600.0,124.0,395.15641999999997,399.87226,398.63652665720736,398.14,3.887560834371743,11.533258544840981,6.5860600021222595,4.4
125,300000.0,125.0,396.31892600000003,400.813446,399.78585073653693,398.14,6.742418060148756,12.576019130464033,4.129029085191051,4.4
126,302400.0,126.0,396.48386600000003,400.991208,398.4640964390919,398.14,2.3222683851314896,12.773064194648056,4.170251923807837,4.4
127,304800.0,127.0,395.163626,401.845842,398.8142815790437,398.14,4.5509671524857795,10.324817870832955,5.597201495287017,4.4
128,307200.0,128.0,397.11276200000003,403.229206,401.1341412889283,398.14,4.6650742662218905,10.697334407185561,4.916081327005639,4.4
129,309600.0,129.0,399.47605599999997,405.924628,402.8090774124811,398.14,6.580675747545428,9.707462975901858,2.096504461743091,4.4
130,312000.0,130.0,398.914054,403.100576,398.9930494644967,398.14,4.748944457607716,10.919141577170244,3.922309848077858,4.4
131,314400.0,131.0,395.719298,408.28127800000004,400.699129378881,398.14,6.572190018343056,8.694457887884878,4.984799730025719,4.4
132,316800.0,132.0,397.02308800000003,405.29972799999996,403.53820832207344,398.14,3.7841455272741586,10.776071072204717,4.333690823830755,4.4
133,319200.0,133.0,398.26246000000003,404.11564000000004,400.40011380967866,398.14,4.07136734975201,10.861704973490053,5.249296439373174,4.4
134,321600.0,134.0,399.918,405.47877600000004,400.2521095384267,398.14,6.161094035125409,10.71883132703544,5.675827379872159,4.4
135,324000.0,135.0,396.992212,405.01565,403.2886674218376,398.14,5.705943640866958,11.678876850644674,4.731389809629305,4.4
136,326400.0,136.0,397.58766,406.67940600000003,402.5687799838574,398.14,6.87463068183958,11.639035219330728,5.99442759966196,4.4
137,328800.0,137.0,395.226636,406.45759,400.41544407284573,398.14,3.950262493785614,14.475993099782562,4.641233243782189,4.4
138,331200.0,138.0,397.752028,406.104666,402.37321738760426,398.14,4.380020361828608,13.391697672945055,6.540590030815259,4.4
139,333600.0,139.0,395.589296,406.160254,403.3293367243997,398.14,6.011325831164226,11.112842992832597,6.814081658056618,4.4
140,336000.0,140.0,399.452916,405.93382600000007,403.96250980109164,398.14,4.6797040200465005,12.701013946265988,7.047136339732336,4.4
141,338400.0,141.0,400.53075,410.17268,403.57860172726447,398.14,5.834195680305375,11.687179867567188,5.601098009383121,4.4
142,340800.0,142.0,399.120728,407.154794,403.3443314778639,398.14,3.363992970631912,13.072411987449623,3.6574713885463597,4.4
143,343200.0,143.0,401.245068,410.388478,404.79104269208165,398.14,5.387572212357442,12.559398021238156,4.511549638751474,4.4
144,345600.0,144.0,398.736898,410.324598,404.8385038748098,398.14,5.449964255338017,10.459079823016154,5.84627571016537,4.4
145,348000.0,145.0,402.29466199999996,410.780346,406.029811449117,398.14,4.308413836267326,11.03081356874629,6.845684351519074,4.4
146,350400.0,146.0,401.11017200000003,410.16720999999995,406.9171033584997,398.14,4.96281667021376,11.418530193481342,6.01754159108793,4.4
147,352800.0,147.0,400.927768,412.982668,404.0230779262864,398.14,5.041850232754371,9.62740287196418,4.634412289327178,4.4
148,355200.0,148.0,398.851658,414.060272,407.51623724466197,398.14,3.861550720362409,8.933109910523545,5.584125574621736,4.4
149,357600.0,149.0,398.806766,414.21665599999994,406.99112781024417,398.14,5.082767958755027,11.712362197320251,5.269395866472613,4.4
150,360000.0,150.0,399.79238399999997,416.2087439999999,407.91293587752864,398.14,7.159422388601914,10.882444801658249,6.198986069061152,4.4
151,362400.0,151.0,402.14239999999995,416.41283400000003,405.89833588047304,398.14,4.805077962069988,11.271822533041544,3.850364690259609,4.4
152,364800.0,152.0,399.30401599999993,414.20236399999993,407.61997313842755,398.14,4.270167528404257,9.010262850751387,5.125707840580426,4.4
153,367200.0,153.0,400.55684199999996,417.2465,405.149517377179,398.14,5.711697845961311,12.539058918849866,5.1431448782595455,4.4
154,369600.0,154.0,397.941844,415.594128,407.30252683210995,398.14,5.489950924842908,10.973822502885458,6.416145528044794,4.4
155,372000.0,155.0,401.755394,414.199276,406.91976330319835,398.14,5.579855010535582,11.043197551725687,5.323879634479065,4.4
156,374400.0,156.0,399.718956,414.43730999999997,404.6557181073487,398.14,5.382858762032703,11.807305067312699,4.436822354997455,4.4
157,376800.0,157.0,400.80118,411.763666,408.86043649562316,398.14,5.679477356480684,11.03866650023878,5.443914539245455,4.4
158,379200.0,158.0,403.62751000000003,416.66669200000007,406.7242302262466,398.14,5.827167326856235,14.480576856671778,5.229889356833208,4.4
159,381600.0,159.0,404.33562399999994,415.40542999999997,408.55848334461217,398.14,6.553207115401576,12.210088572858117,5.398127400207381,4.4
160,384000.0,160.0,403.829834,414.79019200000005,411.70047096402607,398.14,5.859193076609074,12.715686627963198,5.564264646336123,4.4
161,386400.0,161.0,403.954004,416.142278,411.97767802671905,398.14,3.44004842278998,11.15020264343531,4.52246855970349,4.4
162,388800.0,162.0,404.78317599999997,416.28022799999997,412.2815776684839,398.14,2.9483805724268835,10.52221807058209,3.726681655518802,4.4
163,391200.0,163.0,405.052036,417.77448999999996,412.30058250468426,398.14,6.710896153194226,14.633055832947717,3.7359027872008075,4.4
164,393600.0,164.0,403.337076,417.42015999999995,414.07419117892795,398.14,4.382846402645829,12.629265215996492,3.285945819461643,4.4
165,396000.0,165.0,406.829706,417.754762,413.8997899100556,398.14,2.9055710685939062,11.929592135049319,5.2698442206909,4.4
166,398400.0,166.0,402.62668399999995,419.255008,413.7640512908768,398.14,5.660556728057664,10.81508367287569,4.330999062025588,4.4
167,400800.0,167.0,405.771222,418.88279,412.40473992572123,398.14,6.803464002074316,11.592002442771502,5.315926687748584,4.4
168,403200.0,168.0,407.103184,417.373068,412.05378418631653,398.14,9.449359110293747,12.151556497514042,6.710473952491091,4.4
169,405600.0,169.0,403.460372,422.39762199999996,415.0466213858489,398.14,3.5605289195545664,8.985211757389937,5.1988975312778,4.4
170,408000.0,170.0,407.068352,421.59434999999996,415.95986595694137,398.14,2.8930455290956454,11.336451535080748,5.173608922286971,4.4
171,410400.0,171.0,407.33195000000006,420.03700200000003,414.12660902298296,398.14,5.592121161251316,11.88430383057832,6.976081749308392,4.4
172,412800.0,172.0,404.31795,422.00315600000005,412.81123694575683,398.14,5.246882312416501,10.792524925803916,6.769506157668322,4.4
173,415200.0,173.0,406.24530799999997,420.145832,414.4258965328904,398.14,5.980474140491039,11.507780254787317,5.636327990563419,4.4
174,417600.0,174.0,408.009956,419.884412,416.96277978447506,398.14,3.6692686685397145,10.086839565731806,5.238080363587497,4.4
175,420000.0,175.0,408.66640399999994,418.92048400000004,415.17487779140185,398.14,3.812833830263996,11.900038727422562,7.151404164465075,4.4
176,422400.0,176.0,405.77659400000005,420.67906800000003,415.2706209491983,398.14,5.599579338273112,10.015816486390145,5.0892334553197225,4.4
177,424800.0,177.0,406.04664199999996,421.86017599999997,414.9741097948008,398.14,5.506109221009253,9.627250307010117,7.252047975535703,4.4
178,427200.0,178.0,408.194204,420.740258,414.3273956814539,398.14,2.794244153591094,12.899090544222652,5.616761368313881,4.4
179,429600.0,179.0,407.752622,421.433014,418.762502647642,398.14,5.651370377982802,12.220629158004844,6.472464010630219,4.4
180,432000.0,180.0,407.505576,420.776156,417.01556860020156,398.14,4.018407123869954,11.635504212433029,8.249791521982994,4.4
181,434400.0,181.0,409.409322,420.99926999999997,416.91738685121106,398.14,5.053418789854678,11.924593356469227,6.069063920875717,4.4
182,436800.0,182.0,412.21761000000004,420.88041999999996,420.06510984615727,398.14,6.030481299873563,12.40037929185998,6.80077641117538,4.4
183,439200.0,183.0,407.80853800000006,424.08112200000005,419.12181288744375,398.14,3.2536505424268487,11.329085627846847,5.42694224461867,4.4
184,441600.0,184.0,410.981786,422.016734,417.5206881919713,398.14,2.796637785586144,12.455359710008935,5.371255671406853,4.4
185,444000.0,185.0,408.609428,421.771814,418.48932794215887,398.14,4.017263947829595,13.26554747552004,3.0634590094359626,4.4
186,446400.0,186.0,408.619266,420.137014,418.5120606587326,398.14,4.782733947688159,12.591274893154184,5.905433285963808,4.4
187,448800.0,187.0,408.22229999999996,424.0480100000001,421.11119769074475,398.14,4.420777399524593,12.065769627565821,5.8582524736790855,4.4
188,451200.0,188.0,407.50114799999994,423.56080199999997,420.13005993528986,398.14,4.94685746436828,10.190704843188987,4.66469790884223,4.4
189,453600.0,189.0,407.19426400000003,426.73858600000005,420.00474655367333,398.14,5.302166049984543,12.007949787242133,7.5154380478587015,4.4
190,456000.0,190.0,408.211042,428.36004600000007,420.2425306940373,398.14,3.346812674364721,12.627506204892102,6.958710088284743,4.4
191,458400.0,191.0,409.442826,424.15429800000004,419.47866449370684,398.14,5.4183368228961,9.256515190121219,7.920952257054372,4.4
192,460800.0,192.0,406.44840800000003,425.93203800000003,419.84362475453156,398.14,4.522083885946489,10.873707530522761,5.580144710103612,4.4
193,463200.0,193.0,411.1457060000001,426.45515800000004,422.7652680944204,398.14,3.8520632720472063,12.132327392356476,4.192955815329467,4.4
194,465600.0,194.0,408.56102799999996,424.428976,420.0440143265429,398.14,4.477783730234385,12.819703091061644,6.1865601253164435,4.4
195,468000.0,195.0,407.647922,427.553748,421.932165238758,398.14,3.7749021083545653,12.467709953825977,6.43214046614539,4.4
196,470400.0,196.0,405.658346,425.42327000000006,422.43108674650887,398.14,3.1325168282449147,12.796912457485538,7.792703080161861,4.4
197,472800.0,197.0,407.5239,428.02029999999996,423.37189940298856,398.14,4.929621457263081,14.384097307491384,7.812674903303583,4.4
198,475200.0,198.0,408.74508000000003,428.495302,421.8879415993006,398.14,3.612133317338813,10.672853329805205,5.239702751310629,4.4
199,477600.0,199.0,408.040412,427.613008,424.2708785904051,398.14,3.7317964863356083,13.840259816422641,4.867786982050749,4.4
200,480000.0,200.0,409.827174,423.664538,421.35793576207806,398.14,3.809024089743649,11.849662907575137,8.47626601940211,4.4
201,482400.0,201.0,407.383826,425.608842,423.00873500995556,398.14,3.446786723437519,11.517396187508378,6.159169070438921,4.4
202,484800.0,202.0,410.54179999999997,426.011562,421.72709720336286,398.14,1.4951632771517822,11.200848894109736,6.617598660476209,4.4
203,487200.0,203.0,409.168262,426.32043000000004,420.25512081785917,398.14,3.7674945376194278,13.833470574366444,5.5688865743398175,4.4
204,489600.0,204.0,410.293314,427.643256,423.3590377886517,398.14,1.6342177117965289,12.09951919167061,6.57284504263232,4.4
205,492000.0,205.0,408.845914,427.61721,426.48555881014624,398.14,3.0876087376266788,13.262333833391612,4.913981238179853,4.4
206,494400.0,206.0,406.49108399999994,430.28599399999996,427.4345594417471,398.14,2.09822099024389,11.096548843147568,6.275545955210355,4.4
207,496800.0,207.0,409.973212,426.714744,425.51107649048834,398.14,2.0469625768552007,13.60499770277882,5.64193013619519,4.4
208,499200.0,208.0,409.97543400000006,426.88121,425.73009529638574,398.14,3.794950604921914,13.471265164017396,5.681523471692364,4.4
209,501600.0,209.0,410.177726,428.771026,423.96471119069355,398.14,4.002358941772425,11.187029833299656,7.582606162747978,4.4
210,504000.0,210.0,404.88622,430.874986,426.50004613267555,398.14,6.213772559330425,14.15847509425453,3.4969763598756574,4.4
211,506400.0,211.0,408.81627,426.71516999999994,427.73968540804935,398.14,4.757998802707355,14.815999157815497,5.900407427943215,4.4
212,508800.0,212.0,408.43562800000007,430.299574,427.5492861435213,398.14,3.4940744458955364,13.565097327415845,6.08135317161993,4.4
213,511200.0,213.0,410.886648,425.507708,428.3237582038602,398.14,5.274195254453578,13.648715754839653,4.29765102593456,4.4
214,513600.0,214.0,409.076632,428.58666200000005,425.275294819437,398.14,5.421211657297593,13.052052969268722,5.397755536403928,4.4
215,516000.0,215.0,410.75974399999996,430.3014,424.6995761707747,398.14,6.709457811652177,13.625371291628618,4.726695991568063,4.4
216,518400.0,216.0,410.07749600000005,429.978388,429.3182208930587,398.14,4.679573648480917,12.753482992068074,3.257466713463719,4.4
217,520800.0,217.0,410.82708,428.84585799999996,428.7660762688599,398.14,4.808098324069329,15.632102003540956,6.28842236500298,4.4
218,523200.0,218.0,409.850102,427.69511,428.51110805165445,398.14,5.16607903587177,16.512078923715585,5.148060082341156,4.4
219,525600.0,219.0,409.547418,429.22475999999995,426.6938716268349,398.14,8.21707939481657,14.051311596333615,7.020237638300746,4.4
220,528000.0,220.0,412.83391600000004,430.79906199999994,427.72585877188067,398.14,3.969559341302041,13.578957464848179,8.414675621787623,4.4
221,530400.0,221.0,412.00618000000003,426.47705400000007,431.5565379966508,398.14,6.83393320881515,15.163257675660628,6.310634609564918,4.4
222,532800.0,222.0,413.1692340000001,427.34665400000006,433.81968763832504,398.14,6.008926171093063,15.524689331258898,5.631307487982852,4.4
223,535200.0,223.0,410.74595600000004,430.316078,431.01449317415927,398.14,6.83879315157427,14.946879455418992,6.069530938158165,4.4
224,537600.0,224.0,409.537372,429.1509459999999,432.7065711025951,398.14,6.67085160890365,13.888003838340587,6.819243876844966,4.4
225,540000.0,225.0,409.077534,429.637356,432.03564119462374,398.14,6.991180279391394,16.522490531485968,6.297278290608574,4.4
226,542400.0,226.0,410.803492,427.799532,427.16633088480705,398.14,5.766918678399986,14.909810189762226,7.2564697756623735,4.4
227,544800.0,227.0,409.99881999999997,430.328978,429.4837870709636,398.14,3.7655332346488004,16.43908012897444,7.388309325524231,4.4
228,547200.0,228.0,410.313692,428.667216,430.7650436576505,398.14,7.947017786037886,13.69243299447763,4.887493040615755,4.4
229,549600.0,229.0,412.93890200000004,432.24467999999996,431.48313950544195,398.14,3.6573016131817613,13.66628661345035,5.832848760181853,4.4
230,552000.0,230.0,412.216356,430.199362,432.5406297258563,398.14,5.326332729822523,15.10103729135199,6.074878733537862,4.4
231,554400.0,231.0,408.654824,429.934774,429.14259162208145,398.14,6.3473013614763705,12.237752588954635,5.101661947252486,4.4
232,556800.0,232.0,410.92483400000003,427.009134,431.9430872782461,398.14,6.132815061807799,14.991665939473625,6.289947568201587,4.4
233,559200.0,233.0,408.07418199999995,426.996584,432.63853009942306,398.14,6.069233129634992,16.00687355504967,7.527338836912547,4.4
234,561600.0,234.0,413.19892,431.056368,435.9446219959127,398.14,8.743241663751794,14.000244319090942,8.265527731383703,4.4
235,564000.0,235.0,411.383356,430.492518,430.51167867990944,398.14,6.25149410395265,14.115401107250193,6.569683927678886,4.4
236,566400.0,236.0,411.50573599999996,430.84638800000005,431.7585915720316,398.14,5.9503707457264685,17.01518178564717,6.20819016217898,4.4
237,568800.0,237.0,407.624468,429.782202,434.7516642790018,398.14,6.466894038734775,14.410848991856106,5.368013543680589,4.4
238,571200.0,238.0,409.82548800000006,429.7799739999999,434.3111519556472,398.14,7.2666653499116745,13.034944280276353,6.153248021105653,4.4
239,573600.0,239.0,411.57537199999996,429.96863,434.1075554222978,398.14,5.512166750213748,14.13481372721135,4.656227583767286,4.4
240,576000.0,240.0,409.949088,428.09407200000004,434.77791248411404,398.14,6.09384262674033,12.855565372313217,4.268345707877241,4.4
241,578400.0,241.0,410.62722999999994,424.972174,436.6051715069937,398.14,4.982582058252984,11.882405834900045,6.063024223645639,4.4
242,580800.0,242.0,411.71750000000003,429.5889,436.87271428450686,398.14,5.501612227276794,15.782619419254967,7.343999380885104,4.4
243,583200.0,243.0,410.5362779999999,427.35841600000003,437.6597229942766,398.14,7.0363675197733535,14.689711944345083,7.016622917661749,4.4
244,585600.0,244.0,409.66492600000004,428.28455799999995,433.73874794318124,398.14,1.9198813516548672,13.376320386814017,5.870497445804953,4.4
245,588000.0,245.0,411.36235,431.16029,433.73987001154927,398.14,7.950683305038386,11.525533728262204,5.866413524053772,4.4
246,590400.0,246.0,411.273368,429.885462,435.4944947822619,398.14,6.1038672326156265,13.452712375250746,7.784815122290239,4.4
247,592800.0,247.0,412.35557200000005,424.346054,432.706497629983,398.14,6.705241179798986,12.487364649625327,7.15944138512042,4.4
248,595200.0,248.0,414.10978400000005,431.288144,433.5545634581712,398.14,5.536285793483863,13.717614204949452,5.802483991623561,4.4
249,597600.0,249.0,418.21382800000003,427.66012599999993,436.78133725169135,398.14,6.599110148514056,11.177006532402014,6.783481165083432,4.4
250,600000.0,250.0,410.798582,427.921948,437.32514332817357,398.14,7.904254516440353,10.642344272147845,5.312492574843054,4.4
251,602400.0,251.0,412.68649400000004,429.42792599999996,438.0533467103146,398.14,5.839186419018403,10.549768149389687,5.767993102441237,4.4
252,604800.0,252.0,413.54323800000003,426.958876,436.2358197906955,398.14,5.7654783202653945,11.950332498636802,6.268834241088581,4.4
253,607200.0,253.0,417.341518,429.39065200000005,438.04154352657486,398.14,9.842679514010218,12.207648081769111,7.787167995688394,4.4
254,609600.0,254.0,411.06264799999997,429.25164600000005,436.7986024478931,398.14,7.19581872722251,12.338210382705773,6.0064091512785165,4.4
255,612000.0,255.0,416.650786,427.64039599999995,437.58174833036617,398.14,8.411525396646509,13.907339950093478,6.146526676947786,4.4
256,614400.0,256.0,410.201912,429.611556,438.1802689239988,398.14,5.514103542062429,13.15137031815545,9.609426115004837,4.4
257,616800.0,257.0,418.32061999999996,429.322962,437.27854169144047,398.14,6.7191547734001835,12.390689447769232,6.116803552694276,4.4
258,619200.0,258.0,413.12969400000003,427.991922,435.386859020063,398.14,7.000998020638905,9.911097599381563,7.505841691949383,4.4
259,621600.0,259.0,413.96909999999997,429.5984179999999,438.8392341557039,398.14,9.012248904891313,10.451969050597079,7.99153539105284,4.4
260,624000.0,260.0,413.172364,432.55339599999996,439.74915382261196,398.14,6.808472083475634,10.195200942516042,9.406200310974173,4.4
261,626400.0,261.0,416.162344,431.65171399999997,438.4489283617633,398.14,7.740005886950412,12.2651028729773,6.327478081414967,4.4
262,628800.0,262.0,413.04566800000003,432.462964,436.2706218348966,398.14,7.9777182781887594,12.875591392925688,5.591002856626935,4.4
263,631200.0,263.0,415.158838,432.204022,439.9686179677833,398.14,10.017195313272856,10.624142199132864,7.21544818178966,4.4
264,633600.0,264.0,410.37711400000006,430.34070599999995,439.95958175200184,398.14,6.9471043154818455,8.380126173090172,7.509071306284213,4.4
265,636000.0,265.0,415.63650400000006,434.445488,439.3621203460665,398.14,9.290127472478025,9.900705167223665,6.026829195929826,4.4
266,638400.0,266.0,413.09620400000006,432.97052199999996,436.4771283446206,398.14,9.653943766329181,11.457583497789233,6.341219615825824,4.4
267,640800.0,267.0,415.294,434.02158799999995,438.9626757292123,398.14,10.339724731818361,9.789103055135492,7.575597625869824,4.4
268,643200.0,268.0,414.16185800000005,434.81127200000003,437.26623764768135,398.14,8.133371965053774,10.241213587601798,7.268545236690134,4.4
269,645600.0,269.0,414.23318,431.48098200000004,437.7213636389195,398.14,9.654461792566604,10.283025350864072,10.1827978086354,4.4
270,648000.0,270.0,414.39045999999996,432.12717000000004,438.75915871569595,398.14,8.186337277050178,10.782721794302242,10.791933242645502,4.4
271,650400.0,271.0,414.01388399999996,433.06736600000005,440.2282479836167,398.14,8.161010761390473,8.74499820155778,8.344896358082549,4.4
272,652800.0,272.0,418.47096799999997,433.87461599999995,436.59733128303935,398.14,11.163316375837452,6.085718116089406,8.39715964463707,4.4
273,655200.0,273.0,417.26324800000003,433.09069,439.89682813651206,398.14,7.882084015411769,11.241287317889103,8.451536782357577,4.4
274,657600.0,274.0,412.7853319999999,431.56777999999997,439.3365818426206,398.14,7.440903248265588,9.978472669688617,5.987267103916096,4.4
275,660000.0,275.0,417.103708,432.815604,440.80429150472276,398.14,7.753689804902985,9.623156487152515,7.12793526395853,4.4
276,662400.0,276.0,414.53523000000007,432.42996800000003,439.76478520850776,398.14,9.22860030245535,9.704596062848593,5.413204697623746,4.4
277,664800.0,277.0,416.838934,432.62736800000005,442.2881729596464,398.14,11.608946178865141,9.427563150065614,7.348724640531131,4.4
278,667200.0,278.0,417.99001799999996,430.691726,439.01383490210685,398.14,8.584561956859112,9.450069693642266,7.449245189393205,4.4
279,669600.0,279.0,418.642418,431.74750600000004,441.689153782617,398.14,8.717143948164106,9.853155820808988,9.966413627882673,4.4
280,672000.0,280.0,415.75788,433.272008,441.44247375409816,398.14,6.589143904028777,10.07385398862659,8.775508782799442,4.4
281,674400.0,281.0,417.75506400000006,431.95247599999993,443.3588106373516,398.14,9.33797897183007,10.342443403637603,9.171575055226688,4.4
282,676800.0,282.0,415.697014,430.63765,440.43293305671824,398.14,5.091883038997393,10.868332833146685,8.703642600150111,4.4
283,679200.0,283.0,417.803572,434.62941599999994,441.24902378646846,398.14,7.086920723205619,11.799640920318211,9.07773713377807,4.4
284,681600.0,284.0,421.009296,434.16078799999997,436.6496546300047,398.14,8.445907383115035,10.327593351162472,8.87265591013777,4.4
285,684000.0,285.0,419.780102,431.29264,439.88495256618154,398.14,7.750274449717403,11.50320025862938,8.529008008148475,4.4
286,686400.0,286.0,417.44930400000004,432.75708,439.5022931383278,398.14,10.457689862531817,10.913236793782902,9.404835095732452,4.4
287,688800.0,287.0,415.1453479999999,433.11475599999994,442.69312929639966,398.14,9.084209340911567,11.101396865190722,7.4093887581566085,4.4
288,691200.0,288.0,419.07946000000004,434.201692,440.78208809111254,398.14,8.304220468251192,12.273372745627979,8.484268716079717,4.4
289,693600.0,289.0,418.84059399999995,430.996296,438.9857382916738,398.14,6.345975325931977,11.47904537373664,6.024771844025768,4.4
290,696000.0,290.0,418.385462,430.94269599999996,441.5626371772379,398.14,6.623700396977885,10.001865456315615,7.129132946680811,4.4
291,698400.0,291.0,418.42393200000004,428.442506,439.1708745152988,398.14,10.05241191647496,10.325771738543159,9.075482818887993,4.4
292,700800.0,292.0,423.12404200000003,431.864746,441.3484779742395,398.14,6.35976990119809,9.38130365251162,10.068733190834092,4.4
293,703200.0,293.0,417.184482,430.11913000000004,440.54993552411753,398.14,9.328594127516734,10.936251313474932,9.631796640265348,4.4
294,705600.0,294.0,419.157282,430.773078,443.8267022153673,398.14,7.761518014466442,9.81627150088412,6.821548681912925,4.4
295,708000.0,295.0,420.13885600000003,431.81228799999997,441.28889845891524,398.14,7.6354568708272375,10.43697460561488,8.612220479365307,4.4
296,710400.0,296.0,421.91138199999995,433.473978,437.42299595805105,398.14,5.75523463433675,9.05106247805882,10.958604635730563,4.4
297,712800.0,297.0,418.49550200000004,432.75445999999994,437.8686215968355,398.14,6.868770875195052,13.184797794461016,8.674337413338904,4.4
298,715200.0,298.0,422.850036,434.162974,441.3115515532152,398.14,6.8432813198770255,11.325432325769675,5.373329149460344,4.4
299,717600.0,299.0,419.563272,433.990196,443.68367837428525,398.14,7.854824718207978,10.805423176925089,8.17727800786233,4.4
300,720000.0,300.0,421.13471200000004,433.281078,442.77051952582633,398.14,6.882173259636097,11.464166848576607,8.142334546647984,4.4
301,722400.0,301.0,420.990758,432.06731199999996,440.7399361583596,398.14,6.599218732111761,9.489273672769682,8.759861397604652,4.4
302,724800.0,302.0,420.744528,433.03077,443.386009714582,398.14,7.664385335104323,10.307767660718707,8.738061471243629,4.4
303,727200.0,303.0,418.27844400000004,432.71132400000005,438.2968566709841,398.14,7.851349457349801,10.432857566855585,9.63093907030364,4.4
304,729600.0,304.0,422.472318,435.33354599999996,439.8436531047679,398.14,6.787578761342609,9.499529622036631,10.378194607378965,4.4
305,732000.0,305.0,422.571638,432.77971400000007,440.33579806751396,398.14,8.675421613141747,10.854261329904876,9.576942312409992,4.4
306,734400.0,306.0,421.34582599999993,434.684728,440.65240161830945,398.14,8.311181924264526,10.93644955224619,9.975940096604283,4.4
307,736800.0,307.0,418.27092400000004,433.42653199999995,438.86943120259565,398.14,5.898809700598834,7.3939113560282586,11.722565628528201,4.4
308,739200.0,308.0,419.76518599999997,434.894966,441.7922856198919,398.14,7.490470702863152,10.223447236932016,9.317934330545512,4.4
309,741600.0,309.0,419.497,432.787966,441.28167516743497,398.14,5.813791416503801,8.47174700517282,8.761865960635108,4.4
310,744000.0,310.0,419.8737480000001,434.41992600000003,439.85699332294837,398.14,7.87197783707553,9.876297550528507,8.808180122825837,4.4
311,746400.0,311.0,418.04941399999996,437.57035400000007,441.42841480978416,398.14,8.489295666664134,8.745260260473898,9.15558645974834,4.4
312,748800.0,312.0,420.8224880000001,435.439696,441.5438794805597,398.14,8.205071118935304,8.302985581420764,9.243189418533811,4.4
313,751200.0,313.0,418.92887600000006,436.73103199999997,440.2616485636486,398.14,6.715925566254132,7.188840881850438,10.475807077038617,4.4
314,753600.0,314.0,422.38798399999996,433.3986540000001,439.75105693165506,398.14,7.245413458872061,7.858884281214321,8.291108764828756,4.4
315,756000.0,315.0,423.72806199999997,434.894598,442.0540757481831,398.14,5.27721678252765,7.9579393275099735,7.839808522648316,4.4
316,758400.0,316.0,418.262176,435.598172,441.01049313738133,398.14,8.387692989335745,12.134814401937126,8.514207138630507,4.4
317,760800.0,317.0,421.56964800000003,435.28374600000006,444.8151350971896,398.14,6.28226548080779,11.344387880813372,7.880476555276431,4.4
318,763200.0,318.0,421.85764,432.60981400000003,442.66519242146694,398.14,6.100084168476995,6.7235191813485,7.873573713453741,4.4
319,765600.0,319.0,419.766992,433.742278,443.7556779155666,398.14,5.410762506121985,12.139119978289179,9.710577474699784,4.4
320,768000.0,320.0,418.972188,436.365132,439.4446639457139,398.14,7.48680796201177,6.690003473216651,8.473821453272226,4.4
321,770400.0,321.0,418.910904,432.45403799999997,440.4823453372486,398.14,5.181440371453043,12.724313250012294,8.841585300291312,4.4
322,772800.0,322.0,420.5232239999999,431.904162,440.4918547721466,398.14,7.217114900483446,11.051976138180665,11.004840960697953,4.4
323,775200.0,323.0,417.29068800000005,432.389912,442.5314548924499,398.14,7.710026515063781,10.403045936546322,12.502629767894726,4.4
324,777600.0,324.0,414.00055000000003,434.967982,441.63819010944627,398.14,4.52791507923064,10.66148113653012,9.758452330164308,4.4
325,780000.0,325.0,419.13148,436.668912,441.47645992708897,398.14,6.206430394219838,10.282507100910607,7.583848502504816,4.4
326,782400.0,326.0,421.818984,438.997202,442.65032919623644,398.14,7.272766184494654,8.240072808156286,9.87134172467253,4.4
327,784800.0,327.0,418.361582,437.5216960000001,439.15694950845443,398.14,4.1537595128695814,7.764666359315584,8.7171452635966,4.4
328,787200.0,328.0,420.660656,436.90503,440.80479319672196,398.14,5.412219517464007,10.04298101672974,8.399404861253934,4.4
329,789600.0,329.0,420.541326,436.37710799999996,441.0141749896517,398.14,3.7285396180324497,9.988510450840243,6.684195076663775,4.4
330,792000.0,330.0,417.88855799999993,436.880188,443.61262428411584,398.14,3.179818272176926,8.943794998040211,10.358863063796404,4.4
331,794400.0,331.0,421.308886,433.6412920000001,444.22818425794605,398.14,7.695436067367584,9.991276559883813,8.796833671923427,4.4
332,796800.0,332.0,419.810284,435.386492,440.76806327328893,398.14,8.355071398929907,9.358489931000255,9.004471167687928,4.4
333,799200.0,333.0,420.764134,436.3393980000001,441.8801975548034,398.14,5.751703778881774,7.828780136785003,10.267502630994324,4.4
334,801600.0,334.0,418.430574,437.53632400000004,440.53776930781106,398.14,6.706052690227961,6.3595137613727495,6.422167470486835,4.4
335,804000.0,335.0,418.96138200000007,436.73282200000006,443.09332050995107,398.14,5.444694504385882,5.483939364815863,8.061248730534622,4.4
336,806400.0,336.0,415.59265400000004,436.30529799999994,444.63597027423447,398.14,3.300385029206569,8.748434295238525,6.800971043426506,4.4
337,808800.0,337.0,419.34269800000004,437.989384,440.74127047088894,398.14,4.5754283431725575,6.071918058377875,9.35675610679213,4.4
338,811200.0,338.0,418.59811800000006,438.67522199999996,441.9670174410426,398.14,5.540058601325132,9.310627828785693,7.5796315970980155,4.4
339,813600.0,339.0,420.23813,438.199402,440.68126512735745,398.14,6.317794366221841,3.354452429521881,7.501940516474352,4.4
340,816000.0,340.0,417.55990600000007,436.93542400000007,441.9263775526835,398.14,6.602203861240808,9.439061039081095,7.34169903734152,4.4
341,818400.0,341.0,422.11021,436.80881,436.01443782002326,398.14,1.2474684963132718,6.9491463215780875,7.988899212152793,4.4
342,820800.0,342.0,421.63524799999993,435.697004,439.7504206106024,398.14,3.3779313229312447,5.068766316665542,9.371187061781065,4.4
343,823200.0,343.0,418.46596600000004,438.720294,440.74042399685976,398.14,3.092734013646117,6.9010874178036685,8.931090243095916,4.4
344,825600.0,344.0,422.23098799999997,437.151896,443.1994533438945,398.14,6.092289105923943,8.684841727460311,10.307677179622186,4.4
345,828000.0,345.0,422.526956,436.03500599999995,442.3675138202615,398.14,4.050860686711988,6.439431526355156,11.034033553131758,4.4
346,830400.0,346.0,422.440992,435.09082400000005,441.2288367795779,398.14,2.5099913879847686,5.931515420273052,10.812357581223662,4.4
347,832800.0,347.0,419.13077000000004,436.03353200000004,441.95225342779014,398.14,6.92086148049353,3.573721216848687,8.76695860744261,4.4
348,835200.0,348.0,418.105402,436.739246,441.72478933471905,398.14,4.579816198036591,5.508475022812907,9.621804337421592,4.4
349,837600.0,349.0,421.912018,434.1866800000001,440.7251719135637,398.14,2.8451292888548667,6.567913096437097,10.15625850945131,4.4
350,840000.0,350.0,417.5838519999999,436.68023400000004,443.8487728764295,398.14,3.587209487464185,6.098670742237227,10.334034269303103,4.4
351,842400.0,351.0,418.904144,438.2997240000001,445.1072625083033,398.14,4.135481956739782,7.1021103990077,10.24768974976227,4.4
352,844800.0,352.0,419.17686199999997,438.14256399999994,443.690393972662,398.14,4.122178181345747,5.088896115312739,11.885335641285907,4.4
353,847200.0,353.0,420.49860400000006,438.19014799999997,443.24645833736906,398.14,4.793569987339465,7.934022822465566,8.009375240421068,4.4
354,849600.0,354.0,420.021598,435.21661000000006,441.12754361475675,398.14,3.1789324135352133,4.719820949846473,9.461473167396688,4.4
355,852000.0,355.0,417.65481,435.048672,440.61605024661264,398.14,2.3707392730547383,8.225148252328491,6.1787164386880935,4.4
356,854400.0,356.0,418.39515,436.28482999999994,442.3645580076777,398.14,2.1182768885795045,4.946635476197663,8.220909671218369,4.4
357,856800.0,357.0,419.090938,436.33206200000006,443.6995451982396,398.14,4.212964291044161,6.571435185262053,6.758099203074802,4.4
358,859200.0,358.0,416.632478,438.47347800000006,444.13099658873733,398.14,3.965861841323558,6.239376179251301,8.267384088727555,4.4
359,861600.0,359.0,416.00308400000006,437.87497599999995,443.2921419488747,398.14,5.302969790686819,2.8010355157621483,10.647028618420196,4.4
360,864000.0,360.0,420.94492,436.0212680000001,441.6614308862475,398.14,3.6029981770886583,6.394798059403482,10.852205492404117,4.4
361,866400.0,361.0,419.345306,438.38237200000003,441.29188356331525,398.14,4.019856022662512,6.981608739507712,10.366757887210031,4.4
362,868800.0,362.0,418.129744,434.98168000000004,443.353573926076,398.14,1.5470653280374533,5.839647187694691,11.423490393860343,4.4
363,871200.0,363.0,418.6432,436.660304,443.80032520650366,398.14,2.8621851936243745,6.826253203143723,8.194875052026676,4.4
364,873600.0,364.0,421.81145,434.96926,442.56764003612733,398.14,3.3638710140785006,6.292976746715681,9.448075046297607,4.4
365,876000.0,365.0,419.66469399999994,435.36965200000003,444.9030398115507,398.14,4.675474664483099,6.060139708823749,11.043503494207378,4.4
366,878400.0,366.0,421.78235400000005,434.49208,443.8946407354947,398.14,4.012760344499062,7.158914762808883,9.466150644443799,4.4
367,880800.0,367.0,422.48086200000006,437.46609199999995,443.1846467496267,398.14,1.7613889309814839,8.549813599319863,7.021127631649996,4.4
368,883200.0,368.0,419.507016,436.24974000000003,444.4583542520437,398.14,6.0840372767739535,8.631470690633552,9.08351868788008,4.4
369,885600.0,369.0,419.03385799999995,437.080008,443.0774761540705,398.14,5.110075197876659,6.419412298229636,11.394167108318845,4.4
370,888000.0,370.0,418.07467399999996,435.643796,440.3661539049581,398.14,1.9146392935962087,5.4053835749058115,6.755658374604687,4.4
371,890400.0,371.0,416.554262,430.485468,443.5258472675317,398.14,2.3172749160407315,6.310396963027245,9.651125959304089,4.4
372,892800.0,372.0,421.61327,435.519992,439.96013861893545,398.14,5.389494244718957,5.575176419942913,12.068977338649963,4.4
373,895200.0,373.0,418.8365459999999,435.021486,443.66103284902255,398.14,3.492069504593152,6.491086075157099,9.608893824597756,4.4
374,897600.0,374.0,418.282064,434.10922200000005,440.58452257216203,398.14,2.5741169417934557,6.715388298279053,10.160172865859643,4.4
375,900000.0,375.0,421.323544,435.985506,443.37809617240816,398.14,2.190281669733896,5.893739788344745,11.417886613951007,4.4
376,902400.0,376.0,417.23159799999996,434.73380399999996,447.5375972839287,398.14,2.0913906990021225,6.5216457592573285,10.61484487661458,4.4
377,904800.0,377.0,421.29874200000006,434.328064,445.00575728247804,398.14,5.447818640898388,6.2387120489475185,10.937993830591628,4.4
378,907200.0,378.0,415.86464400000006,436.09318199999996,442.606978819341,398.14,3.9002177867434815,6.051044583208127,10.658681699861281,4.4
379,909600.0,379.0,421.51854199999997,438.00813600000004,445.85518709360156,398.14,5.062963996861222,5.734025631291876,11.627862242841008,4.4
380,912000.0,380.0,422.702208,434.93663799999996,441.8485503017197,398.14,5.178066699341202,5.097441594621595,10.712167915756435,4.4
381,914400.0,381.0,422.02387600000003,435.35118,445.54039869358365,398.14,4.574099414253423,5.688247369041423,11.329948207803358,4.4
382,916800.0,382.0,422.51794800000005,435.739784,442.49539082404334,398.14,4.513358456472073,8.047773087659948,8.19610846748757,4.4
383,919200.0,383.0,421.78921,434.512034,442.52639635092817,398.14,5.392207955156983,4.018900483549842,9.471939653159534,4.4
384,921600.0,384.0,422.67246400000005,437.60802,442.8422550268544,398.14,4.543945396784648,6.686191303305623,9.490442854391858,4.4
385,924000.0,385.0,421.07861199999996,434.80247799999995,442.19663753134,398.14,4.504524508977149,5.219263725166523,8.81626831244534,4.4
386,926400.0,386.0,419.845906,435.80192000000005,441.87428872301115,398.14,4.203465093546188,7.643327747174779,9.392608966680777,4.4
387,928800.0,387.0,421.755624,435.141608,444.1834207189683,398.14,2.939778117759251,6.1561891476937864,10.45159534538127,4.4
388,931200.0,388.0,420.785016,433.95534200000003,446.6660831195716,398.14,2.876964435334338,8.096724333315887,9.539460716566083,4.4
389,933600.0,389.0,419.42347,435.46116599999993,444.7550683416331,398.14,2.4551979042405425,6.323456411256772,9.061604055727868,4.4
390,936000.0,390.0,419.819392,435.82199599999996,442.80977573416783,398.14,4.275701483433552,4.796079169700846,9.949926490447604,4.4
391,938400.0,391.0,422.65750399999996,436.11145,441.3930844580662,398.14,4.807361093239673,7.038196549851987,10.262131362712996,4.4
392,940800.0,392.0,418.90727400000003,436.657974,445.2686669513058,398.14,6.653337908401595,6.918062665962395,9.023637297107438,4.4
393,943200.0,393.0,423.186552,436.14482399999997,447.93408957695846,398.14,4.1394478765218805,5.6534042943485385,9.636344279609519,4.4
394,945600.0,394.0,422.338844,435.37884599999995,445.31260651222254,398.14,3.472123043964189,7.316455465036036,11.043950295425176,4.4
395,948000.0,395.0,420.56026,438.127152,445.47678984401335,398.14,3.114466799550593,5.809867603399746,12.506559944732835,4.4
396,950400.0,396.0,422.93942799999996,437.47658199999995,444.98297205547044,398.14,3.2466815187120623,4.924435582688773,11.742704165089968,4.4
397,952800.0,397.0,425.376582,436.228508,445.9884364476512,398.14,6.698859593233685,5.899047632436837,10.886654106741064,4.4
398,955200.0,398.0,423.65262600000005,438.37668599999995,442.7831729945492,398.14,6.141098133789687,6.101764712211634,10.700832279015676,4.4
399,957600.0,399.0,421.914912,436.78752199999997,442.4949699094259,398.14,2.3657822297654687,6.509973773089385,6.724411372622199,4.4
400,960000.0,400.0,424.149812,435.214066,446.02687136629675,398.14,5.357709923032891,5.476701763450267,9.673730350887109,4.4
401,962400.0,401.0,423.106074,435.856152,447.5332429607541,398.14,1.3088026314922545,8.334234031960722,8.624551632018804,4.4
402,964800.0,402.0,423.5117859999999,438.164036,445.9109872385717,398.14,4.157461688475005,6.470505503010419,9.745597028196869,4.4
403,967200.0,403.0,423.489008,437.909738,444.9055222010117,398.14,4.735750094918548,5.021545551408137,10.425852459626622,4.4
404,969600.0,404.0,426.249654,435.9394899999999,444.2371986207092,398.14,6.210176665087135,4.693770535224723,9.795616008323117,4.4
405,972000.0,405.0,424.96499000000006,437.30257600000004,446.57136829680087,398.14,5.761322702999472,7.549457340892023,10.219450236467269,4.4
406,974400.0,406.0,423.28391600000003,437.8953680000001,448.2376252384337,398.14,5.556812993683798,9.658774170840417,10.457613477120962,4.4
407,976800.0,407.0,422.99583199999995,436.543274,444.52004904756876,398.14,5.1591001278679665,8.52124219782042,9.424722820004032,4.4
408,979200.0,408.0,423.98736799999995,436.06106,443.9041126541615,398.14,5.06172768454565,5.680963147190072,9.907704570285297,4.4
409,981600.0,409.0,423.715678,434.78032599999995,446.1666612461239,398.14,5.502050125313058,8.78511208418021,12.97551504281231,4.4
410,984000.0,410.0,421.40739199999996,435.88414600000004,444.7504080701553,398.14,3.867368734407816,7.878529810562895,11.990835127394245,4.4
411,986400.0,411.0,422.034194,434.647576,442.1474987588821,398.14,4.073447517512233,8.462232565409208,11.647013442203624,4.4
412,988800.0,412.0,423.419002,435.32674799999995,447.07778456728386,398.14,4.05470422142504,9.246970122977908,8.973208274657058,4.4
413,991200.0,413.0,427.39950600000003,438.245654,448.259456948116,398.14,2.1354336064446726,7.816330123326851,9.759050018345171,4.4
414,993600.0,414.0,425.02929400000005,436.20865599999996,444.19184553528504,398.14,6.1257587523173935,8.568041879175091,9.25106030800065,4.4
415,996000.0,415.0,426.498234,437.33027000000004,446.67601355251463,398.14,5.348945264738349,6.944356879957602,11.539181643608229,4.4
416,998400.0,416.0,427.103312,440.28912,444.483985726163,398.14,5.082160829521612,6.569799832594457,9.892816429199266,4.4
417,1000800.0,417.0,423.34985800000004,439.077916,445.05720689698626,398.14,6.95197068475308,8.27489856280264,11.19625338838248,4.4
418,1003200.0,418.0,422.986358,437.85418200000004,444.86781746348424,398.14,3.9075108981344595,6.253689728914691,8.722239449000824,4.4
419,1005600.0,419.0,425.3317,436.450782,445.1808462510888,398.14,6.209409467140712,7.448988769495164,11.577955962777784,4.4
420,1008000.0,420.0,422.16547,438.30960400000004,447.02164164269345,398.14,6.646152938129758,7.004168345089297,11.808224984166559,4.4
421,1010400.0,421.0,421.947628,439.00467800000007,445.18473021531764,398.14,4.002020961973322,7.782648522719864,11.692210580763865,4.4
422,1012800.0,422.0,425.49113,439.73215799999997,444.67088105655694,398.14,6.6210301368808855,8.733991363799044,10.687404327510889,4.4
423,1015200.0,423.0,422.253888,436.122624,442.6525556900917,398.14,4.480138950265116,8.029538234294321,9.782314835698035,4.4
424,1017600.0,424.0,427.11985599999997,436.78990999999996,440.63111235926556,398.14,5.185880668894074,9.258627162106972,8.550241699981003,4.4
425,1020000.0,425.0,425.44264999999996,437.29616599999997,445.09657390776647,398.14,7.32989266006822,6.65392454968202,9.711991790867605,4.4
426,1022400.0,426.0,420.321058,437.326702,443.58184582987735,398.14,3.178239952758684,6.178960197562967,9.883337792487502,4.4
427,1024800.0,427.0,420.731092,438.43504200000007,446.2773211498605,398.14,4.967091327419191,6.5445630681724385,10.264602559793124,4.4
428,1027200.0,428.0,424.50028000000003,438.91079,446.57154950614387,398.14,5.171515670106679,6.019318516131301,10.744355670032585,4.4
429,1029600.0,429.0,424.82753999999994,434.618026,446.94579307147006,398.14,7.056052449990878,6.633247764685378,10.742754117469373,4.4
430,1032000.0,430.0,424.95596800000004,437.349488,447.12324168269606,398.14,8.615618999749517,7.834558745931927,10.492668331580507,4.4
431,1034400.0,431.0,424.00141399999995,436.17122600000005,442.3927909894056,398.14,3.5395609055737736,8.40881863523779,9.216261881704193,4.4
432,1036800.0,432.0,425.88604000000004,437.5034159999999,447.8613733819765,398.14,3.638217788582294,5.442727007286974,10.181192482016899,4.4
433,1039200.0,433.0,423.253682,436.77394599999997,444.57992338140195,398.14,4.639584102217421,7.563557727867597,10.651059008888943,4.4
434,1041600.0,434.0,424.747494,437.428564,446.80952334454395,398.14,4.118093003484195,10.315663736321527,8.864092499964148,4.4
435,1044000.0,435.0,422.636488,437.059616,445.7100293857453,398.14,4.3518541302255676,6.440622085165614,8.851091383045532,4.4
436,1046400.0,436.0,424.60670600000003,436.506998,443.9489276677441,398.14,5.8419316660958325,6.792501406413999,9.210643964095997,4.4
437,1048800.0,437.0,424.047064,437.51707400000004,445.1096167150928,398.14,6.057646795909054,8.639127309378928,11.62639473250412,4.4
438,1051200.0,438.0,428.21443,438.919538,443.74760353812655,398.14,6.374674461509433,9.496660371894196,9.584137725876511,4.4
439,1053600.0,439.0,423.468728,437.814094,446.63562922426064,398.14,6.058127750037203,6.048442821228052,8.82988123509518,4.4
440,1056000.0,440.0,424.131732,439.02509399999997,445.38253294513197,398.14,3.623679618107112,7.893817603775719,8.908256919518994,4.4
441,1058400.0,441.0,425.314078,437.355792,444.09769352337526,398.14,4.05054735820552,7.399774178887736,8.802104562740594,4.4
442,1060800.0,442.0,426.901866,437.505066,443.6025566485014,398.14,3.6023618727431703,6.552013604390115,8.319340889892368,4.4
443,1063200.0,443.0,421.99506400000007,438.96506,443.3300730119433,398.14,3.137005684252122,6.197519564758495,7.241020889295726,4.4
444,1065600.0,444.0,421.281358,436.04344000000003,446.5558429958119,398.14,3.0584330098188124,7.397843884445376,11.64032326724201,4.4
445,1068000.0,445.0,424.610296,437.4647719999999,445.88679671465235,398.14,2.2064158602487027,6.296592420334776,8.82281252278575,4.4
446,1070400.0,446.0,422.15015400000004,438.381398,444.7234100123448,398.14,2.7646424425831064,4.854315117647596,10.145765977562899,4.4
447,1072800.0,447.0,422.358642,439.929692,446.221032665953,398.14,2.931698225378401,6.559269074633145,10.237296867981932,4.4
448,1075200.0,448.0,421.62516000000005,439.700274,448.6664964352378,398.14,3.276945319225436,6.76981140322318,11.18800448904412,4.4
449,1077600.0,449.0,424.947598,437.927304,444.13838637717834,398.14,2.5168396456944326,6.624277791390245,10.611549639482389,4.4
450,1080000.0,450.0,425.451134,439.085398,446.3244108597049,398.14,2.6631741096152384,6.8015554360783295,10.501865289194473,4.4
451,1082400.0,451.0,424.35949199999993,439.16674600000005,443.66127465186645,398.14,3.442169017862271,3.627461969527081,10.780226363751835,4.4
452,1084800.0,452.0,423.79023800000004,437.058482,444.61514757129163,398.14,2.6914018630490526,6.4418986957847375,9.742424779982647,4.4
453,1087200.0,453.0,425.036144,441.0643120000001,443.0314521394559,398.14,3.1737473395928744,4.4641490238101875,8.754951303490314,4.4
454,1089600.0,454.0,425.38917999999995,440.028888,446.4207227234418,398.14,7.158373772057745,5.083156780947319,11.543665472532785,4.4
455,1092000.0,455.0,423.85420000000005,443.59441799999996,446.04262586545383,398.14,5.210820794721724,4.699917757359204,6.438668072464856,4.4
456,1094400.0,456.0,426.84865,439.830336,444.43969739401274,398.14,1.9562766621543048,4.986830911360951,9.768466567982971,4.4
457,1096800.0,457.0,427.12386200000003,436.993656,444.89278008302017,398.14,5.978142509190365,4.948906353256249,8.122857596050068,4.4
458,1099200.0,458.0,426.695788,439.05105199999997,443.9622676151397,398.14,4.24623081632234,5.5883742537027485,9.19471163698662,4.4
459,1101600.0,459.0,425.51991799999996,438.327376,444.68405481809896,398.14,5.612701073002948,5.971934713573603,11.354764678484564,4.4
460,1104000.0,460.0,424.08117599999997,440.96962599999995,441.82118289134985,398.14,3.8890273977908403,4.795165370245304,9.953637630194871,4.4
461,1106400.0,461.0,427.330666,441.283582,442.1438274720914,398.14,5.266564228343013,5.188869769004297,8.595920513920198,4.4
462,1108800.0,462.0,425.427736,438.385662,442.49050639096083,398.14,3.5688507092271093,4.711110331175049,9.855734765043431,4.4
463,1111200.0,463.0,424.66008,437.286402,444.14842013603146,398.14,7.824020213370424,4.871308327956851,9.509078786974191,4.4
464,1113600.0,464.0,426.4319039999999,440.089288,444.06656908526577,398.14,4.276620496532467,5.261186791467368,8.750996893591452,4.4
465,1116000.0,465.0,422.013976,442.033212,441.71432904817823,398.14,2.6645946783266887,6.748918487547306,9.357431104032083,4.4
466,1118400.0,466.0,426.56572400000005,440.524424,444.2960905544927,398.14,8.347411700248635,5.700760489750616,8.763521021783577,4.4
467,1120800.0,467.0,423.82057599999996,439.23886400000004,441.3728878559308,398.14,5.310450915758309,4.538583015259497,10.152456621705129,4.4
468,1123200.0,468.0,427.23465,441.064638,442.59584544689733,398.14,6.7530480781681455,3.7042322175057003,11.63214956994479,4.4
469,1125600.0,469.0,426.107002,443.138538,446.24990372161466,398.14,6.56924291747004,6.391873392254754,10.984275121137381,4.4
470,1128000.0,470.0,423.323326,439.867414,446.82072515276224,398.14,5.761320460173317,6.1461654970838575,11.292944350064792,4.4
471,1130400.0,471.0,426.52027200000003,439.438498,444.7336579544088,398.14,8.006604506310582,6.030734534374238,10.267564889351334,4.4
472,1132800.0,472.0,427.02203999999995,438.206592,441.3865871139959,398.14,5.8740238195052115,6.6162145882634205,10.860864718489836,4.4
473,1135200.0,473.0,426.196512,437.74036799999993,443.12699196452985,398.14,6.406597779641586,6.115683441153117,9.998167685933115,4.4
474,1137600.0,474.0,425.924878,440.78979799999996,444.93208451949795,398.14,3.852862936511074,6.2575827278934035,10.439029837892244,4.4
475,1140000.0,475.0,423.62029,440.7927659999999,444.71780227991724,398.14,4.58730087699924,7.37587409570721,10.729480389750707,4.4
476,1142400.0,476.0,419.859332,440.46614600000004,446.5598652782538,398.14,5.815929288800017,7.288893861885811,10.254133938972833,4.4
477,1144800.0,477.0,423.85374200000007,439.109674,445.7672080410704,398.14,6.2979560992868375,7.7758062115101,8.078513127561855,4.4
478,1147200.0,478.0,425.901642,439.3389639999999,442.0640554042553,398.14,6.64143636374594,7.829615085039691,9.172053892042191,4.4
479,1149600.0,479.0,423.5008180000001,441.124936,442.8507706342707,398.14,4.718412995406981,7.400108242754763,9.367167587542598,4.4
480,1152000.0,480.0,422.44049200000006,439.76224,446.54035647347007,398.14,5.017748027071897,7.012705901983855,10.660104969603069,4.4
481,1154400.0,481.0,424.249772,441.25703400000003,442.97783016090796,398.14,5.647547622733491,6.18152641962485,9.923908750305293,4.4
482,1156800.0,482.0,422.24983199999997,441.40597799999995,444.04071295504934,398.14,2.9530487551480733,7.227569706119928,9.914079171782026,4.4
483,1159200.0,483.0,422.92906400000004,442.774072,444.29833745709004,398.14,6.3144341156150725,10.136349445993412,12.164978926058145,4.4
484,1161600.0,484.0,428.106362,441.94638799999996,443.79602301675897,398.14,6.116510547130909,9.67744613849342,9.806817951355576,4.4
485,1164000.0,485.0,423.64183999999995,442.90733,443.77372726081103,398.14,6.524127446728126,7.691633343932179,10.134863680578777,4.4
486,1166400.0,486.0,422.115204,441.727898,445.1269716499563,398.14,4.10008655743194,6.729289248516157,9.77571554007304,4.4
487,1168800.0,487.0,423.940996,440.51861399999996,442.88313518648357,398.14,5.144886777917169,7.093722406480932,10.191516122889718,4.4
488,1171200.0,488.0,424.523164,441.62641199999996,443.70290359295325,398.14,7.557646808521272,8.078992946316381,11.860626882417625,4.4
489,1173600.0,489.0,423.9964739999999,442.635156,443.5072247079228,398.14,4.410729897726887,8.057329103272954,10.272487205094894,4.4
490,1176000.0,490.0,424.033144,442.20455400000003,445.08795104675175,398.14,5.5520998418449405,8.168799549350684,9.405358461988406,4.4
491,1178400.0,491.0,421.55597000000006,442.19680000000005,442.3622876251924,398.14,6.307945948743344,8.182210397851762,9.579309331765337,4.4
492,1180800.0,492.0,422.30341200000004,442.404188,443.2663460512923,398.14,3.6408571898702915,8.080070575382166,9.605354959060286,4.4
493,1183200.0,493.0,421.814196,444.69023799999997,445.12394782464344,398.14,6.747323567364601,9.904078709436979,10.804542530592045,4.4
494,1185600.0,494.0,421.691838,440.62948399999993,444.53356396986345,398.14,3.981023306166456,7.739415199957945,9.076559853663738,4.4
495,1188000.0,495.0,424.919706,442.87728200000004,443.5176721541696,398.14,7.366243602772854,5.761050103621435,11.128155408361884,4.4
496,1190400.0,496.0,423.16576999999995,441.74935400000004,441.30155779911166,398.14,5.405647665054149,7.569720756927482,11.358307539244704,4.4
497,1192800.0,497.0,424.365352,443.991852,441.8051170646495,398.14,7.6775887804747756,6.932236558044607,8.432314520532898,4.4
498,1195200.0,498.0,427.78806199999997,442.823524,444.1591410703648,398.14,5.956411630505213,7.105405244418086,9.449094088502783,4.4
499,1197600.0,499.0,425.877396,442.018234,443.2218397158582,398.14,5.950617736934043,7.491876789492928,9.11743383151228,4.4
500,1200000.0,500.0,425.00484000000006,439.89029600000003,443.83187984282523,398.14,6.944698902333041,5.987960722936001,12.898578321606744,4.4
501,1202400.0,501.0,423.5478059999999,444.75172000000003,442.47809569266417,398.14,5.570689136330616,6.474037569122594,9.513777615815274,4.4
502,1204800.0,502.0,425.839836,440.612794,442.9431544391097,398.14,4.687070476122327,6.356419229793269,8.024600996448067,4.4
503,1207200.0,503.0,423.67567799999995,440.63415399999997,442.659077143809,398.14,5.992812800033745,9.169625253626629,8.231179633617694,4.4
504,1209600.0,504.0,421.3315559999999,440.75702,441.0727962161839,398.14,6.297988344224261,7.680756164316187,9.198433758085747,4.4
505,1212000.0,505.0,425.960826,439.09311799999995,446.59286793911633,398.14,5.216010073856848,6.072763846044539,11.696209166870002,4.4
506,1214400.0,506.0,425.03173200000003,439.46634400000005,443.0999774866892,398.14,5.990919925373477,8.469452288642403,12.15437674702693,4.4
507,1216800.0,507.0,423.84952400000003,439.05228000000005,443.66976796556156,398.14,4.867991537591873,7.379956910381519,10.629519235790918,4.4
508,1219200.0,508.0,421.93458,440.385278,442.8228056599558,398.14,6.510139559727859,6.9479211580604305,10.221734885275476,4.4
509,1221600.0,509.0,422.40079000000003,441.52355,445.2207551796062,398.14,6.363577815836879,7.1839032652880785,9.921754057663753,4.4
510,1224000.0,510.0,425.429436,440.42359799999997,446.5942086194881,398.14,4.032803417364157,5.497882073366228,7.869569275877991,4.4
511,1226400.0,511.0,425.84905799999996,440.20460599999996,446.8825773490433,398.14,2.9453487604916795,7.84423110954078,9.54648845141545,4.4
512,1228800.0,512.0,424.30286400000006,439.52356,445.2844824419818,398.14,4.194644865615865,5.298568786712009,8.754023215387573,4.4
513,1231200.0,513.0,421.09108200000003,437.96861,446.5118044911345,398.14,2.0952682090057766,6.084703293880745,9.987412404281443,4.4
514,1233600.0,514.0,424.03728,439.40555399999994,446.9020614301018,398.14,4.932177755988371,7.766117422615708,11.296917896184837,4.4
515,1236000.0,515.0,422.836006,440.930346,445.23792390046447,398.14,1.9097227478162213,8.14655052932231,9.663244829295458,4.4
516,1238400.0,516.0,425.15870400000006,441.406916,445.9128282877192,398.14,3.5962470809297034,8.70929105340496,9.919495215998282,4.4
517,1240800.0,517.0,424.187342,443.49452599999995,447.7261544562476,398.14,5.458217557470204,7.96875157859437,13.41982364871366,4.4
518,1243200.0,518.0,422.041482,443.70254800000004,445.3832086709439,398.14,3.959453988037366,8.058535525314989,12.265335410085397,4.4
519,1245600.0,519.0,421.96115,442.752106,448.3379265001321,398.14,3.8026916644155344,6.617149941857546,9.64489936752116,4.4
520,1248000.0,520.0,423.797732,441.430322,447.6569939061599,398.14,4.3973341642838015,4.600106050719474,10.260706372911155,4.4
521,1250400.0,521.0,424.050188,443.63097,445.6906952950767,398.14,3.998551841392929,5.798617340819709,10.946682002347188,4.4
522,1252800.0,522.0,426.6407300000001,441.69403,444.8484620553634,398.14,5.1650941644775,6.155765258979246,11.668562516147771,4.4
523,1255200.0,523.0,423.566126,445.03002200000003,447.3617099389874,398.14,3.4541171350564457,7.73949931334981,12.61576366111085,4.4
524,1257600.0,524.0,425.4543299999999,442.984302,449.4701945911138,398.14,2.114617587195498,6.916350687078117,10.667516022700816,4.4
525,1260000.0,525.0,426.70138800000007,444.66369199999997,446.8791965004595,398.14,5.165122985101605,8.655498564115002,13.077284597075492,4.4
526,1262400.0,526.0,423.953442,442.55345400000004,446.19425692034866,398.14,4.799393180936541,6.109330629704218,12.303600945332333,4.4
527,1264800.0,527.0,427.01267000000007,442.995514,445.08122094048923,398.14,4.333961803481315,7.418074722404166,10.470552428015976,4.4
528,1267200.0,528.0,425.565646,445.40967199999994,445.4874145286628,398.14,4.641673024025317,8.98685318372136,12.965886763028609,4.4
529,1269600.0,529.0,427.38129399999997,443.120582,448.57071751245985,398.14,4.81719431779605,5.565751564324689,10.353724238653982,4.4
530,1272000.0,530.0,427.449692,445.803064,447.7226452409559,398.14,5.115980499262137,7.176292875475535,12.014497606651956,4.4
531,1274400.0,531.0,424.61936,443.64480599999996,447.28280194387963,398.14,6.700815913684363,6.446781018126156,12.035107350423592,4.4
532,1276800.0,532.0,425.274622,442.810748,448.019733456773,398.14,5.151197547980933,5.507594012327593,12.793012067496406,4.4
533,1279200.0,533.0,427.18749399999996,443.19621800000004,445.66224716522936,398.14,4.59452365765026,6.75458589202067,11.647461045641132,4.4
534,1281600.0,534.0,425.572896,441.784802,444.1399829046744,398.14,6.023284517019864,6.28035793747207,11.43405870848161,4.4
535,1284000.0,535.0,425.94497199999995,441.90705800000006,445.6709996183745,398.14,5.586968195415731,7.043570766857134,11.274957250582153,4.4
536,1286400.0,536.0,424.532338,441.93492799999996,446.2267116116802,398.14,2.122331270902435,7.5120985825132385,12.775907206670272,4.4
537,1288800.0,537.0,425.24115,443.70444399999997,446.9038604966884,398.14,4.841515408646668,8.338653728769625,11.143173242120369,4.4
538,1291200.0,538.0,424.240272,445.130098,445.8932395028123,398.14,4.9110969145266905,9.028995387228425,14.400239247842022,4.4
539,1293600.0,539.0,422.675752,441.94049000000007,447.6708676613636,398.14,3.3500377901799365,7.154405328704963,12.860544938208704,4.4
540,1296000.0,540.0,426.587878,439.62780999999995,447.5154259456911,398.14,5.396085083270376,7.75625611353242,11.9788307981432,4.4
541,1298400.0,541.0,426.81277600000004,439.96391600000004,446.082035339316,398.14,2.356223052944703,6.704316153209086,12.908616869523803,4.4
542,1300800.0,542.0,422.099528,442.54664,448.2688851021934,398.14,4.456601676973411,8.531083589922664,12.668412575414177,4.4
543,1303200.0,543.0,424.846202,443.41174600000005,445.71402190012697,398.14,2.228297037756215,7.612726245110073,12.253691632106294,4.4
544,1305600.0,544.0,424.414474,442.089524,444.409189898102,398.14,3.249721528680888,7.387529266316456,12.485517771597285,4.4
545,1308000.0,545.0,429.09490999999997,441.22271599999993,445.8034899341463,398.14,3.3927306020874006,6.5509920441661205,12.33164726094626,4.4
546,1310400.0,546.0,426.53964800000006,441.05244400000004,441.48340637410513,398.14,3.1878598949704227,6.559503086749983,11.752017551992461,4.4
547,1312800.0,547.0,431.13922600000006,442.43603399999995,446.06946223404736,398.14,3.09521059088568,4.307418753962681,13.722673321782318,4.4
548,1315200.0,548.0,427.791916,440.454864,448.7868759868371,398.14,2.262321146050774,8.097378078745836,12.495146054530892,4.4
549,1317600.0,549.0,424.862172,443.43603999999993,446.73776970145957,398.14,4.17553978426868,6.063537022668025,12.674452825214646,4.4
550,1320000.0,550.0,425.187136,443.6889,446.9970627619323,398.14,3.9994121527754216,8.615460667123179,13.055022351232338,4.4
551,1322400.0,551.0,425.046828,443.04776400000003,445.64382617826885,398.14,4.87103482203373,8.563266889219044,11.083752034209288,4.4
552,1324800.0,552.0,426.178248,442.511644,445.1948753698098,398.14,6.515223021517903,7.7263379379282116,11.01108973978254,4.4
553,1327200.0,553.0,423.29442800000004,441.76737599999996,447.1815415531884,398.14,3.8470927508517154,7.284232787778691,11.296205072308723,4.4
554,1329600.0,554.0,429.179932,442.29798200000005,444.0230320317188,398.14,3.6710275999893853,9.821326053044345,12.162561646219999,4.4
555,1332000.0,555.0,427.630962,443.637368,447.3095395569411,398.14,3.291035194355503,9.553840411864641,12.855691417336775,4.4
556,1334400.0,556.0,429.538236,442.607532,446.41756907879756,398.14,3.2037747121701607,8.633702329231932,13.546899579412951,4.4
557,1336800.0,557.0,427.4894520000001,442.4052,444.15692480888845,398.14,3.5340479374862395,8.631116366138501,14.197827544308893,4.4
558,1339200.0,558.0,428.230908,440.99416,444.3061009064867,398.14,4.129669398430081,9.50410639009265,13.639858180671983,4.4
559,1341600.0,559.0,426.48717999999997,444.061386,443.0166050726636,398.14,4.378607669236696,6.648625697101682,12.037386687453434,4.4
560,1344000.0,560.0,426.674344,441.67391800000007,444.5547436094556,398.14,3.1490241052232495,7.947237156348982,11.33652877391053,4.4
561,1346400.0,561.0,423.453978,441.41621799999996,443.73149086762425,398.14,5.31271763818089,8.519722097723903,9.27723896300832,4.4
562,1348800.0,562.0,427.50549199999995,441.05990999999995,446.1837758001291,398.14,2.836888316264691,6.27911636801326,13.651754415368721,4.4
563,1351200.0,563.0,427.01566999999994,440.329486,443.82932025724693,398.14,4.688159611289042,5.351463070224609,13.960434256033231,4.4
564,1353600.0,564.0,426.233644,441.47196199999996,445.71241059650964,398.14,3.029922818189677,5.987651069485809,15.49273481828197,4.4
565,1356000.0,565.0,426.331188,442.4043460000001,447.37553088866815,398.14,5.313736452093057,6.057773979807297,15.42661829625776,4.4
566,1358400.0,566.0,426.43098799999996,442.80418399999996,446.86522538176143,398.14,5.694200166435216,4.551758320481807,14.867435215440336,4.4
567,1360800.0,567.0,429.30478000000005,441.86223200000006,445.6629376061219,398.14,6.2575814297476295,7.0675492155334805,16.131755987481785,4.4
568,1363200.0,568.0,425.66557600000004,441.99170000000004,445.82424109922795,398.14,7.278578644438678,7.3541708211330565,14.642357719148839,4.4
569,1365600.0,569.0,426.397916,445.92051599999996,444.94469519804886,398.14,5.329870525954879,5.903094467176237,13.64114422910116,4.4
570,1368000.0,570.0,426.031786,443.49781,446.9912701408205,398.14,4.68216928566956,7.067644875639245,13.003843188431635,4.4
571,1370400.0,571.0,428.025584,444.649752,447.31496075720224,398.14,6.179294675838893,5.3469308519794465,12.891171571731315,4.4
572,1372800.0,572.0,427.674842,445.889488,447.0701442738712,398.14,6.647324319492373,4.906265877888269,13.26896988776995,4.4
573,1375200.0,573.0,425.559184,444.040806,449.7074391658401,398.14,5.414000312938986,5.712462687080573,15.255856169521154,4.4
574,1377600.0,574.0,426.44401200000004,440.88862199999994,445.4971793745758,398.14,4.084291020294436,6.998624811567157,14.954932828172605,4.4
575,1380000.0,575.0,426.2992480000001,442.913544,444.53217429660947,398.14,6.086623939459121,6.93506383410021,14.280058516093822,4.4
576,1382400.0,576.0,428.13515799999993,443.91360799999995,448.7801122899501,398.14,4.8972732758529025,5.594933480140779,15.731503236455596,4.4
577,1384800.0,577.0,427.38811000000004,445.760066,447.0159990742085,398.14,6.601396382130656,4.4488086925353665,14.204950944475552,4.4
578,1387200.0,578.0,425.18651199999994,442.87552999999997,444.43539312453794,398.14,3.504315150841951,4.885437134027902,13.135104682216118,4.4
579,1389600.0,579.0,423.6847839999999,443.40887000000004,445.319775408742,398.14,8.335130955734602,5.798629182336927,12.439630568268887,4.4
580,1392000.0,580.0,425.56458999999995,444.287434,447.3712354006851,398.14,6.873579450306294,5.172571330116806,13.797132426818477,4.4
581,1394400.0,581.0,427.496584,444.13968000000006,444.6962695549067,398.14,7.574090400331568,5.381578776583132,14.18727472768861,4.4
582,1396800.0,582.0,425.11130199999997,442.83056,446.0342697917933,398.14,4.183601794537897,5.888995007215791,13.213095515065907,4.4
583,1399200.0,583.0,424.18009399999994,441.6968,447.6794624566258,398.14,4.745493643591399,4.775285635750574,12.98165036622681,4.4
584,1401600.0,584.0,422.56728000000004,444.148312,447.1197609590225,398.14,3.534163806896136,4.169335088099941,13.793070213034698,4.4
585,1404000.0,585.0,426.49969,444.35022799999996,445.91837245773934,398.14,5.31053456771102,5.503507040232781,14.329447372705197,4.4
586,1406400.0,586.0,427.79865400000006,441.782738,445.59631831087006,398.14,5.513511838512064,7.424676236726151,9.479670329474397,4.4
587,1408800.0,587.0,424.95080400000006,442.641648,450.28054480383855,398.14,6.950977535617702,6.154190276919508,12.558168067989591,4.4
588,1411200.0,588.0,424.761938,443.59263200000004,445.5251954384329,398.14,5.171708549067945,6.397797136195516,18.989289551733265,4.4
589,1413600.0,589.0,428.09062200000005,443.46781,449.73855091186635,398.14,4.107192845784931,7.777995868853037,14.38418167042689,4.4
590,1416000.0,590.0,427.50999199999995,442.537018,442.6683409711151,398.14,5.99208963529505,5.610751631665257,12.658341689328626,4.4
591,1418400.0,591.0,425.93846199999996,444.508326,445.11938118711834,398.14,3.831570452563325,5.454457533462128,13.912213848179523,4.4
592,1420800.0,592.0,425.677382,445.054036,445.5360072496014,398.14,6.457014162421246,7.427456067867284,14.332518384860157,4.4
593,1423200.0,593.0,427.1930060000001,441.90519800000004,445.30989372072065,398.14,3.3289948202818755,7.270130252507295,15.394399646714511,4.4
594,1425600.0,594.0,426.055732,444.135504,448.2924008838528,398.14,6.39368581172141,6.1617227477408685,16.582043582932684,4.4
595,1428000.0,595.0,427.55831199999994,445.509242,446.73636093982293,398.14,5.139887741850234,6.588534408052959,16.342040781203757,4.4
596,1430400.0,596.0,426.564432,446.8389700000001,447.1185996526776,398.14,5.496738701018016,6.734378097146761,14.76084072798654,4.4
597,1432800.0,597.0,427.29286600000006,444.064042,447.20219029071677,398.14,4.553260214677489,7.535837789327777,14.855619822588148,4.4
598,1435200.0,598.0,428.968286,443.65594,445.49346127986485,398.14,5.061439928140461,5.616890890635934,14.859513886513717,4.4
599,1437600.0,599.0,430.49696800000004,445.14303600000005,442.84862653753123,398.14,4.841836654902164,8.25764074748152,16.274390312042296,4.4
600,1440000.0,600.0,430.36904599999997,445.1356119999999,445.6019153364102,398.14,4.330271058205039,6.918331514569957,11.956126499999078,4.4
601,1442400.0,601.0,430.49987600000003,445.95136999999994,446.1883327812692,398.14,5.462181915698054,7.859991883086208,14.4540590396423,4.4
602,1444800.0,602.0,430.2163939999999,445.21289799999994,445.45426540432993,398.14,4.000876725168134,10.079095014288486,17.66076518076857,4.4
603,1447200.0,603.0,432.629766,442.35814199999993,445.55743562481996,398.14,5.17477808989233,8.772156864641191,17.689890483419727,4.4
604,1449600.0,604.0,428.046994,445.811464,443.5262606539033,398.14,4.529114424851102,8.880590498429564,16.774704425801332,4.4
605,1452000.0,605.0,429.286514,445.13814,443.8588819591602,398.14,3.655544046432153,7.180436796391635,14.577441751559588,4.4
606,1454400.0,606.0,430.15975800000007,443.6557419999999,444.03858894986416,398.14,4.24040109559048,6.367159365198095,15.122235606562692,4.4
607,1456800.0,607.0,428.937188,446.65291400000007,445.56741403421785,398.14,6.357896677980178,5.777973164033335,14.580690333408286,4.4
608,1459200.0,608.0,428.471716,443.72014,443.1784080245419,398.14,6.77598454290761,7.773073218319053,14.486719262441154,4.4
609,1461600.0,609.0,428.87297400000006,442.56177800000006,444.0103753580215,398.14,2.8166160892941545,7.671864744553607,15.530934305968385,4.4
610,1464000.0,610.0,429.96214200000003,445.60952800000007,444.43718337976696,398.14,3.3827651398156076,6.119150995580974,13.830982790116321,4.4
611,1466400.0,611.0,428.976832,445.9511600000001,447.59125824461637,398.14,3.1171582231496284,4.562793859103109,16.31928579631979,4.4
612,1468800.0,612.0,428.706584,445.06134599999996,446.82084721301123,398.14,3.166057440028366,5.825436870742764,17.631967317635215,4.4
613,1471200.0,613.0,429.35688,447.231264,444.49974544731174,398.14,4.3035757538219395,4.939807810997894,13.965165436981327,4.4
614,1473600.0,614.0,431.763994,446.056972,445.1971861473853,398.14,3.9501931531158827,6.184020391445014,14.956307114319142,4.4
615,1476000.0,615.0,427.46587,446.289406,447.7907459906235,398.14,4.767478808031851,6.631900410611985,13.048711998290141,4.4
616,1478400.0,616.0,432.423726,445.798144,444.17833481949754,398.14,6.433140861945289,5.803403779425245,12.99738002112992,4.4
617,1480800.0,617.0,431.896016,443.80719,442.0598754579666,398.14,4.0384818499009745,7.298397902310969,14.697856901719431,4.4
618,1483200.0,618.0,427.90977000000004,443.71586399999995,443.34280005528734,398.14,5.56348138331102,8.37872092621276,14.161177630359374,4.4
619,1485600.0,619.0,426.430614,444.73968,447.55956148082095,398.14,2.1251775012507377,6.445295547564004,15.933250030825837,4.4
620,1488000.0,620.0,428.0581,446.180828,447.35057609344767,398.14,4.434615941335314,5.169046047746613,14.664746167685335,4.4
621,1490400.0,621.0,425.233386,446.11857200000003,446.5657443787642,398.14,9.175832953991543,5.45022871110605,13.57423272853378,4.4
622,1492800.0,622.0,429.364268,447.119862,443.3689748023297,398.14,6.708062864499417,4.8051596353429815,11.707645452111477,4.4
623,1495200.0,623.0,431.301602,444.57616800000005,442.5308622253245,398.14,5.458125139474091,6.3993519704247275,15.15022937922188,4.4
624,1497600.0,624.0,429.76730799999996,446.930706,441.6690109567524,398.14,5.865626239091947,5.981186753948957,13.396758083373314,4.4
625,1500000.0,625.0,430.927326,447.622938,445.5750354875171,398.14,6.116723236846746,6.477690443519408,14.862229264298087,4.4
626,1502400.0,626.0,428.226278,445.013184,446.09538705585567,398.14,6.83577700821369,7.424148075843507,15.759718297487337,4.4
627,1504800.0,627.0,432.52077800000006,447.11629400000004,445.60544901056363,398.14,5.521612554004249,6.5923572820525385,14.480226701934573,4.4
628,1507200.0,628.0,433.046172,444.65147800000005,443.839051281712,398.14,8.943703688767128,5.888262431017331,15.412584506315229,4.4
629,1509600.0,629.0,430.00894200000005,444.47010600000004,444.6876142053091,398.14,6.362107124657156,5.295096690146322,12.007097668294126,4.4
630,1512000.0,630.0,429.60581199999996,446.61058,444.6653138473788,398.14,3.7522909316232407,6.572442414934459,14.61021706180048,4.4
631,1514400.0,631.0,431.223146,448.31642,443.03754032700397,398.14,6.679745551028555,5.84493308946352,16.181114353841586,4.4
632,1516800.0,632.0,429.51196200000004,444.69847799999997,441.33577617215303,398.14,6.820067562778051,5.417738376111438,13.530764074907099,4.4
633,1519200.0,633.0,429.941936,448.312662,443.05544717148734,398.14,4.979572743938248,6.131821667115249,13.234947402769256,4.4
634,1521600.0,634.0,432.54277999999994,445.40542800000003,442.2293112455967,398.14,5.390189748436657,5.5072369458339585,11.626284192331829,4.4
635,1524000.0,635.0,429.552848,446.677382,444.67470426732444,398.14,6.267834800722544,5.998781578586459,15.031549461600857,4.4
636,1526400.0,636.0,429.83783800000003,446.26566599999995,444.5841638635705,398.14,5.667871448325189,6.984579955800406,15.83052788653949,4.4
637,1528800.0,637.0,429.78941799999996,445.585646,445.75609108430433,398.14,6.366140563761147,6.213631380435092,13.650011099993144,4.4
638,1531200.0,638.0,428.203,446.054742,443.52940729018883,398.14,8.671645736844662,4.611272697309107,14.264053388733135,4.4
639,1533600.0,639.0,428.31922199999997,444.43202999999994,444.76408353215595,398.14,4.843060759836194,5.5849273527230725,16.809684586449492,4.4
640,1536000.0,640.0,429.51623600000005,444.625382,447.25457740256826,398.14,5.660590406672314,5.523026433434826,14.593681659357738,4.4
641,1538400.0,641.0,429.617388,443.523134,446.98009002405007,398.14,5.302084513908564,7.4880449882875,14.430817540736989,4.4
642,1540800.0,642.0,431.1293239999999,445.29565599999995,446.3645332019076,398.14,3.977465541058398,6.2219905118899845,14.916953132159568,4.4
643,1543200.0,643.0,431.079504,445.59593399999994,445.56244036025646,398.14,5.602482290030239,5.9027158487513205,15.34308757812259,4.4
644,1545600.0,644.0,431.38268200000005,444.283118,446.85109836489863,398.14,8.311887548373965,7.271127527562185,14.601838758481637,4.4
645,1548000.0,645.0,429.41778400000004,445.21338799999995,445.8839815810542,398.14,7.771377687493276,5.849572018124243,13.367346242213433,4.4
646,1550400.0,646.0,430.76791199999997,445.128642,446.7033776665233,398.14,4.84211497291637,6.20364742575893,12.068661533512575,4.4
647,1552800.0,647.0,428.840878,444.334364,442.8051441291376,398.14,4.272173204252311,6.550994888674664,16.055894421607135,4.4
648,1555200.0,648.0,431.075756,444.45274599999993,443.3351599959809,398.14,8.535465523256189,5.064247295339367,16.786896197128467,4.4
649,1557600.0,649.0,435.665768,447.794492,445.18002682755,398.14,7.113828400788639,5.487294034839768,13.757267300338281,4.4
650,1560000.0,650.0,432.89364800000004,445.88234200000005,449.80741857820885,398.14,6.424861770300912,6.028043402671671,15.843026697747998,4.4
651,1562400.0,651.0,432.47521400000005,447.278658,445.20143081567403,398.14,7.460889360771379,4.7610354601899445,14.964663924527153,4.4
652,1564800.0,652.0,432.08135000000004,442.62509,443.729698846668,398.14,7.187478312890131,4.0527478541911535,14.708296325067375,4.4
653,1567200.0,653.0,431.511386,445.9950360000001,443.1092603403251,398.14,6.648427227794363,5.174905744923395,16.160147631333007,4.4
654,1569600.0,654.0,432.93581400000005,443.573466,442.6234954446456,398.14,4.920021125119014,4.004365742378297,19.256534920271026,4.4
655,1572000.0,655.0,430.429464,447.92193,444.2656302719,398.14,4.356480227150578,3.6845190853615266,16.936590821440582,4.4
656,1574400.0,656.0,429.34847999999994,444.629976,443.7510523936253,398.14,5.322870261106703,3.8830053462658127,13.339311932574185,4.4
657,1576800.0,657.0,434.20515400000005,446.906104,445.6705069754962,398.14,7.426071823086368,4.978484523006483,13.025612917441386,4.4
658,1579200.0,658.0,431.21312199999994,447.39617,445.39756774626875,398.14,9.467506796379798,3.646210175252258,16.340242888332472,4.4
659,1581600.0,659.0,432.235462,449.02481800000004,444.8194213378488,398.14,6.551013205674391,5.724592405283331,10.795878484324353,4.4
660,1584000.0,660.0,433.68814000000003,448.798654,447.7653832397458,398.14,6.929123115738242,3.950713868586433,13.495667008553294,4.4
661,1586400.0,661.0,433.558972,448.4037,444.71182706512457,398.14,7.6056886241276604,4.0948236537200655,14.214000209452893,4.4
662,1588800.0,662.0,432.33195400000005,448.28157799999997,444.5027026051979,398.14,10.358852787501428,5.446546954940043,14.928856164022887,4.4
663,1591200.0,663.0,430.01832,445.51858599999997,445.7775549723068,398.14,10.377042031352026,4.711110865611186,12.972443852446018,4.4
664,1593600.0,664.0,433.71948999999995,448.95927200000006,444.30596092760544,398.14,8.768241412179634,4.48403860717418,11.610266621512796,4.4
665,1596000.0,665.0,428.84724800000004,445.883176,444.3403866583423,398.14,9.763347028297325,3.7882733848805343,14.071849229519481,4.4
666,1598400.0,666.0,429.37175800000006,446.949064,442.60466284605366,398.14,7.625223360123073,3.639612273029735,12.97570613628684,4.4
667,1600800.0,667.0,431.70972,446.849762,446.51399131218943,398.14,4.184010452067063,5.440935713118104,12.972220497624148,4.4
668,1603200.0,668.0,432.21405999999996,447.828574,447.1307115917545,398.14,10.206681952087251,2.6534526964187632,13.139602885358567,4.4
669,1605600.0,669.0,432.753374,446.1882939999999,446.8112688657249,398.14,8.235747529936598,3.8123881117112033,12.03871316413172,4.4
670,1608000.0,670.0,431.077542,446.17783399999996,443.2194548825504,398.14,7.898378532934807,4.265178465107942,13.618917945440137,4.4
671,1610400.0,671.0,431.899706,445.768598,443.4381562453526,398.14,7.113033710773212,3.626475976912664,11.098001394129525,4.4
672,1612800.0,672.0,428.18589199999997,443.52711600000004,443.1842374778462,398.14,6.358686901559447,4.056143990757191,11.75811893529451,4.4
673,1615200.0,673.0,433.33193,446.146954,448.4338168303713,398.14,6.689363445143354,4.706842505064822,12.433604108797994,4.4
674,1617600.0,674.0,431.947146,446.12513,445.97294923781936,398.14,4.880735524262539,2.866416219179397,12.202476767213463,4.4
675,1620000.0,675.0,431.898494,446.58843400000006,445.1939570269663,398.14,4.6187040575360125,1.2120396854566133,13.356108608906755,4.4
676,1622400.0,676.0,431.65158600000007,443.725984,443.6428865137802,398.14,7.354486844294019,2.330708123795776,12.383262199835,4.4
677,1624800.0,677.0,433.44643400000007,445.378236,442.74897240950725,398.14,5.568986338921066,5.121613263710147,12.572862101072321,4.4
678,1627200.0,678.0,431.4124479999999,442.94677,442.22511029664236,398.14,6.108095879182518,1.229399278014239,14.848106844209624,4.4
679,1629600.0,679.0,431.592868,442.50034400000004,442.71253373987986,398.14,5.294636677111672,4.317534962414458,12.345896257513214,4.4
680,1632000.0,680.0,431.11223,444.669412,445.05838254947366,398.14,5.809127824491502,3.211065994204545,13.570506665335326,4.4
681,1634400.0,681.0,429.43456799999996,446.76188,447.05360330428266,398.14,6.497997285952041,2.4359819903304705,13.020818583969522,4.4
682,1636800.0,682.0,430.47854599999994,442.46234400000003,446.46920785164167,398.14,7.179473391177896,1.964619875793627,10.593931470639406,4.4
683,1639200.0,683.0,432.02879,445.3973319999999,444.6055516716747,398.14,4.410797203321998,1.6499270919306788,12.22017929889068,4.4
684,1641600.0,684.0,429.226472,441.661924,447.33802027070544,398.14,6.826512890208082,1.8797516063755997,13.058384595760922,4.4
685,1644000.0,685.0,431.281084,445.32917800000007,445.8426898617834,398.14,6.318378537555984,1.7524817787184956,12.947461810008182,4.4
686,1646400.0,686.0,431.843068,445.43993600000005,446.21669149627616,398.14,6.682494106254248,2.5245812642091643,15.23927004912184,4.4
687,1648800.0,687.0,432.86722199999997,445.4125859999999,446.8156419642405,398.14,5.492730497839105,2.692577881407296,12.289217798851304,4.4
688,1651200.0,688.0,432.895846,443.515236,446.19543721326147,398.14,6.460395607730802,2.222507219823698,14.70010248185188,4.4
689,1653600.0,689.0,433.38076,446.891406,446.5240574972123,398.14,7.530066621521378,1.3842024885082227,10.870251615832107,4.4
690,1656000.0,690.0,433.6244640000001,443.68107399999997,444.63431236364977,398.14,4.3364079851857165,2.4114856673541856,12.363499080715767,4.4
691,1658400.0,691.0,434.37997800000005,445.30486199999996,444.29321627648704,398.14,9.814580835822298,3.245212720129684,13.654919075512923,4.4
692,1660800.0,692.0,433.64134799999994,443.37871000000007,446.15781784372905,398.14,8.621967450203254,3.8216614557441377,11.55573772572779,4.4
693,1663200.0,693.0,431.1758959999999,445.180968,444.6307920098951,398.14,5.948324397610279,4.422994958861243,11.667314914687358,4.4
694,1665600.0,694.0,432.968236,448.256106,444.93200304778674,398.14,9.910921484644117,2.247362751810679,13.105229257366155,4.4
695,1668000.0,695.0,433.25134800000006,443.817942,442.74858523031224,398.14,8.437534468398942,2.5882181541186537,13.074068882986777,4.4
696,1670400.0,696.0,433.23886999999996,445.18166999999994,444.09771423262845,398.14,5.478945691983707,2.513756820315627,14.296700411770244,4.4
697,1672800.0,697.0,431.654412,446.46490800000004,446.1110350014186,398.14,7.721286968391478,1.2338874537452855,12.834409683986317,4.4
698,1675200.0,698.0,433.541346,444.760282,447.6200576206644,398.14,4.890293357255724,1.4391310751009128,13.378834011209083,4.4
699,1677600.0,699.0,432.921688,446.004456,448.92368445472965,398.14,5.526983004338915,2.672211754512463,12.948379360382551,4.4
700,1680000.0,700.0,432.6753,445.841294,443.8746930517902,398.14,5.668987343817359,2.486677711461928,11.279401399598667,4.4
701,1682400.0,701.0,431.618756,445.546558,445.4677507392204,398.14,4.548550400789582,1.965536302753504,12.151539269294759,4.4
702,1684800.0,702.0,429.973592,446.482352,446.13611786119054,398.14,7.982294365522497,2.9679424311095537,13.782809714643026,4.4
703,1687200.0,703.0,434.247344,446.51234800000003,445.580255494286,398.14,7.945278090895012,3.6707460545207167,14.998416520232519,4.4
704,1689600.0,704.0,431.31385199999994,444.14285600000005,446.0937515207332,398.14,6.963924021845689,3.612792134852477,15.398506705089659,4.4
705,1692000.0,705.0,433.57078199999995,443.503558,444.45728395313455,398.14,4.757539969607053,3.8706705678807474,12.404933141010007,4.4
706,1694400.0,706.0,434.060534,444.73769400000003,444.3597558363899,398.14,4.4816544484825105,3.5977308156624375,13.519329579702552,4.4
707,1696800.0,707.0,432.973284,447.41426199999995,445.55913786442807,398.14,7.800200444261686,3.176310668212413,13.715776915409565,4.4
708,1699200.0,708.0,432.390304,447.607402,443.57719143307924,398.14,6.1118650983736424,1.294052795282804,14.575245503511765,4.4
709,1701600.0,709.0,434.655302,442.808702,444.952511907785,398.14,5.930361132072537,3.4300860631492727,14.374121957494324,4.4
710,1704000.0,710.0,432.423816,443.61672200000004,444.1223718136074,398.14,2.6120883764585607,4.028932530651323,13.826320443127335,4.4
711,1706400.0,711.0,432.433638,445.811138,445.27685431615964,398.14,6.549168142050832,1.3522308395162286,13.570366983739069,4.4
712,1708800.0,712.0,432.995362,447.609386,447.90793210548645,398.14,7.013586194472921,2.7423806282864294,14.068606459529647,4.4
713,1711200.0,713.0,433.745182,446.259828,443.58394476070845,398.14,5.686509463045379,2.1251738564525198,13.537638203653687,4.4
714,1713600.0,714.0,431.74295199999995,446.77178000000004,444.76920238248385,398.14,4.646541810264747,0.7844163600611264,14.842333763312848,4.4
715,1716000.0,715.0,429.99927800000006,444.708058,445.6707115773015,398.14,8.284033250815803,1.9911844463773172,14.392494475861408,4.4
716,1718400.0,716.0,432.69829200000004,447.461236,447.8684573546425,398.14,7.497591244271763,2.8819219163291634,12.877233271188341,4.4
717,1720800.0,717.0,429.485206,442.43222000000003,446.9249502138002,398.14,6.534362786961698,1.428498176549465,12.367896167719634,4.4
718,1723200.0,718.0,432.54900200000003,445.23850999999996,444.5163060437359,398.14,3.9411125059597016,2.5325856395096054,14.347107667100564,4.4
719,1725600.0,719.0,435.67891799999995,442.33463599999993,445.4498496508857,398.14,5.69436351978391,0.8643614692005299,15.272577625721796,4.4
720,1728000.0,720.0,433.15353000000005,443.70974800000005,448.35414987616457,398.14,5.1380703217376364,2.8854254505306813,14.278158852408968,4.4
721,1730400.0,721.0,432.231208,444.47732399999995,446.6172924266075,398.14,6.760785684129973,4.254475682025225,16.254458824792785,4.4
722,1732800.0,722.0,432.86836000000005,443.43683,443.3546837109654,398.14,6.044414532902133,2.6460462924140185,15.863389948308246,4.4
723,1735200.0,723.0,434.428118,445.24712,445.53203043541225,398.14,8.136714631036565,3.8397665063771114,14.963934967305223,4.4
724,1737600.0,724.0,433.916926,445.036792,446.78797459414545,398.14,7.154097121605699,1.9580865621826358,15.486369374205866,4.4
725,1740000.0,725.0,432.83908800000006,446.733644,447.263455682349,398.14,4.365885648589452,3.364442771730145,15.500160095243862,4.4
726,1742400.0,726.0,433.405246,442.45872799999995,445.0558315156128,398.14,5.648098230384124,4.057564800393304,16.048384849713685,4.4
727,1744800.0,727.0,429.39539,444.16862999999995,442.4924216887065,398.14,6.391285614771851,2.7480060304179834,15.033459903311824,4.4
728,1747200.0,728.0,432.839336,448.248162,442.4680197661317,398.14,9.485632448643978,3.7631758899766576,13.525156818050501,4.4
729,1749600.0,729.0,432.274622,445.789486,443.67040556712755,398.14,7.632111332279064,3.6503214299639164,15.829760633044145,4.4
730,1752000.0,730.0,434.983114,446.21404,443.18745294593026,398.14,8.118433861901911,5.254407134722719,14.830252932663337,4.4
731,1754400.0,731.0,433.90323,445.317858,446.0196867111228,398.14,8.025371519504818,5.064439046295446,12.736897831925516,4.4
732,1756800.0,732.0,430.193398,445.4270640000001,443.4763532855958,398.14,10.197044936153159,2.9657412200029527,14.898559675650914,4.4
733,1759200.0,733.0,432.39397399999996,446.156052,444.81214781490917,398.14,7.788058164440614,4.4012943093689785,14.88185468871255,4.4
734,1761600.0,734.0,434.093916,447.21142399999997,444.07086809918775,398.14,9.767292267271475,4.175964252250167,13.717227791211194,4.4
735,1764000.0,735.0,431.359674,446.403944,444.57936315438167,398.14,4.7711224536968375,2.3334799424996917,13.668930711947517,4.4
736,1766400.0,736.0,430.172342,445.687096,442.1759582116595,398.14,10.105764171250753,3.186421462264345,13.034337309268293,4.4
737,1768800.0,737.0,434.53563,443.64290600000004,446.5777205847886,398.14,11.917118013552873,4.057859424113992,13.67201264911505,4.4
738,1771200.0,738.0,430.740208,445.488802,446.9511872809712,398.14,9.384162311272027,3.6367194524896123,14.36141430235369,4.4
739,1773600.0,739.0,434.50867200000005,448.45131000000003,444.0206933243438,398.14,9.390811231782925,2.0748513082738715,13.656633353244978,4.4
740,1776000.0,740.0,433.422652,446.206638,446.56210153006816,398.14,8.12565313805468,0.8127442625720668,14.99684503270409,4.4
741,1778400.0,741.0,433.02184000000005,446.981912,444.0838815690369,398.14,13.557060235151834,3.1649040398071757,14.023148236552506,4.4
742,1780800.0,742.0,430.81774400000006,443.62778399999996,446.6491016392608,398.14,10.627615145359554,1.4120411478574793,15.697316817075636,4.4
743,1783200.0,743.0,432.251818,448.042792,444.5073655312825,398.14,6.0624104710506845,2.854992455770531,13.823153699131126,4.4
744,1785600.0,744.0,432.45873599999993,447.11837,442.44993184499043,398.14,7.155773476950685,2.894794098370103,13.826030886489992,4.4
745,1788000.0,745.0,430.001856,446.661898,444.4944181709773,398.14,6.245994789098666,3.432636414732818,15.572003261154128,4.4
746,1790400.0,746.0,430.80720600000006,448.49957000000006,442.85859909536094,398.14,7.374047736119536,3.4845671849347997,17.4785795222797,4.4
747,1792800.0,747.0,435.32734,447.90832,445.0930795124765,398.14,10.86324823949508,4.417664521454094,14.15122480430798,4.4
748,1795200.0,748.0,431.53052399999996,444.809556,443.06400933082324,398.14,11.722258513294355,1.2796118710791697,14.497931300493347,4.4
749,1797600.0,749.0,430.40411800000004,447.302362,445.66417139219845,398.14,8.823012231973625,5.910558701885102,15.778729750567495,4.4
750,1800000.0,750.0,432.185024,448.592858,446.7692219758076,398.14,14.381584679939127,4.152084049879672,14.838350839420288,4.4
751,1802400.0,751.0,433.04158400000006,445.74838600000004,442.155094480829,398.14,10.36610963958664,5.382125389231148,13.657674923308864,4.4
752,1804800.0,752.0,433.36446399999994,446.476936,443.0958726012007,398.14,7.346963754116989,3.8227455558843197,13.91513874726012,4.4
753,1807200.0,753.0,432.60008600000003,446.55735999999996,444.99318973514767,398.14,9.623319629212196,3.3904993550603892,13.272875225524714,4.4
754,1809600.0,754.0,434.047718,447.381646,441.6739927858565,398.14,9.217296467567579,2.013566090109476,13.682485155724269,4.4
755,1812000.0,755.0,434.968188,450.035236,442.61050873501864,398.14,8.63519811709089,5.551035363627682,12.285561046042126,4.4
756,1814400.0,756.0,430.66922400000004,450.099964,446.150652614362,398.14,10.642070410692016,1.7500567095594073,16.854763861900366,4.4
757,1816800.0,757.0,431.181076,446.206682,443.1782655563601,398.14,12.226186959936795,4.798516335531252,11.911753879112622,4.4
758,1819200.0,758.0,429.77020200000004,447.99057400000004,443.5786391100106,398.14,9.764471840114224,5.372918183512113,12.556782745774731,4.4
759,1821600.0,759.0,430.851348,447.19766200000004,441.04170094916964,398.14,10.911801389768998,5.311438647283861,13.931832159202711,4.4
760,1824000.0,760.0,432.22357,448.65321800000004,443.66105877899327,398.14,12.62135768464803,4.752318592789182,11.945010856395388,4.4
761,1826400.0,761.0,430.220862,447.03926599999994,443.5310637926888,398.14,11.312238664017576,4.94149082792372,12.868138855288544,4.4
762,1828800.0,762.0,435.051512,446.64256400000005,445.33446725606893,398.14,13.698513809372226,2.9969212278757538,12.130413958459462,4.4
763,1831200.0,763.0,432.195316,448.66858199999996,445.4038668077619,398.14,8.829519944686169,4.4504161249860825,13.003816380176868,4.4
764,1833600.0,764.0,432.003524,447.444208,441.7255003020306,398.14,8.89086249019338,4.865997222124455,12.773509368206962,4.4
765,1836000.0,765.0,429.97757199999995,442.66276600000003,438.3594623402857,398.14,8.604562184775446,3.9540576408359134,14.382779916039167,4.4
766,1838400.0,766.0,431.138994,445.878978,444.84441403722815,398.14,10.492271623905836,7.966919123279965,14.468738473312623,4.4
767,1840800.0,767.0,432.688576,446.92812599999996,443.7837529764017,398.14,11.34511394722986,7.671564679739923,12.19349431259874,4.4
768,1843200.0,768.0,432.424648,442.68379999999996,442.01758832095766,398.14,6.252316080987153,7.83428506310591,13.91098017604776,4.4
769,1845600.0,769.0,431.437076,446.32061400000003,442.01505817003016,398.14,9.374272152952383,7.486527393546484,15.237718164791765,4.4
770,1848000.0,770.0,432.62134799999995,446.85781399999996,444.32076040466484,398.14,8.17274154026789,5.788331989917502,13.74088556181734,4.4
771,1850400.0,771.0,433.258486,445.915664,445.45710624471985,398.14,10.047863623822305,7.5178339264487395,12.927237273696907,4.4
772,1852800.0,772.0,432.16963799999996,445.66666999999995,446.1578538984172,398.14,7.87053962272672,5.359757707731985,13.456060567086825,4.4
773,1855200.0,773.0,430.350256,444.1964999999999,446.2923420970657,398.14,9.721824455411667,3.471965109642583,12.610306021448759,4.4
774,1857600.0,774.0,431.237166,445.93981,444.87313524056844,398.14,8.3219652368206,6.836892423041386,10.229665247179732,4.4
775,1860000.0,775.0,433.920424,444.07044799999994,443.78527988388726,398.14,9.94283309582271,3.3596911341516154,11.049390723147422,4.4
776,1862400.0,776.0,433.3819060000001,442.08777599999996,443.28718045530496,398.14,7.419548278330386,3.052629081272555,14.543431818328456,4.4
777,1864800.0,777.0,431.821968,444.32998399999997,445.46885695587764,398.14,11.532526983527006,4.061797872919659,13.269474264993823,4.4
778,1867200.0,778.0,429.310468,440.85471399999994,445.2698400185188,398.14,10.156987595550834,3.9602711567886573,12.397421252304532,4.4
779,1869600.0,779.0,430.868538,446.36928800000004,444.49354080194206,398.14,10.418761106378536,6.526939293348442,12.528244196355509,4.4
780,1872000.0,780.0,433.019946,443.144884,441.85901479894375,398.14,12.474173279678881,4.747344523309671,11.81616393488055,4.4
781,1874400.0,781.0,432.54701399999993,441.7958500000001,441.7410614987425,398.14,7.298637951088345,4.165677742347243,13.6292938462367,4.4
782,1876800.0,782.0,434.859998,442.47264000000007,440.2352238974263,398.14,10.981154180859223,6.346307913163184,14.003096170395306,4.4
783,1879200.0,783.0,435.630634,443.479364,442.7498158538463,398.14,9.238778687603503,7.217828517685237,13.263427393134537,4.4
784,1881600.0,784.0,430.54608399999995,444.06926999999996,444.8474437045047,398.14,8.949362457380534,3.65992258061176,13.380540511341493,4.4
785,1884000.0,785.0,432.488076,445.52819199999993,443.6452000627984,398.14,10.921487414194937,5.714530453662779,12.49824005866436,4.4
786,1886400.0,786.0,431.793844,445.436406,441.3306887031066,398.14,9.040746216079672,5.0020366723353,13.601473522017622,4.4
787,1888800.0,787.0,432.771444,445.233376,441.5291818381162,398.14,10.484890209478511,4.867707284319627,13.415247093831715,4.4
788,1891200.0,788.0,430.85667799999993,443.55144199999995,441.2625823724208,398.14,7.862664658460106,6.140372060477186,12.198847708979391,4.4
789,1893600.0,789.0,430.833344,443.25575399999997,439.7604258825904,398.14,9.30120706127748,5.184372891367254,11.725581134625546,4.4
790,1896000.0,790.0,430.66686799999997,445.59928400000007,441.08326877759646,398.14,7.1837091329068645,3.7707493635600144,14.493973146479238,4.4
791,1898400.0,791.0,429.6038219999999,446.697164,442.89999056312854,398.14,10.795610757547575,6.812059448054303,14.362499529922554,4.4
792,1900800.0,792.0,428.953788,447.23651600000005,440.8730853690305,398.14,10.767359534136855,3.336246690146192,11.709911207522218,4.4
793,1903200.0,793.0,432.69717,446.97605400000003,442.6368859287721,398.14,8.961172408185586,4.944194232898372,11.28896515763259,4.4
794,1905600.0,794.0,432.788826,445.50409199999996,442.3217473590183,398.14,9.711548867987885,4.990094918957768,14.125604249922231,4.4
795,1908000.0,795.0,431.4939619999999,447.876822,445.54641069168645,398.14,7.348418024277918,6.075869341253198,13.715115374194744,4.4
796,1910400.0,796.0,434.667204,448.18314399999997,443.3137171049977,398.14,10.962233284771402,7.784211473562594,13.179453609399106,4.4
797,1912800.0,797.0,434.189112,446.801354,439.76260068003285,398.14,12.652893159748194,8.75420213289372,13.940343556017522,4.4
798,1915200.0,798.0,433.46959200000003,447.278946,439.9780072415373,398.14,7.938442693359817,8.63154667975699,9.723003818525411,4.4
799,1917600.0,799.0,432.986004,446.64698,440.8211491403401,398.14,10.632750648030399,6.469782545042262,11.443187964852445,4.4
800,1920000.0,800.0,432.868378,450.45080199999995,442.51114237652183,398.14,9.214398282657028,6.338760537203976,13.371700618668235,4.4
801,1922400.0,801.0,436.2374040000001,446.079028,441.9567304037558,398.14,10.287067375754033,7.4685706838591095,14.913319685752834,4.4
802,1924800.0,802.0,436.78204999999997,447.869356,444.91348952436454,398.14,9.262816594281416,5.560431010920516,13.59492221403462,4.4
803,1927200.0,803.0,436.37356,443.57336599999996,443.5751067613617,398.14,11.86143674182223,8.826360430097438,10.871473804452311,4.4
804,1929600.0,804.0,435.10945599999997,443.0765640000001,443.920244843418,398.14,8.733338738470778,7.062730145104065,12.338168638857168,4.4
805,1932000.0,805.0,432.58092999999997,445.53461,441.70445534842554,398.14,12.957056495336063,6.928899723530298,13.097057597378829,4.4
806,1934400.0,806.0,434.89644200000004,444.23602,441.5370421392422,398.14,7.847608084762874,9.07019701372065,13.23850371801943,4.4
807,1936800.0,807.0,433.641496,443.33862,444.11234784795215,398.14,6.285861770567485,10.551964369288136,13.486614192242206,4.4
808,1939200.0,808.0,433.52501599999994,444.779004,447.91749828100353,398.14,9.109565508785622,7.866147946633796,13.527695503535977,4.4
809,1941600.0,809.0,432.80483999999996,445.05428599999993,442.481283573797,398.14,10.1543810620357,8.163087678692978,15.233477008695045,4.4
810,1944000.0,810.0,436.27978199999995,447.450482,444.05064445881965,398.14,6.862882285918949,8.67153735296778,15.419685168699315,4.4
811,1946400.0,811.0,432.819134,444.93038799999994,441.8271569995406,398.14,6.337037266562716,11.128739426135686,13.850919216585819,4.4


==> figures/experiments/data/im2kg97f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,86.81892857142856,83.21274999999999,398.14,13.766096704821315,6.88865961517806,12.411984725084965,4.4
8,19200.0,8.0,252.66793750000002,229.61714285714282,396.98765000000003,398.14,5.014102646095549,16.907741912886937,13.409193611280193,4.4
16,38400.0,16.0,375.95637500000004,340.58064935064937,450.39625000000007,398.14,15.919665483478546,7.997754771231751,4.733947524565089,4.4
24,57600.0,24.0,435.08275000000003,422.6766233766234,465.9514499999999,398.14,11.037330038572135,11.631219576653614,9.219678362541424,4.4
32,76800.0,32.0,467.7074375,465.64110389610397,480.692,398.14,15.609421048174088,14.653316184256758,10.89305233846712,4.4
40,96000.0,40.0,488.32337500000006,493.64668831168837,488.08425,398.14,13.925269617486052,14.839753753773286,11.50516065969424,4.4
48,115200.0,48.0,494.2229375,512.7276948051947,498.03065,398.14,10.649429641539848,11.633401776207926,16.338994653844154,4.4
56,134400.0,56.0,504.425875,525.583538961039,505.5063999999999,398.14,10.623738058865728,15.572569519980064,13.300606451427877,4.4
64,153600.0,64.0,528.0839374999999,544.4488636363637,519.4262499999999,398.14,14.80338961742823,10.262002983324056,13.489376929324196,4.4
72,172800.0,72.0,537.215375,558.2452597402597,533.0026500000001,398.14,16.526797578732356,12.32204573641677,4.816013497665971,4.4
80,192000.0,80.0,542.1946875,568.823961038961,533.9339499999999,398.14,8.016041550321958,12.586303552733613,12.445226557189663,4.4
88,211200.0,88.0,554.158875,570.8499025974025,545.2535,398.14,9.394047647749877,17.77668595724125,12.132458947885855,4.4
96,230400.0,96.0,572.052875,585.5462987012986,559.0387000000001,398.14,5.72430363484656,19.725766976252682,12.288807869016575,4.4
104,249600.0,104.0,572.277,590.6712662337662,563.9590000000001,398.14,3.8919028123634134,19.864825427539262,10.495806185619111,4.4
112,268800.0,112.0,582.4938125000001,603.6974675324675,579.8988999999999,398.14,11.361934068487974,20.320373370261724,8.360656836054243,4.4
120,288000.0,120.0,586.5919375,608.1001623376624,579.9313500000001,398.14,6.31882548694711,23.624763559000506,7.967251519093685,4.4
128,307200.0,128.0,597.4638124999999,617.9914610389611,597.06515,398.14,8.559892105250523,21.36142683279356,10.155037629391442,4.4
136,326400.0,136.0,595.9110625,624.3978571428572,598.2592500000001,398.14,15.239042297497555,24.415173252545973,12.174918929802827,4.4
144,345600.0,144.0,601.74125,634.4093181818182,600.59115,398.14,9.864987077322379,21.747450382601215,12.747389364258291,4.4
152,364800.0,152.0,605.2167499999999,640.706948051948,605.45665,398.14,10.791158527650408,21.51596329690241,9.860940028895257,4.4
160,384000.0,160.0,614.8566249999999,643.0278896103897,616.1030999999999,398.14,12.352609693698046,25.643253186634063,10.69836100434812,4.4
168,403200.0,168.0,621.7644375,649.1848051948052,617.3661,398.14,18.035778809278064,24.655850374012367,13.846518520965926,4.4
176,422400.0,176.0,622.4449375,655.527435064935,625.3540499999999,398.14,9.155147069763114,22.05020193351059,15.508081220312324,4.4
184,441600.0,184.0,624.7481249999998,659.3340584415585,632.4495,398.14,8.833050578522547,24.80427219908991,15.714587433479727,4.4
192,460800.0,192.0,617.8649375000001,665.0614935064934,638.9061999999999,398.14,10.060157108239782,23.471220117396367,17.72213257503857,4.4
200,480000.0,200.0,624.3874375,662.2758766233767,644.3097999999999,398.14,11.775595851547928,23.799671478000036,18.582325701945354,4.4
208,499200.0,208.0,623.8276875,668.9192857142857,652.3105,398.14,8.673423200529479,26.528570838886505,16.877635708272894,4.4
216,518400.0,216.0,626.4554375,674.607987012987,659.6685,398.14,14.543854842892664,25.389215221553783,15.861476547364694,4.4
224,537600.0,224.0,626.1410625000001,673.9808441558441,668.2760999999999,398.14,15.868143720625305,25.20680807549246,20.672840430817928,4.4
232,556800.0,232.0,628.9909375,673.1483766233766,666.5953,398.14,17.966526414291565,27.50917583271157,16.59115615325356,4.4
240,576000.0,240.0,628.2425,675.1808766233765,672.9643,398.14,17.894202134163134,23.014286906215162,14.39077830447802,4.4
248,595200.0,248.0,634.523625,679.2833116883118,674.2607,398.14,19.43311341599391,22.66186199216284,16.0872437803018,4.4
256,614400.0,256.0,629.665875,679.6286363636362,678.3711500000001,398.14,19.366290355234963,24.70969592883401,22.871679239945365,4.4
264,633600.0,264.0,633.1985625,678.9534090909091,682.0546499999999,398.14,19.376237814948595,19.429725278862467,21.167617118068684,4.4
272,652800.0,272.0,645.2388750000001,686.2971103896105,680.4602499999999,398.14,26.080021236777345,14.316872314089778,21.56676950555829,4.4
280,672000.0,280.0,642.258625,684.0070454545454,685.613,398.14,18.356153700112582,19.124932379930783,19.804517085109826,4.4
288,691200.0,288.0,646.0321875,684.0080844155843,683.2417499999999,398.14,20.161363847797144,24.533214719305985,21.512907366007056,4.4
296,710400.0,296.0,648.9130625,682.9879545454546,679.1812000000001,398.14,18.394892332146988,21.025313914860988,24.646824857752243,4.4
304,729600.0,304.0,648.9616874999999,687.7444805194805,683.7421999999999,398.14,18.48684610414411,20.806738923100102,24.099128222819434,4.4
312,748800.0,312.0,651.070375,688.9499025974026,686.2176000000001,398.14,17.785351423215673,18.25716436759884,24.603696321176887,4.4
320,768000.0,320.0,647.5574375,691.4349025974026,684.3461,398.14,16.873954915725673,14.982568984088628,23.050684149753224,4.4
328,787200.0,328.0,649.0206875,693.9485064935066,689.3354000000002,398.14,15.336261471008656,17.84610374306382,22.937160185530477,4.4
336,806400.0,336.0,644.43725,693.6122402597404,693.6066,398.14,8.10403544604895,19.2924045882679,22.102590533311087,4.4
344,825600.0,344.0,653.992,696.111948051948,692.14995,398.14,12.85428287830685,18.222478751163163,26.002194781862602,4.4
352,844800.0,352.0,644.1318125,696.6722727272727,692.8684499999999,398.14,10.59335678011897,12.52612402269093,29.290084283396258,4.4
360,864000.0,360.0,649.2264374999999,693.8858116883117,691.22555,398.14,10.910323526086765,14.345838063829492,27.066497214049328,4.4
368,883200.0,368.0,648.8645,693.724512987013,695.14725,398.14,12.866279369623324,15.746472405616004,24.381511159643072,4.4
376,902400.0,376.0,645.349375,690.2887987012988,698.9770500000001,398.14,10.1726897679706,14.012811293282926,27.176256832122156,4.4
384,921600.0,384.0,653.4875,691.405064935065,690.9981,398.14,13.894814539911557,15.064155776668526,23.046608008143075,4.4
392,940800.0,392.0,649.324,690.1706168831168,694.6096,398.14,6.734594246702409,14.696218359032509,24.117654598622266,4.4
400,960000.0,400.0,656.9801875,689.0318506493506,695.6993499999999,398.14,14.134972028848578,10.257065256388831,26.329324998363116,4.4
408,979200.0,408.0,656.5987500000001,688.2664610389611,693.3294,398.14,15.770212830510552,11.52001957715705,26.083958768155657,4.4
416,998400.0,416.0,663.9345000000001,694.0730194805194,694.07755,398.14,16.48547218783087,11.719388169688512,27.04622486150028,4.4
424,1017600.0,424.0,664.4604999999999,693.6087987012988,689.7173999999999,398.14,13.548427373254693,15.240023507230099,23.79512470566402,4.4
432,1036800.0,432.0,662.1469375,690.8996103896103,701.4927,398.14,12.394772291557741,10.360959651957296,29.434517534528922,4.4
440,1056000.0,440.0,659.9615,694.4600324675324,695.8986,398.14,11.709882561400548,13.28596348612492,27.740348368118312,4.4
448,1075200.0,448.0,658.8749375,696.2892207792208,700.8435,398.14,11.528017883313382,11.562230868525846,27.584436848805993,4.4
456,1094400.0,456.0,662.601375,697.0174675324675,696.4087499999999,398.14,8.189693564608051,8.371871411862537,27.71949210601276,4.4
464,1113600.0,464.0,662.4958124999999,697.6074025974025,692.8484500000001,398.14,11.05130712460214,9.24851313876545,24.192441158926872,4.4
472,1132800.0,472.0,660.6640625,696.5985064935065,691.6464,398.14,12.870457448542737,11.740545391351313,27.467465250198174,4.4
480,1152000.0,480.0,653.2128125000002,700.3483441558442,697.7479999999999,398.14,12.218101526798785,11.977331039896706,27.34002206611353,4.4
488,1171200.0,488.0,654.1161250000001,701.7849350649351,693.8387,398.14,14.745519375087552,13.14060383047599,28.906323304309662,4.4
496,1190400.0,496.0,654.1197500000001,701.296038961039,691.0366499999999,398.14,12.20001903984756,13.807764995758072,26.73530455939942,4.4
504,1209600.0,504.0,646.972125,698.6303246753248,691.5821,398.14,15.758022279902553,13.651474199426964,26.390604589954936,4.4
512,1228800.0,512.0,651.5495,698.874935064935,695.3227999999999,398.14,8.383661810007727,9.802389782421033,24.27652350727597,4.4
520,1248000.0,520.0,655.595875,700.1654545454545,699.05455,398.14,8.879620978069243,8.014488035747549,25.87188388585002,4.4
528,1267200.0,528.0,660.5535625,707.1718831168831,694.598,398.14,8.969234714959379,12.706500838147862,29.314555096124007,4.4
536,1286400.0,536.0,655.8485,702.4122402597402,700.83305,398.14,5.679626639440541,12.18363281618294,30.174181968949483,4.4
544,1305600.0,544.0,658.9799999999999,700.6246428571428,695.2418,398.14,4.417957084046349,12.80343428540151,30.595659922264215,4.4
552,1324800.0,552.0,655.0076875000001,702.2433116883116,695.9189,398.14,7.831220804994763,14.362715733422638,27.96213879569013,4.4
560,1344000.0,560.0,658.6092499999999,703.4761363636364,694.6303,398.14,7.1524966382468405,14.446998258164378,29.630834203410675,4.4
568,1363200.0,568.0,659.3263750000001,702.3787662337661,698.24245,398.14,13.864970875600761,11.826801528973055,34.327461434038064,4.4
576,1382400.0,576.0,659.211125,705.9426298701298,703.9368,398.14,14.184054751774847,9.56343534906618,36.658375490949524,4.4
584,1401600.0,584.0,652.59525,703.8631493506493,702.2173999999999,398.14,11.551153164581853,7.172083820602768,32.67033965620308,4.4
592,1420800.0,592.0,656.76,705.5013636363636,698.6266499999999,398.14,16.425785480560368,14.467515871546665,34.98913216560621,4.4
600,1440000.0,600.0,666.25625,706.2347077922077,697.7189,398.14,10.964760938364059,14.579367559210036,31.075435743701807,4.4
608,1459200.0,608.0,666.927,703.7096428571429,696.8287,398.14,13.726592161023904,15.743330662946633,35.36337684332292,4.4
616,1478400.0,616.0,668.0838125,706.2891233766234,699.1018,398.14,11.815569056886034,10.761451573660132,31.780509076674306,4.4
624,1497600.0,624.0,666.2985,707.394155844156,695.9365,398.14,12.796870087186045,12.330283114074168,31.731974929265398,4.4
632,1516800.0,632.0,662.9215624999999,704.0512012987012,694.1845000000001,398.14,18.17478990812718,10.534786745717824,34.08001236579332,4.4
640,1536000.0,640.0,664.9693125,703.3899675324676,702.5454,398.14,13.174015530417892,12.371688886234757,36.35374015313654,4.4
648,1555200.0,648.0,666.763875,704.225909090909,698.1440500000001,398.14,20.670454087349416,11.261307699869548,36.53262939635228,4.4
656,1574400.0,656.0,663.7019375,704.7226948051947,699.2508,398.14,13.76117435766946,9.684530375261089,34.28942847095796,4.4
664,1593600.0,664.0,671.9459374999999,711.6453246753247,699.3112500000001,398.14,19.73217860842347,7.898966740134536,34.070185747004714,4.4
672,1612800.0,672.0,667.8364375,703.706038961039,696.3783,398.14,14.173630617953279,7.664961043246023,32.78402756049407,4.4
680,1632000.0,680.0,669.183875,704.420551948052,698.7669,398.14,13.406534774619494,5.363501262572784,35.09422432692581,4.4
688,1651200.0,688.0,670.719375,702.869025974026,700.4001000000001,398.14,18.211964144042792,6.356347268956425,35.37929230988938,4.4
696,1670400.0,696.0,672.0511250000001,709.115064935065,696.7603499999999,398.14,15.77240503465493,4.73196725694088,35.304477662412914,4.4
704,1689600.0,704.0,670.95975,711.2147077922078,702.0823499999999,398.14,15.521152584115818,7.214591770463994,36.2094078815587,4.4
712,1708800.0,712.0,672.3665000000001,715.1754870129869,702.4443500000001,398.14,14.208733768165846,3.0101369186617837,33.18860889526075,4.4
720,1728000.0,720.0,672.9248125,708.2219155844156,704.265,398.14,12.945056880318093,5.870173384644182,33.927555424124385,4.4
728,1747200.0,728.0,672.5060625,714.535422077922,696.2693499999999,398.14,19.73586349024111,5.9155711335395615,34.04136617043097,4.4
736,1766400.0,736.0,667.5115,709.7982792207792,694.2102499999999,398.14,22.958016000138027,5.630082960435704,34.34615338411133,4.4
744,1785600.0,744.0,670.9775000000001,714.014512987013,696.5852500000001,398.14,17.562900175381383,5.41962747389232,36.07643412039942,4.4
752,1804800.0,752.0,672.572625,713.3211688311688,696.4541999999999,398.14,19.627481394166967,5.0841525669346135,35.54310538222177,4.4
760,1824000.0,760.0,670.71225,716.3971753246753,697.1311000000001,398.14,26.603346679845664,4.5204514553195665,34.03771791272958,4.4
768,1843200.0,768.0,669.97025,710.3247402597403,695.7603999999999,398.14,22.405384940074768,11.608062252065768,34.08607897213461,4.4
776,1862400.0,776.0,670.5431874999999,707.3168181818182,695.50175,398.14,21.561967071225297,4.663289137922714,35.124951808579,4.4
784,1881600.0,784.0,667.4240000000001,709.0173051948052,697.8567999999999,398.14,20.356085363286446,4.844798280995503,35.57516874996679,4.4
792,1900800.0,792.0,665.4163125,712.9092857142857,691.8465,398.14,22.96897775113217,6.001832328459558,30.712811998538328,4.4
800,1920000.0,800.0,672.7443125,720.2613311688312,693.6402,398.14,21.229526700037468,11.635528980680856,34.75319085172321,4.4
808,1939200.0,808.0,674.6419375,711.3728896103896,702.7488500000001,398.14,19.73262186361533,13.334600068534787,34.80092674182353,4.4


==> figures/experiments/data/im2kg97f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,99.578786,99.5577888,98.55450018761529,398.14,8.486465838992048,3.888160875600558,6.076856008875108,4.4
8,19200.0,8.0,201.18258399999996,185.100098,286.681363086528,398.14,4.452372402785884,10.45110073754972,8.533586262789804,4.4
16,38400.0,16.0,274.48778000000004,251.15666000000002,323.62171257111765,398.14,9.027238126463093,3.748822106090707,1.816220771843491,4.4
24,57600.0,24.0,313.09610200000003,300.99066000000005,335.877169969917,398.14,5.055454092905571,6.326230401684589,4.8391368005918,4.4
32,76800.0,32.0,333.94932200000005,329.134796,343.7286163638981,398.14,8.311357177234843,7.41116907524322,4.446603528063192,4.4
40,96000.0,40.0,346.39202000000006,344.96698000000004,348.66179987334147,398.14,6.016755626843061,6.590216198482395,4.476924242585806,4.4
48,115200.0,48.0,348.302492,354.79763399999996,352.86593216696417,398.14,4.811653791274183,4.952589136566917,7.258884034638966,4.4
56,134400.0,56.0,352.68569599999995,360.932586,357.1024475949636,398.14,5.462944216132469,8.423546431471056,5.369409761915167,4.4
64,153600.0,64.0,365.85200799999996,370.31196600000004,364.85908288206286,398.14,5.043977934036896,4.055391389709791,6.082309104510052,4.4
72,172800.0,72.0,369.80814999999996,378.356556,371.3417953406432,398.14,6.6841309480054765,5.37661435037099,2.1231059838515374,4.4
80,192000.0,80.0,373.65491399999996,382.297006,370.7810869792444,398.14,4.4562363721829845,5.6198614573411785,6.15973398146392,4.4
88,211200.0,88.0,379.490612,385.05813,376.65608249636796,398.14,3.9859482171236733,8.7562296161088,4.865997392567618,4.4
96,230400.0,96.0,388.198528,391.791746,383.14113189807347,398.14,3.1361061927238825,8.50946043066108,5.7525080069830725,4.4
104,249600.0,104.0,387.210148,393.05821000000003,385.27371838601493,398.14,2.606559086902948,8.831186360139274,5.574659490105939,4.4
112,268800.0,112.0,391.88904,398.36364599999996,393.58828864294736,398.14,4.9872107331360365,10.333502726334906,4.922460249981967,4.4
120,288000.0,120.0,393.47226400000005,399.914916,392.6935339405503,398.14,3.7645393554634268,12.555521860248836,3.8077258376356875,4.4
128,307200.0,128.0,397.11276200000003,403.229206,401.1341412889283,398.14,4.6650742662218905,10.697334407185561,4.916081327005639,4.4
136,326400.0,136.0,397.58766,406.67940600000003,402.5687799838574,398.14,6.87463068183958,11.639035219330728,5.99442759966196,4.4
144,345600.0,144.0,398.736898,410.324598,404.8385038748098,398.14,5.449964255338017,10.459079823016154,5.84627571016537,4.4
152,364800.0,152.0,399.30401599999993,414.20236399999993,407.61997313842755,398.14,4.270167528404257,9.010262850751387,5.125707840580426,4.4
160,384000.0,160.0,403.829834,414.79019200000005,411.70047096402607,398.14,5.859193076609074,12.715686627963198,5.564264646336123,4.4
168,403200.0,168.0,407.103184,417.373068,412.05378418631653,398.14,9.449359110293747,12.151556497514042,6.710473952491091,4.4
176,422400.0,176.0,405.77659400000005,420.67906800000003,415.2706209491983,398.14,5.599579338273112,10.015816486390145,5.0892334553197225,4.4
184,441600.0,184.0,410.981786,422.016734,417.5206881919713,398.14,2.796637785586144,12.455359710008935,5.371255671406853,4.4
192,460800.0,192.0,406.44840800000003,425.93203800000003,419.84362475453156,398.14,4.522083885946489,10.873707530522761,5.580144710103612,4.4
200,480000.0,200.0,409.827174,423.664538,421.35793576207806,398.14,3.809024089743649,11.849662907575137,8.47626601940211,4.4
208,499200.0,208.0,409.97543400000006,426.88121,425.73009529638574,398.14,3.794950604921914,13.471265164017396,5.681523471692364,4.4
216,518400.0,216.0,410.07749600000005,429.978388,429.3182208930587,398.14,4.679573648480917,12.753482992068074,3.257466713463719,4.4
224,537600.0,224.0,409.537372,429.1509459999999,432.7065711025951,398.14,6.67085160890365,13.888003838340587,6.819243876844966,4.4
232,556800.0,232.0,410.92483400000003,427.009134,431.9430872782461,398.14,6.132815061807799,14.991665939473625,6.289947568201587,4.4
240,576000.0,240.0,409.949088,428.09407200000004,434.77791248411404,398.14,6.09384262674033,12.855565372313217,4.268345707877241,4.4
248,595200.0,248.0,414.10978400000005,431.288144,433.5545634581712,398.14,5.536285793483863,13.717614204949452,5.802483991623561,4.4
256,614400.0,256.0,410.201912,429.611556,438.1802689239988,398.14,5.514103542062429,13.15137031815545,9.609426115004837,4.4
264,633600.0,264.0,410.37711400000006,430.34070599999995,439.95958175200184,398.14,6.9471043154818455,8.380126173090172,7.509071306284213,4.4
272,652800.0,272.0,418.47096799999997,433.87461599999995,436.59733128303935,398.14,11.163316375837452,6.085718116089406,8.39715964463707,4.4
280,672000.0,280.0,415.75788,433.272008,441.44247375409816,398.14,6.589143904028777,10.07385398862659,8.775508782799442,4.4
288,691200.0,288.0,419.07946000000004,434.201692,440.78208809111254,398.14,8.304220468251192,12.273372745627979,8.484268716079717,4.4
296,710400.0,296.0,421.91138199999995,433.473978,437.42299595805105,398.14,5.75523463433675,9.05106247805882,10.958604635730563,4.4
304,729600.0,304.0,422.472318,435.33354599999996,439.8436531047679,398.14,6.787578761342609,9.499529622036631,10.378194607378965,4.4
312,748800.0,312.0,420.8224880000001,435.439696,441.5438794805597,398.14,8.205071118935304,8.302985581420764,9.243189418533811,4.4
320,768000.0,320.0,418.972188,436.365132,439.4446639457139,398.14,7.48680796201177,6.690003473216651,8.473821453272226,4.4
328,787200.0,328.0,420.660656,436.90503,440.80479319672196,398.14,5.412219517464007,10.04298101672974,8.399404861253934,4.4
336,806400.0,336.0,415.59265400000004,436.30529799999994,444.63597027423447,398.14,3.300385029206569,8.748434295238525,6.800971043426506,4.4
344,825600.0,344.0,422.23098799999997,437.151896,443.1994533438945,398.14,6.092289105923943,8.684841727460311,10.307677179622186,4.4
352,844800.0,352.0,419.17686199999997,438.14256399999994,443.690393972662,398.14,4.122178181345747,5.088896115312739,11.885335641285907,4.4
360,864000.0,360.0,420.94492,436.0212680000001,441.6614308862475,398.14,3.6029981770886583,6.394798059403482,10.852205492404117,4.4
368,883200.0,368.0,419.507016,436.24974000000003,444.4583542520437,398.14,6.0840372767739535,8.631470690633552,9.08351868788008,4.4
376,902400.0,376.0,417.23159799999996,434.73380399999996,447.5375972839287,398.14,2.0913906990021225,6.5216457592573285,10.61484487661458,4.4
384,921600.0,384.0,422.67246400000005,437.60802,442.8422550268544,398.14,4.543945396784648,6.686191303305623,9.490442854391858,4.4
392,940800.0,392.0,418.90727400000003,436.657974,445.2686669513058,398.14,6.653337908401595,6.918062665962395,9.023637297107438,4.4
400,960000.0,400.0,424.149812,435.214066,446.02687136629675,398.14,5.357709923032891,5.476701763450267,9.673730350887109,4.4
408,979200.0,408.0,423.98736799999995,436.06106,443.9041126541615,398.14,5.06172768454565,5.680963147190072,9.907704570285297,4.4
416,998400.0,416.0,427.103312,440.28912,444.483985726163,398.14,5.082160829521612,6.569799832594457,9.892816429199266,4.4
424,1017600.0,424.0,427.11985599999997,436.78990999999996,440.63111235926556,398.14,5.185880668894074,9.258627162106972,8.550241699981003,4.4
432,1036800.0,432.0,425.88604000000004,437.5034159999999,447.8613733819765,398.14,3.638217788582294,5.442727007286974,10.181192482016899,4.4
440,1056000.0,440.0,424.131732,439.02509399999997,445.38253294513197,398.14,3.623679618107112,7.893817603775719,8.908256919518994,4.4
448,1075200.0,448.0,421.62516000000005,439.700274,448.6664964352378,398.14,3.276945319225436,6.76981140322318,11.18800448904412,4.4
456,1094400.0,456.0,426.84865,439.830336,444.43969739401274,398.14,1.9562766621543048,4.986830911360951,9.768466567982971,4.4
464,1113600.0,464.0,426.4319039999999,440.089288,444.06656908526577,398.14,4.276620496532467,5.261186791467368,8.750996893591452,4.4
472,1132800.0,472.0,427.02203999999995,438.206592,441.3865871139959,398.14,5.8740238195052115,6.6162145882634205,10.860864718489836,4.4
480,1152000.0,480.0,422.44049200000006,439.76224,446.54035647347007,398.14,5.017748027071897,7.012705901983855,10.660104969603069,4.4
488,1171200.0,488.0,424.523164,441.62641199999996,443.70290359295325,398.14,7.557646808521272,8.078992946316381,11.860626882417625,4.4
496,1190400.0,496.0,423.16576999999995,441.74935400000004,441.30155779911166,398.14,5.405647665054149,7.569720756927482,11.358307539244704,4.4
504,1209600.0,504.0,421.3315559999999,440.75702,441.0727962161839,398.14,6.297988344224261,7.680756164316187,9.198433758085747,4.4
512,1228800.0,512.0,424.30286400000006,439.52356,445.2844824419818,398.14,4.194644865615865,5.298568786712009,8.754023215387573,4.4
520,1248000.0,520.0,423.797732,441.430322,447.6569939061599,398.14,4.3973341642838015,4.600106050719474,10.260706372911155,4.4
528,1267200.0,528.0,425.565646,445.40967199999994,445.4874145286628,398.14,4.641673024025317,8.98685318372136,12.965886763028609,4.4
536,1286400.0,536.0,424.532338,441.93492799999996,446.2267116116802,398.14,2.122331270902435,7.5120985825132385,12.775907206670272,4.4
544,1305600.0,544.0,424.414474,442.089524,444.409189898102,398.14,3.249721528680888,7.387529266316456,12.485517771597285,4.4
552,1324800.0,552.0,426.178248,442.511644,445.1948753698098,398.14,6.515223021517903,7.7263379379282116,11.01108973978254,4.4
560,1344000.0,560.0,426.674344,441.67391800000007,444.5547436094556,398.14,3.1490241052232495,7.947237156348982,11.33652877391053,4.4
568,1363200.0,568.0,425.66557600000004,441.99170000000004,445.82424109922795,398.14,7.278578644438678,7.3541708211330565,14.642357719148839,4.4
576,1382400.0,576.0,428.13515799999993,443.91360799999995,448.7801122899501,398.14,4.8972732758529025,5.594933480140779,15.731503236455596,4.4
584,1401600.0,584.0,422.56728000000004,444.148312,447.1197609590225,398.14,3.534163806896136,4.169335088099941,13.793070213034698,4.4
592,1420800.0,592.0,425.677382,445.054036,445.5360072496014,398.14,6.457014162421246,7.427456067867284,14.332518384860157,4.4
600,1440000.0,600.0,430.36904599999997,445.1356119999999,445.6019153364102,398.14,4.330271058205039,6.918331514569957,11.956126499999078,4.4
608,1459200.0,608.0,428.471716,443.72014,443.1784080245419,398.14,6.77598454290761,7.773073218319053,14.486719262441154,4.4
616,1478400.0,616.0,432.423726,445.798144,444.17833481949754,398.14,6.433140861945289,5.803403779425245,12.99738002112992,4.4
624,1497600.0,624.0,429.76730799999996,446.930706,441.6690109567524,398.14,5.865626239091947,5.981186753948957,13.396758083373314,4.4
632,1516800.0,632.0,429.51196200000004,444.69847799999997,441.33577617215303,398.14,6.820067562778051,5.417738376111438,13.530764074907099,4.4
640,1536000.0,640.0,429.51623600000005,444.625382,447.25457740256826,398.14,5.660590406672314,5.523026433434826,14.593681659357738,4.4
648,1555200.0,648.0,431.075756,444.45274599999993,443.3351599959809,398.14,8.535465523256189,5.064247295339367,16.786896197128467,4.4
656,1574400.0,656.0,429.34847999999994,444.629976,443.7510523936253,398.14,5.322870261106703,3.8830053462658127,13.339311932574185,4.4
664,1593600.0,664.0,433.71948999999995,448.95927200000006,444.30596092760544,398.14,8.768241412179634,4.48403860717418,11.610266621512796,4.4
672,1612800.0,672.0,428.18589199999997,443.52711600000004,443.1842374778462,398.14,6.358686901559447,4.056143990757191,11.75811893529451,4.4
680,1632000.0,680.0,431.11223,444.669412,445.05838254947366,398.14,5.809127824491502,3.211065994204545,13.570506665335326,4.4
688,1651200.0,688.0,432.895846,443.515236,446.19543721326147,398.14,6.460395607730802,2.222507219823698,14.70010248185188,4.4
696,1670400.0,696.0,433.23886999999996,445.18166999999994,444.09771423262845,398.14,5.478945691983707,2.513756820315627,14.296700411770244,4.4
704,1689600.0,704.0,431.31385199999994,444.14285600000005,446.0937515207332,398.14,6.963924021845689,3.612792134852477,15.398506705089659,4.4
712,1708800.0,712.0,432.995362,447.609386,447.90793210548645,398.14,7.013586194472921,2.7423806282864294,14.068606459529647,4.4
720,1728000.0,720.0,433.15353000000005,443.70974800000005,448.35414987616457,398.14,5.1380703217376364,2.8854254505306813,14.278158852408968,4.4
728,1747200.0,728.0,432.839336,448.248162,442.4680197661317,398.14,9.485632448643978,3.7631758899766576,13.525156818050501,4.4
736,1766400.0,736.0,430.172342,445.687096,442.1759582116595,398.14,10.105764171250753,3.186421462264345,13.034337309268293,4.4
744,1785600.0,744.0,432.45873599999993,447.11837,442.44993184499043,398.14,7.155773476950685,2.894794098370103,13.826030886489992,4.4
752,1804800.0,752.0,433.36446399999994,446.476936,443.0958726012007,398.14,7.346963754116989,3.8227455558843197,13.91513874726012,4.4
760,1824000.0,760.0,432.22357,448.65321800000004,443.66105877899327,398.14,12.62135768464803,4.752318592789182,11.945010856395388,4.4
768,1843200.0,768.0,432.424648,442.68379999999996,442.01758832095766,398.14,6.252316080987153,7.83428506310591,13.91098017604776,4.4
776,1862400.0,776.0,433.3819060000001,442.08777599999996,443.28718045530496,398.14,7.419548278330386,3.052629081272555,14.543431818328456,4.4
784,1881600.0,784.0,430.54608399999995,444.06926999999996,444.8474437045047,398.14,8.949362457380534,3.65992258061176,13.380540511341493,4.4
792,1900800.0,792.0,428.953788,447.23651600000005,440.8730853690305,398.14,10.767359534136855,3.336246690146192,11.709911207522218,4.4
800,1920000.0,800.0,432.868378,450.45080199999995,442.51114237652183,398.14,9.214398282657028,6.338760537203976,13.371700618668235,4.4
808,1939200.0,808.0,433.52501599999994,444.779004,447.91749828100353,398.14,9.109565508785622,7.866147946633796,13.527695503535977,4.4


==> figures/experiments/data/im2kg999f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,85.17674999999998,83.21274999999999,432.91,13.766096704821315,8.795443417481266,12.411984725084965,3.78
8,19200.0,8.0,246.15968749999996,241.26783333333333,395.7359,432.91,15.871589450676858,19.267401369312402,14.373905835511371,3.78
16,38400.0,16.0,377.1095,356.3270416666667,453.4223,432.91,19.77515768517176,21.91221334333578,0.9219049799470681,3.78
24,57600.0,24.0,439.61875,421.5795,477.28785,432.91,13.9279205572956,16.00904005679268,6.447357995002028,3.78
32,76800.0,32.0,482.34681250000006,462.625,497.1971,432.91,15.399396949440247,6.36989249749027,8.93733548699369,3.78
40,96000.0,40.0,504.517875,496.60045833333334,508.69725,432.91,7.769135718751461,5.1517979928210975,4.302419864860265,3.78
48,115200.0,48.0,517.7926249999999,510.66575,520.8231499999999,432.91,8.306272054875604,10.114918652384917,8.928908501158537,3.78
56,134400.0,56.0,532.73875,526.9585833333333,530.08145,432.91,7.645035535827319,10.386895026158493,7.120995439988108,3.78
64,153600.0,64.0,558.0329374999999,548.8440416666667,542.2076,432.91,9.638582067536273,12.938070456344798,10.706208854501766,3.78
72,172800.0,72.0,567.5791250000001,562.532625,551.24965,432.91,9.744754823602149,13.482930779315511,8.873875002226542,3.78
80,192000.0,80.0,581.5314999999999,575.4294583333333,555.76545,432.91,5.868860290707452,12.923500875096472,5.84071253006987,3.78
88,211200.0,88.0,592.84425,595.8840833333334,566.571,432.91,11.229817611522359,18.093792312578202,7.862731127603432,3.78
96,230400.0,96.0,606.1055625000001,612.6072916666666,577.1632,432.91,12.333662769386699,15.798435753309743,8.625516187755661,3.78
104,249600.0,104.0,608.444625,616.7701666666666,583.2996,432.91,5.780840102970987,12.156995595268842,7.411085881842984,3.78
112,268800.0,112.0,618.3819374999999,626.2205,594.48305,432.91,11.657610178164402,19.65588602090926,5.609103858484625,3.78
120,288000.0,120.0,621.5031875,635.0720833333332,598.20195,432.91,10.869251339917762,9.475371942030678,9.938563566202292,3.78
128,307200.0,128.0,631.2984375,636.9142083333334,613.2390499999999,432.91,7.737516537275516,8.081301726678934,10.496643096831125,3.78
136,326400.0,136.0,635.7458125,644.71275,611.2217,432.91,13.179823405116057,11.351650945763646,10.18632446041865,3.78
144,345600.0,144.0,640.817375,649.9156666666665,619.3625,432.91,14.936780958675733,14.214453488674547,8.795673144368166,3.78
152,364800.0,152.0,640.090125,654.9719166666666,622.30665,432.91,10.278297437190515,9.936820617533302,9.265167876976024,3.78
160,384000.0,160.0,651.6229375,660.6733750000001,630.6466499999999,432.91,14.648916735905146,13.542156803771139,11.712452560718319,3.78
168,403200.0,168.0,656.8565000000001,662.90675,633.0403,432.91,16.34906739282263,10.672446597362693,11.16975038242894,3.78
176,422400.0,176.0,655.9590000000001,664.647625,635.2385499999999,432.91,12.919261083294625,7.946195452729679,7.9982819366228295,3.78
184,441600.0,184.0,660.9926875000001,667.4595000000002,641.5682,432.91,10.282924537894498,11.538321309823209,11.300131587029396,3.78
192,460800.0,192.0,659.905375,675.5426666666666,644.711,432.91,15.613582624978083,11.216710422040288,16.22298819433529,3.78
200,480000.0,200.0,665.9175625,678.3812083333335,649.7281,432.91,13.236631262127458,9.710043864636967,18.582737603249882,3.78
208,499200.0,208.0,669.4145624999999,674.5892083333334,651.7704,432.91,13.675491152442925,11.572325380969914,16.183569880560853,3.78
216,518400.0,216.0,665.01375,675.7267083333334,654.6538,432.91,12.568501847051534,8.559627995638516,17.886185790439576,3.78
224,537600.0,224.0,668.6001875,684.4442916666667,666.9266,432.91,14.342233410193048,9.540919977920693,15.149802120235218,3.78
232,556800.0,232.0,666.691125,686.3205833333334,663.9727499999999,432.91,15.838854182301004,6.983790619428946,19.75013959162776,3.78
240,576000.0,240.0,669.7351875,690.5335000000001,668.93505,432.91,15.762372215690867,13.730699570930744,19.565722326414523,3.78
248,595200.0,248.0,670.375,691.8671666666667,669.70375,432.91,11.245327082848123,14.895393993515587,17.901741521629646,3.78
256,614400.0,256.0,671.0859375,682.439875,675.61475,432.91,10.275775359980761,14.826261879682509,9.866290940369018,3.78
264,633600.0,264.0,670.9601875000001,689.01475,682.4868,432.91,11.57611355441809,10.218033128912472,13.477700410138372,3.78
272,652800.0,272.0,680.0007499999999,692.317,684.0668500000002,432.91,14.408007750299232,14.60249262649064,16.335145049432434,3.78
280,672000.0,280.0,674.8343750000001,692.6420416666667,685.2763000000001,432.91,18.006625745444328,16.941646886475,17.826189663610037,3.78
288,691200.0,288.0,679.7758125,691.5827500000001,686.7218499999999,432.91,17.739806407059387,18.567273736194114,15.863446752621561,3.78
296,710400.0,296.0,684.5727499999999,692.1525,685.4207000000001,432.91,19.094271888165014,21.393015439944644,18.171615968269066,3.78
304,729600.0,304.0,676.5719999999999,702.9925,687.7146999999999,432.91,16.836083718678665,20.663231738405962,16.866581742517365,3.78
312,748800.0,312.0,679.1521875000001,699.2193749999999,692.7317499999999,432.91,24.940337636231735,15.796244770843087,14.913731560620496,3.78
320,768000.0,320.0,673.72625,705.0676666666666,687.38745,432.91,23.599494381509793,14.291262039192075,21.300079864485696,3.78
328,787200.0,328.0,679.0500625000001,706.7116666666667,688.0146000000001,432.91,21.53326953605236,12.833630873803784,17.398239533403004,3.78
336,806400.0,336.0,670.51525,713.7939166666666,689.4536499999998,432.91,19.505359325031467,17.176711778238378,17.766021067895764,3.78
344,825600.0,344.0,682.3522499999999,718.6512083333333,692.5644500000001,432.91,24.445392138148037,16.765412893996025,18.051563012357395,3.78
352,844800.0,352.0,670.8140625,711.844375,693.4022500000001,432.91,19.482713193565353,11.599055707166949,17.47194128303756,3.78
360,864000.0,360.0,679.713,717.566625,693.2501,432.91,20.274437273009426,13.642424825215578,18.193417970864488,3.78
368,883200.0,368.0,682.142,713.4632916666666,695.63425,432.91,23.837263423341174,17.931969869464567,20.522270903795633,3.78
376,902400.0,376.0,680.6336875,716.3770000000001,695.33475,432.91,23.65102738782433,12.160086465567142,23.205433985865117,3.78
384,921600.0,384.0,685.4958125,721.2979583333334,689.1176000000002,432.91,28.2542573221297,13.887297220740859,25.02444619346682,3.78
392,940800.0,392.0,685.0095625,714.5852499999999,692.6398,432.91,29.228974094053196,9.876988017992584,22.073134475754284,3.78
400,960000.0,400.0,687.9743125000001,720.0004999999999,699.4471000000001,432.91,17.910944150078457,15.719782360457984,24.78517771714352,3.78
408,979200.0,408.0,688.3075000000001,722.5232916666666,695.7412,432.91,19.523541178728617,16.129294903250578,24.083504649127477,3.78
416,998400.0,416.0,694.967875,717.2452083333334,692.4276,432.91,23.119756059445493,13.91964062300796,23.722537465625823,3.78
424,1017600.0,424.0,694.577,720.0963333333333,691.7469,432.91,21.146872448878366,14.437331123294872,22.50838077493891,3.78
432,1036800.0,432.0,693.705375,719.0717500000001,697.6935500000002,432.91,22.744162614166935,14.394653633851666,23.616203763052482,3.78
440,1056000.0,440.0,689.0800624999999,721.42,692.86625,432.91,22.57918028674271,9.508783231055668,20.19261808192424,3.78
448,1075200.0,448.0,689.7233125,712.2275,702.0256000000002,432.91,19.81772509262653,10.660406953777638,24.561354870861667,3.78
456,1094400.0,456.0,694.4290625000001,710.1502916666666,698.4428,432.91,23.97696669427476,9.724956899822129,23.11388901857572,3.78
464,1113600.0,464.0,696.7961875,711.1887916666667,697.65665,432.91,23.408970893060808,11.39431897972806,20.330199062948818,3.78
472,1132800.0,472.0,695.1445,716.3777916666667,692.1233,432.91,23.72338011362593,11.401692675350562,24.300759365899467,3.78
480,1152000.0,480.0,680.1421874999999,714.6932916666667,701.8311499999999,432.91,19.086251782160844,15.05022431744874,20.65572594091168,3.78
488,1171200.0,488.0,688.4686250000001,717.4152083333332,699.0468,432.91,20.129470355207317,11.197361743168935,24.599448176147877,3.78
496,1190400.0,496.0,687.5931874999999,718.929,694.1820500000001,432.91,18.319244168938273,8.88575396030429,21.156110919243055,3.78
504,1209600.0,504.0,687.9740625,718.5365833333333,693.75235,432.91,19.416024986677233,12.347830538667408,21.386182576378154,3.78
512,1228800.0,512.0,689.9098749999999,723.496125,697.1317,432.91,17.11478930645824,13.455689583731369,19.89761814786408,3.78
520,1248000.0,520.0,692.591625,722.1227916666667,700.54005,432.91,17.89549619820073,13.86429934288151,19.23447805482006,3.78
528,1267200.0,528.0,694.1446875,723.4922083333333,695.0626,432.91,21.959888231451984,15.589795861623106,22.889557484248314,3.78
536,1286400.0,536.0,694.6435625,723.7532083333333,695.7022499999999,432.91,19.350422690196762,18.809840563316627,17.23204393473137,3.78
544,1305600.0,544.0,694.4938749999999,725.7825416666667,697.42165,432.91,17.4553713473674,16.60958896346798,16.70184251194783,3.78
552,1324800.0,552.0,698.9174375,725.3572499999999,697.50905,432.91,19.953646877895608,18.21116835013755,19.04264604380668,3.78
560,1344000.0,560.0,699.70475,725.5807083333334,696.1377500000001,432.91,22.012698573624863,15.747508790078673,13.761100141145938,3.78
568,1363200.0,568.0,698.405625,724.0281666666667,697.5166999999999,432.91,17.177415831777143,15.560774244597726,15.408986671330345,3.78
576,1382400.0,576.0,703.9226249999999,723.2997916666666,708.6561499999999,432.91,23.115288033147465,13.990281494799437,18.66635530535977,3.78
584,1401600.0,584.0,693.804875,725.1084583333334,702.7953,432.91,25.763901978584908,14.414993515221239,15.9976375145598,3.78
592,1420800.0,592.0,691.910125,723.437875,703.36535,432.91,24.88745310730255,14.823777013857054,14.108216733435746,3.78
600,1440000.0,600.0,698.3528125,720.3212916666666,702.0397500000001,432.91,28.757327569622994,14.58547372052862,20.04073406073924,3.78
608,1459200.0,608.0,695.5048125,723.6985833333332,696.0623,432.91,31.083815334147893,13.540530109854865,15.499346428600731,3.78
616,1478400.0,616.0,701.4644375,720.0229583333332,697.08885,432.91,28.870547510740366,8.785762690140139,15.022905363930148,3.78
624,1497600.0,624.0,696.5288125,725.0419583333332,690.95695,432.91,25.851808524064438,9.537499950342099,15.178782933827629,3.78
632,1516800.0,632.0,698.3304999999999,728.8029583333333,690.5106000000001,432.91,30.10246556825902,5.932358529038189,13.182116372075864,3.78
640,1536000.0,640.0,698.974625,727.3862916666667,702.5274,432.91,31.20954723277827,8.511279511531018,16.724841847141356,3.78
648,1555200.0,648.0,696.581625,732.5372083333333,697.72585,432.91,28.81784528539703,10.107568921080242,16.358183615564073,3.78
656,1574400.0,656.0,691.6347499999999,726.1676249999999,693.7812,432.91,32.429960599745435,8.50848314705538,16.416924163387293,3.78
664,1593600.0,664.0,702.6229375,734.239375,697.68535,432.91,28.47833848330664,9.033692684207862,19.15660225795559,3.78
672,1612800.0,672.0,697.9002499999999,733.1757500000001,697.29805,432.91,24.960697320096376,8.331948986071186,15.792225828197763,3.78
680,1632000.0,680.0,694.930875,724.279375,700.1209500000001,432.91,22.020485416543792,10.424400743594543,18.008099226509938,3.78
688,1651200.0,688.0,696.6848125,723.5300833333333,696.132,432.91,27.62679678811103,11.538909218498214,17.985031724835196,3.78
696,1670400.0,696.0,695.676375,727.4590000000001,696.1460500000001,432.91,24.20175890015166,17.46625063620987,17.79271622675897,3.78
704,1689600.0,704.0,696.3275000000001,728.4888333333334,698.7913500000001,432.91,25.384324500739396,13.8308782464571,15.091790912115307,3.78
712,1708800.0,712.0,701.6423124999999,728.6393333333333,702.88075,432.91,22.425012758319006,11.853720439650417,12.584832877059904,3.78
720,1728000.0,720.0,698.17325,731.4080833333334,701.36565,432.91,25.6300566784902,8.799483349572704,13.591923807627671,3.78
728,1747200.0,728.0,694.8481875,725.1584166666668,696.27645,432.91,20.747935433705635,14.045252224031817,14.95753260069275,3.78
736,1766400.0,736.0,700.088125,721.3272499999999,692.46545,432.91,22.169987398201478,13.732408799781568,13.113282634906376,3.78
744,1785600.0,744.0,704.618,726.422875,693.1992499999999,432.91,23.139553929874996,12.079815640964092,8.859521792983161,3.78
752,1804800.0,752.0,703.4231874999999,721.35175,693.7643499999999,432.91,20.648423667415678,14.206268027391927,12.477545771887483,3.78
760,1824000.0,760.0,704.542875,725.7879166666668,696.884,432.91,22.68496232762749,14.560067506813304,11.971448414197386,3.78
768,1843200.0,768.0,704.878375,726.7971666666666,696.0812,432.91,23.795655056719752,15.99316825156287,11.142931749108962,3.78
776,1862400.0,776.0,698.8991874999999,725.50775,701.37825,432.91,21.880417049653822,17.195306030307087,14.889649393260859,3.78
784,1881600.0,784.0,696.85,727.5057083333334,704.01085,432.91,18.508713638012132,16.8444925486782,11.62956436772677,3.78
792,1900800.0,792.0,697.0308125000001,724.8280416666666,690.25415,432.91,20.779828915267387,15.328495157203804,9.281489685177768,3.78
800,1920000.0,800.0,702.5264999999999,722.8529166666665,695.6542999999999,432.91,22.640664423960256,10.576080308737811,15.96456008812547,3.78
808,1939200.0,808.0,699.2956875,719.4458333333334,702.3956999999998,432.91,19.87713815179398,17.48279899902138,8.312991685939007,3.78


==> figures/experiments/data/im2kg999f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,87.17498800000001,86.063323,84.18150749005551,432.91,13.529617185037173,8.627464962840676,12.123553490850263,3.78
8,19200.0,8.0,244.27169199999997,239.39450200000002,391.23942710391304,432.91,15.623823477423722,18.97425553254274,14.138830919095152,3.78
16,38400.0,16.0,372.89977999999996,352.42344799999995,448.08722601235496,432.91,19.416410555885477,21.564970918695234,0.879531953459789,3.78
24,57600.0,24.0,434.45145600000006,416.63767399999995,471.5932272703365,432.91,13.675899480193207,15.798370325749403,6.312366610841156,3.78
32,76800.0,32.0,476.457762,456.864384,491.02143056765937,432.91,15.115877719623045,6.310500640785841,8.710035712721494,3.78
40,96000.0,40.0,498.215008,490.31845000000004,502.2875170293977,432.91,7.5268027681990155,5.080412722244036,4.166438074953013,3.78
48,115200.0,48.0,511.16034199999996,503.927938,514.0649158833446,432.91,8.060856898959303,9.838491129506345,8.724813429431212,3.78
56,134400.0,56.0,525.631666,519.809134,523.0911746690289,432.91,7.555017529907523,10.136897806084269,6.951484569546253,3.78
64,153600.0,64.0,550.417946,541.243016,534.9645038640651,432.91,9.41323387132688,12.624410965078251,10.527512135690158,3.78
72,172800.0,72.0,559.7344919999999,554.6618619999999,543.7768111235201,432.91,9.490223910948949,13.197811970232758,8.677406422049899,3.78
80,192000.0,80.0,573.36806,567.1974900000001,548.0957336361641,432.91,5.681579669231774,12.606989103250717,5.791500642708041,3.78
88,211200.0,88.0,584.4009,587.2338419999999,558.6565089742528,432.91,11.00593636524207,17.60205456793025,7.723438374241265,3.78
96,230400.0,96.0,597.317386,603.483238,568.9792333354924,432.91,12.134826545679624,15.324233549597453,8.3821250559786,3.78
104,249600.0,104.0,599.6145939999999,607.540614,574.9306668899228,432.91,5.612108452571916,11.726633414375348,7.293771875178993,3.78
112,268800.0,112.0,609.318524,616.77489,585.8796051528004,432.91,11.399257519621788,19.16675196259465,5.534925950846456,3.78
120,288000.0,120.0,612.369812,625.388688,589.4160547978584,432.91,10.646391297934096,9.102387350694698,9.827987762352922,3.78
128,307200.0,128.0,621.861422,627.261328,604.1184362011525,432.91,7.583313045226868,7.78312594165929,10.390504121379017,3.78
136,326400.0,136.0,626.330394,634.851672,602.1830033681042,432.91,12.813972228492469,11.09225752278463,10.023332028675387,3.78
144,345600.0,144.0,631.1685679999999,639.886484,610.1952541441912,432.91,14.578964745151506,13.854409708383464,8.743545993479337,3.78
152,364800.0,152.0,630.4226679999999,644.775342,613.0751474856932,432.91,9.943395796835718,9.69846522638215,9.186337367068834,3.78
160,384000.0,160.0,641.655966,650.37913,621.1671229653626,432.91,14.300150553931182,13.199251174688099,11.609581604726928,3.78
168,403200.0,168.0,646.7457539999999,652.568774,623.4961410789626,432.91,15.97112163657808,10.354772510859002,10.991425250902399,3.78
176,422400.0,176.0,645.8349679999999,654.139166,625.6292286292644,432.91,12.59886861448341,7.8353049792102345,7.866850049586895,3.78
184,441600.0,184.0,650.915832,656.941274,631.7565835501648,432.91,9.975150651846405,11.392428858110696,11.080605574339124,3.78
192,460800.0,192.0,649.749802,664.880116,634.7885114872491,432.91,15.210222050435155,11.007631866385383,15.908483633093342,3.78
200,480000.0,200.0,655.60972,667.685468,639.638931923758,432.91,12.790960095795532,9.653697528123704,18.287081750783305,3.78
208,499200.0,208.0,659.055014,663.841888,641.6784600272501,432.91,13.269341253391614,11.33841113519114,15.872232765051333,3.78
216,518400.0,216.0,654.682654,664.923636,644.5536264600208,432.91,12.189343100734675,8.470587688166892,17.567435281190996,3.78
224,537600.0,224.0,658.202474,673.41282,656.5272142508841,432.91,13.926952036381659,9.386427924126513,14.889867828676145,3.78
232,556800.0,232.0,656.410858,675.3476979999999,653.6126622243152,432.91,15.320942817269302,6.845598308677353,19.365877941644058,3.78
240,576000.0,240.0,659.30534,679.494186,658.4589169387799,432.91,15.331255199869116,13.435488777682663,19.209710994430957,3.78
248,595200.0,248.0,659.986794,680.7772579999998,659.1344340044664,432.91,10.974529922960444,14.64568439727333,17.605981961479266,3.78
256,614400.0,256.0,660.6202559999999,671.5382639999999,665.0211730438931,432.91,9.986423497673265,14.545454157558625,9.599236330757538,3.78
264,633600.0,264.0,660.4177540000001,677.9150440000001,671.7537220207603,432.91,11.272897727526223,9.9791615595544,13.114960921465691,3.78
272,652800.0,272.0,669.4082799999999,681.167086,673.1737042680525,432.91,14.062090887333241,14.340569736165895,15.975207902943785,3.78
280,672000.0,280.0,664.265764,681.411116,674.4646658949737,432.91,17.6032009412573,16.56410819326081,17.485004723623508,3.78
288,691200.0,288.0,669.150072,680.360248,675.922182206113,432.91,17.268562941924497,18.120081863739145,15.503760648528203,3.78
296,710400.0,296.0,673.868842,680.940214,674.5761534409372,432.91,18.63740391948852,20.97160349147531,17.742756956279848,3.78
304,729600.0,304.0,666.08248,691.5510879999999,676.814785369111,432.91,16.3793124674148,20.18011969059852,16.500065997823945,3.78
312,748800.0,312.0,668.4505379999999,687.889382,681.7657501337944,432.91,24.309684878496938,15.388938384457065,14.521971053159525,3.78
320,768000.0,320.0,663.185288,693.5704320000001,676.4686356044733,432.91,22.98622825369593,13.96057655738977,20.864048888285925,3.78
328,787200.0,328.0,668.456406,695.1384860000001,677.0201927487349,432.91,20.948988703914914,12.478261397208646,17.066770177509053,3.78
336,806400.0,336.0,659.9576119999999,702.1828,678.5084252834184,432.91,18.95448290091849,16.809291483011332,17.27463433438054,3.78
344,825600.0,344.0,671.69111,706.979906,681.521879941786,432.91,23.829081750650516,16.35595527902971,17.559891045074618,3.78
352,844800.0,352.0,660.462398,700.26226,682.3260702878799,432.91,18.94334585263643,11.26272589114557,16.990743784911587,3.78
360,864000.0,360.0,669.1138559999999,705.923194,682.0951486358761,432.91,19.769020816706092,13.306226308820868,17.651626331836074,3.78
368,883200.0,368.0,671.46353,701.84464,684.4869247161757,432.91,23.311401753334483,17.535557865233397,19.939737884924185,3.78
376,902400.0,376.0,669.9810160000001,704.72576,684.2131826343616,432.91,23.10514729280219,11.913778330182774,22.539235118667097,3.78
384,921600.0,384.0,674.8423479999999,709.5456959999999,678.0833612530056,432.91,27.595265766787485,13.602470574657103,24.41283698529338,3.78
392,940800.0,392.0,674.311352,702.964842,681.5385286068922,432.91,28.495770716630947,9.602070395893394,21.444510655692344,3.78
400,960000.0,400.0,677.21149,708.3022880000001,688.2536309154827,432.91,17.41613377585355,15.380513880087689,24.11463914683616,3.78
408,979200.0,408.0,677.550892,710.70112,684.5712976168837,432.91,19.050847873459112,15.798248836980454,23.460292273644036,3.78
416,998400.0,416.0,683.985448,705.5294739999999,681.3311530596934,432.91,22.604052019601884,13.60119636216496,23.049443227127156,3.78
424,1017600.0,424.0,683.575826,708.33399,680.5996273518771,432.91,20.697908766145154,14.041998338562022,21.87795995307343,3.78
432,1036800.0,432.0,682.7494220000001,707.349356,686.4972035096989,432.91,22.231969523828294,14.010698550833903,22.89705485656384,3.78
440,1056000.0,440.0,678.18886,709.619756,681.7688677303031,432.91,22.062565661579768,9.241765569855383,19.6032145619139,3.78
448,1075200.0,448.0,678.761434,700.53124,690.7502196360598,432.91,19.357375103874162,10.39034877103518,23.96467731129175,3.78
456,1094400.0,456.0,683.4691580000001,698.5572060000001,687.1676039736329,432.91,23.40766139678016,9.451861156074306,22.494204204432428,3.78
464,1113600.0,464.0,685.7467060000001,699.580066,686.4491618679789,432.91,22.883323686700518,11.176654814840598,19.787341971096026,3.78
472,1132800.0,472.0,684.19593,704.644218,680.9434216204045,432.91,23.213542809525197,11.144033015146116,23.668069575925053,3.78
480,1152000.0,480.0,669.5213019999999,702.969926,690.5364425405763,432.91,18.646098364304763,14.83272479197828,20.100411856109428,3.78
488,1171200.0,488.0,677.6690540000001,705.589192,687.7533224292445,432.91,19.658587383385523,10.978424604053233,23.943979133864406,3.78
496,1190400.0,496.0,676.749734,707.1217300000001,682.9326356682801,432.91,17.89156978079176,8.701133518099093,20.55219800918542,3.78
504,1209600.0,504.0,677.185442,706.7518759999999,682.5007816932473,432.91,18.996943326669513,12.151184652847823,20.786962492896524,3.78
512,1228800.0,512.0,679.1368879999999,711.61575,685.887104832387,432.91,16.70943420319991,13.261799467795377,19.408189194672428,3.78
520,1248000.0,520.0,681.631114,710.219722,689.2789974741038,432.91,17.501209665292397,13.580633259663502,18.642853077732095,3.78
528,1267200.0,528.0,683.057242,711.57401,683.9187467566787,432.91,21.47008314163428,15.305745961675772,22.332634797382138,3.78
536,1286400.0,536.0,683.58288,711.815196,684.4674796436777,432.91,18.94618955663579,18.48241911542823,16.813219789265258,3.78
544,1305600.0,544.0,683.40261,713.7956280000001,686.1574412032172,432.91,16.99709137766375,16.249493420742237,16.21932122423237,3.78
552,1324800.0,552.0,687.8997320000001,713.376226,686.2550515376065,432.91,19.382970742818056,17.814153131432622,18.505610209266788,3.78
560,1344000.0,560.0,688.6270860000001,713.5971659999999,684.9236293610176,432.91,21.479293070566996,15.432202809660142,13.246370327389727,3.78
568,1363200.0,568.0,687.2983199999999,712.0591280000001,686.3002602469787,432.91,16.761044729375126,15.254836386012782,14.964385353954203,3.78
576,1382400.0,576.0,692.7573500000001,711.363164,697.1969548211832,432.91,22.585796827590535,13.75598223813318,18.103809277702098,3.78
584,1401600.0,584.0,682.763938,713.2200200000001,691.4181446188064,432.91,25.172968242151875,14.14161170714563,15.563654571759331,3.78
592,1420800.0,592.0,680.988524,711.52406,692.0043938228542,432.91,24.288024512665302,14.63538577984291,13.588246635332943,3.78
600,1440000.0,600.0,687.351446,708.4067220000001,690.7268639681192,432.91,28.142636161315547,14.29868921818469,19.534147818562932,3.78
608,1459200.0,608.0,684.418522,711.8168880000001,684.786852297694,432.91,30.31974145859219,13.305802564825395,15.018692016631052,3.78
616,1478400.0,616.0,690.33371,708.047546,685.8135437658777,432.91,28.20059652138327,8.599432093809266,14.652124580130435,3.78
624,1497600.0,624.0,685.470478,713.075048,679.7959087905123,432.91,25.252957414460663,9.366049409008808,14.787363543876875,3.78
632,1516800.0,632.0,687.285602,716.85119,679.4020690836651,432.91,29.340128432428187,5.8566360137855,12.811472890174652,3.78
640,1536000.0,640.0,687.89114,715.405212,691.2400726397061,432.91,30.381056930536722,8.343637418910705,16.23843342724738,3.78
648,1555200.0,648.0,685.6423520000001,720.4564200000001,686.4786632487107,432.91,28.06270139505126,9.903458157366181,15.8976865694741,3.78
656,1574400.0,656.0,680.741998,714.2202540000001,682.5806274804005,432.91,31.654672961231164,8.309873896236793,15.856748616746566,3.78
664,1593600.0,664.0,691.542194,722.1687539999999,686.4103710251758,432.91,27.771654940148355,8.81856894886514,18.64440372055213,3.78
672,1612800.0,672.0,686.7613160000001,721.0381580000001,686.0187290210754,432.91,24.29641699724886,8.160996945236846,15.327742703991827,3.78
680,1632000.0,680.0,683.990814,712.403072,688.8258534722108,432.91,21.414727159953053,10.224605377848317,17.40815585029771,3.78
688,1651200.0,688.0,685.6988759999999,711.6291160000001,684.9182849968565,432.91,26.91699773610187,11.30487122021351,17.372141726937983,3.78
696,1670400.0,696.0,684.712934,715.4543819999999,684.9590460510678,432.91,23.62778237029084,17.223348947810678,17.1330009601877,3.78
704,1689600.0,704.0,685.279588,716.5608880000001,687.5111213701084,432.91,24.834182112291863,13.632927659966615,14.582174994274965,3.78
712,1708800.0,712.0,690.529654,716.6837119999999,691.5751570588717,432.91,21.919442113071145,11.69679476131421,12.356819349084725,3.78
720,1728000.0,720.0,687.117464,719.358694,690.1048418285467,432.91,25.07417949831008,8.767193093248716,13.202656190734885,3.78
728,1747200.0,728.0,683.85552,713.183446,685.0471959843014,432.91,20.25502930950408,13.78744414009383,14.623768748210804,3.78
736,1766400.0,736.0,688.9867879999999,709.482108,681.3615428543517,432.91,21.550326272184847,13.471193705860369,12.820991394518886,3.78
744,1785600.0,744.0,693.477124,714.4731180000001,682.032400356349,432.91,22.509817255585457,11.865511139665847,8.554383152916133,3.78
752,1804800.0,752.0,692.299386,709.5197519999999,682.6268915188587,432.91,20.10804177698293,13.909503503022338,12.140881925091518,3.78
760,1824000.0,760.0,693.434676,713.882432,685.7001808764396,432.91,22.07339817926113,14.285648038085915,11.557203223180286,3.78
768,1843200.0,768.0,693.78608,714.8680200000001,684.8823503817966,432.91,23.18992007325678,15.776772341979703,10.86546985839195,3.78
776,1862400.0,776.0,687.9494400000001,713.59861,690.1072210067081,432.91,21.286072481670978,16.88307539862524,14.470267310229845,3.78
784,1881600.0,784.0,685.97792,715.5438280000001,692.6906508136437,432.91,18.10266672087816,16.544783917810292,11.261020228228276,3.78
792,1900800.0,792.0,686.0589319999999,712.84599,679.1915200628056,432.91,20.22879721535618,15.044152624778125,9.198316927777169,3.78
800,1920000.0,800.0,691.442848,710.887704,684.5247008749884,432.91,22.10310717237724,10.313123847921565,15.59977885882665,3.78
808,1939200.0,808.0,688.262234,707.61412,691.1531959569783,432.91,19.402708559346042,17.194531248809213,7.959009084059134,3.78


==> figures/experiments/data/im3kg95f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,89.11227118644067,92.73269230769229,275.88,6.806443414954536,4.003741954568469,15.219438765020715,2.54
5,19500.0,5.0,224.0573846153846,186.96177966101695,366.1586923076923,275.88,15.739627019716663,12.200015482328224,6.759243317216556,2.54
10,39000.0,10.0,327.86930769230764,284.70016949152546,454.7633846153846,275.88,15.00681529017162,12.531788341747887,2.113677204634097,2.54
15,58500.0,15.0,382.175576923077,367.7407966101695,473.57780769230766,275.88,6.615027381525627,14.342534418798156,6.36791575401167,2.54
20,78000.0,20.0,413.1132692307692,406.59522033898304,482.83000000000004,275.88,7.674121831322047,11.228640098397676,8.018713065881144,2.54
25,97500.0,25.0,432.14842307692305,439.9179322033898,482.5999615384615,275.88,5.213267175891746,3.6273506540942386,10.723441671563027,2.54
30,117000.0,30.0,445.7047307692308,463.67918644067794,489.6218076923077,275.88,6.622514380121715,3.3651099159784827,13.075802697790271,2.54
35,136500.0,35.0,452.66934615384616,478.7702203389831,498.8242692307693,275.88,7.242886241028227,7.104154235878104,13.572323791906195,2.54
40,156000.0,40.0,468.5913461538462,488.31142372881357,502.2893076923077,275.88,6.268185485714617,8.692395240871294,12.52183025016653,2.54
45,175500.0,45.0,475.6076923076924,498.6552881355932,511.17215384615395,275.88,10.177656585793848,8.519620436946965,16.016177852428505,2.54
50,195000.0,50.0,484.758923076923,516.4226779661017,517.1182692307691,275.88,12.630766259356074,12.203998737469865,10.469251688313914,2.54
55,214500.0,55.0,495.9220384615384,528.436779661017,527.4968846153846,275.88,9.885275752912143,10.67955780833202,15.523301775633147,2.54
60,234000.0,60.0,503.60088461538464,538.8510338983051,533.0225384615385,275.88,13.69946672152346,13.038491334634395,13.386377311983633,2.54
65,253500.0,65.0,510.80219230769234,543.5015254237289,542.4538846153846,275.88,10.093432489675369,11.652076645107558,17.569638737206034,2.54
70,273000.0,70.0,514.5749615384615,551.5662881355931,544.7778461538461,275.88,11.688014566311029,14.607916071757149,17.34937267545002,2.54
75,292500.0,75.0,520.713576923077,562.2465593220338,550.8121923076922,275.88,19.01216290647218,15.518127633639235,17.842288285588545,2.54
80,312000.0,80.0,524.5772692307693,568.6671694915254,551.8226923076924,275.88,16.074473002318296,13.328203851888142,18.060000520493542,2.54
85,331500.0,85.0,529.4226923076924,576.2391864406779,550.9973461538463,275.88,18.712827187455005,10.231821052915842,21.204201449988926,2.54
90,351000.0,90.0,530.1105769230769,583.0864406779662,559.4383461538462,275.88,21.007047785004254,16.10985307581747,19.04758740687997,2.54
95,370500.0,95.0,536.4612307692307,591.7697627118644,565.4263846153847,275.88,13.951197327351883,13.97512892110816,19.397328604588534,2.54
100,390000.0,100.0,536.1692307692308,594.6474745762711,570.7758461538463,275.88,9.964161611813303,14.09115427858322,21.095564484757528,2.54
105,409500.0,105.0,550.2820769230769,601.628033898305,572.8606923076923,275.88,15.872589488678575,9.959707620927269,22.56048494895682,2.54
110,429000.0,110.0,545.5561153846154,610.311186440678,579.9169999999999,275.88,8.881737498824089,10.05807107159455,16.168663409829723,2.54
115,448500.0,115.0,552.0709615384615,618.0624237288135,586.0905,275.88,11.333359194189349,14.021440917107059,15.838274613676122,2.54
120,468000.0,120.0,558.690423076923,625.5368474576271,587.0441153846153,275.88,10.276542097194051,16.42586879320858,16.834305765739444,2.54
125,487500.0,125.0,561.392076923077,633.9236779661016,586.3307692307692,275.88,11.597580197732523,14.873266823141895,19.412460181253625,2.54
130,507000.0,130.0,558.2148076923078,635.7428644067797,594.5143076923077,275.88,12.299506480851191,12.985827438452608,17.97009282655409,2.54
135,526500.0,135.0,563.4742692307693,641.1195423728814,599.5842692307692,275.88,11.908325729625936,12.633367508332212,21.589611148908787,2.54
140,546000.0,140.0,564.6767307692307,641.524813559322,604.6885,275.88,8.077443432766229,12.892135936168513,22.95025802978582,2.54
145,565500.0,145.0,562.8964230769232,642.1962372881355,605.9203846153846,275.88,10.458485065350322,12.596295340207304,21.60688955374621,2.54
150,585000.0,150.0,568.5050384615386,649.4532033898306,611.0619615384614,275.88,11.661757814735553,12.17795550600153,20.89759426774073,2.54
155,604500.0,155.0,571.2063076923076,655.297372881356,615.1974230769231,275.88,8.882480225807047,14.078707574107737,21.102305176937325,2.54
160,624000.0,160.0,574.1917692307693,660.9492203389831,615.6261153846153,275.88,5.747958462125622,13.106961828113405,19.734812897305428,2.54
165,643500.0,165.0,578.0466153846154,659.178779661017,624.0213846153846,275.88,6.310218578078513,13.151280594389585,29.509937573086724,2.54
170,663000.0,170.0,582.080423076923,656.6790338983051,628.5912307692307,275.88,6.776230376777692,13.616629019832875,33.715594680607296,2.54
175,682500.0,175.0,582.8165769230769,662.0607627118644,627.674576923077,275.88,10.268134708855012,14.935354148656247,36.85194729985729,2.54
180,702000.0,180.0,582.9533076923076,662.1394406779661,633.3514230769231,275.88,4.3072835407063295,17.272496798801747,35.31082079197822,2.54
185,721500.0,185.0,580.9155384615385,666.8648644067796,635.2676153846154,275.88,7.309850979484116,17.335710299492746,39.80175091253192,2.54
190,741000.0,190.0,582.7070384615384,667.2590169491525,641.3294999999998,275.88,8.617251363267487,16.835088384127456,45.12083859899992,2.54
195,760500.0,195.0,581.8149999999999,672.9541016949152,636.2687307692307,275.88,8.49720370692275,15.294017667337922,43.686068174261486,2.54
200,780000.0,200.0,587.5828076923077,674.2533220338984,645.8127692307693,275.88,9.750187732983846,17.528450732805062,42.69881124550716,2.54
205,799500.0,205.0,583.0131538461538,677.0035254237288,652.5031153846155,275.88,8.082850475747984,14.87112391488409,43.3880402610462,2.54
210,819000.0,210.0,589.5892307692308,677.9032711864407,652.6537307692308,275.88,11.610424018955882,15.07931788771818,41.55172792665027,2.54
215,838500.0,215.0,591.6116153846153,679.1084237288136,657.0811153846155,275.88,15.683547601187799,15.102474624952476,43.07599296208623,2.54
220,858000.0,220.0,590.7351923076924,682.4941694915253,657.7310769230769,275.88,13.067223274129185,15.002064156966501,45.84675036504568,2.54
225,877500.0,225.0,592.2276153846153,680.5382033898305,664.1231923076923,275.88,12.144879064067553,13.061600124945798,44.53209888886292,2.54
230,897000.0,230.0,595.0436538461538,679.1992372881356,668.0853076923077,275.88,12.105506950500041,13.587920469964608,47.06004983695159,2.54
235,916500.0,235.0,595.0208461538462,680.1277118644068,669.7641538461538,275.88,11.251003954578414,12.156536028313147,46.69430647334572,2.54
240,936000.0,240.0,593.9451538461539,680.9011186440679,672.4688846153846,275.88,13.02670815349354,11.085196389059188,46.11623868862267,2.54
245,955500.0,245.0,596.9092307692308,682.5239830508475,678.4613461538462,275.88,14.503379771569993,11.45466476407965,46.54030947600883,2.54
250,975000.0,250.0,596.1807307692309,687.2157627118645,679.6461923076923,275.88,16.38226161708236,10.9591222650534,48.05832865480504,2.54
255,994500.0,255.0,596.5098846153846,687.0771694915254,679.7837692307692,275.88,18.191003966841905,11.129139614711345,48.55543430405884,2.54
260,1014000.0,260.0,597.6473076923078,690.4037966101695,675.7535,275.88,20.759361603270044,13.63528567119339,49.62372040100909,2.54
265,1033500.0,265.0,597.3168461538461,693.6045762711865,683.6875769230769,275.88,18.09191761436797,15.537188216231232,45.31684931777553,2.54
270,1053000.0,270.0,606.4136153846154,691.6764915254237,683.1315384615384,275.88,16.183067932308486,12.118599017939667,47.8894915122622,2.54
275,1072500.0,275.0,607.8673846153846,695.7315593220338,692.0012307692307,275.88,13.841278942853368,12.670487928462963,45.30492506861359,2.54
280,1092000.0,280.0,613.0133461538462,694.1542033898306,686.7811153846154,275.88,12.34517208283123,14.111007232305687,46.21458727053341,2.54
285,1111500.0,285.0,609.4773846153846,691.5139322033898,683.3074230769231,275.88,11.770317189287185,16.36993682741494,45.14997169326235,2.54
290,1131000.0,290.0,612.6895769230769,694.4873559322034,676.0968846153846,275.88,12.775615435249067,13.672862666927283,43.55146791016453,2.54
295,1150500.0,295.0,602.4675769230769,696.1941525423728,683.9803461538462,275.88,8.578879046240466,11.60065634614837,42.791489199702966,2.54
300,1170000.0,300.0,606.2284230769231,702.8551864406779,686.3239615384616,275.88,9.390255029698139,13.15066703243086,45.259129523563516,2.54
305,1189500.0,305.0,609.2227307692308,700.5891694915254,687.3285,275.88,15.433730145517966,14.078505374310552,43.801000393992744,2.54
310,1209000.0,310.0,612.024846153846,700.9625254237287,690.2077307692308,275.88,17.94579370872461,9.674671362781796,43.06442307705676,2.54
315,1228500.0,315.0,612.9123076923076,697.8173050847458,692.0733846153846,275.88,14.190618772284669,12.012681923177821,45.4667386713729,2.54
320,1248000.0,320.0,612.8061153846154,696.0041186440678,695.1656538461539,275.88,12.03671428038222,8.81199091904536,45.603821759937304,2.54
325,1267500.0,325.0,615.6308846153845,697.3707457627119,691.7463076923077,275.88,14.094549428589673,6.019850016262914,42.207331983933514,2.54
330,1287000.0,330.0,614.0925384615384,696.9697627118644,688.8508461538462,275.88,11.604334696712936,9.240444751439632,41.95088639778097,2.54
335,1306500.0,335.0,618.1731923076923,697.3615593220338,693.0936923076924,275.88,9.765452607713225,13.716849225945072,38.59985263163285,2.54
340,1326000.0,340.0,616.362423076923,699.0654915254237,693.6623846153847,275.88,7.8676117325198,10.736785995183121,41.214539478009314,2.54
345,1345500.0,345.0,621.7371923076923,700.7698305084746,694.1271923076923,275.88,9.136341618421962,9.392985655826191,41.86519679795368,2.54
350,1365000.0,350.0,627.085076923077,701.1733559322034,705.3653846153846,275.88,8.212674334523504,9.958311321011452,40.78033237061684,2.54
355,1384500.0,355.0,626.814423076923,706.1511016949153,703.0553846153846,275.88,11.000851623510107,9.323011527572271,40.185740687878315,2.54
360,1404000.0,360.0,632.5942692307692,702.3667288135593,703.1022307692308,275.88,7.4371364969547,13.84383282257334,40.36400961909563,2.54
365,1423500.0,365.0,634.5972692307693,703.6664745762712,700.8195,275.88,4.063137114165395,15.157044729015379,41.401189977184195,2.54
370,1443000.0,370.0,627.785423076923,704.6178644067797,699.8273076923076,275.88,6.8027178775769475,12.817971225525936,40.53311015726625,2.54
375,1462500.0,375.0,632.450076923077,703.9446949152541,697.7628076923077,275.88,11.849627211727823,12.706266697762375,39.26948706471946,2.54
380,1482000.0,380.0,632.9830384615384,708.5679152542373,701.364,275.88,9.054016564571938,11.100637675067645,41.051136115919064,2.54
385,1501500.0,385.0,630.9501923076923,708.1065084745762,702.4884615384615,275.88,7.819573340820318,13.182398380557158,36.186153871341574,2.54
390,1521000.0,390.0,625.8026153846154,704.713440677966,700.9946923076923,275.88,11.509828748506328,13.282940680461808,38.2889914501169,2.54
395,1540500.0,395.0,626.4667307692308,703.7210338983052,706.0145769230769,275.88,11.22590884097706,14.955316139271622,41.88896794214775,2.54
400,1560000.0,400.0,627.1591923076924,707.6747627118644,702.9091538461539,275.88,8.802192692286908,13.150155672256192,34.057050625677654,2.54
405,1579500.0,405.0,631.4791153846154,705.0482372881356,703.8170384615385,275.88,8.749984656508765,14.127518154470202,36.21513216328549,2.54
410,1599000.0,410.0,631.6638076923076,707.7692033898304,705.0981923076922,275.88,7.1093593082546445,12.898509100371914,35.77615065922398,2.54
415,1618500.0,415.0,632.9230384615386,708.2802033898304,707.6810769230767,275.88,6.650301218199994,12.161810264331361,35.28091102848519,2.54
420,1638000.0,420.0,627.3066538461538,706.1508305084747,707.1313846153846,275.88,6.143285106301778,11.116589204778025,36.569014653466816,2.54
425,1657500.0,425.0,627.1191923076924,709.4493898305084,711.2224230769232,275.88,7.961597794270261,11.509304683324503,38.15106384584448,2.54
430,1677000.0,430.0,630.0462307692308,706.6757796610169,703.8698846153848,275.88,14.879722702496803,15.088661851405408,37.84567733785542,2.54
435,1696500.0,435.0,631.1261153846153,707.2939491525424,708.0619230769231,275.88,11.941279602472749,11.424729373970766,39.479580720813196,2.54
440,1716000.0,440.0,633.6080384615385,707.220593220339,706.9545,275.88,12.660371716693929,13.70275012722622,38.076075934880166,2.54
445,1735500.0,445.0,633.6868076923076,707.817661016949,703.7726538461538,275.88,13.64576075646073,14.195627719524749,32.6809643828784,2.54
450,1755000.0,450.0,637.4931923076923,707.7831355932204,709.3355769230769,275.88,16.186499563325512,15.725906234087446,40.571431289685364,2.54
455,1774500.0,455.0,628.4500384615385,710.2507796610168,710.103423076923,275.88,20.089430222098255,15.188501393774962,38.15175494571336,2.54
460,1794000.0,460.0,630.5538461538462,712.3369322033899,710.8141923076923,275.88,18.428960764127527,14.305413685373924,38.805729609538105,2.54
465,1813500.0,465.0,626.142653846154,710.2274576271185,713.6316153846153,275.88,26.564607280801294,13.721082051074273,39.242695564068136,2.54
470,1833000.0,470.0,627.8154615384615,712.6370847457626,710.4088461538462,275.88,25.98181162074612,14.343568576804039,36.53394195890526,2.54
475,1852500.0,475.0,627.604576923077,711.0816779661018,713.3762692307693,275.88,25.31577757182449,18.24922112319349,38.769265429133156,2.54
480,1872000.0,480.0,626.3963846153845,712.2391355932205,712.6221538461539,275.88,22.190721084595967,18.776729026958456,38.1902305121738,2.54
485,1891500.0,485.0,630.296076923077,707.4130169491525,712.6102692307692,275.88,17.61430531878526,16.802994062691422,38.9997923593067,2.54
490,1911000.0,490.0,630.7372307692308,711.3808644067797,712.4793461538461,275.88,16.9099653163255,13.51483354450446,38.718615203453986,2.54
495,1930500.0,495.0,627.6382307692307,709.1793389830508,712.7318076923077,275.88,19.298312135999772,17.591882152171326,38.343065172152116,2.54


==> figures/experiments/data/im3kg95f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,93.9084708,99.693832,100.57801064174946,275.88,2.3744225110604993,1.959409351970178,5.584014754003885,2.54
5,19500.0,5.0,161.71148599999998,143.508818,219.35912253588063,275.88,7.938425278077562,5.9235690977542514,2.9748953317504876,2.54
10,39000.0,10.0,208.442146,185.847416,260.1114306541337,275.88,7.242377901829521,5.74857771243192,1.0949087678062785,2.54
15,58500.0,15.0,233.17778399999997,221.63595999999998,274.46373961249594,275.88,3.2044550022089218,5.404264864067097,2.7296023771024616,2.54
20,78000.0,20.0,250.965386,240.75406000000004,280.5473008976213,275.88,2.8505173438586864,4.423055051646636,2.500817390814922,2.54
25,97500.0,25.0,259.08683,255.90590399999996,283.19228155178763,275.88,1.9318923279702034,2.4027676108714435,2.9466843796717597,2.54
30,117000.0,30.0,265.13268800000003,266.95716000000004,284.90493298713926,275.88,3.0184891137723886,2.626300268093434,2.8879001868137277,2.54
35,136500.0,35.0,270.451016,273.48996,290.8433223523314,275.88,3.6710255991244813,3.841023762862428,4.039039015442446,2.54
40,156000.0,40.0,277.81656200000003,278.080358,291.70519697899914,275.88,3.5042543744420005,2.347374718527963,3.391995512319391,2.54
45,175500.0,45.0,281.244406,282.15902200000005,295.61870266972306,275.88,3.3630377838141547,3.964557495856203,5.470758497210998,2.54
50,195000.0,50.0,283.42202000000003,286.07734,297.6405835161342,275.88,4.356001999691338,4.666401720041523,3.248094007799074,2.54
55,214500.0,55.0,288.252392,289.30968,299.9529406009461,275.88,3.219560141225675,2.570668469975969,2.6937086903738408,2.54
60,234000.0,60.0,290.541112,293.385832,304.1370027122225,275.88,4.519898699335191,3.410212060899227,4.398475370382929,2.54
65,253500.0,65.0,293.053454,295.17986,307.3223542733514,275.88,3.8173689989187243,4.972641241337601,2.9985931049106664,2.54
70,273000.0,70.0,292.471948,298.19210599999997,308.3292180297806,275.88,3.450127640938091,4.143144512182209,5.143457552509642,2.54
75,292500.0,75.0,296.07597999999996,300.260726,309.8908376267681,275.88,5.425628540657149,4.16405874719802,3.945827718261557,2.54
80,312000.0,80.0,297.37017,302.260558,313.4683529815126,275.88,4.62116124928967,3.761391016524432,4.211556845109604,2.54
85,331500.0,85.0,298.41023,305.524274,312.7801947867696,275.88,4.801785199576623,2.1652767940621382,5.184329530163183,2.54
90,351000.0,90.0,299.48479799999996,307.06237600000003,313.4883880723447,275.88,7.29760092903063,3.309423485023391,5.5655192704904755,2.54
95,370500.0,95.0,301.447716,309.731338,317.8870886403418,275.88,5.580467389055831,3.123893673147907,5.712251915746072,2.54
100,390000.0,100.0,301.603568,311.557534,317.3265925796785,275.88,3.8257515883476128,3.3953800247842896,4.958694559298953,2.54
105,409500.0,105.0,305.912368,312.900706,317.25837062326343,275.88,5.457068757380272,3.88227447256394,4.22486652483904,2.54
110,429000.0,110.0,304.637856,315.06901200000004,321.4927118291424,275.88,4.591715844316042,3.76205942760374,6.603369439624174,2.54
115,448500.0,115.0,305.09003199999995,316.595688,320.855234913553,275.88,4.15012481915553,3.5990855305504823,4.1885686499963,2.54
120,468000.0,120.0,308.039534,318.576172,320.70686063463745,275.88,4.6050126180596385,4.05941846483354,4.520877628902222,2.54
125,487500.0,125.0,306.01095999999995,321.15591400000005,321.17272345286136,275.88,5.220881194989942,3.9451358327060744,2.6098738743957046,2.54
130,507000.0,130.0,305.574256,319.767232,326.4909965965494,275.88,6.327979220166567,3.9578372888628692,4.268821766506442,2.54
135,526500.0,135.0,308.145938,322.753514,326.20712842209576,275.88,5.645847180968282,3.0490869953731634,3.9794813078480793,2.54
140,546000.0,140.0,308.30389,320.45219800000007,329.2569211271681,275.88,6.0109100797958135,3.9002076498254,4.2460176611642515,2.54
145,565500.0,145.0,308.980132,318.214992,328.7878893126254,275.88,3.7439360162617037,4.0636842986266215,2.893262152606012,2.54
150,585000.0,150.0,309.747282,322.026316,328.60589543790013,275.88,3.393631898182207,2.854703344923115,3.4245298837699276,2.54
155,604500.0,155.0,310.69792199999995,324.343844,329.17779334535624,275.88,2.463988247521229,3.259567652202316,5.38477059594641,2.54
160,624000.0,160.0,310.415692,325.86519,328.853456522994,275.88,4.079126005749241,3.5689061411533625,3.876857038504766,2.54
165,643500.0,165.0,311.05680600000005,325.624358,332.49719631351354,275.88,3.075937574748203,1.9914262135745622,6.321790492430653,2.54
170,663000.0,170.0,312.66454400000003,324.065868,333.8145683507927,275.88,3.418356549271893,1.8936204947164268,4.048115258408307,2.54
175,682500.0,175.0,312.69162199999994,327.45929800000005,332.94185111338675,275.88,3.475833257406165,3.2337787341335,8.568245931426064,2.54
180,702000.0,180.0,312.790678,326.74085199999996,332.21780770617073,275.88,1.6879405011278825,3.966811446188359,3.2546604813797018,2.54
185,721500.0,185.0,313.834454,327.26267799999994,331.97814195606344,275.88,5.783500546217535,5.145771702758076,5.398020352861627,2.54
190,741000.0,190.0,313.24713,327.90883599999995,335.8171412379926,275.88,4.6430849501857105,4.026272244862232,5.1631395421949104,2.54
195,760500.0,195.0,314.00442400000003,328.069502,335.10147156792334,275.88,3.584920566186412,3.8260365711575934,6.782271972321592,2.54
200,780000.0,200.0,314.735764,329.70108600000003,336.5705425268228,275.88,2.7272328111411013,3.820351160863708,5.6643875739225065,2.54
205,799500.0,205.0,312.590836,329.626958,338.672980379796,275.88,4.334437419295936,2.5739400673650357,5.484001585747904,2.54
210,819000.0,210.0,314.937868,329.20638199999996,338.1791286449292,275.88,3.621871034708417,1.9770441991449617,4.7808305617962725,2.54
215,838500.0,215.0,313.868404,329.95061999999996,338.099055963272,275.88,6.008483857797421,2.6624474126518693,5.607205718228698,2.54
220,858000.0,220.0,315.29596000000004,331.135358,338.00467464317666,275.88,4.313535218640324,2.6779499734000924,6.6343173489843235,2.54
225,877500.0,225.0,315.271486,329.35816400000004,339.36901705131265,275.88,3.9957848879965625,3.0112580762961936,6.760757693490947,2.54
230,897000.0,230.0,316.485294,328.208354,340.5961085833283,275.88,4.57400441608107,3.8576426487622584,7.199906260408005,2.54
235,916500.0,235.0,317.35951,329.24600999999996,338.52497555324777,275.88,2.4332071062176897,3.846625452088176,5.074265835828968,2.54
240,936000.0,240.0,316.32611,328.733748,340.16939066442603,275.88,3.006991876081979,2.805175962083073,7.537278340608312,2.54
245,955500.0,245.0,317.08437200000003,329.615652,339.9227871568285,275.88,3.618262515926788,3.425187665378551,5.379190916984286,2.54
250,975000.0,250.0,317.898534,331.001076,340.6884546879322,275.88,2.753884968048931,4.616578306445627,6.488991582601574,2.54
255,994500.0,255.0,317.208522,330.57314800000006,338.5603973042451,275.88,3.50988943338271,3.5390243906076364,5.602052131208661,2.54
260,1014000.0,260.0,318.939454,331.994548,339.113462835394,275.88,3.4396494803644675,2.801009587548014,6.567315039889974,2.54
265,1033500.0,265.0,318.168642,332.792738,342.3547334810172,275.88,4.122845821343631,3.381599607026231,6.854707580955933,2.54
270,1053000.0,270.0,319.571104,332.70545000000004,342.78182604038176,275.88,3.2377684502053943,1.8797675767344453,5.0941782569634295,2.54
275,1072500.0,275.0,320.76851999999997,335.587562,344.15493353142836,275.88,4.02200307008957,2.073591992090194,6.559078341929009,2.54
280,1092000.0,280.0,321.923766,333.608886,343.50427171700903,275.88,5.319562156212987,2.4587345783233405,7.965703313974503,2.54
285,1111500.0,285.0,319.96805,331.884608,342.1931163432638,275.88,2.8077754347387427,2.592752171812981,7.296854178926648,2.54
290,1131000.0,290.0,322.296564,332.908412,339.3980683168473,275.88,3.6764931336934783,3.126735922905204,6.197505285466272,2.54
295,1150500.0,295.0,320.605942,334.61376199999995,342.83599675133735,275.88,2.159350922706754,3.543888728156654,8.162780521424272,2.54
300,1170000.0,300.0,322.056152,336.078794,342.95433789666214,275.88,3.078147069289897,2.153185047256338,6.776975801848219,2.54
305,1189500.0,305.0,321.84291999999994,335.42312200000003,342.97212939985167,275.88,4.458860588508632,5.090484912125412,7.015842637117154,2.54
310,1209000.0,310.0,322.404224,335.98546799999997,341.70450589873707,275.88,7.070455198184402,2.4254480944214722,4.4213100768745495,2.54
315,1228500.0,315.0,323.27275199999997,334.08300199999996,343.3091549062809,275.88,3.7797432711243797,5.781909280082092,7.011408770250775,2.54
320,1248000.0,320.0,323.589004,334.374184,344.04880297593564,275.88,2.9761615498607266,4.642798521520849,6.230730953601389,2.54
325,1267500.0,325.0,321.430286,334.70696200000003,343.11314453535095,275.88,4.9571626754702525,3.7134815396549263,5.041540961722495,2.54
330,1287000.0,330.0,322.63038199999994,334.340468,339.62736502768826,275.88,4.032059910769086,4.322502264061222,5.942264264544671,2.54
335,1306500.0,335.0,323.620286,334.572468,343.0842463035742,275.88,4.153151093520933,6.428873354119395,4.969271874337444,2.54
340,1326000.0,340.0,322.85316600000004,334.332628,344.5990249753871,275.88,4.113327341459592,5.844033872344187,5.400295253062002,2.54
345,1345500.0,345.0,321.62742799999995,332.889268,345.3970224515789,275.88,4.596596671401392,4.3511313707770825,4.117009916707639,2.54
350,1365000.0,350.0,323.26528399999995,333.940788,348.81046333514246,275.88,4.304349814497959,3.6282544176161884,4.004743613109738,2.54
355,1384500.0,355.0,324.224822,335.543804,346.0823494582381,275.88,5.2404312230480565,3.935587600933488,3.3059092099841094,2.54
360,1404000.0,360.0,324.45311200000003,333.83978400000007,345.54109503097686,275.88,2.596490699661578,5.3852639444701165,4.841384508919926,2.54
365,1423500.0,365.0,325.69545,333.12745,345.67660152686216,275.88,3.4344934847527226,5.008456392700988,3.7268750069562357,2.54
370,1443000.0,370.0,321.572448,335.163428,345.2800869174268,275.88,4.9490181401475875,5.127093747392515,3.382661658565111,2.54
375,1462500.0,375.0,324.71169,333.90532999999994,343.69503993330096,275.88,5.087334473323508,4.771203738447522,3.1287193301395755,2.54
380,1482000.0,380.0,324.714238,335.797626,347.9181189399894,275.88,2.834596750311458,4.863596918232201,3.5030151235171956,2.54
385,1501500.0,385.0,323.4481,334.578306,346.0149009527731,275.88,2.9412659110225747,6.631286589757047,3.481799813236443,2.54
390,1521000.0,390.0,323.07981600000005,333.488032,344.98091038973257,275.88,2.1705588410813346,5.5448318301026385,3.759534680543196,2.54
395,1540500.0,395.0,324.36737800000003,331.613476,347.56793197290233,275.88,2.197434978349042,7.34381668922508,6.6775535707663085,2.54
400,1560000.0,400.0,322.474316,333.492594,345.5291422390728,275.88,2.0879422317126246,5.776432055270054,2.216849855275908,2.54
405,1579500.0,405.0,324.37533999999994,331.96036200000003,346.0951013953841,275.88,3.3761107413381937,6.633596629034413,3.3516875819768726,2.54
410,1599000.0,410.0,324.732204,335.41642599999994,347.10165380647055,275.88,1.9847422948660214,6.189011160736235,3.0966597303541676,2.54
415,1618500.0,415.0,323.530384,336.00120799999996,346.1007874371042,275.88,2.4922970360705756,5.572887694987664,3.262941264244047,2.54
420,1638000.0,420.0,323.53919,334.13928,346.0434152362015,275.88,2.497516999289621,5.597993162522487,3.0777210012993925,2.54
425,1657500.0,425.0,322.54202399999997,336.18619,349.03336648522463,275.88,2.49422888649529,5.253783944862477,5.0917614037144965,2.54
430,1677000.0,430.0,323.968662,334.197088,345.28762496691536,275.88,3.8358190821001172,6.385500389808078,3.383440613209288,2.54
435,1696500.0,435.0,324.737494,333.93729999999994,348.76291806465053,275.88,3.152331353946597,4.259975189722231,3.769111822056315,2.54
440,1716000.0,440.0,324.915834,335.50510599999996,348.88783892282726,275.88,3.0836389729552844,6.569480865433269,2.882979349927405,2.54
445,1735500.0,445.0,325.21721599999995,335.894756,345.6952050651287,275.88,3.539882656327144,5.452583025951256,2.2318769574158095,2.54
450,1755000.0,450.0,325.854406,335.373702,344.87558398234086,275.88,3.486444827445682,7.2795160488532655,4.345875667703176,2.54
455,1774500.0,455.0,324.251632,338.09619599999996,347.68769751684005,275.88,5.6300915769143955,5.52338477701892,4.334742657510108,2.54
460,1794000.0,460.0,326.279306,339.07766,346.9440028276869,275.88,1.9514735386324904,4.477158863828406,3.563031483510672,2.54
465,1813500.0,465.0,324.502896,337.035356,349.0019008279481,275.88,5.769572389923895,4.121573990266851,1.8047503290476636,2.54
470,1833000.0,470.0,324.815384,338.40283800000003,347.2429942206844,275.88,4.809160753968741,4.367511652208737,3.8767303203992376,2.54
475,1852500.0,475.0,323.94641600000006,338.44122600000003,348.28050324199705,275.88,6.372392636642549,5.572978326784994,3.495719738644868,2.54
480,1872000.0,480.0,325.624046,338.63167599999997,347.1355318261809,275.88,4.556400562035731,7.253684484528872,1.4670285774197724,2.54
485,1891500.0,485.0,326.46346400000004,336.23224,347.98579129593446,275.88,4.16056920385487,6.8085356740654825,4.850008471987642,2.54
490,1911000.0,490.0,324.732846,337.848182,346.9541287916039,275.88,3.756331268613155,5.040409580800021,1.0003944519355015,2.54
495,1930500.0,495.0,324.761172,337.085784,348.5216524955485,275.88,4.786440262273281,7.1185045009756545,2.5608605405220595,2.54


==> figures/experiments/data/im3kg97f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,86.67317999999997,87.11034615384615,398.14,6.806443414954535,4.65290672780059,18.493664497607824,4.4
5,19500.0,5.0,216.69734615384613,203.27980000000002,360.97738461538455,398.14,13.483438497840702,15.719333721384345,15.323671488399894,4.4
10,39000.0,10.0,324.7118461538461,299.14444,446.7558846153846,398.14,5.422387370349742,27.40967639440831,7.384387545142113,4.4
15,58500.0,15.0,393.4252307692308,375.46975999999995,476.8444615384616,398.14,10.677487441684482,16.251722759780574,5.635819786534427,4.4
20,78000.0,20.0,427.5661153846154,418.91306000000003,487.15211538461534,398.14,11.094197024556337,22.73451002261446,7.242610143625646,4.4
25,97500.0,25.0,445.3906153846154,449.29835999999995,501.17730769230764,398.14,8.32416212043799,11.996662773412243,4.929221649155089,4.4
30,117000.0,30.0,460.1346153846154,470.56856,512.9197692307691,398.14,11.118800467053275,9.517039284684234,3.7772651152299304,4.4
35,136500.0,35.0,468.8407692307692,495.30998,525.5419615384615,398.14,18.30496693185196,10.620363459122466,6.725490130748797,4.4
40,156000.0,40.0,490.44292307692314,507.26480000000004,530.9184230769231,398.14,17.258104825848733,3.478831429732415,7.310328763650478,4.4
45,175500.0,45.0,499.1991923076924,522.12122,541.7388846153847,398.14,15.228893563194521,5.507512118869507,6.488886502299722,4.4
50,195000.0,50.0,508.7459230769231,527.5968999999999,551.4815384615385,398.14,19.67666496131608,7.1367035816131965,9.003813394411898,4.4
55,214500.0,55.0,520.2705384615385,538.77642,562.6615,398.14,15.602542429079461,6.181377810098553,13.1485333265174,4.4
60,234000.0,60.0,529.6166153846153,553.22458,569.0186153846154,398.14,18.99296880230679,6.3628295520688205,13.274482828496376,4.4
65,253500.0,65.0,538.3486538461538,562.48838,573.2892307692307,398.14,16.64751877858419,3.1266132136351463,9.700755369367746,4.4
70,273000.0,70.0,545.74,570.7600799999999,583.2084615384616,398.14,13.047442920856684,8.710100737869952,10.786762198592946,4.4
75,292500.0,75.0,554.2116923076923,580.79884,584.8116538461538,398.14,13.836503343410458,6.6284881119719055,12.771303424302877,4.4
80,312000.0,80.0,557.0457692307692,586.85344,595.6058461538462,398.14,12.465412849084528,6.785023470375824,12.67170788767664,4.4
85,331500.0,85.0,563.0242692307692,599.6435399999999,600.8751923076924,398.14,13.797822697365515,10.20176654138573,12.450744595082162,4.4
90,351000.0,90.0,563.0843076923077,600.48676,608.9433846153846,398.14,17.66751329228331,8.088265140788124,18.142693632618556,4.4
95,370500.0,95.0,571.094,610.3724999999998,612.318576923077,398.14,13.09324313771569,7.233443293835019,16.795614470054414,4.4
100,390000.0,100.0,567.7387307692309,619.82052,621.4855769230769,398.14,10.12227818490246,6.293314499785273,12.815934312645117,4.4
105,409500.0,105.0,579.2826923076924,619.78076,625.5562692307692,398.14,11.109769942646142,4.777794397998198,8.313281148331706,4.4
110,429000.0,110.0,574.9830384615384,621.2906,626.7505384615386,398.14,12.339711082012911,2.687345089106318,10.987104098376003,4.4
115,448500.0,115.0,580.736,628.0183000000001,637.4543846153845,398.14,11.689330113854169,4.654865003475776,11.163277986334117,4.4
120,468000.0,120.0,585.8227307692308,629.52188,641.4427692307693,398.14,13.258008256584978,5.665380294532277,9.860577797563693,4.4
125,487500.0,125.0,589.8979615384616,634.51772,645.698,398.14,10.050786765950509,6.945071090468119,5.033982195607934,4.4
130,507000.0,130.0,588.6871923076924,638.9838400000001,653.7450384615385,398.14,11.305547977248533,9.308409404191877,6.035849437372415,4.4
135,526500.0,135.0,593.9658846153847,640.35682,654.940576923077,398.14,10.467610374115537,10.167711508818778,8.797980134981907,4.4
140,546000.0,140.0,603.1086923076923,643.35904,665.1614999999999,398.14,14.037031838923243,8.44317205183173,5.522530745783838,4.4
145,565500.0,145.0,603.3535384615385,646.65014,669.5342307692308,398.14,12.183091583761582,11.20749300268627,6.442311961670954,4.4
150,585000.0,150.0,604.2538846153845,651.72776,676.832576923077,398.14,12.255205243444973,12.227518053576125,11.363909929078782,4.4
155,604500.0,155.0,611.1771923076924,657.04356,678.5712307692307,398.14,8.427784941131208,6.284098831605412,4.977521425280555,4.4
160,624000.0,160.0,609.3001538461539,654.7497800000001,681.3846923076924,398.14,9.23581576407547,6.258407629969949,2.6425634312433663,4.4
165,643500.0,165.0,611.6021153846153,657.1927600000001,687.5022307692308,398.14,11.075343340107098,8.86418880835344,7.443661934962557,4.4
170,663000.0,170.0,619.2334615384615,658.2547000000001,694.0278076923078,398.14,13.150658374592506,8.93880738057373,2.618070812843513,4.4
175,682500.0,175.0,620.9567692307692,660.4375600000001,699.0667307692307,398.14,13.138871642999474,8.234986662021443,10.276598454392056,4.4
180,702000.0,180.0,624.1009999999999,660.8103600000001,700.6349230769231,398.14,10.786940932831461,9.886720050259038,9.937954318258319,4.4
185,721500.0,185.0,623.2470000000001,665.43632,704.3308076923078,398.14,13.882509790877732,8.440314504547107,5.1225556811329485,4.4
190,741000.0,190.0,624.5705769230769,664.9678,705.8386538461539,398.14,14.944630125988478,7.141199577734804,6.238974726134099,4.4
195,760500.0,195.0,626.5178076923078,663.67516,706.349923076923,398.14,17.16841040326129,10.771788212339247,9.319594895003549,4.4
200,780000.0,200.0,630.0186923076923,668.19186,708.7145,398.14,16.577850215234673,11.049468723132765,5.856271211323856,4.4
205,799500.0,205.0,629.7972307692306,669.7678199999999,714.1393076923077,398.14,17.517746916605656,10.966405557184348,8.093367674823904,4.4
210,819000.0,210.0,636.3287692307692,672.55792,718.0470769230769,398.14,16.9110433942421,9.481567513528624,5.481609457911679,4.4
215,838500.0,215.0,637.7358461538461,676.1325,717.4632307692307,398.14,17.688396325055614,11.741243926428249,8.32376419151144,4.4
220,858000.0,220.0,636.4904230769231,675.1760999999999,720.4736923076923,398.14,20.392825918615397,14.4079160548719,5.469513088442223,4.4
225,877500.0,225.0,640.4633461538461,678.52478,722.2067692307693,398.14,18.277865007063003,11.250628141604848,7.8903229581537495,4.4
230,897000.0,230.0,639.4687692307692,682.25656,722.55,398.14,17.468165656426063,9.957236286688309,4.574729201277183,4.4
235,916500.0,235.0,644.9436923076921,679.8050400000001,724.1004615384616,398.14,17.477005620090722,8.563112446179874,8.949186946070249,4.4
240,936000.0,240.0,642.3745000000001,683.90508,724.3040384615384,398.14,15.373932891267186,13.227796621160303,9.437583796609017,4.4
245,955500.0,245.0,638.6728846153845,685.5049799999999,725.4175,398.14,16.794334530209916,10.4482369124893,9.646752773113935,4.4
250,975000.0,250.0,637.8104999999999,687.11666,725.0543076923077,398.14,16.04464785707243,6.8236526916115725,9.261459504375084,4.4
255,994500.0,255.0,636.5340769230768,689.7237600000001,721.853,398.14,13.961675519329026,8.250414303381513,9.861376364969587,4.4
260,1014000.0,260.0,640.3389999999999,685.3752400000001,725.3397692307692,398.14,13.40802334035359,9.548880403504498,8.741375035136961,4.4
265,1033500.0,265.0,638.5925,688.45558,730.7605384615384,398.14,14.824164274847496,11.044748679820044,7.9730863491054915,4.4
270,1053000.0,270.0,647.9040000000001,687.2029399999999,732.9707307692307,398.14,18.16967465583641,9.559749354454748,5.731674722470745,4.4
275,1072500.0,275.0,651.1921153846154,692.1845800000001,727.577,398.14,17.88320617466354,9.880462256555088,11.838276445007528,4.4
280,1092000.0,280.0,655.8593461538461,690.7364,729.5176153846154,398.14,15.55154797052148,9.324867363423328,7.382176382033219,4.4
285,1111500.0,285.0,653.0928846153845,690.5364400000001,734.2293846153846,398.14,14.50936591205712,9.867327780536396,8.261498611898524,4.4
290,1131000.0,290.0,656.4763076923077,692.9667599999999,733.0383461538461,398.14,13.785083940814543,8.715369321188149,3.782284910738568,4.4
295,1150500.0,295.0,649.501,694.13862,732.0535384615384,398.14,11.599641851778081,7.151853445615622,6.711567006546495,4.4
300,1170000.0,300.0,652.6382307692307,694.42076,732.0734230769232,398.14,12.346885340472008,6.2999229495390185,4.2613191894675975,4.4
305,1189500.0,305.0,655.3872307692309,695.00292,737.6313076923077,398.14,13.498407349329684,7.837335734311939,7.94738191177533,4.4
310,1209000.0,310.0,656.0312692307692,691.22182,734.6612692307692,398.14,15.347406055308985,7.5977076889261514,3.6932621378320483,4.4
315,1228500.0,315.0,659.9197307692307,696.1827599999999,732.4041923076923,398.14,12.05917957516596,8.219247924147627,4.889566987870918,4.4
320,1248000.0,320.0,659.2577692307692,697.3652599999999,740.1544615384615,398.14,14.759871406291934,9.189480263764878,5.6170649500425185,4.4
325,1267500.0,325.0,659.3305769230768,698.11142,735.681923076923,398.14,12.748899309903235,10.373388299414767,3.630272905960266,4.4
330,1287000.0,330.0,657.4136923076924,701.4388399999999,734.2232692307693,398.14,10.443611824298259,12.397831513576131,9.145950669185057,4.4
335,1306500.0,335.0,662.6574230769231,700.6595800000001,740.1309615384616,398.14,9.222156624390422,10.944883724184873,5.688771623940789,4.4
340,1326000.0,340.0,657.8409615384614,700.57228,738.5930384615384,398.14,11.391616024286133,9.700355658610455,8.965105608158794,4.4
345,1345500.0,345.0,657.5368076923077,699.6934600000001,744.3606153846155,398.14,9.908235114254182,8.807992946621344,4.984583501001243,4.4
350,1365000.0,350.0,661.1049999999998,700.64492,743.3074615384614,398.14,7.312393778700245,8.64807153199154,9.584791377381968,4.4
355,1384500.0,355.0,660.8475384615385,702.1445,743.1345384615385,398.14,12.575051904450886,7.031380918297007,6.568716152263797,4.4
360,1404000.0,360.0,663.9114615384615,700.89096,740.667,398.14,13.236025661984375,7.037549983492975,5.648238557586907,4.4
365,1423500.0,365.0,666.6701538461538,698.20172,743.5738461538461,398.14,10.402394828035513,3.449997618944149,7.610656202862082,4.4
370,1443000.0,370.0,660.3518846153847,701.06324,745.6803846153846,398.14,8.735303299749251,7.259723596783411,5.287399415215726,4.4
375,1462500.0,375.0,662.8431153846154,698.22764,745.0461153846153,398.14,12.60270437616,5.281530804330202,6.533165921538351,4.4
380,1482000.0,380.0,659.5396923076923,696.6095799999999,751.7862692307692,398.14,11.285313230775943,7.893599700369077,5.545998531918767,4.4
385,1501500.0,385.0,657.3518846153846,699.6725,744.8920384615385,398.14,14.14397840840919,7.351350377625743,2.9464923820462117,4.4
390,1521000.0,390.0,659.086,697.28928,746.7970384615385,398.14,17.211162518880403,8.627545850310431,4.570785311564638,4.4
395,1540500.0,395.0,661.9938846153844,697.0881199999999,749.0328846153845,398.14,15.981223597664624,7.288828475742804,8.200324957715859,4.4
400,1560000.0,400.0,660.3185384615384,695.8594,743.664,398.14,16.567923891556987,5.753553243116796,3.411350935661193,4.4
405,1579500.0,405.0,661.9297307692307,699.8838600000001,745.7110384615386,398.14,19.175051593254704,9.833709632404677,1.2773502797997494,4.4
410,1599000.0,410.0,663.5801153846154,701.53252,748.7395384615384,398.14,15.026698023247134,6.438349799473995,5.317611332703142,4.4
415,1618500.0,415.0,666.410576923077,698.63588,744.7423846153846,398.14,17.390693575458453,8.711310774167536,4.6632173741001095,4.4
420,1638000.0,420.0,664.6546923076924,701.4160400000002,742.5446153846154,398.14,15.534079318217266,8.175256915546932,4.906001007970813,4.4
425,1657500.0,425.0,664.211,705.77234,751.3445384615384,398.14,14.002337384470502,9.802157393504224,7.072472969904128,4.4
430,1677000.0,430.0,669.0923076923077,707.0988199999999,743.0601923076923,398.14,13.09887534048237,9.688510220997886,1.180475057968285,4.4
435,1696500.0,435.0,663.1631153846154,707.3029,752.0182692307692,398.14,13.000524325977395,12.312711865841287,5.364957371204814,4.4
440,1716000.0,440.0,665.1168076923078,711.72714,745.1714615384615,398.14,8.537432492772982,9.801618365630922,7.452849786959428,4.4
445,1735500.0,445.0,661.848923076923,708.1008400000001,750.0570769230769,398.14,10.022059976359387,10.81080672056765,6.426762071320232,4.4
450,1755000.0,450.0,661.3566153846153,708.57058,748.4096923076922,398.14,6.38281310144136,9.66134330238769,2.114317656668439,4.4
455,1774500.0,455.0,660.1192692307692,711.6292799999999,749.4528076923077,398.14,7.05831395517139,11.172993160533517,5.974728315130268,4.4
460,1794000.0,460.0,660.5102307692308,711.39276,744.1315,398.14,3.241104587729015,11.288187273540782,6.167562993082835,4.4
465,1813500.0,465.0,661.2779230769231,709.4852800000001,748.8556538461538,398.14,7.6324916914429055,14.809877344226729,3.991293411127118,4.4
470,1833000.0,470.0,665.2348076923078,712.7749200000001,750.5743461538461,398.14,6.964237840460675,13.404666678792454,4.792215185523036,4.4
475,1852500.0,475.0,664.1779615384615,709.14978,745.0295769230769,398.14,9.355984249485877,12.484525370007217,3.7450291952816577,4.4
480,1872000.0,480.0,661.6429615384616,712.67482,741.8294615384616,398.14,13.465335495631027,14.262725941646645,4.64934900776569,4.4
485,1891500.0,485.0,659.0059230769232,713.1900400000001,743.3640769230769,398.14,12.526622382768217,13.537555339997372,5.377051735173986,4.4
490,1911000.0,490.0,660.2654230769231,712.1637,746.4833076923076,398.14,13.398701074132381,12.872119494239238,5.490122331753742,4.4
495,1930500.0,495.0,653.2466153846153,715.56348,746.0916538461538,398.14,9.126629394111006,15.1473440776124,8.074712484686437,4.4


==> figures/experiments/data/im3kg97f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,92.56025700000001,99.718232,99.68179475074763,398.14,3.54812232630419,3.02535256157776,11.249268857474588,4.4
5,19500.0,5.0,179.336312,169.97223,263.57337405384294,398.14,8.605684876461115,9.25618461121581,8.432352369570609,4.4
10,39000.0,10.0,244.52544200000003,227.01329,317.30408444066427,398.14,3.852696976258309,16.272530961696244,3.8915845525027812,4.4
15,58500.0,15.0,286.838094,273.079886,338.1769445419972,398.14,6.078728004633698,9.876827932853846,3.995736974042136,4.4
20,78000.0,20.0,310.29529,299.59146999999996,347.40585234847424,398.14,6.927757225351684,12.945566419838615,3.9837839033196607,4.4
25,97500.0,25.0,320.32561,318.79971800000004,353.41793296388147,398.14,5.363589989583867,6.016615633462061,3.59601471792321,4.4
30,117000.0,30.0,329.120946,331.41923800000006,358.9355059788569,398.14,6.306450594710454,4.000975208983703,2.711888547027052,4.4
35,136500.0,35.0,335.10136,344.857166,366.18550319379074,398.14,10.16878052229566,6.42756110192979,3.7510537385444174,4.4
40,156000.0,40.0,348.29919,351.36134000000004,368.48653073705805,398.14,9.385539479104663,2.754004689240593,5.071475260090964,4.4
45,175500.0,45.0,353.202876,358.418776,373.8090200223165,398.14,8.031583906461554,2.5247818837788567,4.440867007622071,4.4
50,195000.0,50.0,356.791088,361.54544599999997,380.0105272312484,398.14,9.699830214037824,3.565395550635439,5.065249985882632,4.4
55,214500.0,55.0,364.25074399999994,366.65119799999997,384.1764391623953,398.14,6.857948325179656,2.4403761380804325,6.632030019529177,4.4
60,234000.0,60.0,367.967798,374.080034,388.70933689910515,398.14,9.335024054153656,4.085336325275039,5.904816458301144,4.4
65,253500.0,65.0,372.78256999999996,378.55060199999997,390.02739069000467,398.14,7.8022063585830415,1.3590353974749938,5.19824738255917,4.4
70,273000.0,70.0,374.31508599999995,383.23566800000003,395.5703159757695,398.14,6.662271395109765,3.859852079909424,4.657637065671366,4.4
75,292500.0,75.0,379.729302,388.316016,396.64962630599166,398.14,8.02723487116634,3.4655669714487325,6.599149125205685,4.4
80,312000.0,80.0,381.045878,391.158188,400.74288245369814,398.14,6.745913002297493,2.0399806321940464,6.227469916399191,4.4
85,331500.0,85.0,383.888098,398.04724999999996,403.71452102037875,398.14,5.908810089523766,3.338645173862723,5.014530343707495,4.4
90,351000.0,90.0,384.71430999999995,397.248368,408.06159959835867,398.14,8.463504763112022,4.762468679720808,9.275327218062241,4.4
95,370500.0,95.0,388.7958459999999,401.838028,408.0215805106906,398.14,7.36734158259892,3.429376524801827,7.4089438644368055,4.4
100,390000.0,100.0,387.18118999999996,406.516138,411.8708399317649,398.14,4.740744479247871,2.037079059066069,6.069994676683682,4.4
105,409500.0,105.0,393.124988,407.016608,413.11388220494445,398.14,5.040940866026396,2.1247459592495703,4.291078752223859,4.4
110,429000.0,110.0,390.88166800000005,406.943126,413.23122282220703,398.14,7.691525570530877,2.550424155578524,6.75979818290571,4.4
115,448500.0,115.0,392.455366,410.28680199999997,420.67574694624557,398.14,6.9912751107909825,3.47675431811977,5.854309314213603,4.4
120,468000.0,120.0,395.65081200000003,410.877588,422.07780059463346,398.14,7.151130051999213,1.737057890926811,6.219885112726948,4.4
125,487500.0,125.0,394.873558,413.3334720000001,421.28200687709096,398.14,4.936635351855977,3.2759804700209987,1.0394874830678213,4.4
130,507000.0,130.0,395.80535199999997,416.06916,426.64879671688124,398.14,6.143103978841432,4.219683870919844,5.585531582312975,4.4
135,526500.0,135.0,400.15409200000005,415.39497199999994,426.9947768299562,398.14,5.867482290390607,4.913325524048675,1.812147553438439,4.4
140,546000.0,140.0,403.768948,416.977874,431.9305710333604,398.14,6.831186096835175,4.18967100147367,3.225752839517424,4.4
145,565500.0,145.0,403.434578,418.67373,432.66666905229465,398.14,5.540343487398935,4.8161685381287,6.5629043815172405,4.4
150,585000.0,150.0,404.333656,421.20087,434.6282587561207,398.14,5.77361680085929,4.940977030520618,9.157499986300966,4.4
155,604500.0,155.0,408.781826,423.631604,435.63817068118794,398.14,5.189035621330635,2.1126590905358964,8.048227937689289,4.4
160,624000.0,160.0,407.40948199999997,421.46664999999996,435.87323986714443,398.14,6.128321995052565,1.5894172045361408,5.526882491114865,4.4
165,643500.0,165.0,407.596624,422.13382600000006,437.3195188170542,398.14,6.253929443097759,2.805472221475129,5.38031364455083,4.4
170,663000.0,170.0,411.713162,422.10623599999997,440.0642954791539,398.14,6.779614307780375,3.066332579820326,2.1501529850369354,4.4
175,682500.0,175.0,411.99732000000006,423.915802,441.51132407395596,398.14,6.8395548653137626,3.179374692747043,8.678763873467135,4.4
180,702000.0,180.0,413.46919800000006,423.99446199999994,443.1751467252883,398.14,6.481881310396126,3.1152418906540205,8.02611728018344,4.4
185,721500.0,185.0,413.8057559999999,427.297984,444.4426771089197,398.14,7.285774958873273,3.427764226292172,5.484983924019078,4.4
190,741000.0,190.0,413.402398,425.747528,445.0505545395357,398.14,6.7613751001471725,3.225359744795763,5.083746517221173,4.4
195,760500.0,195.0,415.252866,425.29413400000004,446.67352182532795,398.14,7.333490032629276,4.231900992594743,6.056936098382951,4.4
200,780000.0,200.0,415.22184400000003,427.440124,445.9659777975812,398.14,6.781823461598039,5.068218509294272,4.34176869444988,4.4
205,799500.0,205.0,414.739502,428.92545200000006,448.13067798870577,398.14,8.85773297447894,5.998981168644378,5.389760716126678,4.4
210,819000.0,210.0,418.77635399999997,430.75290800000005,451.3173436475401,398.14,7.251317852225504,3.1967648338894255,5.5907388784063725,4.4
215,838500.0,215.0,418.35122200000006,432.16335200000003,450.19246986119805,398.14,8.59824530270744,4.485131050535495,5.617938519350152,4.4
220,858000.0,220.0,419.10378199999997,432.393668,451.0410458659959,398.14,10.343100044063252,6.804749273210813,4.694879505993582,4.4
225,877500.0,225.0,420.998208,433.8762540000001,450.717936272723,398.14,8.573083143783183,4.286359611382714,5.5091114218021975,4.4
230,897000.0,230.0,419.702124,434.50962,451.31647891388957,398.14,9.109684151764242,4.83731875431483,3.7154756418783648,4.4
235,916500.0,235.0,422.6826939999999,433.20439999999996,452.46765134269407,398.14,8.454317605922926,3.57192419179324,6.3331118039921055,4.4
240,936000.0,240.0,419.739762,433.96772999999996,451.96110194305095,398.14,7.052527741394014,6.47460664337489,7.350719665985834,4.4
245,955500.0,245.0,417.75382,435.261142,452.3493003200748,398.14,7.958442137482973,4.858111815666416,5.949925730645049,4.4
250,975000.0,250.0,418.80756999999994,435.29233400000004,451.75683325041894,398.14,6.48691404871855,4.213670484641576,6.705230417107617,4.4
255,994500.0,255.0,417.9214819999999,436.306034,449.069278396881,398.14,5.529337213771797,3.9317764029755846,7.254826695547372,4.4
260,1014000.0,260.0,420.696546,434.49384200000003,452.6317947285762,398.14,6.538191188148126,4.435315937335014,6.3431833325581835,4.4
265,1033500.0,265.0,419.71484,435.5201660000001,455.9980415548292,398.14,6.901345283214202,6.399916964325963,5.315840641371796,4.4
270,1053000.0,270.0,422.934484,434.511932,457.0948750026755,398.14,8.141986514901621,4.972779400614971,3.4177991549199858,4.4
275,1072500.0,275.0,424.00877999999994,438.417302,452.98956059195626,398.14,7.9846904934567196,6.413779313850198,7.014470873212701,4.4
280,1092000.0,280.0,426.38384800000006,435.347752,453.6235964077854,398.14,7.950811848828033,6.084883754438428,5.761866189323572,4.4
285,1111500.0,285.0,424.186046,434.94085399999994,458.1516483161965,398.14,6.264234698318093,6.236473618357412,5.07601187184221,4.4
290,1131000.0,290.0,426.703846,438.28209,456.8743544579705,398.14,6.866910300628312,6.335355017447713,2.2811711461762427,4.4
295,1150500.0,295.0,423.8936959999999,438.88831799999997,456.3262016163113,398.14,5.159235818255266,4.779215740110985,4.312328781090894,4.4
300,1170000.0,300.0,426.08827199999996,437.78835,455.77060171609736,398.14,7.197407982887197,4.384480924971485,3.2484459779606185,4.4
305,1189500.0,305.0,426.30778,438.42175399999996,458.55992611056354,398.14,6.809169679133152,4.344163384231537,6.994178661390861,4.4
310,1209000.0,310.0,426.38436,435.63199199999997,456.27202354515293,398.14,10.16627813506672,4.142318297351069,4.933186700567016,4.4
315,1228500.0,315.0,428.030984,438.566784,455.6256897037142,398.14,4.751420539086605,4.718398795020657,4.57302359548476,4.4
320,1248000.0,320.0,428.080122,439.9565759999999,460.489755696805,398.14,7.192261444527173,5.306514085184683,5.243542240312987,4.4
325,1267500.0,325.0,426.24214,440.733054,457.7542865303232,398.14,6.746013006601742,5.022010067508909,3.728942445256138,4.4
330,1287000.0,330.0,426.403748,443.37338600000004,455.74094119219836,398.14,5.214416939410781,6.6864943840921525,7.381367213108619,4.4
335,1306500.0,335.0,428.6110460000001,442.048208,460.3409208548561,398.14,6.420456475190803,6.275453441757973,6.185092348894479,4.4
340,1326000.0,340.0,426.32933199999997,441.630846,459.0707522303048,398.14,6.545774434677639,6.247697463990217,6.7128568207419175,4.4
345,1345500.0,345.0,424.134894,441.79562999999996,462.8004824809133,398.14,6.601077299322552,5.976873869107939,4.6277015462981606,4.4
350,1365000.0,350.0,426.155752,443.366806,461.13481457724004,398.14,4.133665657766062,5.900328328858343,4.690945905612353,4.4
355,1384500.0,355.0,426.65330000000006,443.78860199999997,461.48688558053266,398.14,7.312517903695397,5.532037033468146,6.200519007556449,4.4
360,1404000.0,360.0,428.25160999999997,442.66937399999995,458.9062725671236,398.14,6.969971507997027,4.458175370593816,5.918670145364762,4.4
365,1423500.0,365.0,430.10651800000005,441.2545319999999,460.8161641052278,398.14,8.074694687235464,2.379829935993505,6.397966006598198,4.4
370,1443000.0,370.0,426.062508,441.826976,463.43566567094405,398.14,2.9824483294076476,3.8608933733271105,5.847310299315054,4.4
375,1462500.0,375.0,428.89977799999997,441.076682,461.971627722315,398.14,7.430003018314042,2.545636542409396,4.789351284676679,4.4
380,1482000.0,380.0,427.78592799999996,439.36193000000003,467.6594989777933,398.14,4.978305701128362,3.9977440022641755,3.8095081943071705,4.4
385,1501500.0,385.0,426.40529,441.99809400000004,461.55222460414126,398.14,7.007251511122595,3.2545408630352126,3.7791169974698184,4.4
390,1521000.0,390.0,428.07070999999996,439.880548,463.16494252162994,398.14,7.920451789524595,5.143162818905056,5.3192506662620875,4.4
395,1540500.0,395.0,430.351906,439.9469440000001,464.8373538813401,398.14,6.658305712007618,3.977797263632161,5.233073153441418,4.4
400,1560000.0,400.0,427.92236,438.90118599999994,461.063908663825,398.14,8.704426708155939,2.5873548334936327,4.916026290585023,4.4
405,1579500.0,405.0,428.7864579999999,442.24144400000006,462.0936868582312,398.14,10.5517434229329,6.3131821114207,1.9007994909488783,4.4
410,1599000.0,410.0,430.11705,441.809032,464.3879039541991,398.14,6.5159671123551455,4.589097637062921,4.559763429567775,4.4
415,1618500.0,415.0,429.60461799999996,440.35598,462.1666407081526,398.14,8.483343947838604,6.490144356779655,5.462412167040777,4.4
420,1638000.0,420.0,429.80671,442.365032,460.40487300437263,398.14,8.480538003691304,5.407664471029559,4.37656185103228,4.4
425,1657500.0,425.0,428.271042,444.371594,466.95525559399374,398.14,6.8927708389398,6.4446419651151,6.023151238930456,4.4
430,1677000.0,430.0,431.41934000000003,444.310146,460.6163109633641,398.14,8.275173438344483,5.985493415551597,2.7464335209906294,4.4
435,1696500.0,435.0,429.123084,445.61187600000005,468.42597671802196,398.14,8.13142158106172,6.969414634128935,4.863711636338912,4.4
440,1716000.0,440.0,429.51008199999995,448.68454600000007,462.8799933573726,398.14,6.091276245796892,4.9664725648556045,7.060613517535231,4.4
445,1735500.0,445.0,430.009698,444.81128000000007,465.7879252230061,398.14,8.541198059870426,5.546358960380961,5.481863827607173,4.4
450,1755000.0,450.0,429.23843,445.15772,464.1039865568041,398.14,4.46333808435294,4.100204503477068,4.0354285833982315,4.4
455,1774500.0,455.0,428.15437199999997,447.49745199999995,464.9214764445718,398.14,5.220779740875668,5.4345843811732175,6.424064006809137,4.4
460,1794000.0,460.0,429.364144,447.769328,461.0291819351223,398.14,1.1844982733192846,5.152088324664787,5.751045231641402,4.4
465,1813500.0,465.0,429.147718,445.82897199999996,464.63749203614606,398.14,4.884632863274128,6.865479491028389,3.859476310688996,4.4
470,1833000.0,470.0,431.0919400000001,448.944202,466.50566956097236,398.14,4.445431095864705,7.904946880059484,5.4958393229482105,4.4
475,1852500.0,475.0,429.793236,446.32030599999996,462.4318250495826,398.14,5.544182774852837,7.686508686678206,4.76263244395783,4.4
480,1872000.0,480.0,430.64079000000004,449.003024,460.7499099833332,398.14,6.342477213876136,7.3762148366919265,3.723881830656204,4.4
485,1891500.0,485.0,429.701526,449.4400079999999,461.074640814236,398.14,6.505055786681562,7.501583016446445,5.349981248039498,4.4
490,1911000.0,490.0,428.54533599999996,448.66715999999997,463.65077729460535,398.14,6.136719164297897,7.314228179139671,3.764292569391248,4.4
495,1930500.0,495.0,426.564304,450.40779000000003,464.5308723613689,398.14,4.612343653867028,8.639918940822369,4.978854602702262,4.4


==> figures/experiments/data/im3kg999f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,86.72784615384613,82.17772756410257,432.91,6.806443414954535,7.258106918463247,11.579687445450645,3.78
5,19500.0,5.0,214.77030769230768,199.8979487179487,350.17004945054947,432.91,12.900600943367971,11.963996286881303,13.363387287826894,3.78
10,39000.0,10.0,327.2143846153846,292.52099999999996,450.514298076923,432.91,8.708994055504022,25.55604322248139,9.99330201651537,3.78
15,58500.0,15.0,398.85423076923075,365.6377435897436,476.8857939560439,432.91,14.934839573707793,16.372158638119853,7.128876769211253,3.78
20,78000.0,20.0,436.0158076923077,422.70284615384605,497.17472435897434,432.91,13.577845228131308,15.184214651398456,10.200836538304328,3.78
25,97500.0,25.0,466.5707307692308,457.0691538461539,505.44464285714287,432.91,4.565266400256749,7.592844781509856,10.804607348673073,3.78
30,117000.0,30.0,481.70261538461534,477.87756410256407,520.1207275641025,432.91,10.770871891769785,5.487536578132595,13.209462664092651,3.78
35,136500.0,35.0,494.9003076923077,495.82433333333336,528.521771978022,432.91,11.028002612973149,3.980117453542363,10.512225430143182,3.78
40,156000.0,40.0,518.7596538461538,521.0913846153846,539.3589423076922,432.91,8.153782985736857,8.182353954972667,9.471648149360778,3.78
45,175500.0,45.0,533.1971923076923,536.3450256410257,551.4191043956043,432.91,12.26755300150757,9.426189050088931,9.646761567710366,3.78
50,195000.0,50.0,545.0646923076923,545.823076923077,562.3708044871795,432.91,9.003364850286948,7.510710256273566,13.267141181471597,3.78
55,214500.0,55.0,562.6563461538461,563.158794871795,576.339804945055,432.91,8.507437437882475,13.112799624078125,8.007404466463683,3.78
60,234000.0,60.0,574.517923076923,569.6149230769231,581.6578717948718,432.91,11.802107412801567,10.387492827644488,13.19910209295919,3.78
65,253500.0,65.0,588.0576923076924,576.243076923077,582.2295302197803,432.91,13.155838772514755,10.177818948465776,13.063576841053695,3.78
70,273000.0,70.0,594.0390384615384,589.0041025641026,595.2960544871796,432.91,11.326375707869412,11.92600443380331,9.852961854244008,3.78
75,292500.0,75.0,601.8619230769232,594.4962564102564,601.3486675824176,432.91,10.404137706975954,9.665058799504413,14.664616801311972,3.78
80,312000.0,80.0,610.8183076923078,604.4358205128206,604.7734679487179,432.91,12.055185349190324,11.477299295462485,14.726694334955102,3.78
85,331500.0,85.0,611.8769999999998,609.8844102564102,610.0553983516484,432.91,8.34216680553917,11.387785947998243,12.040620248386272,3.78
90,351000.0,90.0,615.8351153846154,618.3840769230769,620.7035480769231,432.91,6.255563466300754,13.953980301807935,14.879231957887724,3.78
95,370500.0,95.0,624.0857692307692,619.6250512820513,624.1184203296702,432.91,5.694349001692336,9.71400862844987,12.347155768028719,3.78
100,390000.0,100.0,624.0536153846155,636.3974615384616,634.2974903846153,432.91,5.307993343551611,12.971124559474397,11.23497059114236,3.78
105,409500.0,105.0,631.4412692307693,640.8823333333333,635.0338956043956,432.91,3.390195847925715,10.764985414024274,9.47915495498016,3.78
110,429000.0,110.0,628.3820000000002,649.215717948718,644.0205032051283,432.91,4.028121380731426,11.111467509836393,15.240960740332703,3.78
115,448500.0,115.0,639.1608846153846,650.2567435897437,652.2554285714286,432.91,12.475450886720884,10.971777266016147,12.034620187155012,3.78
120,468000.0,120.0,643.083576923077,652.9562307692307,653.3465352564103,432.91,7.828605515527943,8.922131399405941,11.672377358834938,3.78
125,487500.0,125.0,645.7015,658.2181538461539,649.3084505494505,432.91,9.485845134313127,10.24863960651028,11.470837977441105,3.78
130,507000.0,130.0,650.4647692307692,662.6598717948717,659.4700833333334,432.91,12.839815307779414,6.809548265682088,14.400625669094817,3.78
135,526500.0,135.0,655.2622692307692,665.3131025641026,655.8876923076923,432.91,11.092995905872261,10.921202550238263,10.554454241253692,3.78
140,546000.0,140.0,657.229076923077,671.4100256410256,662.1407211538461,432.91,12.707448516021564,9.72655967709529,11.48390283079175,3.78
145,565500.0,145.0,658.4438846153847,672.2939487179486,666.9958846153846,432.91,11.427733036948563,3.9101217585675836,13.925663676815468,3.78
150,585000.0,150.0,664.7543461538461,676.5350256410256,676.8028493589743,432.91,12.792597074870823,6.78329347032723,14.318049440180866,3.78
155,604500.0,155.0,671.1451538461539,677.3430769230769,678.0336923076923,432.91,12.87068648749702,7.27488096102623,11.052052189390594,3.78
160,624000.0,160.0,670.2404615384615,679.4057435897436,679.5796378205129,432.91,13.260802880922848,6.499753566689474,12.860128945035585,3.78
165,643500.0,165.0,672.4626153846153,680.3795128205128,681.860010989011,432.91,16.6378191781412,6.708334040606269,11.410794510905454,3.78
170,663000.0,170.0,677.7470384615384,681.254717948718,687.0762467948718,432.91,18.016598566761537,6.87469003753685,9.611608514598373,3.78
175,682500.0,175.0,677.2068846153845,687.5612051282052,689.7475604395605,432.91,14.726092518578202,6.707969470611822,11.411314481731065,3.78
180,702000.0,180.0,677.2713076923076,687.7464615384614,695.799564102564,432.91,14.195528286543498,7.667675514553611,5.450334467229313,3.78
185,721500.0,185.0,673.5591923076923,688.1373076923077,697.9148708791209,432.91,12.87150409693699,5.926232834828536,4.149123515565994,3.78
190,741000.0,190.0,672.3397692307692,690.6513846153846,699.9918621794873,432.91,11.459053480070553,7.829517966536721,11.601330396891054,3.78
195,760500.0,195.0,678.1455769230769,688.4655897435896,702.2809807692307,432.91,13.674076867469571,8.212799907654516,10.785009093514153,3.78
200,780000.0,200.0,679.4743076923077,698.3725897435896,705.7312019230769,432.91,13.78628017420212,9.042687342838029,5.818424019497284,3.78
205,799500.0,205.0,681.2163846153846,698.5856923076923,699.2310357142858,432.91,9.807158066868862,10.159427033473406,7.135918095628676,3.78
210,819000.0,210.0,689.5291538461538,698.5012307692308,705.5301634615385,432.91,14.868781112674268,10.627569860809121,7.545118721831593,3.78
215,838500.0,215.0,683.7646538461538,695.1684871794872,706.0571346153845,432.91,16.5068190920387,7.90767368173883,6.9906412409763155,3.78
220,858000.0,220.0,683.4729615384615,695.8038717948718,709.6452564102565,432.91,20.4393552290133,11.382308471833067,11.833941255884689,3.78
225,877500.0,225.0,684.934,696.6228717948718,711.9097170329671,432.91,16.56027023571341,13.364150262234073,11.615781998173626,3.78
230,897000.0,230.0,684.9296153846153,698.4594871794872,712.5899903846154,432.91,17.044701792972138,9.082883283973276,9.753768005279564,3.78
235,916500.0,235.0,692.1788076923078,697.793794871795,714.9906071428571,432.91,18.287108321161394,11.835728483015485,11.572941957440186,3.78
240,936000.0,240.0,685.5031538461539,701.2517179487179,717.2786378205128,432.91,13.793972617124357,13.038446011752269,8.027143333122947,3.78
245,955500.0,245.0,684.0249615384616,703.7308974358974,715.3780906593407,432.91,16.976873193824648,13.18313315140677,5.134465994173507,3.78
250,975000.0,250.0,685.5667307692308,701.7799743589743,719.6323333333332,432.91,18.045605008351565,14.414740222240855,10.429430760264534,3.78
255,994500.0,255.0,681.0823846153846,703.4084615384616,718.3605027472529,432.91,13.02895534722707,13.675617263943211,11.051937704064603,3.78
260,1014000.0,260.0,683.228,708.589564102564,717.2050673076923,432.91,18.53590889703548,11.791976121358307,5.7704744490060484,3.78
265,1033500.0,265.0,679.7083461538462,703.7132820512821,719.5988131868131,432.91,18.741604540090194,11.176202192538142,8.950023134200077,3.78
270,1053000.0,270.0,689.1578461538462,708.1803589743591,717.4356987179488,432.91,18.62888041842134,6.984026632629923,5.5445813770540795,3.78
275,1072500.0,275.0,692.3493846153846,707.3150256410256,719.2504313186813,432.91,17.162853361108954,8.236729024866086,10.966849784709664,3.78
280,1092000.0,280.0,693.1744230769231,711.9579230769231,719.1138782051281,432.91,13.822291090087388,8.537329550053611,9.614159736560133,3.78
285,1111500.0,285.0,692.0852692307692,712.955641025641,722.5558351648352,432.91,15.862322151744468,8.918696769058213,12.00524621677087,3.78
290,1131000.0,290.0,696.9736538461538,712.2555641025641,725.3535801282051,432.91,18.379555357996335,7.551523577362944,11.185184201477895,3.78
295,1150500.0,295.0,692.8228461538461,710.7368461538462,719.9338241758242,432.91,17.649157845659797,9.728392701087934,8.996408402100567,3.78
300,1170000.0,300.0,698.4866923076924,719.182,727.7208493589744,432.91,18.085715678043876,10.674149653744015,9.841999873008636,3.78
305,1189500.0,305.0,695.5232307692307,714.9537179487181,720.986195054945,432.91,17.923137515425513,9.31197137562232,11.83865007053464,3.78
310,1209000.0,310.0,696.4891153846154,716.4045384615386,725.2635448717949,432.91,17.183917551671335,11.204555071092619,7.812285099078882,3.78
315,1228500.0,315.0,697.3066538461538,719.1611538461539,722.3819285714286,432.91,17.095690503943704,13.47706366295848,10.264178940963578,3.78
320,1248000.0,320.0,701.9630384615386,712.2586666666667,720.9155064102564,432.91,16.1795156273298,14.19435917538339,10.805671832517525,3.78
325,1267500.0,325.0,706.2715384615384,716.9245128205127,727.1435934065935,432.91,15.79091742216889,12.612136613807882,12.321534553681275,3.78
330,1287000.0,330.0,705.5712692307692,715.6453846153847,723.1761474358975,432.91,14.818557846709371,11.307443637580208,12.526088915213377,3.78
335,1306500.0,335.0,709.1423461538462,715.9907435897436,723.5247554945054,432.91,10.920617701555765,12.808984873134833,7.210434013741069,3.78
340,1326000.0,340.0,704.6205000000001,717.3579487179488,723.4370865384616,432.91,13.817141041323898,11.25553112042484,11.73914541086662,3.78
345,1345500.0,345.0,702.0222692307693,720.9955128205128,723.2758406593407,432.91,11.22341324715179,12.471958583096054,9.307720517911068,3.78
350,1365000.0,350.0,704.4190384615384,729.1728717948718,723.9027596153846,432.91,12.8024871374899,9.11071574464006,9.724451493234973,3.78
355,1384500.0,355.0,705.0490384615384,724.185282051282,723.7801208791209,432.91,14.003215699281402,10.043324112944928,11.221290153842446,3.78
360,1404000.0,360.0,705.0472307692307,716.6605384615384,725.7689583333333,432.91,11.05946421350686,12.400932605166435,14.474204637899572,3.78
365,1423500.0,365.0,706.2673076923077,718.698205128205,725.1093049450549,432.91,11.690803814932622,10.280964639594835,8.960965043561782,3.78
370,1443000.0,370.0,698.2806153846154,720.1211282051281,728.2747307692308,432.91,8.501971486461679,10.648224740984286,10.061574048568286,3.78
375,1462500.0,375.0,708.9507692307692,719.3203589743589,729.5941785714285,432.91,14.403252546686945,7.792810488921476,8.383474983148723,3.78
380,1482000.0,380.0,707.1283076923077,720.8202820512822,728.3534358974359,432.91,11.340000225198613,7.4653481920487925,13.636938148028248,3.78
385,1501500.0,385.0,708.3221923076924,720.6557179487179,727.8011043956043,432.91,14.751445479782767,8.985110214596919,13.43674429396216,3.78
390,1521000.0,390.0,710.2028461538462,724.3331538461539,725.1910224358974,432.91,13.623964173462143,6.836461463638062,11.903839349894236,3.78
395,1540500.0,395.0,710.3409230769232,721.7125384615385,726.3387857142858,432.91,16.996511674867314,7.191001699970778,9.937826724023752,3.78
400,1560000.0,400.0,705.9559615384615,718.5658974358973,728.2505705128204,432.91,19.501431872340795,6.136664901675914,8.06080968415141,3.78
405,1579500.0,405.0,708.262,717.1696410256411,725.2329093406594,432.91,20.327071831237895,6.884143894301566,8.028483637656064,3.78
410,1599000.0,410.0,709.5442692307691,721.1658974358975,726.7518846153846,432.91,12.782991803633646,3.2880336931796794,6.254118629626702,3.78
415,1618500.0,415.0,710.456923076923,721.7453076923077,727.1774065934065,432.91,18.89646595877565,5.341554180687911,10.21410009254171,3.78
420,1638000.0,420.0,712.5509230769231,720.918564102564,720.4844647435897,432.91,16.95723010453951,6.128885350371026,7.890788073077107,3.78
425,1657500.0,425.0,704.6771538461538,723.5790512820513,726.8045549450551,432.91,13.342378899669791,8.373175497181288,10.160865751383813,3.78
430,1677000.0,430.0,711.5269615384616,719.8941025641026,727.0953653846153,432.91,16.4122202199276,8.770906733080539,10.415618568785428,3.78
435,1696500.0,435.0,708.7811923076923,722.8733333333333,730.7948626373626,432.91,17.996940595368645,7.2536823664859265,13.715138458129607,3.78
440,1716000.0,440.0,712.4301538461539,725.6011794871795,724.1226025641024,432.91,17.40893451193236,6.934374132782675,13.016678793822207,3.78
445,1735500.0,445.0,712.7586538461538,727.9552820512821,723.7780054945055,432.91,16.080239145388393,7.246124035241937,10.256484933199374,3.78
450,1755000.0,450.0,713.8571538461539,728.7457692307693,728.329141025641,432.91,13.959835566941463,8.505954894295224,12.147859108453593,3.78
455,1774500.0,455.0,708.3430384615384,731.1705128205128,720.4960164835164,432.91,18.102948990368585,6.999155647864055,11.057420075907352,3.78
460,1794000.0,460.0,711.8058076923077,729.5563846153847,730.333173076923,432.91,13.213547161409743,9.91630944744363,10.538507822427327,3.78
465,1813500.0,465.0,708.0046538461538,728.538641025641,727.2250302197803,432.91,19.83271679314046,6.527579675270341,12.796042878278044,3.78
470,1833000.0,470.0,712.3632692307692,729.4588205128205,725.7273846153846,432.91,17.11823600713911,5.813116494307176,12.048714818852039,3.78
475,1852500.0,475.0,709.7786153846153,727.739153846154,722.3018076923078,432.91,21.776604658435097,5.943507601947085,11.3991860843048,3.78
480,1872000.0,480.0,710.7674615384615,722.4422820512821,725.5360865384615,432.91,19.91363236073761,5.595048100091062,11.20593886083663,3.78
485,1891500.0,485.0,713.6602692307692,724.4059487179486,727.0418076923077,432.91,16.291410014872977,6.071162026156936,9.922828374394316,3.78
490,1911000.0,490.0,713.6182692307691,724.9639743589744,725.4982467948718,432.91,16.629143856144832,11.577178619282284,11.344567617726725,3.78
495,1930500.0,495.0,707.5076923076924,729.117923076923,727.7546565934066,432.91,12.053490186967515,6.12625604267143,8.770036511015721,3.78


==> figures/experiments/data/im3kg999f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,75.1523396,87.6020948,83.15207279504162,432.91,6.65743081409033,7.133856808317676,11.310661182709138,3.78
5,19500.0,5.0,213.46654000000004,198.797482,346.365015215075,432.91,12.670173565570385,11.751588722790867,13.143772693834075,3.78
10,39000.0,10.0,323.94568799999996,289.755374,445.0924290644888,432.91,8.553903278899154,25.107388179721323,9.782851172556644,3.78
15,58500.0,15.0,394.36952800000006,361.600354,471.10792626461915,432.91,14.666517433018875,16.100621217695995,6.974462099799312,3.78
20,78000.0,20.0,430.99328,417.68415999999996,491.002938806513,432.91,13.313640085557934,14.94987410127275,9.940312472881045,3.78
25,97500.0,25.0,460.97609,451.455602,499.16801821921524,432.91,4.477526161035727,7.425559883664802,10.570434089043376,3.78
30,117000.0,30.0,475.79537200000004,471.92919,513.5847330346921,432.91,10.583730767321931,5.369069463299668,12.895512272415765,3.78
35,136500.0,35.0,488.806826,489.445824,521.7983186636559,432.91,10.814553433973872,3.9434856954889086,10.271621764650497,3.78
40,156000.0,40.0,512.168246,514.28952,532.3561730716283,432.91,7.9567665960209615,8.021025698845795,9.23359467355868,3.78
45,175500.0,45.0,526.277382,529.16902,544.0398434689587,432.91,11.982126146302516,9.270339134847081,9.420679692616359,3.78
50,195000.0,50.0,537.8020199999999,538.4166560000001,554.7479522640358,432.91,8.763402281303302,7.314237647163838,12.965989259816412,3.78
55,214500.0,55.0,555.08451,555.372288,568.3920960136109,432.91,8.22667141903493,12.818912303690528,7.808894741081571,3.78
60,234000.0,60.0,566.63195,561.634374,573.5016097063826,432.91,11.466532076125013,10.175299173123912,12.862744878972354,3.78
65,253500.0,65.0,579.89046,568.062616,574.0615584613619,432.91,12.786277601512015,10.035323709858424,12.666167219071673,3.78
70,273000.0,70.0,585.631434,580.6040820000001,586.8251067384602,432.91,11.042278238556078,11.671478096670722,9.591178447638427,3.78
75,292500.0,75.0,593.3603,585.84942,592.7106719359545,432.91,10.117738761513875,9.45911271828919,14.249336128180339,3.78
80,312000.0,80.0,602.058816,595.637874,596.0069815223926,432.91,11.785868086202308,11.17887689999156,14.329416164031496,3.78
85,331500.0,85.0,603.03316,600.911146,601.078754509222,432.91,8.109617365532932,11.203609578037176,11.75843224216829,3.78
90,351000.0,90.0,606.9123259999999,609.283686,611.480423359836,432.91,6.144147525755837,13.610871496434735,14.556249574877125,3.78
95,370500.0,95.0,614.9518,610.3382300000001,614.799509878271,432.91,5.614698125618956,9.453158820485807,12.041977242088914,3.78
100,390000.0,100.0,614.886794,626.808432,624.7406560006865,432.91,5.170742399400597,12.665141104745764,10.839158938930895,3.78
105,409500.0,105.0,622.10216,631.105234,625.428614362093,432.91,3.2648351314449555,10.448069808630121,9.223144417596119,3.78
110,429000.0,110.0,619.1153240000001,639.277918,634.2415602657835,432.91,4.0384844515154565,10.834199478855956,14.846847136091782,3.78
115,448500.0,115.0,629.562332,640.2384420000001,642.2968116321699,432.91,12.197037841664963,10.692340051060668,11.775008278320616,3.78
120,468000.0,120.0,633.450718,642.929476,643.3371930619303,432.91,7.651819748358334,8.683033540409886,11.322615069051883,3.78
125,487500.0,125.0,635.9365520000001,648.10371,639.3130095542776,432.91,9.203476164505071,9.964871906149924,11.123053109017231,3.78
130,507000.0,130.0,640.6229519999999,652.427424,649.215769896486,432.91,12.523459779258056,6.626083063000641,14.10537494943162,3.78
135,526500.0,135.0,645.3634420000001,654.9985819999999,645.7244609437819,432.91,10.825570475636209,10.60492828393309,10.335848871091319,3.78
140,546000.0,140.0,647.2858259999999,660.94183,651.8094964504844,432.91,12.461542823891566,9.445393760339282,11.259424118194344,3.78
145,565500.0,145.0,648.5050800000001,661.78526,656.560282445698,432.91,11.087967362137844,3.726545882626226,13.57688697475332,3.78
150,585000.0,150.0,654.64095,666.00844,666.1739881293281,432.91,12.486393389852685,6.565997084127833,13.983614555467398,3.78
155,604500.0,155.0,660.87491,666.6957219999999,667.3987702532593,432.91,12.572076667796996,7.039817283247441,10.803397766029931,3.78
160,624000.0,160.0,659.9085400000001,668.719568,668.7516453464971,432.91,12.904803352772664,6.215344646903702,12.61916334306431,3.78
165,643500.0,165.0,662.0496500000002,669.6411580000001,670.999795343345,432.91,16.24100326514754,6.452435611187024,11.177981147335196,3.78
170,663000.0,170.0,667.258142,670.50931,676.2093840617468,432.91,17.51223494379434,6.619164772638831,9.41142883841676,3.78
175,682500.0,175.0,666.7045620000001,676.689838,678.7905791026012,432.91,14.282203442173362,6.447779558529835,11.166330619990637,3.78
180,702000.0,180.0,666.7185400000001,676.815826,684.7309069726573,432.91,13.847921845064652,7.457683921184941,5.253339941995978,3.78
185,721500.0,185.0,663.145144,677.215542,686.8087943351861,432.91,12.48377857151365,5.717541373521165,4.0589998317187765,3.78
190,741000.0,190.0,661.9175879999999,679.684378,688.8039323470309,432.91,11.049488192841599,7.614054819269375,11.217065363151331,3.78
195,760500.0,195.0,667.637222,677.481988,691.0052824419474,432.91,13.218068452561077,8.001253360591287,10.49786261947403,3.78
200,780000.0,200.0,668.8622320000001,687.22898,694.3746713318865,432.91,13.382142745777575,8.834086985160203,5.718461578793136,3.78
205,799500.0,205.0,670.526674,687.4927099999999,687.9817016308984,432.91,9.509328373299363,9.958203983142774,7.02181774952002,3.78
210,819000.0,210.0,678.68531,687.318,694.1531308042427,432.91,14.380365852731208,10.380322609233682,7.373438593185167,3.78
215,838500.0,215.0,672.9788679999999,684.0615019999999,694.6934437770378,432.91,16.06670975227419,7.693540061226429,6.786202239566537,3.78
220,858000.0,220.0,672.72258,684.617622,698.1420396391284,432.91,19.941342191211483,11.178059772501607,11.583579296745166,3.78
225,877500.0,225.0,674.114096,685.4658400000001,700.4161593797895,432.91,16.0830913838962,13.080533505295083,11.413889496673399,3.78
230,897000.0,230.0,674.140898,687.2639059999999,701.0938356990779,432.91,16.582631092091077,8.918089457515697,9.598719820131556,3.78
235,916500.0,235.0,681.289798,686.618892,703.4095553741312,432.91,17.82617998274249,11.692077071580501,11.349284902341434,3.78
240,936000.0,240.0,674.766202,689.98074,705.6777514676548,432.91,13.349047552181517,12.810234304387059,7.906939044346833,3.78
245,955500.0,245.0,673.355554,692.417016,703.7986789193403,432.91,16.42591860721143,12.96094343666175,5.080424744954294,3.78
250,975000.0,250.0,674.8841759999999,690.485788,707.9789016358951,432.91,17.520751843747306,14.085483301215781,10.192779146252247,3.78
255,994500.0,255.0,670.494228,692.0599599999999,706.7775932639597,432.91,12.468152788315345,13.403098622558142,10.771164308529347,3.78
260,1014000.0,260.0,672.6341320000001,697.160102,705.6045256330326,432.91,17.94148454570372,11.581428468383445,5.5316227708575925,3.78
265,1033500.0,265.0,669.1484459999999,692.4238600000001,707.946645343813,432.91,18.14547984004584,10.95507497763432,8.726909029418966,3.78
270,1053000.0,270.0,678.36034,696.7745400000001,705.8291326567737,432.91,18.1121276948019,6.800813118344481,5.384809298532488,3.78
275,1072500.0,275.0,681.49111,695.880228,707.6597744550579,432.91,16.61431118601198,8.05366372621753,10.663504446644279,3.78
280,1092000.0,280.0,682.316084,700.447046,707.4618603744364,432.91,13.411189285726486,8.272253440361018,9.328983347679092,3.78
285,1111500.0,285.0,681.173044,701.424962,710.8672312509516,432.91,15.402672523280375,8.807237638592964,11.688125863503268,3.78
290,1131000.0,290.0,685.9839300000001,700.725406,713.5924178900902,432.91,17.943782467370742,7.33516168440329,10.852467667714627,3.78
295,1150500.0,295.0,681.951504,699.17806,708.2495781860819,432.91,17.19010158854239,9.524378412341484,8.713560570243404,3.78
300,1170000.0,300.0,687.5269900000001,707.510584,715.9631042650251,432.91,17.64130947000311,10.39092888474712,9.540351451101973,3.78
305,1189500.0,305.0,684.569452,703.323204,709.3413071833969,432.91,17.473709580126346,9.125512662777519,11.54293002661927,3.78
310,1209000.0,310.0,685.57932,704.7077019999999,713.5309821133603,432.91,16.76333213531243,11.014097889792493,7.5420732458845725,3.78
315,1228500.0,315.0,686.36459,707.447738,710.67565277438,432.91,16.72135933162796,13.250256757590412,9.979049275979726,3.78
320,1248000.0,320.0,690.94568,700.643102,709.229563979273,432.91,15.797974712480274,13.986508637800682,10.5637563546803,3.78
325,1267500.0,325.0,694.9941659999998,705.17942,715.4085943959806,432.91,15.372742106988587,12.37438900950598,11.985085230105858,3.78
330,1287000.0,330.0,694.3741799999999,703.87664,711.4697860458101,432.91,14.474136569215128,11.141915739612642,12.207297385797762,3.78
335,1306500.0,335.0,697.854694,704.2073760000001,711.8291461116908,432.91,10.671385562975413,12.589146632722871,6.916841991681405,3.78
340,1326000.0,340.0,693.4339160000001,705.5524379999999,711.6865215520318,432.91,13.506453880595744,11.128725584846434,11.436609824839099,3.78
345,1345500.0,345.0,690.792522,709.1811,711.5940918557744,432.91,10.927255792943967,12.255999012598133,9.04825681356683,3.78
350,1365000.0,350.0,693.181226,717.233404,712.1462533800319,432.91,12.45850176372005,8.897985503612585,9.41408447240021,3.78
355,1384500.0,355.0,693.83491,712.3588279999999,712.052904994711,432.91,13.65530724380876,9.79688582574013,10.859951246659003,3.78
360,1404000.0,360.0,693.7852780000001,704.92514,714.0586941826435,432.91,10.782395197738278,12.247404621885158,14.118961387094467,3.78
365,1423500.0,365.0,694.99569,706.8705779999999,713.3758170233582,432.91,11.504472662529471,10.140666780342709,8.64106444631011,3.78
370,1443000.0,370.0,687.1108940000001,708.3017199999999,716.4994071972387,432.91,8.225087026432968,10.512818337643154,9.725917377578494,3.78
375,1462500.0,375.0,697.5912780000001,707.52018,717.7946316328334,432.91,14.095094999293826,7.717881976632054,8.085992638380834,3.78
380,1482000.0,380.0,695.8253500000001,708.974132,716.5545535665192,432.91,11.058226981463289,7.367908983054684,13.283135441409161,3.78
385,1501500.0,385.0,697.012938,708.827292,715.9839056920815,432.91,14.349834741608326,8.867785521511202,13.098411275194753,3.78
390,1521000.0,390.0,698.859318,712.438766,713.458917704618,432.91,13.279297718414572,6.706718557065488,11.58203665931234,3.78
395,1540500.0,395.0,699.0389600000001,709.872986,714.5866883316507,432.91,16.53631851222209,7.063034604518389,9.665329477401368,3.78
400,1560000.0,400.0,694.6802799999999,706.788672,716.4491770278233,432.91,19.021294215347158,6.059704205475032,7.743344016493576,3.78
405,1579500.0,405.0,696.968462,705.384292,713.4960563348517,432.91,19.806496279779726,6.767936971304217,7.756269628401784,3.78
410,1599000.0,410.0,698.221886,709.356992,714.983813556035,432.91,12.43347801330494,3.2280305231124347,6.008165317419493,3.78
415,1618500.0,415.0,699.0056519999999,709.9694379999999,715.397158922911,432.91,18.396496267330477,5.226674541025942,9.917428964317017,3.78
420,1638000.0,420.0,701.11883,709.1601619999999,708.784573138237,432.91,16.54628244456499,6.008921766950861,7.626972975450888,3.78
425,1657500.0,425.0,693.38419,711.7585740000001,715.0754973412033,432.91,13.005199076711405,8.174866126506743,9.838765757897246,3.78
430,1677000.0,430.0,700.090928,708.0833279999999,715.3497151142503,432.91,16.036426920792266,8.659738793579722,10.070644007620048,3.78
435,1696500.0,435.0,697.4186179999999,711.002446,718.9869630371455,432.91,17.636831382168783,7.139720078537928,13.327040103522837,3.78
440,1716000.0,440.0,700.96188,713.67432,712.3971183200898,432.91,17.003560966845534,6.815371427899149,12.63257703001894,3.78
445,1735500.0,445.0,701.326092,715.99279,712.0574059673434,432.91,15.69761180806926,7.039571080747447,9.901457126606678,3.78
450,1755000.0,450.0,702.39613,716.7776180000001,716.5933050089109,432.91,13.613214190044115,8.364940164043585,11.750037529635451,3.78
455,1774500.0,455.0,697.0027379999999,719.112792,708.8621350240094,432.91,17.69868872420026,6.780057130440647,10.705001318502555,3.78
460,1794000.0,460.0,700.4463899999998,717.53546,718.4910578513301,432.91,12.86015595017788,9.707627405241636,10.198814635387272,3.78
465,1813500.0,465.0,696.706664,716.57235,715.4594417089654,432.91,19.326885303419225,6.431305717531812,12.39099298268842,3.78
470,1833000.0,470.0,700.958138,717.4967399999999,713.9470679030547,432.91,16.68711549066659,5.7011682207036625,11.692323714229923,3.78
475,1852500.0,475.0,698.370968,715.7716199999999,710.5696342334757,432.91,21.267242677946186,5.824521989023461,11.025323815743818,3.78
480,1872000.0,480.0,699.416982,710.5851839999999,713.7287932428637,432.91,19.395106108049323,5.532734080984543,10.87412418100501,3.78
485,1891500.0,485.0,702.308038,712.4524240000001,715.3438687968983,432.91,15.91783801963695,6.000015553401252,9.599252511814415,3.78
490,1911000.0,490.0,702.204434,713.0186980000001,713.7469509163217,432.91,16.210258310574456,11.457622646556826,10.984800614147085,3.78
495,1930500.0,495.0,696.2604859999999,717.123688,715.9768006342406,432.91,11.75882930275455,6.017421486839391,8.47272141573993,3.78


==> figures/experiments/data/myreacher4kg95f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-437.95075924397497,-434.16676759514695,6.822923310643609,6.9857751631117155
25,100000.0,25.0,-407.3832784182867,-304.98073864354063,14.473932190681225,22.59435572618607
50,200000.0,50.0,-390.1292890100285,-208.036109698537,25.709212427252343,15.531051379629478
75,300000.0,75.0,-367.16918736979596,-159.67640648869573,24.547577241429995,11.481416415327386
100,400000.0,100.0,-350.7051782424558,-118.84082823579281,19.085757840385536,13.222011290289096
125,500000.0,125.0,-335.5627223336265,-108.88281967988173,17.896990100197925,13.76184950978853
150,600000.0,150.0,-331.26921220213455,-96.29406525880866,11.929674069486515,18.899839900892434
175,700000.0,175.0,-323.7878909793649,-93.95744005801394,20.572555630234994,15.21202547346109
200,800000.0,200.0,-329.224225279312,-91.90656557827396,29.71463193688156,15.546197816095054
225,900000.0,225.0,-316.38516958377807,-84.43415480118458,20.10469747592443,13.04576733165713
250,1000000.0,250.0,-315.8437442053761,-73.57144163700971,22.329409388085264,8.409989538989505
275,1100000.0,275.0,-309.07920037406564,-76.00506271826099,24.081304113204457,11.204503779982529
300,1200000.0,300.0,-298.8603214682035,-74.5294604825942,21.57300829859321,10.985879822273793
325,1300000.0,325.0,-301.24648232970213,-72.20122102978983,21.240249154134585,10.678188789737774
350,1400000.0,350.0,-295.87767998183597,-68.27933890565627,10.844774600469222,7.924938843329319
375,1500000.0,375.0,-291.595969848369,-68.27669080748555,26.623024189186985,8.189319752203875
400,1600000.0,400.0,-272.9579511847103,-67.86716216033162,26.766105489725625,7.155909433429774
425,1700000.0,425.0,-258.7468945633103,-69.68520270582977,23.922519925446068,10.109535245816636
450,1800000.0,450.0,-260.3839323502671,-65.00112854374986,14.554558789994239,8.362718055009433
475,1900000.0,475.0,-257.9596855922083,-64.54791389444387,20.251703273117954,9.3686973844773
500,2000000.0,500.0,-252.26943960366083,-69.53685889815749,21.302571107135726,12.963475808990506
525,2100000.0,525.0,-240.92908226361882,-64.58467072063353,18.10840500820886,8.316557613947724
550,2200000.0,550.0,-240.15076735280394,-62.21542337146261,19.751671104032024,6.171407250250145
575,2300000.0,575.0,-233.59888239413053,-62.185709662383815,28.70706394741514,6.713490118687867
600,2400000.0,600.0,-227.5403936811518,-60.44380977177268,29.40699554869476,4.971084150584125
625,2500000.0,625.0,-240.61389869879895,-58.26830633478225,13.937301240825429,6.571949578602268
650,2600000.0,650.0,-222.79344415325863,-57.56775501420179,7.434945491978288,4.441598392892107
675,2700000.0,675.0,-216.38160357213934,-57.6118746573822,17.13229987166637,3.276289235981932
700,2800000.0,700.0,-209.60313183523462,-59.429311314805965,28.394240203998095,6.40272929065973
725,2900000.0,725.0,-219.31686464319873,-58.24041993227176,16.639840517185934,5.049627993820749
750,3000000.0,750.0,-206.6970552957774,-55.72395663426166,18.907140988007242,5.944597557142249
775,3100000.0,775.0,-196.13976520860527,-60.154623148246706,21.698360593649163,7.241399188228679
800,3200000.0,800.0,-201.69313642130433,-57.46389656998382,13.548906786566658,4.647304270597069
825,3300000.0,825.0,-193.1345605234304,-62.045333415502355,19.45864970213241,9.547272949067011
850,3400000.0,850.0,-194.426983414702,-59.27440709999105,16.557961824119445,7.622181018255128
875,3500000.0,875.0,-190.64819830506158,-57.28625007299729,20.79467559387102,7.4565618868601575
900,3600000.0,900.0,-187.48970442974493,-58.640506373168684,18.56060043521392,8.702908109971215
925,3700000.0,925.0,-187.42262582928254,-58.32224878739038,7.480269499118612,9.187506302538775
950,3800000.0,950.0,-181.53692514819778,-61.95587701225908,10.142483414659706,9.343841376590671
975,3900000.0,975.0,-179.41660532042025,-63.474305823210486,14.582428298083814,7.659047179045513
1000,4000000.0,1000.0,-187.63628563807458,-60.551305510440706,10.483151776958536,8.435239229858837
1025,4100000.0,1025.0,-182.09638540220797,-62.81120891625445,8.777694209736113,10.065681643853427
1050,4200000.0,1050.0,-180.63625107157335,-59.289258556153165,12.308288710285952,9.411412016427201
1075,4300000.0,1075.0,-178.63198673644962,-59.2801669058159,9.81411847807889,10.444708335079143
1100,4400000.0,1100.0,-183.7283522882546,-58.180136782218526,16.854968580654536,7.922954758172306
1125,4500000.0,1125.0,-171.30858551861306,-57.46003478137461,8.329024120500979,7.8234828574520865
1150,4600000.0,1150.0,-176.25531959797962,-57.06991010768363,12.82416403799848,6.58856702975387
1175,4700000.0,1175.0,-174.27794416630366,-59.18795766147538,23.304738843328266,7.872159490382991
1200,4800000.0,1200.0,-166.3055436029291,-54.82668962766165,17.25445790685483,5.024661379316308
1225,4900000.0,1225.0,-161.97989997183623,-56.07094186781778,8.479075054517324,8.472071506743609
1250,5000000.0,1250.0,-158.36747912300265,-57.37583667322688,14.272843107774335,8.36885325596011
1275,5100000.0,1275.0,-155.06965037090222,-58.237453876490335,19.83540131531932,10.349439280652753
1300,5200000.0,1300.0,-155.13349982805613,-57.53087750896619,15.629481226606664,9.09256964090316
1325,5300000.0,1325.0,-160.15730404003563,-56.75941438882944,11.977181834265044,8.996107577496922
1350,5400000.0,1350.0,-156.05808117705274,-55.41043217953118,9.935470706296238,10.084610515634543
1375,5500000.0,1375.0,-153.89012820572822,-57.50625680415892,17.831141858543702,9.559198425880306
1400,5600000.0,1400.0,-141.36363416201047,-57.38240691130577,9.775047902232526,8.606909585854295
1425,5700000.0,1425.0,-144.75934541190853,-55.55493374937852,14.520870653583081,5.399807871176828
1450,5800000.0,1450.0,-144.54294117651756,-52.35819563235899,10.59544471737046,6.348912963890445
1475,5900000.0,1475.0,-148.37877762589636,-53.1170632287893,12.103299823834623,4.922767768514785
1500,6000000.0,1500.0,-142.56988252998943,-51.61701811388597,8.400796684112999,4.887147465398972
1525,6100000.0,1525.0,-138.14042801259103,-51.656333857925574,16.494049589708894,3.925593755761084
1550,6200000.0,1550.0,-141.06514242041735,-49.90844509868641,10.75617922516664,3.614273847111166
1575,6300000.0,1575.0,-159.6899955295473,-50.856834686784865,11.877674945560964,4.125120135040858
1600,6400000.0,1600.0,-152.4321907077702,-51.6133555709315,12.141673819803595,4.577577269646553
1625,6500000.0,1625.0,-137.31452654877154,-53.439457124975696,15.593799093629803,5.879987896132169
1650,6600000.0,1650.0,-145.105409392658,-57.39683298432669,19.9537761814675,9.323321080246474
1675,6700000.0,1675.0,-139.53245892100722,-57.97509664819089,13.859363016469295,9.94417393672648
1700,6800000.0,1700.0,-147.20280330486796,-54.2176499813085,8.940940616572714,7.8782670438703555
1725,6900000.0,1725.0,-149.2868333305893,-55.17602123381359,17.849173793768763,7.907969169410518
1750,7000000.0,1750.0,-153.56693094258276,-55.5836909414402,16.21190663193472,6.118188881082494
1775,7100000.0,1775.0,-143.97241966349182,-54.7540629479695,14.09684665751716,5.484656011777193
1800,7200000.0,1800.0,-155.30915696463742,-55.11187070459956,15.072087653511586,6.941000181838237
1825,7300000.0,1825.0,-145.2985287370522,-52.785920380817494,10.322519684069116,2.713977974374599
1850,7400000.0,1850.0,-157.23729855431353,-51.16753546816578,14.480510928659632,3.456390711318809
1875,7500000.0,1875.0,-144.68144754305445,-53.375067461748834,17.383695699099572,3.931008691788092
1900,7600000.0,1900.0,-142.61405743930547,-52.330941836919656,10.148934320140514,3.331919255746302
1925,7700000.0,1925.0,-143.63880557486235,-52.8883191328415,16.683492045073773,4.116612495326763
1950,7800000.0,1950.0,-149.9335579663885,-51.75044982609611,17.306854145007865,2.518442187582637
1975,7900000.0,1975.0,-151.93253734495073,-52.19845217782,16.434452748771974,2.989090937371015
2000,8000000.0,2000.0,-137.76015480842366,-50.8238086092205,8.955752413891213,3.680936133689039
2025,8100000.0,2025.0,-136.1290146881569,-48.603958043065504,13.217510638247484,1.468033906507602
2050,8200000.0,2050.0,-137.00265327198767,-49.801607544998696,15.427195480539279,1.5210766399420816
2075,8300000.0,2075.0,-138.2580398392777,-46.47831995597777,10.652576646517286,1.8264449993434562
2100,8400000.0,2100.0,-142.7853685346807,-49.203488059653445,13.805987749240762,1.6347610266956312
2125,8500000.0,2125.0,-135.6597360375936,-50.72969721027493,13.615900231465366,4.151961460033739
2150,8600000.0,2150.0,-148.19027060390812,-52.67132921370404,14.209738483653483,8.058769804177233
2175,8700000.0,2175.0,-143.53395057406857,-55.05978567681598,15.232938890620817,10.333427689908453
2200,8800000.0,2200.0,-144.48399313328855,-54.267869273754386,15.664818139044362,7.97209917552075
2225,8900000.0,2225.0,-138.4997140358988,-59.12150586964269,14.22655714678436,14.115071293382336
2250,9000000.0,2250.0,-143.92634367944993,-57.68809738424686,14.029968337985862,8.257133480870744
2275,9100000.0,2275.0,-136.5263697541513,-57.339711778584444,20.4092326494205,10.345267229377715
2300,9200000.0,2300.0,-143.11368680591244,-57.99455771221697,24.678441842600865,8.119852931934801
2325,9300000.0,2325.0,-144.04172054403062,-56.808799272644094,19.917259270516833,8.138276852922512
2350,9400000.0,2350.0,-148.60407888993444,-54.74112419541425,15.194841630233634,6.012919382219015
2375,9500000.0,2375.0,-150.3516245496784,-56.497331311040284,19.779372090034943,7.720298584505167
2400,9600000.0,2400.0,-143.3172802266622,-56.72596573528169,12.012609646184368,4.599235149486854
2425,9700000.0,2425.0,-158.6720321032198,-58.59523988007402,15.49157690551984,10.549890513785584
2450,9800000.0,2450.0,-144.817446409059,-56.86281500586024,12.178129753312131,10.63449247932525
2475,9900000.0,2475.0,-144.1248540553454,-56.070155086892484,12.472710249384825,11.697546560139761


==> figures/experiments/data/myreacher4kg95f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-43.2985204,-44.3356116,0.6136936887696315,1.1706306117239051
25,100000.0,25.0,-39.0754934,-26.324995,1.9227837833238688,1.2591764827187601
50,200000.0,50.0,-37.0811898,-13.783076500000002,2.9607218267601296,0.6985571001692682
75,300000.0,75.0,-34.0737448,-9.13836352,2.421170337133721,0.9510617829119913
100,400000.0,100.0,-33.536281200000005,-7.2641374999999995,2.570213946546086,0.4573579791274959
125,500000.0,125.0,-30.734951000000002,-6.676652939999999,2.0844447186733372,0.405276220903214
150,600000.0,150.0,-28.8615172,-6.37604866,1.4547950333685484,0.371246930762222
175,700000.0,175.0,-27.603742,-6.16822494,1.6164009415545237,0.1911722136916578
200,800000.0,200.0,-27.815794800000003,-6.00752052,2.858055091014304,0.23128514013347565
225,900000.0,225.0,-26.5664226,-5.77744768,2.0037398589427973,0.20179699809217788
250,1000000.0,250.0,-25.404484200000006,-5.6929814,1.6197583672648357,0.10501088863838574
275,1100000.0,275.0,-24.0868186,-5.59972386,1.5421455096085848,0.20429750798635063
300,1200000.0,300.0,-23.682835,-5.47434472,1.5157448093098598,0.20476751639288027
325,1300000.0,325.0,-22.8041678,-5.3745962,2.0751032629427724,0.19776252521465745
350,1400000.0,350.0,-22.290690000000005,-5.3559035,1.709984566022746,0.08925354087479347
375,1500000.0,375.0,-21.5116444,-5.32280722,1.520076663853005,0.10940555571450596
400,1600000.0,400.0,-19.899183599999997,-5.30912556,0.683979230342486,0.10519532583854153
425,1700000.0,425.0,-18.2932428,-5.29088354,0.5325557817934151,0.12961784403710253
450,1800000.0,450.0,-17.5002316,-5.23598972,1.008451971561383,0.16420572122615235
475,1900000.0,475.0,-17.5167114,-5.177780920000001,1.6865320251996354,0.10329420161019269
500,2000000.0,500.0,-16.381525599999996,-5.26152822,1.2274103943155943,0.034556805302746324
525,2100000.0,525.0,-15.576634799999999,-5.22680242,0.7387476225930595,0.0847697973331002
550,2200000.0,550.0,-15.2946112,-5.1751125600000005,0.7957674777227634,0.10132318066676274
575,2300000.0,575.0,-14.258955599999998,-5.063026020000001,0.7557473403812511,0.10513834587038047
600,2400000.0,600.0,-13.8228533,-5.14315412,0.9024300420870549,0.11766914682173828
625,2500000.0,625.0,-14.215475600000001,-4.96588806,1.524381006394166,0.08343548289451183
650,2600000.0,650.0,-13.284789,-5.1093635399999995,1.0030747026947302,0.07549316787021258
675,2700000.0,675.0,-12.708509000000001,-5.125701599999999,0.9471048947316161,0.07269463142456492
700,2800000.0,700.0,-12.325846600000002,-5.07493206,0.7435086911602278,0.16303474149913727
725,2900000.0,725.0,-12.5552938,-5.06180916,1.6371752482126212,0.11936283530077679
750,3000000.0,750.0,-11.4563742,-5.05746902,1.034190358144782,0.1914501081776776
775,3100000.0,775.0,-11.2750188,-4.99908908,1.1915893416923358,0.11799914261875803
800,3200000.0,800.0,-11.2175768,-5.1081968,1.636419464014647,0.072668570087499
825,3300000.0,825.0,-10.7856165,-5.08289168,0.8605789905214142,0.20170516844364414
850,3400000.0,850.0,-10.546537599999999,-5.0205722999999995,1.2189725707952812,0.19631026912930105
875,3500000.0,875.0,-9.797824499999999,-4.88475428,1.1863894248590456,0.10434461281418375
900,3600000.0,900.0,-9.986619899999999,-4.9721226199999995,1.193388336739755,0.10237424137697393
925,3700000.0,925.0,-9.7971398,-5.01232716,1.5112775741040239,0.08414025891783779
950,3800000.0,950.0,-9.187766139999999,-5.0417290800000005,1.4932737425449285,0.10149618825474596
975,3900000.0,975.0,-9.027220119999999,-5.099099219999999,1.6262883300118884,0.14727360337885118
1000,4000000.0,1000.0,-9.455063599999999,-4.9385813,1.7764890098222421,0.14162368740685388
1025,4100000.0,1025.0,-9.02158586,-4.912331280000001,1.5219934641154305,0.13215122488629394
1050,4200000.0,1050.0,-8.75344188,-4.84852282,1.4074380717566428,0.13886531805071908
1075,4300000.0,1075.0,-8.95201132,-4.91602292,1.5475501814131591,0.16257907555458426
1100,4400000.0,1100.0,-8.5114923,-4.9834051,1.0954865718896267,0.05102490619188569
1125,4500000.0,1125.0,-8.182796880000001,-5.0047773399999995,0.9910423238576629,0.11710557711995535
1150,4600000.0,1150.0,-8.39442354,-4.97787818,0.9400774295611755,0.1774472059666089
1175,4700000.0,1175.0,-7.747411319999999,-4.89201264,1.2944801255590188,0.10809967308880147
1200,4800000.0,1200.0,-8.13755666,-4.817627,0.6726609604967325,0.17793944241328158
1225,4900000.0,1225.0,-7.19746904,-4.86113196,1.223025084404285,0.094951056159437
1250,5000000.0,1250.0,-8.05890916,-4.9003068800000005,0.7210215994472869,0.10885705117017014
1275,5100000.0,1275.0,-7.658130160000001,-4.807539179999999,0.7937378180632131,0.07530122139023476
1300,5200000.0,1300.0,-7.5997372599999995,-4.85654992,1.1790937351889037,0.07614414799363611
1325,5300000.0,1325.0,-7.601559679999999,-4.961987219999999,1.6070083606759904,0.0631748723150308
1350,5400000.0,1350.0,-7.135642280000001,-4.8000314799999995,0.9694775620928379,0.08049816710706699
1375,5500000.0,1375.0,-7.50166508,-4.8187157,0.9000440891614795,0.15096774269659535
1400,5600000.0,1400.0,-6.857306540000001,-4.8014956600000005,0.7530126136849551,0.17113426640600413
1425,5700000.0,1425.0,-7.04567488,-4.9695044,1.0687534981896487,0.06937110558819999
1450,5800000.0,1450.0,-6.958630739999999,-4.785418900000001,0.952475457588058,0.07769546285808868
1475,5900000.0,1475.0,-7.0691708,-4.87225246,0.8847592523463135,0.11913867949773593
1500,6000000.0,1500.0,-7.22169686,-4.800340299999999,0.710815385635028,0.1510799241212016
1525,6100000.0,1525.0,-7.11849342,-4.90581248,0.8815806844121513,0.09804214101935578
1550,6200000.0,1550.0,-6.3809445600000005,-4.876127939999999,0.9826876805883009,0.17343596193645622
1575,6300000.0,1575.0,-7.3165738199999995,-4.8776764,1.1397043213747464,0.15763946580038163
1600,6400000.0,1600.0,-6.53713834,-4.84211474,0.7282800631120088,0.1363802980563837
1625,6500000.0,1625.0,-6.574621639999999,-4.87081182,0.648354844564585,0.15300799824743624
1650,6600000.0,1650.0,-6.70827416,-4.84582236,0.4088599043291649,0.08392346959217432
1675,6700000.0,1675.0,-6.73891418,-4.82952754,0.8347136149144356,0.18968601052767362
1700,6800000.0,1700.0,-6.31655782,-4.76753884,0.4411595835715298,0.1484929254753446
1725,6900000.0,1725.0,-6.3840966,-4.80928752,0.7011026764213626,0.048104683511138294
1750,7000000.0,1750.0,-6.56319912,-4.86590764,0.8703960399996076,0.1494589517664958
1775,7100000.0,1775.0,-6.44226338,-4.8384503,0.7801427364468525,0.15334801101742476
1800,7200000.0,1800.0,-6.79963188,-4.7648224599999995,0.5713123546023057,0.15127943579549993
1825,7300000.0,1825.0,-6.187678200000001,-4.86051312,0.6430587332402834,0.1098406188467977
1850,7400000.0,1850.0,-6.217105760000001,-4.86856772,0.8608198303345518,0.10986540051085886
1875,7500000.0,1875.0,-6.23465754,-4.90197284,0.48871115152911915,0.048180780882801685
1900,7600000.0,1900.0,-6.24405528,-4.7982093599999995,0.7107859369302864,0.1396244784810061
1925,7700000.0,1925.0,-6.24667564,-4.8404960599999995,0.4418016656211766,0.09047374133760597
1950,7800000.0,1950.0,-6.526444119999999,-4.9089852800000005,0.7218879821803714,0.11975890686895477
1975,7900000.0,1975.0,-6.2633591,-4.8536623400000005,0.6555095742554957,0.12166484428431774
2000,8000000.0,2000.0,-5.93473204,-4.726905360000001,0.820404386527818,0.0752441394305546
2025,8100000.0,2025.0,-5.84014318,-4.78916724,0.30113427991202824,0.14095152341071787
2050,8200000.0,2050.0,-6.04257552,-4.850429360000001,0.47310578096061684,0.13323012191909714
2075,8300000.0,2075.0,-6.02994794,-4.596250100000001,0.5048363695535175,0.12328389638194212
2100,8400000.0,2100.0,-6.1898610199999995,-4.727683540000001,0.4555721134698425,0.09626856640763089
2125,8500000.0,2125.0,-5.89887776,-4.78757274,0.35125508951220363,0.19912763012054965
2150,8600000.0,2150.0,-6.1517502,-4.809559899999999,0.5320386082917987,0.11101419933022956
2175,8700000.0,2175.0,-6.120432040000001,-4.7683205200000005,0.19563821818972646,0.15078240186231665
2200,8800000.0,2200.0,-5.90999934,-4.759196,0.49721171534842,0.12284389276291782
2225,8900000.0,2225.0,-5.9544368,-4.8162898400000005,0.49587586963738317,0.1674252457993259
2250,9000000.0,2250.0,-5.7391302,-4.81283232,0.4896409773677842,0.03711089511876013
2275,9100000.0,2275.0,-5.7469715799999985,-4.75168598,0.3367672079111193,0.19122430066345103
2300,9200000.0,2300.0,-5.9162434600000005,-4.80304462,0.3950926093273343,0.07636094659209311
2325,9300000.0,2325.0,-5.90885154,-4.7381363,0.3461950703475762,0.1339266119928931
2350,9400000.0,2350.0,-6.134164159999999,-4.69899,0.25011815366909645,0.058961338793081866
2375,9500000.0,2375.0,-6.096424879999999,-4.71510022,0.19472389996993278,0.16286107291516172
2400,9600000.0,2400.0,-5.647679640000001,-4.8108887199999995,0.2539389301883824,0.24764919177177794
2425,9700000.0,2425.0,-5.8720016600000005,-4.7568812000000005,0.7256275852138508,0.1560595699345214
2450,9800000.0,2450.0,-5.79225016,-4.75636892,0.36822685495624724,0.15688431530743505
2475,9900000.0,2475.0,-5.7945745,-4.741914840000001,0.4926239368848344,0.17479379721395194


==> figures/experiments/data/myreacher4kg995f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-439.08656964389763,-436.1278595622392,4.927556750750672,6.822576263808303
25,100000.0,25.0,-405.6517004674189,-393.29365983119453,13.480671308763293,11.05465214757861
50,200000.0,50.0,-384.62819165753046,-367.82280057454545,23.036982650981113,23.04823159829301
75,300000.0,75.0,-357.4957803368867,-340.2775055733767,29.122122690995486,26.775802811931364
100,400000.0,100.0,-340.16752577074396,-322.35323086513256,19.451506968789282,31.083931399084086
125,500000.0,125.0,-332.14850527287456,-304.80124714364376,29.364165955826362,38.50713507116564
150,600000.0,150.0,-323.9168277609366,-281.6632269613122,21.74147730818721,43.849950300949615
175,700000.0,175.0,-320.9163506246035,-265.7139160525698,29.817240598190402,39.742216097855355
200,800000.0,200.0,-318.29321102355976,-252.15277153193188,26.792116808131137,39.28257166456333
225,900000.0,225.0,-316.16412520633673,-238.1862112218248,25.887226310047858,31.24287213625954
250,1000000.0,250.0,-301.0093326418882,-230.20128344641088,21.37722325820471,26.132630103382894
275,1100000.0,275.0,-298.17549396511015,-218.14292955015375,32.828918014174754,21.341861164335263
300,1200000.0,300.0,-284.17678768642764,-207.13684287864353,28.142478074847823,19.42600044338616
325,1300000.0,325.0,-284.81995318138667,-198.88461028477246,37.822442751425505,18.81360330166478
350,1400000.0,350.0,-277.1262335805319,-193.18288527997257,27.63058497271105,19.916066105712627
375,1500000.0,375.0,-271.5146498219654,-188.53950485619603,33.93101908562221,19.52288609729312
400,1600000.0,400.0,-251.53226102968785,-181.9429227155608,24.309424161828396,20.550548882317297
425,1700000.0,425.0,-244.47550822855595,-172.56397897587854,27.591919796642863,14.889059595657258
450,1800000.0,450.0,-236.97705086741752,-167.33766881825795,21.102218165626233,15.858107042160999
475,1900000.0,475.0,-229.1191203999935,-159.95757379324647,24.6558997402498,13.496673403857738
500,2000000.0,500.0,-228.13540875677148,-154.50396163174568,29.803096925516698,12.455853618300482
525,2100000.0,525.0,-219.57367825462705,-153.30343890532492,29.711151754961186,14.987062713829125
550,2200000.0,550.0,-220.48667722052292,-144.93936955865212,22.140816922783927,13.368851168399992
575,2300000.0,575.0,-213.91506331307318,-140.62716576627014,27.184102986981383,20.045490572188644
600,2400000.0,600.0,-208.5103865580671,-138.11118178106705,24.201570463937664,16.40473451816291
625,2500000.0,625.0,-203.93551903772263,-132.35919903266694,24.94698766608568,16.65554533307433
650,2600000.0,650.0,-200.83078363803693,-130.5421484337531,25.128791566506607,19.152496499657843
675,2700000.0,675.0,-193.26434923135935,-120.39398617915435,27.36681377591356,15.28915297269372
700,2800000.0,700.0,-184.95459378748257,-115.25773160510728,31.11443982051502,11.379307915135433
725,2900000.0,725.0,-188.1776101696476,-113.70630036392201,30.139277061873383,11.620247915888179
750,3000000.0,750.0,-187.16419917041418,-114.1240533909909,27.0074706054329,14.55633558728729
775,3100000.0,775.0,-179.31202216268588,-107.5062372486927,30.744315149361782,11.968706358017005
800,3200000.0,800.0,-177.5807093602356,-106.31855063635314,24.07799489724913,13.97917147570353
825,3300000.0,825.0,-177.4460027163592,-98.73334056221469,27.588071642087375,15.034458028850972
850,3400000.0,850.0,-168.31189661636046,-99.20159920686001,22.96808885696467,14.001144323334783
875,3500000.0,875.0,-181.9851104021248,-97.73923490057405,27.72472795103652,12.076378561926578
900,3600000.0,900.0,-171.79438420466033,-95.90692745399733,26.388980947951634,8.244183683823305
925,3700000.0,925.0,-167.51180803313963,-93.03029014720006,22.861275755206705,10.53964666300801
950,3800000.0,950.0,-165.01370477794194,-91.6632421607636,20.123389916464546,9.863759138251755
975,3900000.0,975.0,-161.1430895034017,-90.6631340780356,25.051827410306593,8.94279847852766
1000,4000000.0,1000.0,-154.80620687058737,-87.92757987000996,24.216565550841555,6.626773864111408
1025,4100000.0,1025.0,-148.21432892442652,-89.56611195035634,26.366979525283988,10.320914481378058
1050,4200000.0,1050.0,-147.6789092849491,-83.76309700270349,21.104327136234314,8.605494023131792
1075,4300000.0,1075.0,-138.71907866192868,-81.37837154423553,21.429468992550145,7.274369607675548
1100,4400000.0,1100.0,-136.6895180750685,-80.9009288851439,18.492625953723728,10.531713799830131
1125,4500000.0,1125.0,-138.76574971338482,-78.17319447452635,20.222719969322014,10.453448708338485
1150,4600000.0,1150.0,-130.60476337820182,-77.20258477016247,14.809073449199905,11.216373553164868
1175,4700000.0,1175.0,-129.65068432954027,-74.77102282672504,19.837986433321824,8.37431348951642
1200,4800000.0,1200.0,-126.53280411559108,-74.58330972478134,12.99118317956962,9.124792113040062
1225,4900000.0,1225.0,-125.75434005582323,-74.90799840312896,14.706081197378182,8.129259947514502
1250,5000000.0,1250.0,-119.58124587212914,-75.30817072247274,16.158009783738503,7.8573092774596205
1275,5100000.0,1275.0,-122.2245263453492,-73.77866313828318,14.175290321347575,10.334491802395396
1300,5200000.0,1300.0,-120.00980928797556,-78.45506932643681,19.111618225927227,10.5833920675327
1325,5300000.0,1325.0,-116.32368851997555,-73.55413957772703,22.788747991827076,10.431143007157248
1350,5400000.0,1350.0,-123.46171714005554,-71.98953985409665,19.164675578298848,11.000252571937326
1375,5500000.0,1375.0,-116.1782589280585,-72.92892540376477,21.016662377772178,11.939247360670388
1400,5600000.0,1400.0,-114.44812763940722,-68.30739150071948,22.4843953189912,9.663311269669192
1425,5700000.0,1425.0,-111.71524616940474,-71.49286800825718,21.763901134551677,8.420075398489384
1450,5800000.0,1450.0,-108.39930491540005,-69.97820588155791,17.378319959871185,11.703044239530849
1475,5900000.0,1475.0,-109.18612718715315,-70.5301630963239,19.130945725750774,11.048870080684589
1500,6000000.0,1500.0,-112.83215866200207,-69.94932995738596,16.841514869545776,8.971398314980545
1525,6100000.0,1525.0,-103.31754837531699,-69.8941779819773,19.748727312589082,10.034114915760904
1550,6200000.0,1550.0,-104.25058955982213,-68.0129533861343,20.1824232751964,8.315400275687441
1575,6300000.0,1575.0,-109.15088883790145,-68.41344779729266,16.316146417151987,6.850609068867443
1600,6400000.0,1600.0,-99.5784299466267,-66.32368617016964,15.629253818372986,8.436509306094829
1625,6500000.0,1625.0,-98.67444926545011,-65.7319858716265,17.266649271987436,6.264474602806978
1650,6600000.0,1650.0,-99.03921290766257,-67.60442576886656,19.515472167189614,5.978826041445524
1675,6700000.0,1675.0,-101.6047061840602,-68.25211184470386,23.897018629196563,6.353656184104997
1700,6800000.0,1700.0,-103.62232815424363,-67.3281487903333,18.103143431195452,5.025734807057822
1725,6900000.0,1725.0,-100.08616145788395,-67.83337571699599,23.4695185865942,4.941764683838775
1750,7000000.0,1750.0,-102.55692176616799,-65.60993052188482,22.195824919011564,7.556691001437083
1775,7100000.0,1775.0,-97.65398064552767,-67.13224445075639,22.895294786085707,8.04290457003853
1800,7200000.0,1800.0,-92.5619781002069,-65.20871907990319,24.75475115567823,4.393861941241087
1825,7300000.0,1825.0,-94.11035411698872,-65.92623977661647,18.80170327678007,6.947376616532939
1850,7400000.0,1850.0,-91.77707477658264,-67.64924330177624,20.245970887561153,5.976168723851612
1875,7500000.0,1875.0,-94.58016023765154,-65.89737824630876,15.234464497929176,7.737537128296715
1900,7600000.0,1900.0,-93.716553571078,-62.78335198325475,15.763881450771384,6.955405284223192
1925,7700000.0,1925.0,-92.79795202698119,-64.84729658250815,16.028723710604357,8.14725036923632
1950,7800000.0,1950.0,-88.5498566917257,-63.12778639191269,17.880601588782607,6.547181659354102
1975,7900000.0,1975.0,-85.23922063484272,-61.75938529665846,14.956398676201845,3.446087598280748
2000,8000000.0,2000.0,-83.30764654124943,-61.26716015111451,13.020285531630194,5.523915909377926
2025,8100000.0,2025.0,-84.55537331624701,-58.09126237494934,15.298521255008927,5.411985293800104
2050,8200000.0,2050.0,-87.5641548032753,-59.587821743507995,17.28409455933648,3.614798727973379
2075,8300000.0,2075.0,-78.9347013656091,-59.942843047462794,15.775863716094097,5.276970072384925
2100,8400000.0,2100.0,-81.87950813947552,-57.927513444412895,17.542400960753984,2.301660477456487
2125,8500000.0,2125.0,-82.63290264009366,-57.17276656401022,13.152126959912481,3.236835317705814
2150,8600000.0,2150.0,-84.05184645501745,-56.419651538975565,14.417261320556273,1.6590552585756837
2175,8700000.0,2175.0,-83.42765813517495,-56.94445904287428,14.942531343391002,1.1541808027619926
2200,8800000.0,2200.0,-85.58163143045107,-56.66661569548995,15.561780480270723,3.4533094845876087
2225,8900000.0,2225.0,-90.05746054742426,-57.64579080105233,22.3699532896452,3.8808375228763854
2250,9000000.0,2250.0,-80.18742853917782,-57.652356892669204,15.655077677989516,4.229809865834093
2275,9100000.0,2275.0,-84.40222921931402,-57.14945672281069,14.523725903992899,3.7186502084025888
2300,9200000.0,2300.0,-81.5003066901228,-54.9340531494145,17.395352138304066,4.219347198098326
2325,9300000.0,2325.0,-79.73320066960571,-55.7444867774263,13.000938479705155,3.969248992425174
2350,9400000.0,2350.0,-82.35965627800104,-57.027538376275785,15.158539584819513,4.372793221196728
2375,9500000.0,2375.0,-77.56172985434661,-56.82155168952941,16.601713955967078,3.9864580055760643
2400,9600000.0,2400.0,-77.4709282776158,-57.5112089384822,13.64141245795025,4.4117005328848995
2425,9700000.0,2425.0,-76.25633794849186,-57.67995714148547,16.979679311779314,4.578152420073836
2450,9800000.0,2450.0,-75.74953099467079,-59.09125123599222,19.36862035897469,4.202032429162848
2475,9900000.0,2475.0,-81.16986842294352,-56.496799971182966,25.31577843472317,3.472830888890888


==> figures/experiments/data/myreacher4kg995f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-278.01407800000004,-276.69608200000005,2.782607699435562,3.768984050813713
25,100000.0,25.0,-256.747518,-249.28808400000003,9.260825017843864,7.026581221205833
50,200000.0,50.0,-242.76316200000002,-233.635986,14.388857442625705,13.871265554396793
75,300000.0,75.0,-226.442508,-215.395262,18.007713307955953,16.25302534865287
100,400000.0,100.0,-216.905372,-204.646496,11.847095996915336,19.5177802830275
125,500000.0,125.0,-211.435046,-192.12731,19.33926551049428,23.51047055578896
150,600000.0,150.0,-205.23641600000002,-178.054976,13.41457052212673,27.92971166434082
175,700000.0,175.0,-203.201792,-167.904556,18.78293021463839,24.10643905978765
200,800000.0,200.0,-201.04483799999997,-159.5669172,16.130036066507724,24.24287970503953
225,900000.0,225.0,-200.30263399999998,-150.528258,15.758839131357442,19.57887093552995
250,1000000.0,250.0,-190.24420800000001,-145.509523,12.453171999599743,16.46921811049657
275,1100000.0,275.0,-189.69675800000002,-137.7131108,19.248195057355293,13.063570200110222
300,1200000.0,300.0,-180.333338,-131.05312999999998,16.1456607757107,11.746102405990108
325,1300000.0,325.0,-181.111216,-125.42843520000001,23.109955307136122,11.680981090604606
350,1400000.0,350.0,-176.01741199999998,-121.9948574,16.764046003825182,11.98046500802598
375,1500000.0,375.0,-172.548474,-118.19634900000001,21.45349730918666,11.256308779280525
400,1600000.0,400.0,-159.64796800000002,-114.484501,15.03406489685199,11.964355162100066
425,1700000.0,425.0,-155.595312,-109.11046280000001,16.298277296706342,8.946716306788515
450,1800000.0,450.0,-151.167714,-105.47252039999998,12.651106016392113,9.337165709707282
475,1900000.0,475.0,-146.4878448,-101.565287,14.798635077530182,8.465836404509043
500,2000000.0,500.0,-146.755808,-97.32567080000001,19.58928811696392,7.427029295482173
525,2100000.0,525.0,-140.664933,-96.693688,18.126671321740037,9.241194110240018
550,2200000.0,550.0,-141.04576600000001,-91.57047700000001,13.410365671987291,7.60707817090976
575,2300000.0,575.0,-136.81043599999998,-88.9459354,16.600135389491314,12.250870648326925
600,2400000.0,600.0,-133.92843879999998,-86.70706279999999,14.908721186071727,10.054756148161234
625,2500000.0,625.0,-131.0461,-83.49369499999999,15.718165166568953,10.345909322460892
650,2600000.0,650.0,-129.479403,-82.27864,16.56078711232365,11.61489905606158
675,2700000.0,675.0,-123.682756,-76.378064,17.155031302406353,9.528118106260901
700,2800000.0,700.0,-118.13166999999999,-72.9654888,20.067356898733347,7.606005065217442
725,2900000.0,725.0,-121.26360300000002,-72.12300520000001,19.198105296475134,7.248506597515839
750,3000000.0,750.0,-120.7319518,-72.30237619999998,16.436061630731533,9.071945057358239
775,3100000.0,775.0,-115.69637399999999,-68.0909896,19.53779112137219,7.601559775491264
800,3200000.0,800.0,-114.52311279999999,-67.9174292,14.833427025682433,9.389771598564012
825,3300000.0,825.0,-114.397434,-62.996905000000005,17.91521919113252,9.679194865376866
850,3400000.0,850.0,-108.7300798,-63.013663199999996,14.289817172101484,9.256890964487097
875,3500000.0,875.0,-117.33679219999999,-62.27237660000001,17.433428547889378,8.509312632177997
900,3600000.0,900.0,-111.41185700000001,-61.011663799999994,17.233714967632277,6.006781145903169
925,3700000.0,925.0,-108.35468,-58.9345824,14.914785040300757,7.352026517783773
950,3800000.0,950.0,-106.914988,-58.099289399999996,13.657199872619476,7.05253751316466
975,3900000.0,975.0,-103.6703568,-57.509056199999996,16.330855141858816,6.412861775843781
1000,4000000.0,1000.0,-99.9050252,-55.3558394,15.32022623998076,4.886994082029343
1025,4100000.0,1025.0,-95.71732,-56.64471579999999,17.318798583126668,7.534172681997144
1050,4200000.0,1050.0,-95.00528120000001,-52.932597400000006,13.80030807169375,6.216869780220169
1075,4300000.0,1075.0,-89.60738599999999,-51.7204796,13.671950128430623,5.3442273706215815
1100,4400000.0,1100.0,-87.7878752,-51.2868602,11.991439941697042,7.341700367007353
1125,4500000.0,1125.0,-89.045226,-49.987212799999995,12.341793345276512,7.353548660229072
1150,4600000.0,1150.0,-83.992304,-49.345378000000004,9.76079348026303,7.772747498189579
1175,4700000.0,1175.0,-83.2606932,-47.9337272,12.85966919710501,6.0412202137697255
1200,4800000.0,1200.0,-81.248311,-47.589884,8.444956870760903,6.401200065148589
1225,4900000.0,1225.0,-80.76148800000001,-47.7345176,9.916541559322791,6.089181573289767
1250,5000000.0,1250.0,-76.149219,-47.97569180000001,10.64313636995967,5.88068543812815
1275,5100000.0,1275.0,-78.5982764,-47.356656,9.451059395699644,6.865216337819711
1300,5200000.0,1300.0,-76.8564476,-49.69848699999999,11.741407800829275,6.989074191771626
1325,5300000.0,1325.0,-74.4111656,-46.8462524,14.367003012836507,6.774144522390529
1350,5400000.0,1350.0,-79.394405,-45.941903599999996,12.396605014808822,7.160153163966435
1375,5500000.0,1375.0,-74.1910374,-46.189092,13.296772449420782,7.320057603456061
1400,5600000.0,1400.0,-73.77492500000001,-43.7529392,14.447546312221975,6.4424948751940585
1425,5700000.0,1425.0,-71.4894906,-45.6500988,14.087388650374253,5.712067874705854
1450,5800000.0,1450.0,-69.831035,-44.4758188,11.32405955024376,7.443199554025713
1475,5900000.0,1475.0,-69.93956360000001,-44.599794599999996,12.575066477852364,7.05816707334886
1500,6000000.0,1500.0,-72.37084439999998,-44.361399199999994,10.73603816685299,5.901525516664899
1525,6100000.0,1525.0,-66.37653499999999,-44.3840886,13.016993808466385,6.621632851323103
1550,6200000.0,1550.0,-66.8294104,-43.1060072,12.832004620566018,5.49194746799533
1575,6300000.0,1575.0,-70.487864,-43.27297180000001,10.069237943018344,5.12840471658023
1600,6400000.0,1600.0,-63.6732886,-41.9553846,9.717300693124988,5.482513042357711
1625,6500000.0,1625.0,-63.3896558,-41.67144939999999,10.852900780298825,4.1350023708391594
1650,6600000.0,1650.0,-62.972600799999995,-42.957008,12.340739340152165,4.276516199140927
1675,6700000.0,1675.0,-65.516879,-42.776337,15.579944609504478,4.1171492729895025
1700,6800000.0,1700.0,-66.5388624,-42.253771799999996,11.161005219503794,3.411978619495791
1725,6900000.0,1725.0,-64.18636760000001,-42.534364,14.534110821594455,3.505289446643177
1750,7000000.0,1750.0,-66.1958554,-41.4326438,14.835633999823006,4.9557967134444585
1775,7100000.0,1775.0,-63.283178199999995,-42.206294400000004,14.508994047138875,4.915734970748441
1800,7200000.0,1800.0,-59.0086246,-40.953017599999995,15.163169435691334,2.823325779991659
1825,7300000.0,1825.0,-60.573543400000005,-41.277426199999994,11.726077058401714,4.374371709108375
1850,7400000.0,1850.0,-59.1426332,-41.96398380000001,12.294284334811614,3.760069819567153
1875,7500000.0,1875.0,-61.097477600000005,-41.220228199999994,9.597398670191723,4.555658403875335
1900,7600000.0,1900.0,-60.5281332,-39.454252000000004,10.00147553694135,4.041768726993155
1925,7700000.0,1925.0,-59.8895258,-40.616095200000004,10.08534779293743,4.7862616033880405
1950,7800000.0,1950.0,-57.2635306,-39.673515599999995,12.266588250854994,3.7826765398973135
1975,7900000.0,1975.0,-55.215371000000005,-38.99599919999999,9.689501256917548,2.0605179687567152
2000,8000000.0,2000.0,-53.568495,-38.441602599999996,8.52621316817973,3.4841457099244844
2025,8100000.0,2025.0,-54.533346800000004,-36.81118740000001,10.116780138726604,3.578843759680215
2050,8200000.0,2050.0,-56.8907248,-37.39685660000001,12.009060410847637,2.347134861779835
2075,8300000.0,2075.0,-51.090282,-37.59665319999999,10.375959340349134,3.6905347607575454
2100,8400000.0,2100.0,-52.9315678,-36.6110058,10.894448426978835,1.5309954719373708
2125,8500000.0,2125.0,-53.343669399999996,-36.417825,8.827431092663847,2.523044197181941
2150,8600000.0,2150.0,-54.17771640000001,-35.9026356,9.241536414881077,1.3265733934155646
2175,8700000.0,2175.0,-53.70733799999999,-36.287244199999996,9.528478156656965,1.2255839192479292
2200,8800000.0,2200.0,-55.2955692,-35.9535164,9.683388856484527,2.5017774271294995
2225,8900000.0,2225.0,-57.56492479999999,-36.4240792,12.910400423281576,2.495470924459123
2250,9000000.0,2250.0,-52.3936002,-36.348391400000004,10.833505975004964,2.9325443936144113
2275,9100000.0,2275.0,-54.74231400000001,-36.263617999999994,10.21756345420339,2.674029149388519
2300,9200000.0,2300.0,-52.71085839999999,-35.096639599999996,11.667840446805906,2.9164975550878913
2325,9300000.0,2325.0,-51.8690608,-35.345712,8.466589367399514,2.8634586905858423
2350,9400000.0,2350.0,-53.8077254,-36.10248879999999,9.748965332449682,3.25984666950056
2375,9500000.0,2375.0,-51.120647000000005,-35.7388132,11.215778638541254,3.16909597717822
2400,9600000.0,2400.0,-50.416992199999996,-36.230724800000004,8.844858325838022,2.9877260257588962
2425,9700000.0,2425.0,-50.249588200000005,-36.3787522,11.963326192873543,2.7618681105245964
2450,9800000.0,2450.0,-49.232747,-37.0393102,12.373588068934732,3.2088889024610485
2475,9900000.0,2475.0,-52.6742172,-35.27208040000001,15.596837715974521,2.6898171464825857


==> figures/experiments/data/myreacher4kg999f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-438.05093202148674,-437.32021334143667,5.582009950086247,6.797770453494161
25,100000.0,25.0,-403.73470701911003,-394.1823445148873,11.380521730807464,8.673932143575382
50,200000.0,50.0,-386.7974584953612,-373.68150971728517,23.816619908007358,16.412236756513263
75,300000.0,75.0,-361.9299498519535,-346.44395254686384,22.818368600589586,18.333843895518662
100,400000.0,100.0,-345.8559110028488,-328.2337944956727,20.990912724938454,20.373074666844733
125,500000.0,125.0,-336.8326584125381,-319.36203939888236,33.10112848193468,22.491940121900058
150,600000.0,150.0,-331.925750439649,-300.4150239341012,22.06013421977564,13.30002545540784
175,700000.0,175.0,-328.6759591251295,-300.8505892971508,32.640160174984885,16.88080187976938
200,800000.0,200.0,-329.9523678190384,-287.69569045317155,27.830508495444686,15.751887437434142
225,900000.0,225.0,-320.0607875450416,-273.745424858342,17.38008327800309,14.467660947482127
250,1000000.0,250.0,-304.3337735133168,-269.2246824252188,18.738365035573874,17.820654803453877
275,1100000.0,275.0,-312.7857358216374,-254.51508351915572,33.48058511963792,24.66300997914375
300,1200000.0,300.0,-303.72262367892415,-244.12893001728213,28.1426056698211,16.166948032410406
325,1300000.0,325.0,-299.6413708276321,-234.46824569554624,37.01796757234232,18.65496702469557
350,1400000.0,350.0,-294.7388112942113,-230.22131553459513,22.914049613013326,19.320394814890548
375,1500000.0,375.0,-289.6987775102356,-224.54753328539078,27.616709611644577,15.157994810081531
400,1600000.0,400.0,-275.79880323510156,-212.44450308990886,27.266384891119504,19.762545546853683
425,1700000.0,425.0,-280.415796025689,-201.69243483456276,26.335305791512187,20.90527524401162
450,1800000.0,450.0,-264.5110961931047,-187.1920884544514,21.22455326430122,15.775014549797412
475,1900000.0,475.0,-259.53316046176417,-186.3131215846451,14.518680778299927,22.31099682048406
500,2000000.0,500.0,-251.59604628406646,-182.18337684933817,16.860528665826397,21.67965626196552
525,2100000.0,525.0,-235.627025186073,-168.00733762193892,17.426712990091456,16.017166662244602
550,2200000.0,550.0,-237.2834680171433,-163.9698449122849,18.14925916622248,14.806132662815758
575,2300000.0,575.0,-233.54849597231754,-161.32857243262006,23.52194669923619,20.66614327503935
600,2400000.0,600.0,-234.89132599707233,-159.4875643382743,30.5135292818094,21.630676320481218
625,2500000.0,625.0,-236.0471068107111,-154.6709756172209,33.42109947030517,16.513173702005613
650,2600000.0,650.0,-232.1336375278238,-148.01281517928217,32.87807583207564,18.39682068830964
675,2700000.0,675.0,-219.26220521624214,-148.88837514521157,25.324901577592158,16.86460707926712
700,2800000.0,700.0,-215.8106652928121,-139.88571083637984,31.322802021320427,14.210237428577019
725,2900000.0,725.0,-209.90738216792738,-139.91176955458994,30.82214966953875,13.349375753402828
750,3000000.0,750.0,-214.68389906333988,-141.46336684275684,37.12159929719889,18.583943886826464
775,3100000.0,775.0,-208.701054237975,-139.1502550052885,36.96610088939621,17.821547316724462
800,3200000.0,800.0,-207.45049316731092,-133.83400170898608,29.378787099180222,14.41446576157348
825,3300000.0,825.0,-199.1726280687417,-128.37747890284808,30.88636574279431,10.87422498822642
850,3400000.0,850.0,-190.95102739381235,-126.03564869865787,32.68670882847375,13.452610176580626
875,3500000.0,875.0,-193.31272746547378,-123.08134245778183,30.578957799568993,13.16582087831869
900,3600000.0,900.0,-192.75008474264627,-125.4161156141708,32.24326296406765,11.698348927587942
925,3700000.0,925.0,-186.5449065661763,-121.81579300062451,36.86116199752804,12.229892892054693
950,3800000.0,950.0,-187.64479879906224,-118.96753965211617,33.98750457477153,11.860645286042706
975,3900000.0,975.0,-180.70786990021037,-118.0990386253867,41.15345473482658,12.395503009703274
1000,4000000.0,1000.0,-180.17294635213324,-116.54258888064498,44.22411211740703,12.738797700436272
1025,4100000.0,1025.0,-172.3308778597929,-115.6384588463078,39.342812801868746,13.051192162128588
1050,4200000.0,1050.0,-170.2764868806274,-113.97566997021622,30.561213927646026,11.866803805340489
1075,4300000.0,1075.0,-172.20719853621353,-113.57321089914123,34.15470321153445,11.463087448310972
1100,4400000.0,1100.0,-168.8810746027779,-111.47780372614216,25.900589581469063,13.257909056962484
1125,4500000.0,1125.0,-166.8907846650697,-108.92973281344072,27.23681762408973,13.462772596144347
1150,4600000.0,1150.0,-157.5156930510438,-108.98122332098887,24.656935609717017,12.66035285432164
1175,4700000.0,1175.0,-156.56551849393554,-108.48636097486622,27.408535901361226,16.901581690655703
1200,4800000.0,1200.0,-148.30430828033406,-101.8852019433156,22.676313826019268,12.933917327091303
1225,4900000.0,1225.0,-147.62258654400227,-106.46399768141877,26.731323785630707,11.20645944951445
1250,5000000.0,1250.0,-146.96953809090706,-99.82607381756645,20.941164958951138,14.256928551000357
1275,5100000.0,1275.0,-147.15686943567002,-102.36975231493349,22.18623717816076,12.863863124293099
1300,5200000.0,1300.0,-147.41149015517465,-99.97326024066516,20.82677418362093,13.422530718170593
1325,5300000.0,1325.0,-149.3350655833265,-96.75175587391944,32.134848097329616,11.131861621187236
1350,5400000.0,1350.0,-145.12570709083562,-99.84201367185896,21.708094527209965,10.201915765353728
1375,5500000.0,1375.0,-141.01055661817628,-96.72450830931174,25.900436447744422,8.100316041054846
1400,5600000.0,1400.0,-136.12371910820906,-96.39714430686702,22.81644425687928,10.208811108591364
1425,5700000.0,1425.0,-138.8857963955414,-93.9590032652301,27.86171177654387,8.880865666746391
1450,5800000.0,1450.0,-136.1988229538012,-94.17940249191153,20.1647958705913,9.155605163836237
1475,5900000.0,1475.0,-134.89672684019968,-94.20543595342251,15.230754692309096,9.523126088971193
1500,6000000.0,1500.0,-140.78599243048944,-92.74744118307484,26.717671501326794,8.61502742955771
1525,6100000.0,1525.0,-131.79298472948722,-91.48421973232259,22.02742782808078,7.230533111419284
1550,6200000.0,1550.0,-134.87540174599542,-90.08838980819522,22.72719881595232,7.719818820219834
1575,6300000.0,1575.0,-137.02104034448206,-89.01050832065877,22.00739848328438,4.868586889110982
1600,6400000.0,1600.0,-132.17454149075527,-86.91074807426358,30.45770318932889,4.862426140414707
1625,6500000.0,1625.0,-127.0697090800093,-82.71726519491068,21.859229482442526,5.128456359928083
1650,6600000.0,1650.0,-126.80096092163735,-81.90624238776154,21.48292379420297,3.0157978706904705
1675,6700000.0,1675.0,-126.21940322521316,-83.33301470401231,24.835140141248353,3.978105567424798
1700,6800000.0,1700.0,-121.0562995698233,-82.27315959043503,20.415528547513443,4.210546719403969
1725,6900000.0,1725.0,-130.55272721468958,-80.16457632117012,16.110405115500562,4.302357611486276
1750,7000000.0,1750.0,-123.01344596000547,-77.71358586183067,19.30630229749058,3.771741189908235
1775,7100000.0,1775.0,-125.68635253847947,-80.86990334642105,17.767199870930824,6.307542774832894
1800,7200000.0,1800.0,-121.42988712247015,-79.0414561520391,20.518414642064517,4.843763817141886
1825,7300000.0,1825.0,-124.50298525455312,-80.54721759172962,24.259438565401112,6.7796471587973075
1850,7400000.0,1850.0,-118.6216692857613,-77.17616605067552,16.919631832502755,6.840969635383897
1875,7500000.0,1875.0,-121.48839067869247,-76.17308253777946,21.58101385801947,7.112555551878293
1900,7600000.0,1900.0,-119.3231099012468,-74.92474308893436,18.623066735224988,4.778777436199346
1925,7700000.0,1925.0,-116.91002661933808,-74.57658649361035,16.23709849195382,6.172409272780197
1950,7800000.0,1950.0,-116.18523060772131,-74.71410122895907,19.109107128160392,5.6253333979004045
1975,7900000.0,1975.0,-118.39430862933553,-74.86954359001393,23.550140394973173,8.114405430683213
2000,8000000.0,2000.0,-114.9100561066841,-75.34403296102968,23.107910112937272,6.394356180961994
2025,8100000.0,2025.0,-111.81766251787727,-73.80964570441446,18.45180431860485,5.198943471545569
2050,8200000.0,2050.0,-112.80113596632027,-71.3813109484677,21.885499566550642,4.890051886235394
2075,8300000.0,2075.0,-110.71145259691843,-74.31405297510882,20.932995657388457,4.4304643940830735
2100,8400000.0,2100.0,-111.05197382318299,-71.29011146497251,17.098168992115397,5.754882654996651
2125,8500000.0,2125.0,-107.84896909247755,-69.39078271616174,22.80522311134667,7.2428430813566065
2150,8600000.0,2150.0,-106.75683106530127,-70.25728751422871,24.97502228286427,7.23619642142431
2175,8700000.0,2175.0,-102.61184150008833,-70.61734088803995,18.661795556715898,5.655536385088353
2200,8800000.0,2200.0,-96.60855861452794,-69.58597158282933,17.940280088142256,5.027596570068533
2225,8900000.0,2225.0,-101.21089739923259,-71.05309553133102,17.69489706000728,8.426912570272949
2250,9000000.0,2250.0,-100.66386035833973,-69.82472708359032,20.48066343055025,6.567254375704123
2275,9100000.0,2275.0,-100.64382643012473,-69.1392398038263,10.621432133079308,5.032805270604955
2300,9200000.0,2300.0,-98.37808588589527,-69.42731155882856,14.436968262518075,5.750295163402249
2325,9300000.0,2325.0,-101.90736573356168,-68.94853436029327,25.817871668337176,4.707904846295638
2350,9400000.0,2350.0,-101.33398480470477,-68.9069133811718,15.849420009614027,3.399280896002102
2375,9500000.0,2375.0,-95.94986373091852,-66.48526802044367,15.27453621163333,4.4173554845918295
2400,9600000.0,2400.0,-92.42157409067639,-63.97572859122361,15.579428070115602,4.803691776412663
2425,9700000.0,2425.0,-89.81556466698336,-65.16352926572253,19.610552164819524,5.107443599560488
2450,9800000.0,2450.0,-96.53082773196954,-67.98993139977213,23.765681811494932,7.008130414508748
2475,9900000.0,2475.0,-88.97019244932424,-65.66382154283684,16.056827719115887,5.595557349771186


==> figures/experiments/data/myreacher4kg999f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-397.239678,-396.564964,4.9343513803688,6.017090096927857
25,100000.0,25.0,-365.98558,-357.635462,10.514763095352558,7.960344567608338
50,200000.0,50.0,-350.62547800000004,-338.8475,21.408583368778995,14.972494627968368
75,300000.0,75.0,-328.133056,-314.25575200000003,20.558276516687364,16.81349578083915
100,400000.0,100.0,-313.91012600000005,-298.07153400000004,18.909742643184863,18.909006841525024
125,500000.0,125.0,-305.63334399999997,-289.91936599999997,30.192405587050292,20.801489034362238
150,600000.0,150.0,-300.754314,-272.53410399999996,20.031240824422962,12.373002674808708
175,700000.0,175.0,-297.92100999999997,-272.89108799999997,29.362566971608384,15.524347613918465
200,800000.0,200.0,-298.978396,-261.04906000000005,25.290770212360528,14.381845624631195
225,900000.0,225.0,-289.992792,-248.38239199999998,15.72635094183043,12.914171854279154
250,1000000.0,250.0,-275.855634,-244.26376600000003,16.94950314074866,16.08047679582355
275,1100000.0,275.0,-283.41585999999995,-230.698238,30.239138578477228,22.15798172959579
300,1200000.0,300.0,-275.133358,-221.46707999999998,25.320673832233705,14.517707560120503
325,1300000.0,325.0,-271.802048,-212.87075599999997,33.675141545548925,16.869199065857234
350,1400000.0,350.0,-267.014282,-208.956252,20.80529188918302,17.300631031797923
375,1500000.0,375.0,-262.418564,-203.67820999999998,24.885520991214516,13.757907298289329
400,1600000.0,400.0,-249.68547599999997,-192.690584,24.34489395451476,17.290578768722
425,1700000.0,425.0,-254.08109,-183.01656599999998,23.69119558236279,18.515580430334392
450,1800000.0,450.0,-239.80776799999998,-170.050906,19.136696381978478,13.859331223500742
475,1900000.0,475.0,-235.303734,-169.09044,13.089292115952851,19.539842281370326
500,2000000.0,500.0,-228.28799799999996,-165.24476199999998,15.430935749090903,19.149255223388923
525,2100000.0,525.0,-213.63907,-152.484312,15.726392898137325,14.166588850355414
550,2200000.0,550.0,-214.8766,-149.066754,16.38608216707408,13.362441233142745
575,2300000.0,575.0,-211.63215799999998,-146.546654,21.283119777671757,18.414795097808867
600,2400000.0,600.0,-212.98595,-144.981116,27.84983007111682,19.363405729288928
625,2500000.0,625.0,-213.906788,-140.480914,30.135716831365027,14.749506942752067
650,2600000.0,650.0,-210.675042,-134.34077399999998,29.9059369319227,16.42022811923307
675,2700000.0,675.0,-198.94608399999998,-135.341539,23.13584216671952,15.296340048758134
700,2800000.0,700.0,-195.47521,-127.20935800000002,28.365253695443823,12.724559823296964
725,2900000.0,725.0,-190.403882,-127.30096099999999,27.953817979558185,12.130888940633012
750,3000000.0,750.0,-194.70268000000002,-128.85873,33.7980456986642,17.014967079963476
775,3100000.0,775.0,-189.584946,-126.5696688,33.73596298775079,16.353189429350618
800,3200000.0,800.0,-188.110388,-121.7980032,26.89372849058742,13.084210873885564
825,3300000.0,825.0,-180.72689,-116.775782,28.36099480015547,9.908846301189435
850,3400000.0,850.0,-173.249738,-114.76875400000002,29.742377224650774,12.444286111550865
875,3500000.0,875.0,-175.32478600000002,-112.051196,27.789031606656767,12.082175722279601
900,3600000.0,900.0,-175.02855399999999,-114.1380128,29.268193982044604,10.593625679629575
925,3700000.0,925.0,-169.25459800000002,-110.88328080000001,33.55188633189258,11.215316464639244
950,3800000.0,950.0,-170.518598,-108.32126000000001,30.820753481682907,11.011162370135672
975,3900000.0,975.0,-163.97890999999998,-107.41013500000001,37.25625637492753,11.200813916086673
1000,4000000.0,1000.0,-163.5838952,-106.098918,40.11676058101437,11.623807795282362
1025,4100000.0,1025.0,-156.428438,-105.2354,35.788453267264146,11.867718789567041
1050,4200000.0,1050.0,-154.2230692,-103.63426199999999,27.677892689996135,10.801482155890605
1075,4300000.0,1075.0,-156.220392,-103.4050426,31.077781010800994,10.367880022045348
1100,4400000.0,1100.0,-152.992114,-101.46890160000001,23.5568416552055,12.10901942813782
1125,4500000.0,1125.0,-151.41319600000003,-99.05765799999999,24.452988718734264,12.273099634954647
1150,4600000.0,1150.0,-142.735094,-99.2422272,22.30127232494127,11.406607813912865
1175,4700000.0,1175.0,-141.853901,-98.785348,24.72394206245732,15.469256045640762
1200,4800000.0,1200.0,-134.372428,-92.729232,20.510245620547295,11.710618101388976
1225,4900000.0,1225.0,-133.833388,-96.837008,24.301743944376806,9.929944303061493
1250,5000000.0,1250.0,-133.19329,-90.735062,18.876854225451577,12.760289109166706
1275,5100000.0,1275.0,-133.612387,-93.264122,20.045702244449725,11.498305153634108
1300,5200000.0,1300.0,-133.74974479999997,-90.98248679999999,18.562221514067357,12.105841203050856
1325,5300000.0,1325.0,-135.567011,-88.0645602,29.012334468095997,9.996871271757122
1350,5400000.0,1350.0,-131.685157,-90.98343,19.451783256594904,9.257553417495869
1375,5500000.0,1375.0,-127.8305732,-88.10617400000001,23.315962822990713,7.457100417874284
1400,5600000.0,1400.0,-123.4879192,-87.798979,20.45626909533345,9.352778156222135
1425,5700000.0,1425.0,-125.97692220000002,-85.4777392,25.04384362036134,7.9376929520226955
1450,5800000.0,1450.0,-123.52910200000001,-85.716754,18.06407814816401,8.276065078994796
1475,5900000.0,1475.0,-122.388834,-85.65694879999998,13.489233405482603,8.561087401181537
1500,6000000.0,1500.0,-127.84573600000002,-84.5001792,24.101793027322692,7.561491346227878
1525,6100000.0,1525.0,-119.5819938,-83.3243234,19.756907572686206,6.368215168779714
1550,6200000.0,1550.0,-122.37353279999999,-82.01788619999999,20.423138098117615,6.795751201628825
1575,6300000.0,1575.0,-124.60695520000002,-81.062873,19.73216193840763,4.365444932127856
1600,6400000.0,1600.0,-120.03760200000002,-79.179525,27.546819735496374,4.371731478081449
1625,6500000.0,1625.0,-115.33017500000001,-75.407836,19.65840422920532,4.77053191163826
1650,6600000.0,1650.0,-114.9870468,-74.63868500000001,19.02442664509538,2.8733084122967916
1675,6700000.0,1675.0,-114.65205,-75.99054119999998,22.342657044206902,3.6497376286140946
1700,6800000.0,1700.0,-109.798632,-74.954644,18.10283229471116,3.8232260024576883
1725,6900000.0,1725.0,-118.39749120000002,-73.11934499999998,14.388607544548984,4.098703743824231
1750,7000000.0,1750.0,-111.647453,-70.82185179999999,17.29725947145248,3.410635116789652
1775,7100000.0,1775.0,-114.13558,-73.6936092,15.819821429969144,5.637746856476903
1800,7200000.0,1800.0,-110.099982,-71.92343919999999,18.203744463649937,4.350362016144348
1825,7300000.0,1825.0,-112.9502972,-73.4448384,21.60595293624339,6.110566044280432
1850,7400000.0,1850.0,-107.65050000000001,-70.29562920000001,14.854628575481717,6.233014040379349
1875,7500000.0,1875.0,-110.37238299999999,-69.385036,19.406397622725272,6.423698421839252
1900,7600000.0,1900.0,-108.24096320000001,-68.392862,16.53382843122771,4.406911825195931
1925,7700000.0,1925.0,-105.8945588,-68.0388556,14.172680683335495,5.672625418091009
1950,7800000.0,1950.0,-105.3656542,-68.1155324,16.986229753214822,5.20134299781772
1975,7900000.0,1975.0,-107.195498,-68.3058186,20.746895309829537,7.337581607091246
2000,8000000.0,2000.0,-104.107901,-68.7016562,20.568836713624858,5.762610843489505
2025,8100000.0,2025.0,-101.32298499999999,-67.30518780000001,16.370176448195803,4.721850821121953
2050,8200000.0,2050.0,-102.242408,-65.07824439999999,19.521365651249575,4.4765699602188604
2075,8300000.0,2075.0,-100.28764960000001,-67.70959,18.62157105796437,3.8078732753121316
2100,8400000.0,2100.0,-100.837098,-64.94601800000001,14.950538853420538,5.154265467489346
2125,8500000.0,2125.0,-97.87095120000001,-63.2442568,20.455127376980702,6.500760025410621
2150,8600000.0,2150.0,-96.7310632,-64.06574459999999,22.24626690450455,6.6133446704079
2175,8700000.0,2175.0,-92.881105,-64.3594492,16.38064150040751,5.141311091414259
2200,8800000.0,2200.0,-87.679824,-63.510379599999986,16.124653589838818,4.579896709712049
2225,8900000.0,2225.0,-92.03029839999999,-64.794793,15.87458470376722,7.716542915455375
2250,9000000.0,2250.0,-91.42423699999999,-63.62872180000001,18.429454849643463,5.88775049494304
2275,9100000.0,2275.0,-91.3653498,-63.0849968,9.337666256424374,4.569726140010935
2300,9200000.0,2300.0,-89.33596800000001,-63.2978622,13.002300554740623,5.153121796024442
2325,9300000.0,2325.0,-92.73375519999999,-62.8107182,23.357237892636913,4.240164619384034
2350,9400000.0,2350.0,-92.1033052,-62.9877886,14.178355396367134,3.1367826050148135
2375,9500000.0,2375.0,-87.2861868,-60.6470872,13.72972727636452,3.9532096555355722
2400,9600000.0,2400.0,-84.00451699999999,-58.3116728,13.972786001295095,4.211483872463622
2425,9700000.0,2425.0,-81.57380020000001,-59.3798556,17.500963897791145,4.611343470012631
2450,9800000.0,2450.0,-87.79105200000001,-62.016654800000005,21.48206151143643,6.400003740823955
2475,9900000.0,2475.0,-80.969165,-59.883948,14.44327972467692,4.9525186621112285


==> figures/experiments/data/myreacher8kg95f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-436.159341555875,-434.74487335417524,-434.6294519254596,3.137278054597822,4.101819573040451,4.508171129931203
12,96000.0,12.0,-414.63157344846877,-363.8130023861685,-256.2949098438497,10.193172580417588,7.507689570492372,2.4685917296284083
24,192000.0,24.0,-395.51438678571765,-272.7781166941992,-151.34398027851722,18.034146185840942,9.526435195236516,1.4629985940591999
36,288000.0,36.0,-382.0928744436478,-224.18650527125874,-99.71254365089206,17.803233294009853,8.992296649754286,1.2787389090796
48,384000.0,48.0,-373.2401559272365,-188.5422764101658,-70.45392416263518,10.274945623972021,10.21586561633267,1.3952863690413975
60,480000.0,60.0,-368.66203475148586,-152.22481618591547,-54.330562404049466,14.266057881109822,5.98527370191428,0.3976045553051338
72,576000.0,72.0,-357.0893285942864,-129.4217628303416,-45.10768922048806,19.888112284179822,6.561087204259434,0.5971242130117462
84,672000.0,84.0,-341.22589916137355,-114.64843740451597,-37.96426814471031,15.499838952618013,12.034028389058575,1.039265231607503
96,768000.0,96.0,-351.76908647935727,-103.49987099344203,-31.921456523359147,22.81721011734129,13.730220014215877,2.2077604005461096
108,864000.0,108.0,-341.89926864655297,-95.17787768092484,-25.03326379902019,19.56480086169208,14.035202473559593,2.209548701534056
120,960000.0,120.0,-337.6634243029159,-91.26675443691299,-19.727529036368963,29.59715964433536,12.64927330502049,2.668530442159877
132,1056000.0,132.0,-324.62139974015406,-89.08309811750257,-16.43458452449188,17.684720787220222,13.602735537152592,2.234169493318308
144,1152000.0,144.0,-327.6617148187497,-86.05892872379478,-13.275961006728412,14.123611649793485,13.24710443121228,1.990409038016396
156,1248000.0,156.0,-313.7506369673956,-87.54574077071335,-12.0974043770649,10.520111006519514,12.283879006438639,1.8983449062441007
168,1344000.0,168.0,-313.99686033105525,-85.7317399216838,-10.537736923315046,15.884560081076515,9.213202629395491,1.234134788461575
180,1440000.0,180.0,-313.2369415131117,-79.80799445905095,-10.282622455715948,21.389480374324048,6.6519261058386885,1.3454037133552603
192,1536000.0,192.0,-296.89966396710673,-78.96921056245046,-9.16841246526978,16.35925040478087,8.26003376417503,0.8608713355223393
204,1632000.0,204.0,-290.7078241490632,-74.57472375199006,-9.095986677636436,21.553871583236162,7.680362449055331,1.3548944275504449
216,1728000.0,216.0,-284.2427608543496,-74.83667861445863,-9.06158101778907,19.878110252632233,5.75007960417141,1.3477776141407904
228,1824000.0,228.0,-283.42031717488464,-77.62676095603196,-8.874448556434677,16.5611022976462,6.651378028903784,1.136544031128006
240,1920000.0,240.0,-269.3610541332886,-77.94265668354123,-8.873902065595164,17.21753955516977,7.188238600984144,2.113510659252012
252,2016000.0,252.0,-264.3562895416272,-76.20987238151426,-8.436914775162123,16.589158808406125,7.31535649433075,1.4895775315391793
264,2112000.0,264.0,-266.6287703466091,-76.19110863185529,-8.518740779417826,22.3140124096361,10.364386918219818,1.5676906565122193
276,2208000.0,276.0,-264.0066716030954,-77.25622391341383,-7.524101154380114,16.719000613619666,9.317710737025816,0.9119716906505926
288,2304000.0,288.0,-256.1715894459214,-78.5504980606357,-7.860865316015426,16.605049378422382,11.978796760922457,0.47650910093953003
300,2400000.0,300.0,-258.01452975532976,-77.96016002295056,-7.461890340385786,14.648007921528208,13.406689696240177,0.6511609916046559
312,2496000.0,312.0,-256.4382293086495,-77.32300743358498,-7.368759453521103,17.16637134768819,10.032010152818643,0.6330741219007323
324,2592000.0,324.0,-248.622624088819,-71.72010888232319,-7.168220832849897,14.93632040339236,9.958253209412558,0.7199371995460593
336,2688000.0,336.0,-241.98961689875313,-74.76684388943937,-7.3082269245222,14.775748881208044,10.582278805153443,1.122592842876914
348,2784000.0,348.0,-235.0600652475911,-71.97247136629855,-7.792327551785329,18.200429377894004,9.210189173966413,0.8454106681754274
360,2880000.0,360.0,-232.28182783223596,-72.29069551783063,-7.998173709391952,18.35855887123484,7.762980719017998,1.3777100124479722
372,2976000.0,372.0,-234.71301924794662,-70.87344985415248,-7.614527068246703,21.915993330753302,8.983948240608877,1.1018255236574148
384,3072000.0,384.0,-229.68655232553024,-72.53550591785762,-6.979327825428038,26.078824152232592,9.104972552597316,0.6632516287064171
396,3168000.0,396.0,-224.11261459001744,-73.035527829003,-7.219711978599278,21.31051232691602,8.285511850110883,0.5971820304134601
408,3264000.0,408.0,-215.30569510396035,-74.37209879020034,-6.560240056473708,22.061158350948073,8.237315670720337,0.31120390686652355
420,3360000.0,420.0,-216.85546870761246,-73.25690776744707,-6.5705904790091285,24.894159558912616,8.05780815616807,0.2948256756182458
432,3456000.0,432.0,-209.21808467143873,-74.87620036245777,-7.118133469816575,25.011647925361505,9.290304686381399,0.42682532183944927
444,3552000.0,444.0,-208.85798135539616,-76.40583378630018,-6.628959299784411,23.888502038140015,11.521474176925084,0.4544927166661165
456,3648000.0,456.0,-211.22212668139747,-78.25722376740342,-6.825309056228612,26.711908066462748,12.532404399218692,0.484616270420896
468,3744000.0,468.0,-206.45356064579596,-80.15127198718264,-6.663400031456999,22.837326718220012,14.086436816136871,0.5004715177814377
480,3840000.0,480.0,-201.77263199501243,-79.81858237266756,-7.446285162730288,22.163082315554483,13.256926927477057,1.0476589618872822
492,3936000.0,492.0,-201.57120199520494,-75.36716227186791,-6.544880436798098,22.688878495281504,12.754659454207737,0.17557693554940665
504,4032000.0,504.0,-190.57120811416885,-72.96837465298056,-6.804870884702328,25.19581631549288,11.86237029509329,0.4622838594947847
516,4128000.0,516.0,-197.21335671704165,-70.83698719731231,-6.45637088599054,18.626818266579395,11.50670603361604,0.5496140989978726
528,4224000.0,528.0,-194.84078919578923,-71.05897370519344,-6.733512835561131,28.92160777708152,13.359407627276015,0.41384250448665844
540,4320000.0,540.0,-193.4533481817814,-71.525098759177,-7.74151838589823,31.77440890352594,13.680376343622545,1.4471885827389854
552,4416000.0,552.0,-189.69032944217577,-71.53307127658255,-7.200702387717658,34.46543903287388,12.248036097770893,0.4133815056292825
564,4512000.0,564.0,-192.71064027201473,-67.39189560570767,-6.65997195120085,35.30020109915699,9.486154464578284,0.3174455700685716
576,4608000.0,576.0,-192.093519159156,-65.55147987363861,-6.832044510642642,33.60694547868151,9.576767171091191,0.23806420857877364
588,4704000.0,588.0,-183.27478257736541,-65.1700103155044,-6.795752181829661,28.19340235785531,7.9617550163752915,0.3104311852863408
600,4800000.0,600.0,-189.77276652349204,-67.0361540302828,-6.548997631108202,26.195054301002433,11.222484793400355,0.28550019645439784
612,4896000.0,612.0,-184.84278677589356,-65.7827671308729,-6.661910394506831,30.54779005646767,8.93520500353117,0.3569593992314043
624,4992000.0,624.0,-175.40846267712683,-67.68414815156243,-6.440774191212481,26.993174001234713,10.082491374467574,0.22699993941206512
636,5088000.0,636.0,-179.6009121296932,-67.0226465765981,-6.5590204167217845,21.40727063321719,8.177125297111585,0.5889791901202057
648,5184000.0,648.0,-169.28740119097165,-65.9314810406324,-6.158397279515724,21.596328819371866,7.8096347165868965,0.11826865255812133
660,5280000.0,660.0,-177.3418390419582,-67.69969766974171,-6.0534728033228955,29.326562149874672,9.306463150241953,0.24597578535956605
672,5376000.0,672.0,-168.52583845881844,-68.20589471925238,-6.456505756615114,26.308416169929046,11.082246694485727,0.3558184533857614
684,5472000.0,684.0,-171.1614729098323,-68.47032901445978,-7.7489118389216,25.031154756256246,11.94400878578393,1.081620477685053
696,5568000.0,696.0,-169.42740375864855,-72.11291901997451,-7.640008049589713,25.135535319825696,15.391961413795402,0.6855793490954649
708,5664000.0,708.0,-166.33709168669196,-73.4996091189362,-6.870472530265941,20.42219721511615,13.96901547393491,0.41040897234164575
720,5760000.0,720.0,-171.31844689106458,-73.84897811925325,-6.598407782862017,25.28790496573527,13.32846932976169,0.4239900240018024
732,5856000.0,732.0,-163.3317303627402,-73.29485230381525,-6.360930008974539,19.391326428416164,13.395783504831211,0.24516147755882836
744,5952000.0,744.0,-156.52977252683678,-72.36711971219964,-5.9943407398527295,22.70447182789483,13.852396421962988,0.29011536079217565
756,6048000.0,756.0,-162.2851798379384,-76.63158759646994,-6.391080856623818,22.098775732264187,14.672916669659916,0.44752663663362874
768,6144000.0,768.0,-160.23868889258046,-74.10452198226851,-6.0299451342402595,20.945414871390547,13.133248817789717,0.3094856729721185
780,6240000.0,780.0,-150.08325606770464,-75.46443874547064,-6.269173933711596,18.860012351835607,15.149385619560471,0.25222026466576597
792,6336000.0,792.0,-148.21578852151956,-77.41848524891739,-6.656074781488636,21.209961688233896,16.70040755995254,0.6749326747409724
804,6432000.0,804.0,-144.12921864095216,-77.6726369616799,-6.2386239023953705,21.575364611164755,13.743712426767313,0.5736356828733288
816,6528000.0,816.0,-149.60787170709466,-78.2255051921682,-6.29324337107236,15.38213019011068,14.925116724939112,0.2878992447960563
828,6624000.0,828.0,-142.7215248118408,-76.2460719795077,-6.276871832064265,18.045266001782547,12.025606362887556,0.34276116644452154
840,6720000.0,840.0,-142.090983483329,-74.6266949242358,-6.230086008241321,27.845777752395236,12.32086107038976,0.3743717157098988
852,6816000.0,852.0,-143.83929659477755,-70.48430391455823,-5.903782947649409,23.759812037171326,7.9088841885402426,0.301421078322726
864,6912000.0,864.0,-141.63401116424632,-67.58179706514287,-5.6518184585385445,21.715912219086455,6.641729688747306,0.33133870444736074
876,7008000.0,876.0,-139.4704640424485,-66.55816857228285,-6.432080550661899,23.660867116145507,5.233669994744388,0.7635300605279555
888,7104000.0,888.0,-142.30384955423085,-65.93305356128023,-6.218905946402695,24.98858335245079,5.404130156981412,0.5846946553238359
900,7200000.0,900.0,-141.17293003135427,-63.19436408276897,-5.987644836954767,17.640611071678087,4.559775897922176,0.6068649249059788
912,7296000.0,912.0,-141.3331827548107,-59.25683943349888,-5.99275527674516,18.981310395057836,4.381366780849413,0.4583133161697459
924,7392000.0,924.0,-144.50952388160422,-63.281581073555955,-5.731825714102987,16.15657637940593,5.135815150907593,0.3386327984391043
936,7488000.0,936.0,-134.5602880148468,-62.58120755019062,-5.7636456883874745,23.060851330896583,6.46971929078294,0.2902969967225992
948,7584000.0,948.0,-140.1515557393346,-62.26156985654588,-5.914194511383677,20.210964707414153,7.262176234042048,0.4645791435711216
960,7680000.0,960.0,-135.59432056251782,-61.167943902073446,-5.984093956831936,17.35520698946068,5.552001602746972,0.515061057561238
972,7776000.0,972.0,-133.63256392114926,-60.04720565500819,-5.777483477151025,20.781174090468166,4.949536008483682,0.36302984017013323
984,7872000.0,984.0,-138.91497772517738,-57.693378899634055,-6.098188431928056,18.60609049216542,3.3694593201417193,0.23290662373276055
996,7968000.0,996.0,-130.52909794199977,-59.437484063227814,-5.602595746602054,20.20726835016775,3.150767318014368,0.2280645348447394
1008,8064000.0,1008.0,-139.4892148443015,-60.15898822715415,-6.153689823173602,19.456893353750033,5.096104940205353,0.45053477155226684
1020,8160000.0,1020.0,-136.12295274945637,-60.64551731882193,-6.221137025672845,22.408822184569537,5.352032653324259,0.7137389438881896
1032,8256000.0,1032.0,-130.6316938090788,-60.1131217522291,-5.794543011875875,21.449778586669783,5.675289458799383,0.4894088390948888
1044,8352000.0,1044.0,-133.87593870219786,-61.414823567735766,-6.087034601352511,19.930616841093176,7.258563304206412,0.7233026781370869
1056,8448000.0,1056.0,-137.66451513406676,-60.1961955366623,-8.293629620225653,22.485324647304214,5.79688014910602,4.300559421679491
1068,8544000.0,1068.0,-131.1441976933082,-60.29665526670651,-8.472809430847594,23.27396229539318,6.003412305272994,4.215309652851918
1080,8640000.0,1080.0,-137.60012499598062,-59.77982684971107,-7.860416169439863,24.560884601398005,5.147095076354804,4.075416970792841
1092,8736000.0,1092.0,-131.5527470612896,-59.272176484070314,-6.6803054174888015,28.271289179200696,5.894513175524101,1.9283695739332907
1104,8832000.0,1104.0,-135.28084085949592,-56.86428839803872,-6.414177150669881,23.8577947822376,4.8029624238373385,1.0818002625752667
1116,8928000.0,1116.0,-134.87604753675816,-56.762079275976205,-5.924548902593385,24.19011968700587,4.070287938628641,0.3890793999482344
1128,9024000.0,1128.0,-135.977789883589,-57.05182215078253,-5.668298708998853,23.90383205038092,3.651002890337671,0.15356389087033098
1140,9120000.0,1140.0,-132.57759649575124,-57.24097840611106,-5.896633984292966,28.14920629660464,5.059437677048536,0.4306268788748037
1152,9216000.0,1152.0,-130.13409248891807,-58.77891135159221,-5.454869869493142,27.400565781251405,6.349810098707068,0.24175633517334255
1164,9312000.0,1164.0,-134.03609277447748,-58.85358700431616,-5.705822708510293,25.602618774076863,8.449571849095255,0.5318381430383105
1176,9408000.0,1176.0,-127.42237990008138,-59.02391447925204,-5.533555720778336,23.730185764719433,7.817424367964557,0.20419379611787278
1188,9504000.0,1188.0,-128.75618770635617,-62.06708415273798,-5.457696356366247,21.996334597397166,8.37114546307504,0.2656318826731158
1200,9600000.0,1200.0,-124.25438349947672,-62.130449933815086,-5.392610729821924,23.60581330356021,9.461574602989609,0.3377125375100001
1212,9696000.0,1212.0,-134.66827964306225,-63.58867730629602,-5.539665949002109,19.937223103950217,10.737065574254178,0.2448345528839431
1224,9792000.0,1224.0,-126.01130608063131,-63.36103269567923,-5.48254414598022,26.315117067959708,10.679422540906799,0.26521243711589665
1236,9888000.0,1236.0,-123.05244342113278,-64.01968051985371,-5.266565718658208,23.880351349748015,10.897097108993902,0.36475019463243
1248,9984000.0,1248.0,-128.04792394880775,-65.5080125157574,-5.398814430917571,20.505016705042447,9.45166510420343,0.27626879608667254


==> figures/experiments/data/myreacher8kg95f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-43.918125999999994,-44.0776458,-45.05221751535101,0.5219306264265912,0.6829261071377775,0.6071745830571057
12,96000.0,12.0,-40.7599438,-34.271673199999995,-26.192199009767897,0.8557666566755624,1.1118371078046339,0.14912909031022872
24,192000.0,24.0,-39.33557259999999,-21.7821664,-15.737024771105677,2.2499947377040823,0.6948875090217085,0.15934242621699388
36,288000.0,36.0,-37.456410600000005,-15.205001200000002,-10.820472866278264,2.055350291961398,0.6318963320705117,0.10669853992038206
48,384000.0,48.0,-36.1055666,-11.1578504,-7.922961252470396,1.7601263140215977,0.46940516280762373,0.0983031777389377
60,480000.0,60.0,-35.2841598,-8.861034,-6.405213053736543,2.044937232924337,0.2754181743992174,0.08453367069866158
72,576000.0,72.0,-33.340545399999996,-7.713209019999999,-5.452551909346104,2.523397373118936,0.11456665175124155,0.09096541234969821
84,672000.0,84.0,-32.7106036,-7.15360968,-4.79744876490773,1.9078774234543188,0.15709191611126744,0.14966276114026356
96,768000.0,96.0,-33.8195268,-6.73213578,-4.403204813719223,3.784269836857845,0.12991440566922874,0.11293529499340918
108,864000.0,108.0,-31.4971072,-6.458024739999999,-3.904480630644339,3.4367290019706127,0.14298921750938973,0.1782480227687912
120,960000.0,120.0,-31.56055,-6.33967326,-3.585070456773888,4.015779551443111,0.07184192562910738,0.14025105642885394
132,1056000.0,132.0,-29.375060800000007,-6.1869481,-3.458194302201433,2.9013071523210225,0.09139624218443054,0.1260707600400789
144,1152000.0,144.0,-29.5408002,-6.0812556,-3.2566249430989,2.961781102082795,0.06110881213258903,0.12697103764215784
156,1248000.0,156.0,-27.723721,-6.0537208399999995,-3.123879662879333,2.8190847463316557,0.07467153369789101,0.07762985837359232
168,1344000.0,168.0,-27.618737399999997,-5.96645156,-3.056905690269393,2.7192725926071555,0.07759721626429902,0.12908784376705063
180,1440000.0,180.0,-27.1625216,-5.8324572,-3.1218063361736923,3.29069611856101,0.07139203917276815,0.12530462120137717
192,1536000.0,192.0,-26.118892199999994,-5.890272619999999,-2.9845466965813547,3.985523150321265,0.12142755335485499,0.06833915216854493
204,1632000.0,204.0,-24.6126262,-5.748029460000001,-2.974791839622904,2.606893608859393,0.06498234182889977,0.13820765714203587
216,1728000.0,216.0,-23.566728599999998,-5.75197202,-3.005427903800082,2.827708768967611,0.09790469733690095,0.07818498096129392
228,1824000.0,228.0,-23.1851612,-5.65828272,-2.991983464582135,3.271707566231956,0.07128406518218923,0.14356122702376975
240,1920000.0,240.0,-22.414238,-5.67054072,-2.948810438174027,2.796761171863207,0.03311418204657605,0.1001177873362657
252,2016000.0,252.0,-21.789276,-5.643130220000001,-2.9509555470226685,2.699130438785537,0.0983939632283976,0.19500684444386934
264,2112000.0,264.0,-20.924876400000002,-5.543402980000001,-3.055922370887751,2.8511254456013315,0.14244702514806892,0.1856149216074265
276,2208000.0,276.0,-20.647991,-5.56237366,-2.9285172400214825,3.31179083418985,0.07468219091486017,0.13296388649966384
288,2304000.0,288.0,-20.1257192,-5.62422448,-2.927702329579675,2.8516808988782305,0.061246748938862075,0.04688999725190864
300,2400000.0,300.0,-20.3052482,-5.44851788,-2.9077046839409864,3.0441142984105376,0.03160928691689034,0.1283694292325792
312,2496000.0,312.0,-19.727869,-5.49360158,-2.9888156738111205,3.191946035541206,0.1314418108642204,0.05656767019021292
324,2592000.0,324.0,-19.511693799999996,-5.45138946,-2.861949700185261,2.8041026791854247,0.10870749908258928,0.08472853436412064
336,2688000.0,336.0,-18.578857199999998,-5.4874239000000005,-2.8273279038479524,2.8865206037777114,0.04322961552159678,0.03252248139497935
348,2784000.0,348.0,-17.6608606,-5.393369680000001,-2.9466572243184883,2.735555301433867,0.10353081151979864,0.09746205002032857
360,2880000.0,360.0,-17.2917102,-5.471268739999999,-2.8595853895012304,2.484910933833105,0.10121394741976986,0.07188111308003292
372,2976000.0,372.0,-16.974444300000002,-5.358782799999999,-2.898300995704202,2.735571151225324,0.1133536725131929,0.07882288217012924
384,3072000.0,384.0,-16.6430256,-5.36005366,-2.8795617864809886,2.676427818154443,0.04169929348952745,0.14723489808991047
396,3168000.0,396.0,-16.130288,-5.30758138,-2.8765795198482533,2.7096092673162078,0.059316648281041356,0.1518127833395844
408,3264000.0,408.0,-15.333237399999998,-5.4281440000000005,-2.814214919731639,2.22657914427854,0.06188687912908096,0.05476461795454115
420,3360000.0,420.0,-15.699194600000002,-5.377493299999999,-2.811558783685425,2.6767234867015124,0.0921273039495991,0.08192618035299386
432,3456000.0,432.0,-15.2268802,-5.32576056,-2.9412390205024486,2.539690135736871,0.04205631903021677,0.08846968345707913
444,3552000.0,444.0,-15.230602600000001,-5.32870354,-2.8558412703940648,2.6789578567213588,0.11691643621466964,0.11908241525177751
456,3648000.0,456.0,-14.8263924,-5.31315264,-2.8961571946109395,2.16017962624567,0.09801318887676957,0.0927602854998833
468,3744000.0,468.0,-13.976314200000001,-5.34284622,-2.8181413166242892,1.9835405450123698,0.05744806792921367,0.11946396687044186
480,3840000.0,480.0,-14.125891199999998,-5.24220168,-2.933008680611132,2.529081568846917,0.052439354730427316,0.04401536950018379
492,3936000.0,492.0,-13.748724999999999,-5.25599104,-2.8947729524791774,2.340572096915739,0.04249980483841929,0.055754569262661216
504,4032000.0,504.0,-13.3375072,-5.220266179999999,-2.9351987244803395,1.9166363415093686,0.06273839759465391,0.08638154452175348
516,4128000.0,516.0,-13.1318528,-5.29786848,-2.8006963862689664,2.2664373943216343,0.04916499753724927,0.10025610787570938
528,4224000.0,528.0,-12.707549499999999,-5.26669602,-2.8939839844587203,2.2986953123956755,0.03691164932136002,0.11534883555969995
540,4320000.0,540.0,-12.3453042,-5.21510668,-2.9736647586082343,2.367188426608192,0.0726860452771432,0.12952784201384787
552,4416000.0,552.0,-12.162017,-5.28582112,-2.862854492525412,2.053795118105813,0.11002675354172099,0.0898387750331198
564,4512000.0,564.0,-12.1683288,-5.1973163200000005,-2.8167689768927064,2.21961892205882,0.10003978009434925,0.11555619582331801
576,4608000.0,576.0,-11.7097546,-5.1533457799999995,-2.8616716064006136,2.022121613528072,0.06621854951623786,0.10219804291960959
588,4704000.0,588.0,-11.43957336,-5.21416842,-2.821311797172045,1.7448974638879242,0.12168565277869396,0.0510926387118152
600,4800000.0,600.0,-11.5293192,-5.21670494,-2.8415702425291016,2.068967433672619,0.05095567204574312,0.11439587271614553
612,4896000.0,612.0,-11.4174378,-5.1913461000000005,-2.915778678371394,2.0728710912856307,0.08998050599362765,0.0912741774585421
624,4992000.0,624.0,-10.674152520000002,-5.23448606,-2.925250491015692,1.8242770461533273,0.08609302288606072,0.11169890969161494
636,5088000.0,636.0,-10.897509800000002,-5.23928106,-2.9031648437357283,1.749846180621126,0.10245340414101599,0.08348933116741349
648,5184000.0,648.0,-10.417758160000002,-5.14527288,-2.881677469700191,2.2591132353996435,0.04798112395918435,0.10390782613390184
660,5280000.0,660.0,-10.725334900000002,-5.2039727,-2.818355363444708,2.0936873193116687,0.08416458001237576,0.07996312766994931
672,5376000.0,672.0,-10.6361156,-5.1534084799999995,-2.8682311694901013,2.0383292142302207,0.0687684371403331,0.11243815972547508
684,5472000.0,684.0,-10.1872304,-5.1647164000000005,-2.9627163282279967,1.643863463194915,0.08643769086159497,0.1539261408179135
696,5568000.0,696.0,-9.8683754,-5.15768276,-2.931732094191491,1.9010288965965638,0.08078963461172167,0.105192277969517
708,5664000.0,708.0,-9.86095002,-5.243220979999999,-2.9367203165707565,1.8453737491172542,0.09103256537667936,0.07512975550414357
720,5760000.0,720.0,-9.665468180000001,-5.190283259999999,-2.840370350992164,1.722153823408503,0.09990912977587443,0.14408010217332015
732,5856000.0,732.0,-9.4340648,-5.18009066,-2.859298547454713,1.795848146949513,0.04626539346618523,0.03386341288076715
744,5952000.0,744.0,-9.128456799999999,-5.13540708,-2.7531551313042426,1.5373032269107485,0.090671144189966,0.0487208914953839
756,6048000.0,756.0,-9.35313912,-5.13862988,-2.8357477669963083,1.5657939683903688,0.09380524740707283,0.017173096220534805
768,6144000.0,768.0,-9.2274835,-5.1059570800000005,-2.8464119597009905,1.4450284601975811,0.10090733606671674,0.09279019726406092
780,6240000.0,780.0,-8.79681652,-5.07627008,-2.823330558467718,1.215498658993011,0.07935108472065908,0.05811964439352952
792,6336000.0,792.0,-8.73022278,-5.05620112,-2.9027432373001596,1.4003491512591255,0.027311616661727742,0.08414185387773646
804,6432000.0,804.0,-8.4326536,-5.137240780000001,-2.7779509105777516,1.3294633964752858,0.1060775125541131,0.09809913582529432
816,6528000.0,816.0,-8.546591240000001,-5.1196438,-2.9423437679769004,1.282741021831437,0.10681736396430908,0.17256407914098373
828,6624000.0,828.0,-8.467531400000002,-5.113027,-2.829079283358889,1.0832493744900296,0.05876564406434206,0.1478822203173898
840,6720000.0,840.0,-8.53858704,-5.118362,-2.877466188652109,1.182213493712494,0.04846697172550353,0.16415900756134674
852,6816000.0,852.0,-8.283132320000002,-5.1454857,-2.8809501422367294,1.3767275608134695,0.13175286693580665,0.12859386092626043
864,6912000.0,864.0,-8.18468034,-5.01150036,-2.7517489303184632,1.6623844066606852,0.028566903749091203,0.08728700444645869
876,7008000.0,876.0,-8.03130508,-5.14348342,-2.8526306297282664,1.3516171268114727,0.07484190065802333,0.0598595801584602
888,7104000.0,888.0,-8.131653799999999,-5.062327460000001,-2.812045542547599,1.2204157858926095,0.09899052290297633,0.11374461763329786
900,7200000.0,900.0,-7.8659232,-5.15109344,-2.776953674839223,1.0203251980270043,0.06494899000646738,0.07330668952036706
912,7296000.0,912.0,-7.963065240000001,-5.029371240000001,-2.803085832581774,1.1598688882938826,0.07856556160186219,0.11887845506571272
924,7392000.0,924.0,-8.01318948,-5.1177994,-2.8918426001316324,1.2185685500718857,0.04970327256474811,0.09314254404743783
936,7488000.0,936.0,-7.87251334,-5.024264700000001,-2.8222836868181096,1.0157615382395118,0.05087898304356425,0.09205652677647608
948,7584000.0,948.0,-7.699809599999999,-5.02497276,-2.808313922186102,1.1256238458493082,0.08365063979167943,0.13502405844817172
960,7680000.0,960.0,-7.345747919999999,-5.0286681600000005,-2.8484552296252033,0.9086901927000726,0.02593085364430596,0.043701618086110935
972,7776000.0,972.0,-7.5506901,-5.09493514,-2.8787078516337883,1.0733885939519405,0.05578859845899333,0.05187633434808507
984,7872000.0,984.0,-7.67704454,-5.111663920000001,-2.8635002288394884,1.0037335414940167,0.07666573422169645,0.18071599563919313
996,7968000.0,996.0,-7.302627659999999,-5.07776696,-2.7897977453565668,1.2826319238524067,0.0972484893883836,0.05060135915847283
1008,8064000.0,1008.0,-7.44552768,-5.03608708,-2.9116454897832513,1.0235898494323425,0.09721654981058611,0.056343255197762974
1020,8160000.0,1020.0,-7.54380316,-5.03302232,-2.845220644048973,1.1430290778599839,0.13077281070118776,0.09252592861059429
1032,8256000.0,1032.0,-7.197321860000001,-5.05967836,-2.7779033229980095,0.8746480228019926,0.05831300830089153,0.1159404470789448
1044,8352000.0,1044.0,-7.2215346600000005,-4.998566680000001,-2.8201567860909225,0.9935771231210135,0.10065012572103246,0.05866066862082213
1056,8448000.0,1056.0,-7.51331366,-4.99987808,-2.837391236219562,1.147041952823678,0.05817068194030801,0.18765168328121234
1068,8544000.0,1068.0,-7.18687568,-5.02394592,-2.9609370926971676,0.987734508111711,0.02826840140625697,0.14976131761934364
1080,8640000.0,1080.0,-7.37139928,-4.9564143199999995,-2.8452791661684946,0.9587149338456025,0.1463439184595932,0.21435627748813657
1092,8736000.0,1092.0,-7.18874758,-5.05090292,-2.7615230241421025,1.0061404828348868,0.07119026738715423,0.13209730552385732
1104,8832000.0,1104.0,-7.08984686,-5.047085839999999,-2.8774494083337485,1.057679538547712,0.07724358587870045,0.15549659371705524
1116,8928000.0,1116.0,-7.096884299999999,-5.069971959999999,-2.803493664634921,0.9117863014725298,0.04472203363932052,0.05633543948224231
1128,9024000.0,1128.0,-7.126792979999999,-5.0091314,-2.7891514497927665,0.8845227018483482,0.12316386171631742,0.08416295342848731
1140,9120000.0,1140.0,-7.231965499999999,-4.96013424,-2.852379632246115,1.1066501282279217,0.05719390853227937,0.03278862482225464
1152,9216000.0,1152.0,-7.06937162,-5.07021376,-2.8087704540793856,0.7556321260508589,0.0893366824360711,0.04974821907762061
1164,9312000.0,1164.0,-6.9296919400000005,-5.0348528,-2.768434084932646,0.8495765569406124,0.05405243754469899,0.03898117641417553
1176,9408000.0,1176.0,-7.00413356,-4.97722902,-2.74983811274256,0.7636389031336988,0.07099776435808683,0.04531499556980062
1188,9504000.0,1188.0,-6.93243542,-5.05034866,-2.789519378669747,0.8628207569604537,0.1227760674942915,0.03832201263309109
1200,9600000.0,1200.0,-6.695758860000001,-4.99564852,-2.7406465672211766,0.9112875226606051,0.05587905136415485,0.1087892524524118
1212,9696000.0,1212.0,-6.908348940000001,-5.0131146,-2.777765517763038,0.6983465182261536,0.03557401705149936,0.04181413375335101
1224,9792000.0,1224.0,-6.95644308,-4.95461668,-2.8581509241056287,0.9247738879767199,0.0830496480256594,0.11610978335720207
1236,9888000.0,1236.0,-6.69297552,-5.025685080000001,-2.761586723543002,0.9923539416503895,0.10646837157153703,0.14503139766149345
1248,9984000.0,1248.0,-6.743470199999999,-4.92941636,-2.7925359331814628,0.7440525726440594,0.09641656653406598,0.08128909293847475


==> figures/experiments/data/myreacher8kg995f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-436.5092396788629,-435.91426169567285,-435.0745378184244,3.627450024322154,2.8575574889957607,2.7059367832783163
12,96000.0,12.0,-416.55607707836253,-409.09501853515576,-283.01926112411604,10.62049018178628,8.29154471797991,2.7335286441517552
24,192000.0,24.0,-398.73307908972026,-387.3060541162873,-190.37746742718457,19.58486515181447,12.419119554224114,2.954950666344572
36,288000.0,36.0,-384.39795734042434,-379.6309232696242,-139.74806120435656,20.008150112364987,17.704722623422928,1.2701833487481509
48,384000.0,48.0,-374.032201676058,-363.98536743541774,-114.95197633564594,10.44234675250278,12.911819749864389,2.8605960004989615
60,480000.0,60.0,-370.32101504676496,-351.7198005295851,-99.10536720358186,14.871921568000019,10.179383339492446,1.4363986933458497
72,576000.0,72.0,-353.1296079228819,-334.8942638059522,-89.95097913186616,21.24488124224113,9.626931637595305,2.945196835273246
84,672000.0,84.0,-332.315536862087,-323.45147963544366,-81.76632804539341,18.21533672364586,6.747237429420784,1.9063362404777358
96,768000.0,96.0,-336.69863861462983,-304.1282902025308,-73.64955415068823,21.75080393501283,10.435609430817927,0.44327200712888587
108,864000.0,108.0,-330.5544422911604,-287.85174153688297,-70.75007109577659,22.01534667118383,11.600956071891602,1.164917848748427
120,960000.0,120.0,-329.62461892485936,-277.64789766369876,-66.89336138992043,31.164885507711197,9.856011411436294,2.433510229160164
132,1056000.0,132.0,-319.30998090361567,-265.90458851435466,-62.672338288147195,18.167492241831347,8.519702711172858,2.1180379346692733
144,1152000.0,144.0,-310.91241095724035,-263.6387299144549,-61.029524158239475,19.408936664221404,10.29083416155686,1.7517478517307943
156,1248000.0,156.0,-303.79590251253944,-250.1927934309327,-56.36038269868701,16.678714629026103,9.425429838546982,2.0464071887807673
168,1344000.0,168.0,-296.95510149182644,-247.50368941466186,-52.388022706833816,21.795381153414,11.961816439749844,1.3216500513206841
180,1440000.0,180.0,-295.24292683182904,-238.3209020760436,-49.87943724795956,26.367097005968816,12.721204379550574,2.2337399720269753
192,1536000.0,192.0,-291.30153993525823,-231.4267763923086,-48.343865732124605,26.640786732342843,10.084369250212193,1.7835228825505445
204,1632000.0,204.0,-276.1722435750304,-218.34223531683642,-46.55491476327426,30.190199700674455,12.235879827911758,2.38636642719627
216,1728000.0,216.0,-268.18965936244297,-212.94401728889244,-45.869151835820546,25.796456657003322,11.427386354008892,2.3033185314630953
228,1824000.0,228.0,-268.09165950856374,-204.72373381902852,-45.49218601014847,28.25064994975202,12.121273131009362,2.060725901147821
240,1920000.0,240.0,-255.54536519203916,-205.8912514653191,-43.077961967913076,21.39615625036493,8.709772065323154,2.6594569360545055
252,2016000.0,252.0,-259.3276626547507,-196.0644094578084,-43.310551308489295,20.693859281948388,7.751023431254897,3.501465082135976
264,2112000.0,264.0,-255.0880808286016,-188.95108565513618,-42.67563839363156,22.579168984803424,8.118142852704722,2.80042286322708
276,2208000.0,276.0,-249.24971042867855,-184.74552276698927,-41.60571569750256,26.30495108535168,6.875139502406624,2.8119791622497154
288,2304000.0,288.0,-244.7873877342432,-177.25526394196953,-40.158635971955654,25.48438104091939,8.277106873243346,2.7885496925683984
300,2400000.0,300.0,-246.29212182502692,-174.45779331920608,-39.81393830358316,24.868603115941603,9.112110988317191,2.426210158181124
312,2496000.0,312.0,-246.5441834741617,-168.14976756059048,-38.77083833454377,21.78017036016456,5.891547182534372,2.264634109541111
324,2592000.0,324.0,-237.04722162821935,-162.75424234904887,-38.650804699791635,27.022786520506468,7.424304900740337,2.092100960469672
336,2688000.0,336.0,-234.73216423531753,-160.26637252016448,-37.96660091814353,28.265054053456858,6.467381227014516,2.6711732894492775
348,2784000.0,348.0,-223.5844388234169,-158.27719240801449,-37.70550928640626,28.936471389812763,6.660736411891243,2.6822819341904447
360,2880000.0,360.0,-224.26737306001732,-156.1526914802632,-37.311561505918974,29.776921385842144,7.176183025645625,1.6203451908816753
372,2976000.0,372.0,-220.97216589146632,-148.82500402634454,-37.01901285781109,32.93499583278757,6.361946016465153,1.7299609995989402
384,3072000.0,384.0,-212.99207182600338,-145.77638623386548,-36.74875292462466,29.53736289166384,7.865989215623905,2.5072849081706936
396,3168000.0,396.0,-206.99936039159087,-142.29511225846892,-36.7772940111727,29.614598788843608,8.909112620311003,1.962839429224188
408,3264000.0,408.0,-203.90848836762774,-141.56204841746734,-35.68072154647921,25.898448068327014,7.251600863863767,1.168572267230697
420,3360000.0,420.0,-202.77475121931332,-136.89168373578863,-35.40172765244275,29.51334252599775,6.521840685796111,2.122724000624121
432,3456000.0,432.0,-194.4512379385243,-131.79893728251378,-35.798592679795554,30.263448986209806,5.469452548177946,2.02601801894729
444,3552000.0,444.0,-192.95984143371274,-129.39031876196526,-35.29943182999068,27.44707116502905,2.976065282823716,2.518300473520232
456,3648000.0,456.0,-187.4008266850999,-125.78291248680083,-35.65271887942323,29.034116279601374,3.1347427375414396,2.761291015489542
468,3744000.0,468.0,-185.57630540119166,-124.07393528114005,-34.46171394127644,25.08769172154,3.215044823508523,2.749067276113256
480,3840000.0,480.0,-181.0856473284478,-123.35382602910602,-34.52812747777777,25.276806185941282,3.343220698504273,2.8092310285284716
492,3936000.0,492.0,-179.80756981959956,-118.38667535442694,-33.38041527531661,27.764090695402466,5.691559863029049,2.356837885565741
504,4032000.0,504.0,-174.9533275776177,-113.75915507437234,-33.73884023427438,26.560015942060232,4.3695437333964255,1.7555215196229783
516,4128000.0,516.0,-174.1669054305523,-109.3298121313637,-33.71686570339507,28.612464256996915,4.720606118772298,2.849508952801426
528,4224000.0,528.0,-169.22486215183355,-110.19066427241611,-34.43595288704496,25.659171616195554,4.179103539474081,2.189085317891044
540,4320000.0,540.0,-165.316221926662,-109.20907926198758,-34.82816902220425,25.27847456356586,4.494438069286863,1.6693608944642855
552,4416000.0,552.0,-161.96697608804527,-108.83655347193174,-34.5125814978985,25.848935342742156,4.749966764394007,2.8375093449018496
564,4512000.0,564.0,-161.62897527109905,-105.00704590146752,-33.43763877350743,26.154332682575838,4.06931734271428,2.7530673525346323
576,4608000.0,576.0,-158.6954010957176,-104.05547166573963,-34.12119796048266,23.627086193073065,5.01266477040725,3.5341327316434916
588,4704000.0,588.0,-154.31311769686982,-102.1600038647824,-33.64081060280612,26.047834162648844,4.241914493188371,3.969582498371839
600,4800000.0,600.0,-152.80956345149914,-100.28362410217768,-33.51497107164262,22.620148811218993,5.149820376959049,3.1382689403680684
612,4896000.0,612.0,-150.95059639729845,-100.48035326393973,-31.5635067241199,22.287884718561255,5.033767220056968,3.1149437544621583
624,4992000.0,624.0,-150.44621399774337,-98.63467261370451,-32.45112161278124,20.893514084078202,6.338065140801773,2.971601160546228
636,5088000.0,636.0,-149.91582038043586,-98.13437508003645,-32.7940289620333,20.09877754603144,8.234006735494715,2.0154206817244056
648,5184000.0,648.0,-147.8439719389701,-97.02986665284818,-31.80831807435868,21.67461409697411,8.103100342492576,2.851223191724877
660,5280000.0,660.0,-147.5520846560953,-96.23551856146659,-32.791950989326324,22.22618904807521,6.1141449307071225,2.6001738218321266
672,5376000.0,672.0,-144.21236266130543,-95.86488789009067,-34.021074785865736,22.689497533179775,7.1776604541672455,1.8777315544379174
684,5472000.0,684.0,-139.95874400769637,-94.49004209035482,-33.4438933939376,24.07671125622323,8.09728072536637,2.0202138585440776
696,5568000.0,696.0,-141.21346813186676,-93.80368918962407,-32.13928548179853,22.257536161201738,9.470713075138908,2.4551613757360506
708,5664000.0,708.0,-139.69813483496623,-91.77966275449369,-34.01969252209256,22.037615734689464,8.678906789241239,2.734709724217042
720,5760000.0,720.0,-137.5059812139588,-89.32034235792754,-33.87284008601336,22.722263355630993,9.695546023624852,2.6785988508531986
732,5856000.0,732.0,-131.6249910997578,-88.34672942393588,-34.35364767976242,20.989923568478712,9.594803433172503,1.9111993524501854
744,5952000.0,744.0,-130.3784893196867,-86.44765299177509,-33.187046591470626,19.118710314965192,10.709459331530795,1.3587537364286244
756,6048000.0,756.0,-130.66223333258455,-86.5000743032468,-34.4549673336018,21.625577444291956,10.647328342833758,1.5218805705354548
768,6144000.0,768.0,-132.20930995177545,-85.32995966795826,-35.16736647910496,19.68187021726585,11.50250464855793,1.03093354333765
780,6240000.0,780.0,-128.75899141085307,-81.42364155887205,-34.85718050076448,19.29677577474301,10.77812928346566,1.8229535643987576
792,6336000.0,792.0,-127.42526328966808,-81.65677651870972,-35.67266886745125,21.283370458903157,11.070268002989737,2.4009728927347447
804,6432000.0,804.0,-124.34510743393943,-79.50956615620365,-34.26114392358246,20.913100230725107,10.70689017712062,2.0313344758551666
816,6528000.0,816.0,-121.86572340602697,-77.47604200465697,-35.433752589325806,18.76795748630517,11.286607692916078,1.257436926457422
828,6624000.0,828.0,-120.89891314141735,-78.71596021383532,-35.052576778477835,16.634554820028246,12.033178906325048,1.5242449202302455
840,6720000.0,840.0,-121.96549276858009,-76.83081174634826,-34.43405544206473,19.470178833200702,11.59302100333281,1.2655077488161766
852,6816000.0,852.0,-121.27785720121938,-78.52955415169262,-34.693179586337735,16.913168561016608,12.066709832714821,1.8082443055797741
864,6912000.0,864.0,-116.94585568545725,-76.85808632341897,-34.89586053076656,14.530599514658217,13.347000800542599,1.0748998227534832
876,7008000.0,876.0,-117.96774171105517,-74.26894463623908,-34.65534651234552,15.9731253444685,11.261035475838403,1.1770179780025907
888,7104000.0,888.0,-115.30112177042447,-75.66640037338172,-35.016634508798106,15.94221371737137,11.828706098605814,1.5707712470109343
900,7200000.0,900.0,-115.72228495010545,-74.46359173995276,-34.95023799188753,14.879204851955205,11.301412815089058,1.4797689698600784
912,7296000.0,912.0,-116.1655976730744,-75.8065101998699,-35.46904876623858,14.749321561708845,11.75246708505381,1.2231777860388284
924,7392000.0,924.0,-112.77266197701476,-73.31140720553098,-35.130742928280455,9.807173138336916,13.272430415265301,1.565187722058071
936,7488000.0,936.0,-111.34560161572267,-74.97725197040255,-35.53909940507626,14.925793504506371,12.91737414739934,2.137307400677333
948,7584000.0,948.0,-108.05985964239485,-72.81105287455713,-33.602560987289145,13.391030194331949,13.726580423512415,2.1759858235321863
960,7680000.0,960.0,-106.75929745912546,-72.52808601742068,-33.47390386703321,14.035430723128941,13.798975146470683,2.3419041198770123
972,7776000.0,972.0,-106.63609960528836,-71.59017195051214,-33.862891589238764,14.00738798202347,13.031455991846041,1.6308953467958027
984,7872000.0,984.0,-106.65340716344572,-71.71885774706955,-34.254025336688485,13.711860220258005,14.355070623049885,2.1413711748722197
996,7968000.0,996.0,-106.88805568132673,-69.21488556952701,-34.436527231733514,15.563254967212389,11.933654624154311,1.276416239393221
1008,8064000.0,1008.0,-103.67812444133153,-70.06523886319737,-34.43834172422526,13.459654637474209,13.211656173811972,1.5348265638040655
1020,8160000.0,1020.0,-105.96643264129175,-66.48245656235855,-35.178846504850334,16.13829963979462,11.786290633258409,1.6401135486186025
1032,8256000.0,1032.0,-101.029595302208,-66.5179383127484,-34.882151096723874,16.128087619707834,12.545603854334626,1.7712678117895466
1044,8352000.0,1044.0,-101.6836243255289,-66.88025030501205,-34.85740179851753,15.419941152145768,12.646393412351472,1.628105035093406
1056,8448000.0,1056.0,-101.50002648389813,-66.41565419468766,-35.92761903253463,16.277728370433927,13.328152118903105,2.2947735179508464
1068,8544000.0,1068.0,-102.27389088060595,-65.3682418060372,-35.287407995047815,15.360534797254147,13.140234125339402,2.1587218922391758
1080,8640000.0,1080.0,-100.1760464898147,-65.6708627236977,-34.53095805030579,13.902167634301357,12.982183535801678,1.9775337678821214
1092,8736000.0,1092.0,-98.26762996805249,-65.82902390450442,-34.883818015994564,14.612552284786338,13.399087477651872,2.395703204219369
1104,8832000.0,1104.0,-96.59462765782173,-66.40207090018642,-34.00015573111224,14.15918575090539,13.587670109483973,2.2780172543718247
1116,8928000.0,1116.0,-99.93075579978111,-67.140796699689,-33.61206445797009,15.108081507303458,13.408185051477016,2.3057850163111278
1128,9024000.0,1128.0,-98.19142954949567,-65.18549217331956,-34.806485431829216,14.517600919409153,13.027041185789164,1.8407228169716339
1140,9120000.0,1140.0,-96.7322660782409,-64.03758296080326,-34.65173050002083,14.978799085811922,11.878062421304909,1.8970315736854444
1152,9216000.0,1152.0,-96.07321662551858,-63.04517100601005,-34.11406794822779,14.840476434117564,11.771944950530962,2.8882175548544415
1164,9312000.0,1164.0,-95.9610546140135,-62.936283328524304,-35.35170397400208,13.778610329241419,11.695543951661797,2.4299409249368145
1176,9408000.0,1176.0,-95.73338143821924,-62.92740638816923,-35.587865307490205,14.673689497093868,10.70548651541696,2.6715416279972257
1188,9504000.0,1188.0,-96.81332032585897,-64.62272031554018,-35.77011347529547,9.533635181750794,12.393894094821796,2.3155697378527327
1200,9600000.0,1200.0,-94.28972561375042,-61.60876805523036,-34.78530032067596,10.379790967480348,9.924592799133695,2.694708307698462
1212,9696000.0,1212.0,-93.94300408161584,-60.242320255785465,-35.11524705119452,11.185940360467349,10.546212469844548,2.763157394866264
1224,9792000.0,1224.0,-92.52006480531271,-58.90442433323797,-35.43234309163972,11.24879421969823,9.888292636500493,2.263437363821122
1236,9888000.0,1236.0,-90.83513697232,-60.10060589057224,-35.43849527127838,10.355684930955997,9.271756598253312,3.4661172337341943
1248,9984000.0,1248.0,-88.07861597158752,-59.45938587091359,-34.58713890787512,12.206224371064572,10.568847465365533,2.4301342535395336


==> figures/experiments/data/myreacher8kg995f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-276.84993199999997,-276.84172,-275.65842230869396,2.308115559840973,2.096877526580649,1.6660952520043846
12,96000.0,12.0,-263.74260799999996,-259.34087200000005,-179.35135836684518,6.583669345765081,5.162740031264861,1.7599553564799126
24,192000.0,24.0,-252.799674,-245.72973399999995,-121.0083292369529,12.53937467407917,7.645780791179015,1.9112694798230252
36,288000.0,36.0,-243.78074399999997,-240.817844,-88.84197616089716,12.245821535687032,10.827416465440294,0.8644175424062909
48,384000.0,48.0,-236.94885600000003,-231.039718,-73.11944040609937,6.57107240522812,8.026664609204799,1.6683582590825934
60,480000.0,60.0,-234.91935399999997,-223.25514400000003,-63.1298911109871,9.174658575375247,6.267328623964541,0.8718519974125188
72,576000.0,72.0,-223.73976,-212.463142,-57.49363508180829,13.48910909946625,5.990425624830255,1.734847222183956
84,672000.0,84.0,-210.985808,-205.37186000000003,-52.29094984474714,11.479182578177884,4.016157483635457,1.1476216087414814
96,768000.0,96.0,-214.89545400000003,-192.588006,-47.14091885087357,14.303517539071391,5.950707013873242,0.2576307763118182
108,864000.0,108.0,-210.30974,-182.30313999999998,-45.28993025012563,14.636757231412602,7.066662276830252,0.6726795356343125
120,960000.0,120.0,-210.225354,-175.85873999999998,-42.75470064968801,19.836504798978083,6.140501759847808,1.3701944591382413
132,1056000.0,132.0,-202.971026,-168.86459200000002,-40.273639225283105,11.839592671331253,5.2492912996206815,1.4171338121895274
144,1152000.0,144.0,-198.07045,-167.21947799999998,-39.224022977294716,12.835429897601466,6.101397120408076,1.1379280236977127
156,1248000.0,156.0,-193.757356,-158.580942,-36.31307231690688,10.908897595614391,5.360494217558199,1.314857075288317
168,1344000.0,168.0,-189.284998,-156.95066200000002,-33.82402576897577,14.151655606482638,7.08176784555968,0.6846261020886122
180,1440000.0,180.0,-188.25970999999998,-151.051692,-32.253562638061545,17.287786441600492,7.930609840661895,1.2617504112505527
192,1536000.0,192.0,-186.004278,-147.026338,-31.234036825954387,18.055743094010996,6.126906565794049,1.0104579761333554
204,1632000.0,204.0,-175.56940000000003,-138.438096,-29.996846279631313,19.314384666216455,7.427105402844308,1.4035989796049384
216,1728000.0,216.0,-170.900328,-134.98172200000002,-29.548288223233477,17.228887945143384,7.024304740020515,1.2915496576564
228,1824000.0,228.0,-171.364364,-129.6371372,-29.326397139424692,18.965457628729943,7.510802066135896,1.141816008305112
240,1920000.0,240.0,-163.99025799999998,-130.546898,-27.803790135196614,14.511616182053968,5.5736620440943145,1.4996129411201577
252,2016000.0,252.0,-165.55034999999998,-124.2212612,-27.937768468407807,13.235571869097901,4.634150545637996,2.093168692075756
264,2112000.0,264.0,-162.611876,-119.73040800000001,-27.683501084871374,14.602006380816333,5.191529161344025,1.6927554065779087
276,2208000.0,276.0,-159.524032,-117.22809720000001,-26.866680262500495,17.38252243409794,3.9913117896965806,1.7051093045127
288,2304000.0,288.0,-156.36652199999997,-112.416663,-25.98848657762057,16.785343137166283,4.837158698043241,1.635017355267869
300,2400000.0,300.0,-157.75442,-110.279676,-25.692700810099797,16.588796315019206,4.87578784281123,1.3906135258497765
312,2496000.0,312.0,-157.20168399999997,-106.48111099999998,-25.04103397830939,14.416547939597661,3.3453817188394703,1.2477892785633342
324,2592000.0,324.0,-151.448452,-103.22554600000001,-24.985749193669534,17.74493234732004,4.388089101541895,1.2351983140704081
336,2688000.0,336.0,-150.30541,-101.2081,-24.521119364292826,18.727202903683477,4.106006363095602,1.5852933298393803
348,2784000.0,348.0,-142.948806,-100.1261398,-24.409118570199865,18.86058830907917,4.297053309223378,1.6320428652059094
360,2880000.0,360.0,-142.94627599999998,-98.67275400000001,-24.011697249019925,19.273862372265256,4.341428712724097,0.9882111465084583
372,2976000.0,372.0,-141.302844,-93.6335522,-23.829082802902732,20.969101529084554,3.7593824914161664,0.8684377560723997
384,3072000.0,384.0,-136.198112,-91.74906999999999,-23.637280615021638,19.100717649318224,4.37971927936747,1.3716204377234278
396,3168000.0,396.0,-132.698058,-89.42366960000001,-23.651488680496904,19.41401392803413,4.379760408248612,0.9335850306213522
408,3264000.0,408.0,-130.63166199999998,-89.0143822,-23.03448279530835,16.745496445793556,3.448483818844188,0.6645750617435465
420,3360000.0,420.0,-130.27501,-86.1750228,-22.80685602911996,19.511511908892953,3.456639442353268,1.260269228911042
432,3456000.0,432.0,-124.189194,-83.2743072,-23.07962600518055,19.91949059708411,3.8542213730660144,1.1614974184261488
444,3552000.0,444.0,-123.85549600000002,-81.4596008,-22.7925932653539,18.35892703019512,1.1593773748508032,1.4261984136981216
456,3648000.0,456.0,-119.66313,-79.33596680000001,-23.099821116124097,19.1845748013205,2.6055181419810935,1.6274942211273224
468,3744000.0,468.0,-118.48122880000001,-78.147188,-22.39674710260325,16.61752142769653,2.5874284783214327,1.653412298981937
480,3840000.0,480.0,-115.60324,-77.692104,-22.45699917930305,16.868736922195087,2.8975818636125585,1.7422160642140234
492,3936000.0,492.0,-115.176752,-74.75366079999999,-21.802707165720115,18.40588224381545,4.222743553183276,1.4380416202483421
504,4032000.0,504.0,-112.071532,-71.87458319999999,-22.013200598744767,17.91023952863453,3.358619433858967,1.0533158556838087
516,4128000.0,516.0,-111.2509282,-68.990537,-21.97594198589944,19.4625262899865,3.595800285266201,1.7059947661325894
528,4224000.0,528.0,-108.6942742,-69.5641822,-22.465937496510456,16.819980172658106,2.8797062285079362,1.3291402762102429
540,4320000.0,540.0,-105.993173,-69.0396368,-22.673771442249965,17.069295395629727,2.95464471173628,1.0506567366154038
552,4416000.0,552.0,-104.060175,-68.5588238,-22.507345975592465,17.369956673521774,3.0504100111790704,1.708964981442952
564,4512000.0,564.0,-104.06575000000001,-66.1974972,-21.84410791557437,17.64062806822036,2.602206173442633,1.6730075706540635
576,4608000.0,576.0,-101.81168499999998,-65.63193700000001,-22.287304612762142,15.740006183607893,3.4985913630051546,2.0556866176559767
588,4704000.0,588.0,-99.225931,-64.34446999999999,-21.952666507486793,17.559757807244143,2.6399843827402494,2.3369377822545054
600,4800000.0,600.0,-97.77978060000001,-63.1892652,-21.961025953286004,15.297784165888825,3.265067785132491,1.9563125585641088
612,4896000.0,612.0,-97.03501579999998,-63.109683999999994,-20.921893366297603,14.978008707743484,3.419340643897388,1.9706985358757665
624,4992000.0,624.0,-96.65971099999999,-61.90967400000001,-21.401076975569225,14.1633508071672,3.714335802442778,1.9310540977132136
636,5088000.0,636.0,-96.137151,-61.782599000000005,-21.61029130069001,13.90238340024098,5.082964246930292,1.3344857058950548
648,5184000.0,648.0,-95.2652708,-61.0923672,-20.977184929122224,14.996713135884933,5.063689209405554,2.045700995543422
660,5280000.0,660.0,-94.7825112,-60.3471676,-21.487050933906787,14.590149863336302,3.8971083080396216,1.8630583394533968
672,5376000.0,672.0,-93.3064694,-60.0999732,-22.303023401266337,15.343359951953174,4.333901597142592,1.2919713311183176
684,5472000.0,684.0,-89.9579846,-59.4043056,-21.97407224178288,15.632993647733898,4.96724955670804,1.4002148500870073
696,5568000.0,696.0,-91.1004914,-58.7522408,-21.204420096114895,15.030991930701981,5.7007425074278055,1.7047954783620536
708,5664000.0,708.0,-90.4737484,-57.959761400000005,-22.37067740738133,14.876616296821515,5.543851919141318,1.8191366760568828
720,5760000.0,720.0,-89.2141444,-56.102164200000004,-22.19235068726515,15.339342169589061,6.077142609813358,1.8042010649532916
732,5856000.0,732.0,-84.98312999999999,-55.6679264,-22.534124242372492,13.886383739993693,6.059719842045701,1.4077906537163074
744,5952000.0,744.0,-84.61944979999998,-54.58244440000001,-21.87346364548435,13.098675201077759,6.673504591226528,1.0808628476132214
756,6048000.0,756.0,-84.60237019999998,-54.344408599999994,-22.55778810201939,14.56884171560931,6.320791348849935,0.9853036287176734
768,6144000.0,768.0,-85.8323608,-53.885355000000004,-22.869129511651128,13.629457656993779,6.78154924676929,0.5114135877497723
780,6240000.0,780.0,-83.5013606,-51.410226,-22.632272040957822,12.949447843966107,6.544514350504722,0.9141152722497768
792,6336000.0,792.0,-82.5146508,-51.3073886,-23.12538661897759,14.172899985542307,6.648883287706594,1.2927268675422559
804,6432000.0,804.0,-80.40304619999999,-50.0634066,-22.270190700051927,13.882946958177952,6.5803089176554055,1.0663892596273812
816,6528000.0,816.0,-78.8571114,-48.9006986,-22.871073062942614,12.55724327326368,6.888656424021651,0.5848341130716868
828,6624000.0,828.0,-78.187236,-49.7519404,-22.68678751607826,11.270363260350079,7.273783512594427,0.8575346928851248
840,6720000.0,840.0,-79.0038296,-48.612093599999994,-22.402921039807474,13.01043287324883,7.064860383945447,0.7844827142996498
852,6816000.0,852.0,-78.5085988,-49.586122,-22.52829457482683,11.486716744494068,7.577000899298501,1.2156506340278028
864,6912000.0,864.0,-75.725888,-48.53178,-22.707985519241998,9.85622893785602,8.151776393567909,0.797973139541111
876,7008000.0,876.0,-76.4067244,-46.9582038,-22.530416981467575,10.748121117690111,6.972959316988356,0.8188411542227579
888,7104000.0,888.0,-75.03879119999999,-47.76416880000001,-22.777358328885448,10.723038486287324,7.36666312778857,0.8893650711723327
900,7200000.0,900.0,-74.28947880000001,-46.9616998,-22.713906647883515,10.019045870829977,7.190002748601089,0.9856397108849732
912,7296000.0,912.0,-75.1456218,-47.92746520000001,-22.932913930304043,10.07512494522295,7.253570573348566,0.7213881025781961
924,7392000.0,924.0,-72.6676128,-46.725442199999996,-22.7931513837152,6.991908885929358,8.514727837621743,0.892530693606952
936,7488000.0,936.0,-71.72794259999999,-47.289604800000006,-22.942971009413313,10.659950989707248,7.8786461926005655,1.3078520952050663
948,7584000.0,948.0,-69.75670360000001,-46.34361359999999,-21.748554925825268,8.907853292410723,8.721764890380717,1.085275320609837
960,7680000.0,960.0,-68.9006056,-45.97095100000001,-21.639543711536234,9.572135779925329,8.450788900413352,1.2324224074608452
972,7776000.0,972.0,-68.9980342,-45.4814516,-21.88523979642601,9.73995701873231,8.21057764118377,0.8373325217193375
984,7872000.0,984.0,-68.9305474,-45.7307636,-22.151364518463218,9.279805872032924,9.062262103375621,1.2959464825173774
996,7968000.0,996.0,-69.29854700000001,-43.9114474,-22.32591648398654,10.77280032504739,7.34112266487247,0.6977500617364161
1008,8064000.0,1008.0,-66.833915,-44.574769,-22.226141521658104,9.045877968588956,8.289903243357172,0.8816318926173521
1020,8160000.0,1020.0,-69.12805399999999,-42.1825246,-22.780810123490454,10.972648432397635,7.0975016084392095,0.9868746985147082
1032,8256000.0,1032.0,-65.1476386,-42.1973558,-22.60485134024532,10.651311173553,7.510854591435577,1.0993388282922503
1044,8352000.0,1044.0,-65.51693800000001,-42.514045599999996,-22.51102341000928,10.126767891175371,7.589229679714266,0.8714311181554593
1056,8448000.0,1056.0,-65.714557,-42.168803600000004,-23.282862427340024,10.992271626645286,8.07614788772528,1.2423487791292172
1068,8544000.0,1068.0,-66.0828166,-41.53702019999999,-22.866552297790356,10.273136133848503,7.905477516509818,1.1809229990295635
1080,8640000.0,1080.0,-64.8401572,-41.577576199999996,-22.2597913628802,9.355220261024433,7.633361628324636,0.978937748658554
1092,8736000.0,1092.0,-63.409154799999996,-41.7758606,-22.588816175886038,9.608855376709757,7.991957252780045,1.252165203988539
1104,8832000.0,1104.0,-62.454707400000004,-42.0987542,-22.067588117978538,9.447213275535583,8.030026610012396,1.1794901284360284
1116,8928000.0,1116.0,-64.519935,-42.8579902,-21.760158651580003,10.496259744893152,8.144021364444521,1.3328238352266926
1128,9024000.0,1128.0,-63.43038359999999,-41.312543399999996,-22.432358913290948,9.815451226055297,7.647930791806548,1.0079023993206022
1140,9120000.0,1140.0,-62.437692000000006,-40.7921118,-22.317133156487465,9.90059413418741,7.26157494945466,1.1267420988218848
1152,9216000.0,1152.0,-62.369935199999986,-40.1113248,-21.923277039271575,9.778850584202486,7.064273862243349,1.6211570277071266
1164,9312000.0,1164.0,-62.035419000000005,-40.1169118,-22.714157514998607,9.305861090143697,7.092426875348276,1.3633083219775826
1176,9408000.0,1176.0,-62.312288,-39.71673940000001,-22.74395448573147,9.84615087613382,6.203670882129829,1.5157296112608307
1188,9504000.0,1188.0,-62.2258724,-40.93516040000001,-22.886765334221113,6.883812974352324,7.397184388670873,1.3963655960395325
1200,9600000.0,1200.0,-60.691856200000004,-38.9208146,-22.266749147748907,7.745447776311686,5.704332159613663,1.4891213562337053
1212,9696000.0,1212.0,-61.044802600000004,-38.1818036,-22.50439307280641,7.724196255171719,6.150787378668892,1.6516022001491348
1224,9792000.0,1224.0,-59.7313078,-37.427478799999996,-22.655071497339335,7.860141591730723,5.834782925853875,1.2792729014741433
1236,9888000.0,1236.0,-58.655343200000004,-38.154112000000005,-22.74693159116613,7.1448532903382205,5.541014640387029,2.089776586364968
1248,9984000.0,1248.0,-57.16134519999999,-37.8833552,-22.092024815496472,8.327044745998313,6.310191322294644,1.4345794035215633


==> figures/experiments/data/myreacher8kg999f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-437.15040173776686,-436.039835890232,-433.5461361339918,4.270491130879686,4.8427136306360605,1.759922989102678
12,96000.0,12.0,-417.0865922377041,-411.48339320450816,-289.889984073069,7.737706237539536,13.57924353436984,3.0252755787799526
24,192000.0,24.0,-399.8207504723822,-382.3015873123498,-197.5733767015908,16.560522676362094,15.785023426511504,2.980422422442855
36,288000.0,36.0,-385.9929435709443,-371.21592028251354,-147.41655423009985,15.039354329059103,14.233213181880618,4.005538847861683
48,384000.0,48.0,-371.4183112700156,-363.5251193363355,-121.21955442192188,9.509455945167138,13.464544007394823,3.398791592577477
60,480000.0,60.0,-370.90261420141894,-348.59259117443287,-103.41816847950372,12.342025388211844,19.199248988351805,3.3934169942578527
72,576000.0,72.0,-361.83470569429676,-340.27184536411795,-90.90733198004719,19.27266733273784,24.08611892897859,1.8466419061569954
84,672000.0,84.0,-341.00196710813333,-334.7846925248367,-84.74431102185201,16.094786255130582,24.133186668113034,2.2572139627790513
96,768000.0,96.0,-345.01819336257876,-318.2680018127395,-78.8300527347678,20.42920517246202,26.889775487969207,2.340605428605625
108,864000.0,108.0,-339.1229117168376,-307.18383950642107,-73.4149781625323,20.962974430512116,32.346709618649896,1.6088437710410683
120,960000.0,120.0,-338.8057236584459,-294.5584957948191,-70.68605487629074,24.546891122896636,31.020770296548772,1.69514707341993
132,1056000.0,132.0,-326.65938558239617,-280.9238359405887,-67.72587103663002,14.612334890660833,26.222837387407612,1.9973410670399403
144,1152000.0,144.0,-323.9674130920019,-275.79106789268155,-66.40049874662638,19.44102884595495,25.901646165980267,3.7290379235120934
156,1248000.0,156.0,-317.57734318518214,-262.6778706636067,-67.04182478974424,19.986476288423702,20.128135045672416,4.839070531919964
168,1344000.0,168.0,-308.1821953978252,-256.0234861198548,-62.73259567054932,16.628691685397353,18.133628472285352,2.270063500435086
180,1440000.0,180.0,-304.15403544954705,-253.17716496706043,-60.26172647842931,22.68333503896406,20.598186633512125,1.9005313925150646
192,1536000.0,192.0,-301.10023369263934,-248.03576925559508,-58.59334873115021,17.601587092630954,16.103765372015488,0.857332061861199
204,1632000.0,204.0,-284.46348712527043,-240.4419484666035,-59.10305059395305,23.915380680451676,19.015527225163787,3.2756651034970696
216,1728000.0,216.0,-281.50802209774463,-232.3392977299853,-56.35750771008168,23.770241082175566,13.676487724696337,3.26408820516798
228,1824000.0,228.0,-280.16070109785267,-225.51695925916357,-55.70916464746756,26.011114851597775,12.859820588495321,5.197400821951444
240,1920000.0,240.0,-270.511455871938,-218.168560173078,-54.63918425330818,16.953930569327547,12.872273359891645,6.543107715639947
252,2016000.0,252.0,-267.6981338358578,-213.66960716739496,-53.917562617824856,17.309649644395037,11.733536358501034,6.086660071844296
264,2112000.0,264.0,-267.18354643968485,-204.79988371011217,-55.365877857971,12.659022386018805,12.055956387888681,9.365467187674618
276,2208000.0,276.0,-263.9827406963833,-203.17416960458308,-51.55914487320287,17.679179504182077,14.031501565864305,6.3804858145305765
288,2304000.0,288.0,-251.819534678103,-198.64233832710312,-51.66790908535459,14.219222126247825,14.606900877230625,5.200416823319613
300,2400000.0,300.0,-251.95797777856978,-193.76898418060068,-51.507656898635354,10.02470143051126,16.83662771844517,6.332404193288748
312,2496000.0,312.0,-253.380394296725,-189.7890792689356,-49.53739522444738,9.71620315423721,15.447485245008231,4.003545227740863
324,2592000.0,324.0,-246.86388908073167,-183.8247424107904,-47.03233437054236,10.126973387314731,19.376590728231328,5.984566936136798
336,2688000.0,336.0,-241.46689633969785,-179.15525189346164,-47.65675713280957,11.827684924565759,18.194960187689567,5.684912221041277
348,2784000.0,348.0,-231.03953329295058,-173.98706513651086,-46.88662712298301,8.834294539578815,17.274548810605296,3.4280081151899555
360,2880000.0,360.0,-230.60529982737677,-170.18299364738465,-46.634023697347004,10.489621075812495,18.450937062396637,3.5829335048422974
372,2976000.0,372.0,-225.5863584978923,-166.9221733110726,-45.184109166573606,12.32127134871221,16.73234185011888,5.167034827656661
384,3072000.0,384.0,-225.3791875996918,-163.87879575028464,-46.4427415078567,13.44538111086939,17.093361301217918,5.804463406910389
396,3168000.0,396.0,-224.27599514855487,-157.09731624953983,-46.575235999919066,16.073623728267297,17.50765219366841,8.442158682329413
408,3264000.0,408.0,-222.13261357422954,-154.61072469726864,-45.509029330332915,12.591617936368415,17.119373393178467,6.8648887270822
420,3360000.0,420.0,-220.6941397297231,-155.22829834754947,-47.93596163895994,16.63072357381682,19.41626230274882,7.385108651095405
432,3456000.0,432.0,-210.9196893039347,-150.81554213517222,-47.11894368879615,14.59919944591395,19.283821339391803,4.417426320429611
444,3552000.0,444.0,-211.4947493986155,-147.41975285444286,-43.41422861998438,16.05295052192751,21.113238410766513,4.050611498545647
456,3648000.0,456.0,-206.71766066351398,-143.72141810053478,-44.6022768952461,15.91859187655169,18.091451536633752,4.420307496850935
468,3744000.0,468.0,-204.46102278424345,-140.69101052593714,-42.63509562594107,12.410626870006867,16.45748957292512,3.468372669928589
480,3840000.0,480.0,-201.47881310487634,-134.97395020274686,-40.560538248252456,14.76680240129229,16.70821465393844,2.691505378956341
492,3936000.0,492.0,-196.80263486059215,-132.80393553994708,-41.2680987944764,8.609828742399571,16.902866169990073,3.8636360732657353
504,4032000.0,504.0,-192.15748442286082,-132.15645472724594,-42.68992356166247,13.296126332689855,16.46302214087866,3.5775339914458746
516,4128000.0,516.0,-187.69971800174687,-126.6514558888625,-43.33880362230154,11.673270255095444,15.399872363103619,4.070435777599056
528,4224000.0,528.0,-187.72479074044935,-125.68364816346438,-44.18219844332627,14.445919525691536,14.918644735850057,3.261891425114647
540,4320000.0,540.0,-179.5612102038352,-123.5725427444681,-43.7520602263145,12.125843803004317,16.646689291489064,3.394940699868332
552,4416000.0,552.0,-178.28850631303317,-122.99698719356358,-43.64362172922846,10.84542084055787,15.271782161385234,4.3157913248015705
564,4512000.0,564.0,-176.23212089776243,-118.8715214347471,-42.878291137134816,14.53558356784648,16.814184004006517,3.3831405436060082
576,4608000.0,576.0,-173.34942834506745,-113.65851811146649,-41.925697429624066,12.316821175853425,15.175548763701553,3.7610384345819368
588,4704000.0,588.0,-169.45880934442732,-111.08385139909929,-42.216019641340104,10.421426983391319,14.262681750476526,2.6813743122478892
600,4800000.0,600.0,-166.45680489498898,-108.1952736789649,-41.854113210806716,11.439126001682176,14.638576032335314,2.735825719124566
612,4896000.0,612.0,-168.46382767673913,-106.00400780841724,-42.482546503379176,12.207266983004128,14.788761980533605,3.483748204523577
624,4992000.0,624.0,-165.08563968392946,-107.13256087326765,-42.758251137263684,15.954648902197446,13.749155713822207,3.2903143569209257
636,5088000.0,636.0,-167.8218530810802,-102.76287116555662,-41.69773548881379,11.12783736636747,12.558147250036129,3.409459886009521
648,5184000.0,648.0,-163.4771522042455,-104.9634571691494,-40.51707343156295,13.829082379080388,13.4286966462701,2.552968151796002
660,5280000.0,660.0,-161.28494253653568,-103.63552250024213,-41.11925407049556,13.58455615254324,12.360369858564004,2.1504364215535396
672,5376000.0,672.0,-161.5266301027451,-102.39212510876106,-41.58031932071104,13.760341126367013,9.864798967891657,1.6541647043288115
684,5472000.0,684.0,-155.49250679911137,-98.6056001660211,-41.6946165422887,15.885789881458283,11.34167121498322,2.7828445847349386
696,5568000.0,696.0,-159.25147491935155,-96.13393098198178,-41.65505507053479,14.445614054783094,10.899857478401838,3.260745914131486
708,5664000.0,708.0,-155.0516586989892,-96.60689033889773,-40.68393486409927,13.439732728254992,11.042003871475915,1.9799429979688488
720,5760000.0,720.0,-154.45015623295163,-93.87145778138844,-40.332613505982266,16.566924625032193,10.572140761757923,2.0493558060118517
732,5856000.0,732.0,-149.3614563310934,-92.68519646572224,-40.330472736419345,18.438315895426626,10.522440899385565,2.2105938846654607
744,5952000.0,744.0,-148.2082266983793,-93.45159811552628,-39.60613429877878,16.147861442173244,12.180121144274473,2.925442008815198
756,6048000.0,756.0,-149.12126237109246,-91.75309495056015,-38.27024507091707,17.10018326345089,10.776596741325477,2.740683917088765
768,6144000.0,768.0,-148.03914955869186,-90.3075670476971,-40.094332146321065,14.992023692770173,12.981189000573336,3.705322621467158
780,6240000.0,780.0,-143.79012679291807,-87.21879059328305,-38.899697767143834,14.648863361106878,12.442999992491728,2.7145583932116653
792,6336000.0,792.0,-141.12986299526082,-87.72245058058073,-38.08418171610197,15.12090779294884,11.102324652348269,2.643084933439063
804,6432000.0,804.0,-138.4412894048463,-88.04341406335001,-38.98845206710941,14.995892554723468,13.221033975717754,2.922910157497683
816,6528000.0,816.0,-136.13876635369942,-85.13235124182484,-37.63876463103261,12.731046256049652,11.036318495133344,3.2603197429195165
828,6624000.0,828.0,-133.08286310261119,-84.09174622002617,-38.216822050872764,13.580765428160058,11.403302546012629,4.1360348769863355
840,6720000.0,840.0,-135.65908728543658,-84.14749449740313,-36.66233550265204,17.61222952176757,12.070146836515482,3.29002083481738
852,6816000.0,852.0,-132.9573729097664,-83.8434069614648,-38.1657635985714,12.912789118580422,11.049420452213251,2.8140870820017008
864,6912000.0,864.0,-128.1906682198015,-81.39237433492139,-36.91966581428089,12.15481785009915,12.487909855426386,3.079620998484377
876,7008000.0,876.0,-129.6778449932322,-82.80174301740982,-38.197695942043666,8.592086448126205,11.992605361273228,2.2639078408159867
888,7104000.0,888.0,-130.05252042117507,-80.84214608248678,-36.81153045887154,11.898709797665875,11.165373832906068,1.5361305430960832
900,7200000.0,900.0,-124.91701471367564,-77.6910179711854,-38.81398914631978,12.738846608395955,10.957644217554709,2.2157141859068745
912,7296000.0,912.0,-127.77225142340441,-77.75328328280617,-40.037174938717996,10.178138218649966,9.354417727578017,2.4882491308882813
924,7392000.0,924.0,-122.81392770475527,-77.05463729763733,-38.833625501554515,10.90116285401748,8.833782704718464,2.3798022147694415
936,7488000.0,936.0,-120.58998047968205,-77.22812086742657,-38.16919438395387,12.537717704075645,9.633690269827058,2.231017606820609
948,7584000.0,948.0,-118.29388930666418,-74.25687370431342,-38.53242144889416,12.538713818170075,9.683646649083553,1.474194954495955
960,7680000.0,960.0,-118.10691260034159,-74.99618973325971,-39.6149630192982,11.448864988958855,9.189816328354643,3.1078349170217066
972,7776000.0,972.0,-118.2856299833812,-74.65410476172617,-39.235211849182576,10.758616448899478,9.585017061666104,3.070221373379049
984,7872000.0,984.0,-119.72104002371027,-74.69150914383833,-36.495509209665194,11.908077842877473,10.061204619644185,2.7256354731311085
996,7968000.0,996.0,-118.72487829648762,-74.11149397677339,-37.31444173457525,9.691250633828572,9.269861547704624,2.6169918930547365
1008,8064000.0,1008.0,-115.3952900840801,-71.17418431965754,-37.425407040969105,14.470308987188998,7.455494685242626,3.4161915516759094
1020,8160000.0,1020.0,-116.60200477145978,-72.46855727867708,-37.21904539220057,13.41639698611822,10.231153667215953,3.6143527858491282
1032,8256000.0,1032.0,-113.25872267891836,-71.04383711746542,-36.6415145046195,14.886202836913863,7.713496956585762,2.5397693644217934
1044,8352000.0,1044.0,-114.92146732060897,-70.18191033396332,-37.52704315673063,14.44791324496982,7.887699125344008,3.344126222467466
1056,8448000.0,1056.0,-115.90421876729113,-70.02182977649447,-37.85655322596864,15.138084027032383,8.578553821290337,3.7802725946918176
1068,8544000.0,1068.0,-114.44201034738998,-68.79683554604915,-38.5801294860315,13.324128081751795,7.416806850837743,2.5267879426858433
1080,8640000.0,1080.0,-111.31361430456877,-68.50810668877465,-37.203163364993216,13.210340180966513,8.454347659740447,2.861894458575283
1092,8736000.0,1092.0,-111.05518977769952,-66.85786909172906,-38.58801163780299,13.583592096375577,8.076481418060965,3.33145808684219
1104,8832000.0,1104.0,-111.6494463298679,-66.87064325727272,-38.72667723230371,9.22649157663485,7.360457537176413,2.980580325705836
1116,8928000.0,1116.0,-113.39209262557274,-65.87631902184656,-38.93412482788479,10.21179083288591,8.214316227369228,3.2318496728849113
1128,9024000.0,1128.0,-107.90800309053807,-65.58028252649828,-37.68797133347391,11.361326335282111,7.078648105158269,2.3636998829728366
1140,9120000.0,1140.0,-106.668682098451,-64.77145592457676,-36.866927573748534,11.219193098409432,7.181942300394265,3.101772381737579
1152,9216000.0,1152.0,-106.98280192979448,-64.12526249306164,-38.14191585390829,12.322007633464136,7.598742761684125,3.660327314445915
1164,9312000.0,1164.0,-109.09644799737525,-63.15058580960905,-38.095065717250144,11.937560437701007,6.3770884801534695,3.0330744829883862
1176,9408000.0,1176.0,-107.76440117355537,-64.76184548137755,-38.70308178258017,9.379295885896799,5.187925189713964,4.05761664336909
1188,9504000.0,1188.0,-106.96243376915557,-64.70950952234678,-37.63733696452111,10.29987300959941,7.098066163752738,3.6833229669611085
1200,9600000.0,1200.0,-106.13636670365732,-64.57672658926775,-37.37838061493435,12.161102658645529,6.565700402255631,3.909179179486609
1212,9696000.0,1212.0,-104.91808219528465,-63.673225204602275,-37.713388596958076,10.756101350806508,6.9814252383708775,4.197101234346453
1224,9792000.0,1224.0,-102.18833649169707,-62.66249599087887,-37.946260374236466,11.390819505677932,5.232757587516573,4.169747852675672
1236,9888000.0,1236.0,-101.75733814024619,-63.711983476971895,-36.214575549681165,9.915617155414196,7.36587216944185,5.253961040026511
1248,9984000.0,1248.0,-100.94411251126932,-62.74703839637954,-36.955442673136524,11.194928759031349,5.222446180474227,5.670933251494063


==> figures/experiments/data/myreacher8kg999f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-396.54531799999995,-395.652944,-393.3721363505573,3.836471614937315,4.385922436565435,1.5261375841082783
12,96000.0,12.0,-378.237678,-373.2056100000001,-262.9721510729554,6.968826109606041,12.397122649892768,2.704987806542899
24,192000.0,24.0,-362.531056,-346.62564999999995,-179.33154377238378,15.118612935881204,14.259224526766971,2.735014054343466
36,288000.0,36.0,-350.023718,-336.61512600000003,-133.7677550354694,13.554505349764481,12.998544096616234,3.6418688279935654
48,384000.0,48.0,-336.694794,-329.64176399999997,-110.04451301739604,8.721965036954153,12.177533976590237,3.0818742271244206
60,480000.0,60.0,-336.339614,-316.38874599999997,-93.88435237191922,11.23817854103831,17.50731808771209,3.063826238353123
72,576000.0,72.0,-327.740226,-308.7263,-82.55927725468166,17.425720327832835,21.886356256840745,1.6637742674538942
84,672000.0,84.0,-309.289844,-303.65148200000004,-76.99491265941744,14.66200579449195,22.0871113981252,2.015874244967354
96,768000.0,96.0,-313.021964,-288.716474,-71.57020018414457,18.70127022703543,24.466874641838466,2.1039360352774557
108,864000.0,108.0,-307.525208,-278.764214,-66.73869216521796,19.293701156463708,29.61012799634802,1.4782414613438557
120,960000.0,120.0,-307.345076,-267.32824999999997,-64.24148482531047,22.387725627017517,28.333649657251343,1.5834835096256523
132,1056000.0,132.0,-296.03591,-254.88514800000002,-61.59971257404264,13.32970020328573,23.927005667043417,1.8525926209286765
144,1152000.0,144.0,-293.796144,-250.18650000000002,-60.34200382525354,17.68126333721938,23.754787868689444,3.381527824532183
156,1248000.0,156.0,-288.02862000000005,-238.418426,-60.83157844189316,18.120550609777172,18.480752009568608,4.345473916981699
168,1344000.0,168.0,-279.52522,-232.380134,-56.981723275234216,15.117746435628462,16.62677856378545,2.038456444134831
180,1440000.0,180.0,-275.852392,-229.74482400000002,-54.73308765956036,20.646473575397618,18.79567670963442,1.683294847836831
192,1536000.0,192.0,-273.213638,-225.112284,-53.2141339231887,16.019153908771315,14.837722861484366,0.7684431710483864
204,1632000.0,204.0,-257.834854,-218.18736200000004,-53.62009840851323,21.623711608170286,17.429599265366267,2.8777085895122765
216,1728000.0,216.0,-255.29159999999996,-210.898286,-51.19505498875182,21.500152095849195,12.64236916498525,2.852477700512855
228,1824000.0,228.0,-254.06706599999998,-204.770178,-50.608085203263514,23.523257580101678,12.000677866510692,4.617967400477493
240,1920000.0,240.0,-245.5776,-198.213662,-49.701346802841314,15.335292621630815,12.084001664867491,5.824450176494286
252,2016000.0,252.0,-242.97378600000002,-194.12079,-49.0132213308196,15.470062937079145,11.039479347103331,5.4637541378165535
264,2112000.0,264.0,-242.472384,-186.101518,-50.23972667426496,11.295486357211917,11.224941203317336,8.386554507293832
276,2208000.0,276.0,-239.663418,-184.625862,-46.859195955057835,15.903639096856606,12.94794445075829,5.68466553150126
288,2304000.0,288.0,-228.58846,-180.39170599999997,-46.98385865738055,12.875603518299448,13.614126321035776,4.690054886466265
300,2400000.0,300.0,-228.798954,-176.149658,-46.85481820813734,9.05069577530735,15.681998238674332,5.6835922542703985
312,2496000.0,312.0,-230.07349400000004,-172.639716,-45.0440445699581,8.769015950832909,14.449294409275776,3.5916006265150573
324,2592000.0,324.0,-224.243084,-167.260196,-42.8294892615984,9.183587686059045,18.008100443712337,5.403122295540239
336,2688000.0,336.0,-219.42652600000002,-163.035998,-43.366372297547244,10.80007115688784,16.791766044462705,5.12136656309372
348,2784000.0,348.0,-210.03008799999998,-158.17497,-42.70577120143529,7.915134002509845,16.01167451928699,3.1107773364890585
360,2880000.0,360.0,-209.39870200000001,-154.703306,-42.463626307954996,9.675209037558483,17.051143153202897,3.2554044492277527
372,2976000.0,372.0,-204.91603999999998,-151.721606,-41.131234783318135,10.93316874569206,15.559000865306551,4.703505776933461
384,3072000.0,384.0,-204.76103799999999,-149.069634,-42.27087309528257,12.283880320633717,15.845349831725057,5.248569255341305
396,3168000.0,396.0,-203.738606,-142.88518000000002,-42.3496593343588,14.761115521966452,16.188229630807815,7.5212916701636665
408,3264000.0,408.0,-201.81222200000002,-140.63757300000003,-41.424129134908654,11.619902173896449,15.871056686878804,6.121788673510964
420,3360000.0,420.0,-200.54637999999997,-141.2445128,-43.57344500603942,15.29875825074981,18.040054691249622,6.54683368270398
432,3456000.0,432.0,-191.61501800000002,-137.21524000000002,-42.74298031634558,13.368820210636445,17.873845665251423,3.917091778142146
444,3552000.0,444.0,-192.33871600000003,-134.145813,-39.522008364194775,14.630646954334061,19.48895168373528,3.5992625343608413
456,3648000.0,456.0,-187.86818399999999,-130.76552999999998,-40.49716038077076,14.542914856329194,16.812606193874597,3.9628044824561477
468,3744000.0,468.0,-185.812256,-127.98833300000001,-38.7693327809415,11.25530212659089,15.130109165817611,3.1324126528089944
480,3840000.0,480.0,-183.026648,-122.862089,-36.92178825747247,13.532546630094766,15.412893759036992,2.422352999482668
492,3936000.0,492.0,-178.95962000000003,-120.84510599999999,-37.56447781603332,7.984377973203635,15.55090976231956,3.4896926179583034
504,4032000.0,504.0,-174.70057400000002,-120.281882,-38.81920125277492,12.125875430814961,15.138574734670895,3.2903074079814183
516,4128000.0,516.0,-170.63395800000004,-115.276056,-39.38376406705692,10.713062777497385,14.198202766947658,3.697780998898018
528,4224000.0,528.0,-170.660896,-114.402639,-40.166054664909005,13.205956320321349,13.827792527642972,2.946824223738344
540,4320000.0,540.0,-163.302918,-112.55202800000002,-39.81711426168869,11.287669381333629,15.325257682648463,3.1216898444760517
552,4416000.0,552.0,-162.24367999999998,-111.93606480000001,-39.6834429543126,10.067158593967859,14.067585034854064,3.91549457550709
564,4512000.0,564.0,-160.40205,-108.1137166,-38.96612993346629,13.31225518835024,15.46826235763071,3.065166453465734
576,4608000.0,576.0,-157.788804,-103.55704639999999,-38.12085377929019,11.363304050582338,14.023549022845083,3.400964076741137
588,4704000.0,588.0,-154.269116,-101.1377454,-38.40036658343554,9.64924596679829,13.154133156414892,2.4189069662782
600,4800000.0,600.0,-151.491524,-98.53339120000001,-38.06838664380739,10.545752948435592,13.50243852065752,2.458223868088909
612,4896000.0,612.0,-153.219542,-96.5376572,-38.608670957268124,11.155248280625411,13.684039035528086,3.108999247757375
624,4992000.0,624.0,-150.4695592,-97.55928639999999,-38.86177544334955,14.722195440332374,12.76980991899157,2.959126650052905
636,5088000.0,636.0,-152.81840400000002,-93.6028368,-37.86198348527064,10.076221548559825,11.596458012052675,3.0353349518676755
648,5184000.0,648.0,-148.920979,-95.62905359999999,-36.8146008073288,12.723229850100022,12.40544589646041,2.28705205645182
660,5280000.0,660.0,-146.79730600000002,-94.44199899999998,-37.40425859228985,12.46031967080946,11.46944089624715,1.8969946967282285
672,5376000.0,672.0,-147.254922,-93.26684800000001,-37.81889816819881,12.726713822064752,9.162669157369494,1.4638982069823152
684,5472000.0,684.0,-141.607446,-89.87437600000001,-37.92462086269899,14.56093211443898,10.495244349594481,2.481351151114442
696,5568000.0,696.0,-144.93223999999998,-87.559464,-37.91261906188387,13.220430247792226,10.100825471297922,2.8422357347829212
708,5664000.0,708.0,-141.223342,-88.0400352,-37.09997764629899,12.408667771440738,10.277839989481595,1.7124395027445174
720,5760000.0,720.0,-140.74618999999998,-85.53209100000001,-36.757781973338865,15.20283679756356,9.864217631116318,1.7921295658923366
732,5856000.0,732.0,-136.016057,-84.4154788,-36.7775459568134,16.96261525652381,9.573058905279943,1.8847409318609374
744,5952000.0,744.0,-135.03424,-85.23522620000001,-36.08877668780494,14.799641911420622,11.176828115094859,2.553688187218426
756,6048000.0,756.0,-135.867592,-83.70955799999999,-34.89677193531425,15.681335534366587,9.891974807963438,2.394789709875725
768,6144000.0,768.0,-134.88643999999996,-82.36345560000001,-36.539900836596004,13.730805420969707,11.894970747134607,3.2344446887532885
780,6240000.0,780.0,-130.8344792,-79.487755,-35.530206465937326,13.33111210999651,11.392089044218704,2.335058194652318
792,6336000.0,792.0,-128.49236739999998,-79.96781200000001,-34.765357957017684,13.761525956923638,10.163496253454044,2.303610652244753
804,6432000.0,804.0,-126.07443,-80.28406399999999,-35.58176252088212,13.79981429434055,12.193026431100968,2.5413218236128765
816,6528000.0,816.0,-123.94619400000002,-77.62156,-34.41111182022477,11.58407915386294,10.20418416769428,2.8744001737575733
828,6624000.0,828.0,-121.16003600000002,-76.6690652,-34.93630770967557,12.441416102013367,10.509151402935284,3.6050843082888258
840,6720000.0,840.0,-123.58380399999999,-76.82889300000001,-33.471910026199,16.00945114661018,11.161100406302264,2.8680813284074405
852,6816000.0,852.0,-121.132039,-76.45513,-34.820001123944465,11.863322001448749,10.200489849202354,2.4474242293299464
864,6912000.0,864.0,-116.70466400000001,-74.21646419999999,-33.72487061051626,11.043043785847258,11.523510983651398,2.68408302404442
876,7008000.0,876.0,-118.161669,-75.5351532,-34.87054521464196,7.791805681880114,11.076583245635405,1.970227868193629
888,7104000.0,888.0,-118.57339120000002,-73.72142799999999,-33.61372122893391,10.961208703323075,10.393129359368832,1.334286771037856
900,7200000.0,900.0,-113.74004639999998,-70.872476,-35.411757727364616,11.670235915182968,10.077810018172686,1.9347648449440595
912,7296000.0,912.0,-116.49743779999999,-70.92310319999999,-36.523010255092814,9.170853206459578,8.685464477471465,2.198456461475815
924,7392000.0,924.0,-111.86618619999999,-70.2636922,-35.43178934011716,9.84648180685194,8.124218329181495,2.0849314214651806
936,7488000.0,936.0,-109.86156299999998,-70.4058668,-34.78950009289497,11.412364479915308,8.874405606569354,1.9934269339076036
948,7584000.0,948.0,-107.73694680000001,-67.75113300000001,-35.15575392829254,11.526761573950113,8.925960860161917,1.3135460605562084
960,7680000.0,960.0,-107.57301500000001,-68.4012434,-36.11050762035852,10.368564887960881,8.5258963696146,2.8128427067340276
972,7776000.0,972.0,-107.825242,-68.062849,-35.78907881548986,9.884408769333595,8.851395278978513,2.786068720716145
984,7872000.0,984.0,-109.163983,-68.1639192,-33.35901916806163,10.846191092747715,9.258203587473325,2.4300004646730047
996,7968000.0,996.0,-108.24297299999998,-67.64764899999999,-34.018875486909394,8.882698510562374,8.62558360393229,2.3169378148862485
1008,8064000.0,1008.0,-105.1743892,-64.9704584,-34.16418095069817,13.20075469718765,6.8844077757229885,3.0471993719183184
1020,8160000.0,1020.0,-106.378811,-66.1637494,-33.95890961140205,12.337131890210745,9.454263062813421,3.211245309705815
1032,8256000.0,1032.0,-103.182873,-64.81407759999999,-33.418115449458824,13.574059658649627,7.152185701744332,2.2521255110762435
1044,8352000.0,1044.0,-104.642892,-64.03057220000001,-34.195535965547094,13.12358593562732,7.278519908441522,2.987315549576474
1056,8448000.0,1056.0,-105.6326188,-63.924226,-34.46775852378871,13.81065843297218,7.9134474154300305,3.3812604707958758
1068,8544000.0,1068.0,-104.33757320000002,-62.7743164,-35.13278747585774,12.213646365459383,6.906392925555242,2.2351516055369975
1080,8640000.0,1080.0,-101.433001,-62.5331586,-33.94451477419674,12.027799905817199,7.86550218652087,2.5741965883586
1092,8736000.0,1092.0,-101.2004648,-61.08937040000001,-35.104782020809026,12.441228711108428,7.454508373034987,2.970353807200604
1104,8832000.0,1104.0,-101.72968019999999,-61.05658860000001,-35.254817370344185,8.314626235375382,6.80691955985053,2.662430711725423
1116,8928000.0,1116.0,-103.41448499999998,-60.1755714,-35.43929887075196,9.335540899694251,7.616079146152847,2.8837785684644732
1128,9024000.0,1128.0,-98.4039332,-59.89458,-34.31451516415922,10.377369830293993,6.5881789965400595,2.1294122218365983
1140,9120000.0,1140.0,-97.193034,-59.156328200000004,-33.593024896798966,10.32379891120447,6.633063377423295,2.7764861108090018
1152,9216000.0,1152.0,-97.527524,-58.5876714,-34.74249264076358,11.299375990413884,6.995023289854418,3.2693432101537345
1164,9312000.0,1164.0,-99.51968199999999,-57.648199999999996,-34.663993327737856,11.053756478883393,5.929951181631179,2.740614151945945
1176,9408000.0,1176.0,-98.261719,-59.0974478,-35.21993738853632,8.71055072242294,4.879636334474193,3.6427447405099573
1188,9504000.0,1188.0,-97.46766699999999,-59.064014,-34.26786438009852,9.40502031843131,6.546058590357831,3.329293072640508
1200,9600000.0,1200.0,-96.72827980000001,-58.922122200000004,-34.08728706993187,11.168389573670924,6.106551394089753,3.4994424027058093
1212,9696000.0,1212.0,-95.690078,-58.1108426,-34.38839243101777,9.91840335393829,6.482920660121187,3.737700598000388
1224,9792000.0,1224.0,-93.16047400000001,-57.238414,-34.59489337296772,10.501849193230182,4.867695720273477,3.7263391572752154
1236,9888000.0,1236.0,-92.749716,-58.2081792,-33.04689889750339,9.123662720842347,6.894104061906609,4.706508766800725
1248,9984000.0,1248.0,-92.13511020000001,-57.2403004,-33.68027295425417,10.312245537579395,4.836980857889181,5.094569824756441


==> figures/imall/discounted/data/im2kg95f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,85.12967032967032,85.1940625,275.88,13.766096704821315,9.619434728093301,12.366507006848678,2.54
8,19200.0,8.0,256.33737499999995,215.96793956043956,400.3510500000001,275.88,7.867117302853536,28.597195671877838,12.0234801851615,2.54
16,38400.0,16.0,367.82625,348.5928296703297,448.61975,275.88,16.933695796447545,23.97942611164532,6.434692865658817,2.54
24,57600.0,24.0,418.82318749999996,414.2286263736264,456.5434,275.88,19.212168236329237,14.612318830176205,9.687981762158559,2.54
32,76800.0,32.0,450.91237500000005,456.65291208791206,457.85135,275.88,19.30664104180661,15.934764686307718,9.852440172947443,2.54
40,96000.0,40.0,461.60524999999996,479.3160439560439,464.10265,275.88,12.332564440759251,15.621903163144102,13.39257467762478,2.54
48,115200.0,48.0,465.9745000000001,500.32728021978016,467.11955,275.88,7.7045856992415604,20.45169813587316,17.559673060283664,2.54
56,134400.0,56.0,477.61712500000004,518.071923076923,472.56075,275.88,6.772477727916867,17.37041021402088,13.443294568065376,2.54
64,153600.0,64.0,503.8275625,538.9911538461538,485.18805000000003,275.88,12.398505885529827,20.264267245200315,15.23834857119036,2.54
72,172800.0,72.0,510.19331249999993,551.1515934065934,498.6555,275.88,11.927433038347756,20.384825869933323,11.404657397097692,2.54
80,192000.0,80.0,514.8125625,561.0003846153846,496.5968999999999,275.88,3.485164291922644,14.691792021963769,16.43549179660788,2.54
88,211200.0,88.0,521.024375,571.8226098901098,503.51234999999997,275.88,9.2815201871225,16.887957599164334,20.126901536227138,2.54
96,230400.0,96.0,537.72075,579.7722802197802,517.16875,275.88,13.106459774129787,9.802968459710717,18.239702478353315,2.54
104,249600.0,104.0,535.910125,586.2412087912087,517.25595,275.88,11.92367737974408,18.107989256381583,19.59523454474042,2.54
112,268800.0,112.0,541.788125,589.8837362637363,528.0386500000001,275.88,23.247965005706682,10.002482158189483,16.035256027695084,2.54
120,288000.0,120.0,549.435125,594.7980769230769,528.6432,275.88,21.7925580429629,11.939599722949689,14.746009382362748,2.54
128,307200.0,128.0,562.1033125,598.8709890109891,547.67215,275.88,20.325957218995068,10.767827786142558,15.2278188945103,2.54
136,326400.0,136.0,565.4989374999999,605.8634065934066,548.00995,275.88,27.471858263859904,8.05459708574283,18.78205640336619,2.54
144,345600.0,144.0,569.5023749999999,611.763956043956,549.3743000000001,275.88,26.14358966234902,11.906921487943373,21.077312369652322,2.54
152,364800.0,152.0,569.8729375,619.2250549450548,552.13125,275.88,29.853055967613148,7.0031488322605675,16.853325448720682,2.54
160,384000.0,160.0,580.1823125,622.2187087912088,562.5514999999999,275.88,27.347810021247735,13.367530113659633,16.88332660278843,2.54
168,403200.0,168.0,583.9740625000001,630.1747527472528,558.2229,275.88,28.806601814092463,11.939161172558617,20.2609519711849,2.54
176,422400.0,176.0,584.9341875,630.7423076923076,565.8027,275.88,22.381369210227245,14.371255684136182,19.460839433161414,2.54
184,441600.0,184.0,584.742375,636.1271703296703,575.3538,275.88,19.68646713913728,18.73142194011257,16.09544536039194,2.54
192,460800.0,192.0,585.7839375,639.2292307692308,580.78095,275.88,23.98306742179879,23.692696242649536,18.409514103791984,2.54
200,480000.0,200.0,587.0150625,643.1222802197802,579.55225,275.88,26.441420395207928,19.90523073141427,21.172628522156817,2.54
208,499200.0,208.0,590.2519374999999,645.1203296703296,586.0754000000001,275.88,20.603732556272565,21.784973836422395,17.023568271476,2.54
216,518400.0,216.0,593.3879375,643.7387087912089,587.6284,275.88,23.135494649955525,22.7910233022742,15.915303026149322,2.54
224,537600.0,224.0,595.6411249999999,649.8979395604395,590.783,275.88,20.964780199759296,22.19615061817819,14.975906220163663,2.54
232,556800.0,232.0,596.2518124999999,648.9324175824177,587.6629,275.88,22.021375238670807,19.544334208986083,18.08860842724672,2.54
240,576000.0,240.0,595.0589375,656.4519230769231,589.2041,275.88,20.264201180909055,17.542695644697414,18.804755236368383,2.54
248,595200.0,248.0,606.8629999999999,655.9054395604396,596.03245,275.88,18.96496869881468,14.528634577362483,14.614434691555163,2.54
256,614400.0,256.0,604.396375,653.5387912087912,600.2875999999999,275.88,16.223311853002052,15.610490881346884,13.730952966427532,2.54
264,633600.0,264.0,606.1218125,656.3057967032967,601.4797000000001,275.88,14.357376189644794,16.210843885967748,13.764689681801999,2.54
272,652800.0,272.0,608.8568750000001,659.6831318681318,601.85665,275.88,22.12159819664907,15.11457413161451,12.212529566970671,2.54
280,672000.0,280.0,608.6546250000001,661.480989010989,608.3740999999999,275.88,15.463110677807277,18.339432595138945,8.61455863083732,2.54
288,691200.0,288.0,611.3518124999999,664.1662912087912,605.97305,275.88,18.573531962515386,17.67728812767405,11.718789679129312,2.54
296,710400.0,296.0,614.9018125,667.7079120879122,607.2082,275.88,15.158882948268914,20.219998815120615,8.825986964077574,2.54
304,729600.0,304.0,614.7616875,669.3123076923077,609.75535,275.88,17.168072069293178,19.545879378454405,9.77768766990419,2.54
312,748800.0,312.0,614.3979375000001,666.6267307692308,614.153,275.88,26.116162255834677,16.654581472924278,13.661856175087747,2.54
320,768000.0,320.0,610.969125,670.5864835164834,619.9568999999999,275.88,19.02655415519364,23.619154945440613,14.043696832639613,2.54
328,787200.0,328.0,605.5370625,669.927967032967,618.7261500000001,275.88,24.006091201576208,21.665909717471084,15.988913425696596,2.54
336,806400.0,336.0,608.10375,673.761456043956,624.3601000000001,275.88,20.567049069905792,19.5428470535546,20.65011709152399,2.54
344,825600.0,344.0,610.0633125,677.1337087912087,627.3823,275.88,25.813589241280347,19.776587794834377,21.19979622933754,2.54
352,844800.0,352.0,598.6778125,678.8037637362637,628.1209999999999,275.88,19.915673327398103,18.984320928458896,24.806664656070158,2.54
360,864000.0,360.0,599.0416875000001,677.3441483516483,630.6192,275.88,24.120513185428045,17.604769460304237,22.73773998357132,2.54
368,883200.0,368.0,600.6290624999999,677.476978021978,627.58765,275.88,23.612742213529778,17.82221139600006,21.795001676268576,2.54
376,902400.0,376.0,594.8823749999999,678.2399175824175,626.4357,275.88,19.773977267348904,18.63162589413769,26.6265802042812,2.54
384,921600.0,384.0,602.0195625,681.6442307692307,625.4214999999999,275.88,22.849895215004945,15.299452376938307,22.69479942759131,2.54
392,940800.0,392.0,607.4775625,680.929065934066,624.4295999999999,275.88,15.554978976657035,15.697726559873812,23.01136078504712,2.54
400,960000.0,400.0,617.3298124999999,686.6586538461538,627.1649,275.88,6.687140736946728,16.449388189327742,26.95691643592742,2.54
408,979200.0,408.0,617.8879374999999,686.7216758241758,627.28805,275.88,14.159809097964827,16.407565216658092,19.16233382002713,2.54
416,998400.0,416.0,619.2594374999999,688.7808791208791,630.673,275.88,16.974196706143182,15.988387028129324,22.65040304039591,2.54
424,1017600.0,424.0,613.8664375000001,687.2873626373627,628.2188,275.88,18.134094459875413,15.943619550853809,26.357949994605054,2.54
432,1036800.0,432.0,617.7799375000001,688.4987637362638,631.3859500000001,275.88,20.779629855852026,13.866174523489086,25.135846844571823,2.54
440,1056000.0,440.0,611.7848749999999,692.5542857142857,627.15795,275.88,26.130176273448335,14.839925886015662,25.281945173065065,2.54
448,1075200.0,448.0,613.8631874999999,695.4928846153846,628.04815,275.88,22.08788597953056,19.53033108265947,26.491924524884663,2.54
456,1094400.0,456.0,617.4223125000001,700.3748901098901,625.3639000000001,275.88,17.486963735771354,16.290547631368717,26.538380788518886,2.54
464,1113600.0,464.0,614.0617500000001,693.3584890109889,628.5213499999999,275.88,15.408668741718733,18.66026640664422,27.134793187371734,2.54
472,1132800.0,472.0,615.0910000000001,694.2526923076923,628.2677,275.88,17.80804947635916,13.00292520275079,28.869833443152523,2.54
480,1152000.0,480.0,609.5744375000002,692.813901098901,632.6141,275.88,16.994398231878968,18.85997830180221,29.987219696746095,2.54
488,1171200.0,488.0,610.4028125,694.6314835164835,631.66235,275.88,12.452489866297341,15.891084992955193,30.52459820098545,2.54
496,1190400.0,496.0,611.9996874999999,695.2340384615384,630.6175,275.88,13.860097780396817,17.884266306812005,34.71971062726754,2.54
504,1209600.0,504.0,604.7360625,694.4689835164835,632.2216500000001,275.88,12.706719381383696,13.693605549849307,37.89063113140522,2.54
512,1228800.0,512.0,605.185125,696.0616483516484,631.6694500000001,275.88,11.055698241319725,18.761527303209217,38.461845524153524,2.54
520,1248000.0,520.0,609.3747500000001,699.3542857142858,632.51135,275.88,17.635889124859638,18.802695251959467,36.90847503091837,2.54
528,1267200.0,528.0,611.7248750000001,699.5153021978023,630.6730500000001,275.88,22.557286928027448,19.255176110323536,36.26170927502434,2.54
536,1286400.0,536.0,616.7218124999999,698.1054945054946,634.47245,275.88,11.255483502384187,19.41525270156328,38.05442283933416,2.54
544,1305600.0,544.0,615.4174375,694.8117307692307,635.9613999999999,275.88,14.324150277959971,22.149879890973352,39.179047275784804,2.54
552,1324800.0,552.0,617.1826875,695.247087912088,632.0427,275.88,15.336366336678138,22.631762015803226,37.290061639723504,2.54
560,1344000.0,560.0,617.129375,703.7472527472528,633.2902999999999,275.88,11.744061311220738,18.969191945212643,38.52446211641425,2.54
568,1363200.0,568.0,618.7043125,700.2023351648352,636.6424499999999,275.88,14.297645938515261,16.910513959163833,34.52334016865657,2.54
576,1382400.0,576.0,625.2438125000001,695.9196153846153,638.4951,275.88,16.243287833787814,15.277317937691235,37.306544035304775,2.54
584,1401600.0,584.0,620.6256874999999,690.9504395604395,637.6916,275.88,10.901006529664112,13.873982363503025,34.96915433659429,2.54
592,1420800.0,592.0,621.171375,694.0799999999999,639.3700000000001,275.88,18.328143829808088,19.253854549349434,38.04747960653118,2.54
600,1440000.0,600.0,623.9036874999999,693.3018131868132,636.5170499999999,275.88,18.47619176102797,17.904610407072976,35.03385223409214,2.54
608,1459200.0,608.0,627.474375,697.1061263736265,633.3783000000001,275.88,17.806267778013268,17.74438029136724,34.01061919090299,2.54
616,1478400.0,616.0,627.4428125000001,699.8586263736264,638.7298000000001,275.88,16.561030140371322,18.679367099216417,35.5597523780325,2.54
624,1497600.0,624.0,622.972125,697.546401098901,638.3688,275.88,15.572817985782685,17.573862062203993,36.3612878082419,2.54
632,1516800.0,632.0,618.6948749999999,700.7598076923076,640.6213,275.88,21.48429341488003,17.895219116429327,39.2049499074328,2.54
640,1536000.0,640.0,613.3471875,699.8649175824178,643.9095,275.88,26.385998838868822,23.19966423910374,38.95839673604425,2.54
648,1555200.0,648.0,614.9803749999999,698.9782692307692,642.4690499999999,275.88,25.128834970289457,21.065082954182312,37.63558609304339,2.54
656,1574400.0,656.0,616.2040625,701.5459615384616,641.5305500000001,275.88,20.16524941984075,19.965929446942432,40.368769333430905,2.54
664,1593600.0,664.0,618.9246875,704.8364835164834,639.5255500000001,275.88,23.981791294799315,17.465160086546188,42.68265427579778,2.54
672,1612800.0,672.0,617.9083125,703.0858516483515,640.6213,275.88,15.830371829361171,21.503506254251356,42.01252628605898,2.54
680,1632000.0,680.0,627.3128125000001,697.7569505494506,643.0841,275.88,21.215547640649064,15.254126946678177,40.44750120069082,2.54
688,1651200.0,688.0,627.0493125,699.1337912087913,644.1213499999999,275.88,13.54028183614656,15.926219287688042,42.799781001860296,2.54
696,1670400.0,696.0,621.7429374999999,703.9419505494506,645.0098500000001,275.88,18.241023544030675,18.73546726532617,40.83189800293954,2.54
704,1689600.0,704.0,634.0475624999999,704.2074725274725,644.6616499999998,275.88,21.308174735958566,17.658489219707704,41.519757716666476,2.54
712,1708800.0,712.0,632.4611874999999,703.679945054945,642.3478499999999,275.88,20.315127967812025,21.151650606910213,38.329345371613925,2.54
720,1728000.0,720.0,626.8324999999999,705.5882692307694,642.3652,275.88,19.787456152423946,21.295435774497047,40.09426000609521,2.54
728,1747200.0,728.0,624.9782499999999,705.0725549450549,642.2571999999999,275.88,19.64147217372103,18.17204959819455,41.35035368253919,2.54
736,1766400.0,736.0,618.1651875,706.7143131868132,639.7906499999999,275.88,23.39067894047369,18.483980675109525,40.105193824337746,2.54
744,1785600.0,744.0,623.153125,709.9578296703296,640.6483000000001,275.88,16.74227073533784,16.604174149555202,43.95192829026795,2.54
752,1804800.0,752.0,619.9696875,711.0983241758242,637.5928999999999,275.88,16.216165830526567,20.70547007719137,42.62218555421554,2.54
760,1824000.0,760.0,610.2095625,710.4428571428571,636.798,275.88,18.616895272495288,18.356000327426237,43.49494703926756,2.54
768,1843200.0,768.0,610.1629999999999,709.7337912087912,641.65455,275.88,19.06358782152659,21.421868816820997,39.15093686376183,2.54
776,1862400.0,776.0,615.99375,709.581978021978,639.06655,275.88,15.932143995035249,21.165878120749866,41.31058429328228,2.54
784,1881600.0,784.0,607.0625625,712.3673076923077,640.7081499999999,275.88,19.641403635017845,19.27765736955576,39.886621643973385,2.54
792,1900800.0,792.0,609.7149374999999,714.8348076923075,640.6745,275.88,15.394241187926154,24.492119577672916,36.64453196409415,2.54
800,1920000.0,800.0,610.185375,711.9479670329671,640.2401,275.88,16.50866132825332,19.478512047526443,39.902458997467015,2.54
808,1939200.0,808.0,611.753125,708.3423076923076,641.69625,275.88,19.27821154640417,20.891365633161996,42.58290993092897,2.54


==> figures/imall/discounted/data/im2kg95f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,98.815907,97.8832638,99.0908710588202,275.88,6.401336289551291,4.460488227735019,3.7448356770282922,2.54
8,19200.0,8.0,175.476198,155.026962,236.6596504173454,275.88,4.310388966275444,11.33964457991102,6.297464681863314,2.54
16,38400.0,16.0,223.81580200000002,213.25944399999997,264.8783087607598,275.88,7.181548838834133,9.079170819243771,1.6478631018296186,2.54
24,57600.0,24.0,250.64835,242.074272,272.1961396884382,275.88,6.762408944888305,5.331024852726015,3.823960694554711,2.54
32,76800.0,32.0,266.866128,261.21182200000004,276.6338830587103,275.88,7.7440559172250065,5.263400302966016,2.4060009875193207,2.54
40,96000.0,40.0,275.240052,269.187416,280.87708966802467,275.88,2.296298605514658,3.7799102591865728,3.3199979678214744,2.54
48,115200.0,48.0,276.14973399999997,278.39213800000005,280.98945678633737,275.88,2.191699883457811,6.254224797963207,5.333418650747549,2.54
56,134400.0,56.0,278.70331,284.884244,283.94170220514803,275.88,2.39276087486279,5.546402934973689,3.5360123494318176,2.54
64,153600.0,64.0,288.29051799999996,291.209328,288.2081659593989,275.88,2.296262282356189,5.945003668414972,4.588010595267182,2.54
72,172800.0,72.0,290.49242599999997,294.93863799999997,293.87523126018914,275.88,5.074890987995218,6.772044374404843,2.1830330065916734,2.54
80,192000.0,80.0,292.22707,296.56969799999996,293.0651810253636,275.88,3.0665055687554394,4.953168130741408,4.8284086645825015,2.54
88,211200.0,88.0,295.13543599999997,299.21338000000003,296.3584326086663,275.88,2.4073335995613077,5.931453318937584,3.2588825852622527,2.54
96,230400.0,96.0,298.97477599999996,302.109846,300.78382570437645,275.88,3.537211016955009,2.457744475162313,4.3255615865598225,2.54
104,249600.0,104.0,299.093136,303.32678999999996,301.8660184635904,275.88,1.8979916435215252,6.395956653091514,3.5532078492318155,2.54
112,268800.0,112.0,301.323206,305.46566,304.96020781046093,275.88,6.250356385217754,4.063757916121399,5.907961673360416,2.54
120,288000.0,120.0,303.071004,307.537756,304.0931386779764,275.88,6.9324270014992635,2.832501134253214,4.880016346062084,2.54
128,307200.0,128.0,304.67113,308.132546,308.95873897760066,275.88,6.432458892100385,2.906917707039692,5.72896584593923,2.54
136,326400.0,136.0,306.317674,308.573062,310.19991582609674,275.88,7.5716102522288615,1.8253059653673678,4.756677263607056,2.54
144,345600.0,144.0,305.653224,312.35912399999995,311.1267420654939,275.88,8.021720268389556,3.0622625820878007,5.851314353938347,2.54
152,364800.0,152.0,305.61940599999997,314.41236,313.8898352364323,275.88,6.196906116910378,1.4750541720589971,5.5421347786243285,2.54
160,384000.0,160.0,308.39573,316.364962,315.8695842844639,275.88,7.527852422436158,2.4251324388315596,5.558920103927361,2.54
168,403200.0,168.0,309.668818,315.38669999999996,316.45482602861273,275.88,6.990322747662258,4.506706765131737,5.138782292507542,2.54
176,422400.0,176.0,308.58389999999997,315.85849,316.9306566816407,275.88,6.86837286675005,3.6940059664688385,4.262189561941368,2.54
184,441600.0,184.0,312.982576,316.242394,318.60218913730785,275.88,2.6650437215490506,7.151779915175166,3.482408051636414,2.54
192,460800.0,192.0,311.277458,316.37476799999996,319.58802298404834,275.88,4.8761492567969125,9.04213078490673,4.325135027455138,2.54
200,480000.0,200.0,312.094424,317.961456,319.3631964821303,275.88,4.378367791264469,6.929997553258673,3.5887971540767625,2.54
208,499200.0,208.0,313.472556,318.85664,321.63641275045467,275.88,2.3028493619880592,5.454242174018613,5.001421690930089,2.54
216,518400.0,216.0,313.115712,317.49730800000003,321.92769787126525,275.88,3.867574496308994,8.562463182118593,5.276783349485872,2.54
224,537600.0,224.0,312.75204399999996,322.108504,323.2303213311368,275.88,3.7026816870581256,7.032792663962721,4.0556243815482445,2.54
232,556800.0,232.0,314.53622,321.410804,323.31880401179046,275.88,2.2343799934133086,6.8647045811180405,4.9773858209008575,2.54
240,576000.0,240.0,312.58705399999997,325.76819399999994,324.3374824538745,275.88,4.23420259477775,6.680345377068469,5.18697750461686,2.54
248,595200.0,248.0,315.99679799999996,324.56123599999995,323.97992685605243,275.88,3.896835663455058,7.527359900168016,4.796002452162532,2.54
256,614400.0,256.0,314.19595999999996,322.624834,328.00462408794647,275.88,2.593483769145241,5.094107911167571,3.404914788115975,2.54
264,633600.0,264.0,313.28082000000006,326.255536,327.28811833790763,275.88,3.086792851683066,5.815256337804079,3.8922559473196463,2.54
272,652800.0,272.0,318.775706,326.12273999999996,325.1686840817517,275.88,5.238053630305,3.0602203089776516,4.9159810242601765,2.54
280,672000.0,280.0,316.715734,323.809204,328.65302635278005,275.88,4.027365999486219,6.105117122759981,5.581903747088487,2.54
288,691200.0,288.0,318.805022,326.597584,328.69768579508997,275.88,3.307020124701064,5.096274903938896,3.7051134953755858,2.54
296,710400.0,296.0,320.904948,327.24503,327.5403883581191,275.88,3.1319601086137716,7.202682037073785,2.9057951793258368,2.54
304,729600.0,304.0,321.65929000000006,328.29290199999997,327.72421928102085,275.88,1.8198652838399114,5.815762173208454,4.160984819036859,2.54
312,748800.0,312.0,318.616198,327.670192,330.51699467925135,275.88,5.5491606546044805,3.772035619416537,1.498054889852114,2.54
320,768000.0,320.0,319.25918800000005,329.31102,330.78561012099965,275.88,3.878830208510615,7.837964055081259,4.22276861879966,2.54
328,787200.0,328.0,319.097548,327.683672,328.9038441213123,275.88,3.587053089239905,7.843387438598569,6.483448309018129,2.54
336,806400.0,336.0,316.45974,327.947482,332.03290721849885,275.88,3.940529622060714,6.210123890373894,2.2615134050189107,2.54
344,825600.0,344.0,320.65670199999994,331.13508,332.4448761784837,275.88,5.716947632318659,6.515430559925194,4.038746098501027,2.54
352,844800.0,352.0,318.7379,332.232078,332.8394927505004,275.88,4.0056200468107175,6.965890075723,4.54386798014537,2.54
360,864000.0,360.0,318.944884,327.779898,333.996041900935,275.88,4.518506408007994,6.912034129207812,5.344976063694322,2.54
368,883200.0,368.0,317.14291199999997,328.711002,332.6137684231386,275.88,6.150263785954797,8.282629316625647,4.556236772072401,2.54
376,902400.0,376.0,315.087806,326.654256,332.5209709866946,275.88,3.7246727297427933,8.216055292391934,4.848764127315515,2.54
384,921600.0,384.0,318.830854,329.348692,330.3939945678452,275.88,5.924918365568929,7.031545639074768,6.966618546172498,2.54
392,940800.0,392.0,318.74351600000006,327.77173400000004,332.7087062271563,275.88,4.769141791820821,6.569505139302403,4.515677676156437,2.54
400,960000.0,400.0,321.64966999999996,328.578474,333.90711577589855,275.88,1.346276960844634,8.369768292015657,4.80595150069676,2.54
408,979200.0,408.0,322.30791,330.634004,332.372437420822,275.88,2.9523342136429687,9.355579591736959,4.61671809513023,2.54
416,998400.0,416.0,323.27226600000006,330.431216,333.87162075811545,275.88,5.494726878027575,5.651795364736839,4.80204469992591,2.54
424,1017600.0,424.0,320.607256,330.580266,330.6726260799544,275.88,4.6490372293608955,7.121918155518041,5.001871136594945,2.54
432,1036800.0,432.0,321.753462,328.632978,334.1544262440421,275.88,4.820640444255303,6.521099860307334,4.212481305789693,2.54
440,1056000.0,440.0,319.655814,330.617528,333.089940351878,275.88,5.55419468251411,6.079468353209308,3.8240899334752623,2.54
448,1075200.0,448.0,318.699194,330.512316,333.823399536686,275.88,4.902880568263898,7.330461458472086,5.522243475482838,2.54
456,1094400.0,456.0,322.103694,333.806826,330.90521460139934,275.88,5.727592084336125,6.519196410410263,4.301895619164866,2.54
464,1113600.0,464.0,321.16543600000006,329.95371200000005,333.0630631247599,275.88,3.840006709828638,6.071420562693814,2.8691535174098575,2.54
472,1132800.0,472.0,322.530728,330.09218,331.18269839649395,275.88,3.6615429656216016,3.999016423290055,5.101328339659461,2.54
480,1152000.0,480.0,319.00345,330.00314399999996,335.0220695628673,275.88,3.539057736153686,4.511550270887724,3.3340871524179136,2.54
488,1171200.0,488.0,321.53247799999997,331.99769200000003,334.6725590590219,275.88,1.737728905514159,4.214377297802701,6.071618575660018,2.54
496,1190400.0,496.0,319.89154,330.8437,332.59590489919185,275.88,2.5446097674513815,4.8708209782687,4.4384108645774,2.54
504,1209600.0,504.0,320.126044,330.39379799999995,332.02875612137996,275.88,2.359663785739174,3.102475802993535,6.34787629876707,2.54
512,1228800.0,512.0,321.907048,331.028534,333.0127725466017,275.88,4.578156428317233,5.469799315294714,4.689271735349427,2.54
520,1248000.0,520.0,319.437802,331.269378,335.61138485306844,275.88,4.35596827229455,4.396572107417674,4.003741691749712,2.54
528,1267200.0,528.0,320.05001200000004,332.72677,335.1258012488289,275.88,7.118189425248871,4.446123403017735,5.8358355016863275,2.54
536,1286400.0,536.0,320.811836,333.80970399999995,335.1919417216654,275.88,5.463392826727094,3.66287368353096,4.384554986639453,2.54
544,1305600.0,544.0,318.97237600000005,332.111872,334.7756097268487,275.88,4.271047143635035,5.723091722645823,4.49495093773486,2.54
552,1324800.0,552.0,322.62761000000006,331.037886,333.91630397788686,275.88,5.4193407531449145,6.094178290303107,6.0488824807306765,2.54
560,1344000.0,560.0,322.639388,335.743922,334.48570594026353,275.88,1.6910342519967725,2.974708294036525,4.542652560159753,2.54
568,1363200.0,568.0,321.01638399999996,334.775866,336.79830433445665,275.88,5.107513261733188,2.6477723932995234,3.454467352854004,2.54
576,1382400.0,576.0,325.27123200000005,335.06617000000006,337.82756416882097,275.88,4.2126860451917025,3.229270080863604,3.897105188468202,2.54
584,1401600.0,584.0,320.673204,334.05609200000004,335.86688629322623,275.88,1.9940119535523246,3.3024344519262714,3.1121694669333095,2.54
592,1420800.0,592.0,322.14036999999996,335.21615,336.3780334374278,275.88,2.7677439641465837,4.743155865719826,4.852148458718127,2.54
600,1440000.0,600.0,322.99051,333.532596,336.5938143402116,275.88,2.7919261021891293,3.263083359409004,4.6101292912476985,2.54
608,1459200.0,608.0,320.734032,335.87244000000004,334.83034947784915,275.88,4.947555473549981,4.928884961651307,3.082289576753906,2.54
616,1478400.0,616.0,324.49576399999995,336.593084,335.51224182825837,275.88,5.140020708497153,5.163697955525602,3.4350283350696875,2.54
624,1497600.0,624.0,322.368518,333.72476,335.3433823889201,275.88,2.7151342144209334,4.004771140265628,3.996869782927566,2.54
632,1516800.0,632.0,323.367548,337.25885600000004,335.3460218306942,275.88,4.2212830296041535,3.711360563622182,4.969991864777404,2.54
640,1536000.0,640.0,320.81574600000005,336.713638,339.1796528186492,275.88,6.638313781338576,4.097429994793316,5.867777131113447,2.54
648,1555200.0,648.0,322.58788999999996,333.36258399999997,337.81820883211014,275.88,6.045851287257666,4.5107494225371285,3.2783014505121844,2.54
656,1574400.0,656.0,323.00092000000006,333.782792,337.03538069512814,275.88,3.9818923362088827,4.626322379971036,5.261057688566773,2.54
664,1593600.0,664.0,323.107188,335.337564,336.8243062747794,275.88,2.4432845763944755,3.0986941642152415,7.0570874473565075,2.54
672,1612800.0,672.0,318.39640399999996,335.160226,337.15373174306586,275.88,4.263249949158666,4.78329113937011,4.7575648251272264,2.54
680,1632000.0,680.0,323.63511,331.683816,339.2418902901169,275.88,6.3464629233868335,2.464720338968414,5.162710918738841,2.54
688,1651200.0,688.0,324.00304,332.376808,339.8766934647289,275.88,3.8804697195151356,4.451808222478275,5.954886506293803,2.54
696,1670400.0,696.0,321.928944,333.516308,339.2728612796585,275.88,2.106452785132261,5.526915490938732,5.384434974519902,2.54
704,1689600.0,704.0,322.97075799999993,334.69953399999997,339.4441943977746,275.88,3.7081893596520343,5.0498015262097296,6.847000275861922,2.54
712,1708800.0,712.0,323.7354020000001,333.85776,338.8947473008765,275.88,4.453896659790156,6.409026046625192,4.290460363710764,2.54
720,1728000.0,720.0,322.157232,335.825792,339.49622358583736,275.88,3.514784076960782,6.03626599519662,5.004007639918656,2.54
728,1747200.0,728.0,323.02312199999994,333.89853600000004,338.14793580590776,275.88,4.1959822084685845,4.101700862159789,7.994757534533541,2.54
736,1766400.0,736.0,319.215426,333.99264200000005,338.36744487217584,275.88,4.106882072537717,2.5329508807205574,6.155300994706304,2.54
744,1785600.0,744.0,322.04992599999997,335.810256,336.8599926792582,275.88,4.716240412376788,3.6742104596912446,7.682532844746299,2.54
752,1804800.0,752.0,321.559998,335.856426,338.263162812914,275.88,2.0104009396829996,4.191508462085374,6.9063971689628945,2.54
760,1824000.0,760.0,319.796136,335.80818200000004,336.83684346843336,275.88,6.116334792007688,3.9322813347281547,7.251126786690943,2.54
768,1843200.0,768.0,320.501216,336.178796,339.71810557253866,275.88,3.8246220386739824,5.541106546488819,5.722592049413547,2.54
776,1862400.0,776.0,321.767646,336.11544,340.5622776262312,275.88,3.7523245649566057,7.292273945420514,7.305022668639545,2.54
784,1881600.0,784.0,318.486326,335.085294,340.044415990788,275.88,2.6808059465217484,4.783525144058267,7.041193502600262,2.54
792,1900800.0,792.0,318.62897599999997,338.260816,338.0441128736651,275.88,3.337136883445977,6.893234590293759,3.71877018620683,2.54
800,1920000.0,800.0,320.271788,336.359346,337.7732053361052,275.88,3.8651875420053607,6.49774123403182,5.059908400007446,2.54
808,1939200.0,808.0,319.6068819999999,333.70265800000004,339.88322851235455,275.88,4.553845736031108,5.639191526236541,5.989203239305268,2.54


==> figures/imall/discounted/data/im2kg97f1disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,99.578786,99.5577888,98.55450018761529,398.14,8.486465838992048,3.888160875600558,6.076856008875108,4.4
1,2400.0,1.0,110.85570799999998,110.9395474,136.8496198089326,398.14,8.708908295935354,8.301639663369356,8.321032947654173,4.4
2,4800.0,2.0,123.90041979999998,118.97486520000002,172.52450045425007,398.14,13.990525729304297,6.504338063342385,4.505373449056622,4.4
3,7200.0,3.0,136.96639,128.2172152,197.5826130426943,398.14,15.048942996188828,6.852632622967622,4.955506776017119,4.4
4,9600.0,4.0,145.481486,139.39335599999998,225.5263910446939,398.14,5.058753861095847,4.840566294065429,6.927576168081294,4.4
5,12000.0,5.0,170.020272,146.328136,244.6843103046352,398.14,6.883292333288702,8.363307249246521,3.3296066749055218,4.4
6,14400.0,6.0,181.12014000000002,163.95338599999997,256.51446442770185,398.14,11.007609822239699,9.210419408310406,6.100136527008235,4.4
7,16800.0,7.0,188.34649,174.411898,272.5034960471198,398.14,10.234398793554348,7.580038372356684,5.652744314335875,4.4
8,19200.0,8.0,201.18258399999996,185.100098,286.681363086528,398.14,4.452372402785884,10.45110073754972,8.533586262789804,4.4
9,21600.0,9.0,212.61354599999999,191.70285200000004,294.8117231210232,398.14,7.496533858362858,11.481969072576579,5.243487658859693,4.4
10,24000.0,10.0,223.821924,201.38267199999999,303.43181729761585,398.14,11.806704975084369,13.894430233649624,5.213779847934729,4.4
11,26400.0,11.0,237.22311399999998,214.09262599999997,312.1831114381808,398.14,5.222564736868902,13.00832702540709,3.1025832588043727,4.4
12,28800.0,12.0,248.441484,220.16644800000003,316.44130122426736,398.14,7.485189846624429,5.1527514129206455,3.488426068022319,4.4
13,31200.0,13.0,258.90019800000005,232.773938,318.1028162721806,398.14,8.099854605061122,9.010681089599206,3.2471256778605313,4.4
14,33600.0,14.0,260.931698,242.87486600000003,320.9837910522836,398.14,9.684803983559302,6.205989576605641,2.3531939075587207,4.4
15,36000.0,15.0,270.211302,249.53536,324.34364055220124,398.14,6.569379851973179,5.594794636906682,4.640672929138971,4.4
16,38400.0,16.0,274.48778000000004,251.15666000000002,323.62171257111765,398.14,9.027238126463093,3.748822106090707,1.816220771843491,4.4
17,40800.0,17.0,285.360052,264.049704,325.9233253495424,398.14,10.136671091679341,7.5767599359297355,5.693902874143702,4.4
18,43200.0,18.0,289.394764,273.865622,326.9534026980468,398.14,9.03979676124797,5.964402917920651,6.381452610662947,4.4
19,45600.0,19.0,293.28236400000003,281.361274,327.7860971893478,398.14,10.032229142330726,8.541752185976149,4.67153292928461,4.4
20,48000.0,20.0,298.217236,287.724384,334.62202974204627,398.14,7.549501658200491,5.466857891444803,7.606750403706974,4.4
21,50400.0,21.0,305.99763399999995,292.093264,334.77926923347627,398.14,5.291588615190186,6.6093802964863,3.959730293296807,4.4
22,52800.0,22.0,310.02722400000005,294.373466,332.7033611252638,398.14,6.146270586227904,5.895936195014107,5.888530797402441,4.4
23,55200.0,23.0,313.142712,299.88824000000005,334.55215654824104,398.14,4.112277922349919,4.2290209909174905,4.585393948492713,4.4
24,57600.0,24.0,313.09610200000003,300.99066000000005,335.877169969917,398.14,5.055454092905571,6.326230401684589,4.8391368005918,4.4
25,60000.0,25.0,320.120876,306.514954,336.4167565487448,398.14,5.899251294514389,6.078916942309235,3.372171345301376,4.4
26,62400.0,26.0,317.44623599999994,307.590756,338.8904284589069,398.14,7.39723957897356,8.284095351137415,3.611042902037626,4.4
27,64800.0,27.0,321.48317399999996,313.245914,337.0367123316877,398.14,3.6521126014199043,9.68712673921502,5.1047073130683325,4.4
28,67200.0,28.0,324.640232,318.751572,342.1906568048638,398.14,4.012056600078613,7.281631380074263,5.692128188382414,4.4
29,69600.0,29.0,324.870132,321.07401,344.63974995406545,398.14,4.303267700904391,6.784242102278685,6.840558715728262,4.4
30,72000.0,30.0,328.302576,320.307742,344.03294585948885,398.14,5.392999707680806,7.143726057207313,4.647127900707341,4.4
31,74400.0,31.0,333.08768399999997,328.594418,344.95254000949654,398.14,3.454683937132372,9.01573588265184,5.466558049730475,4.4
32,76800.0,32.0,333.94932200000005,329.134796,343.7286163638981,398.14,8.311357177234843,7.41116907524322,4.446603528063192,4.4
33,79200.0,33.0,333.93594799999994,333.55717799999996,341.33262310528534,398.14,5.088920832968918,9.327540758255255,3.6311247166950946,4.4
34,81600.0,34.0,332.13159,335.3410559999999,345.2308776445087,398.14,6.33421868666308,5.4016204699728245,4.943399835681514,4.4
35,84000.0,35.0,335.83153,337.18908999999996,344.466877961407,398.14,8.063651126854282,5.988976651477377,5.019338686932089,4.4
36,86400.0,36.0,332.84848,338.91089999999997,345.2894427236935,398.14,8.91485872813452,6.550278501760915,6.063597303747162,4.4
37,88800.0,37.0,339.715364,339.650406,346.4240574547321,398.14,8.22990474846008,6.675080756264402,5.478760376652932,4.4
38,91200.0,38.0,341.043782,342.74323200000003,348.9007667723814,398.14,6.77694617768808,6.0869004617331255,2.8238231634209603,4.4
39,93600.0,39.0,339.92593,341.96121800000003,345.90804433856766,398.14,6.655664117651698,6.608880558473721,7.631070423267431,4.4
40,96000.0,40.0,346.39202000000006,344.96698000000004,348.66179987334147,398.14,6.016755626843061,6.590216198482395,4.476924242585806,4.4
41,98400.0,41.0,346.099648,344.522246,349.13110352452435,398.14,3.5990774304422035,6.409216553873929,7.693717555150362,4.4
42,100800.0,42.0,346.7930640000001,348.097456,349.82885818453025,398.14,6.384884489939208,2.9402906860693503,6.905241456956992,4.4
43,103200.0,43.0,346.918548,348.744408,349.85718758236055,398.14,3.281666066317415,3.610314388723766,6.2656095468945034,4.4
44,105600.0,44.0,344.305354,350.409082,348.66719505285374,398.14,6.916571413615086,4.503020612925506,5.328891822920854,4.4
45,108000.0,45.0,347.788466,351.908074,352.2966664062829,398.14,5.137018106997184,5.668850791447387,7.309687051645364,4.4
46,110400.0,46.0,344.877524,351.189794,351.4293601248775,398.14,5.076357415679634,6.9791076269293635,6.548673992412305,4.4
47,112800.0,47.0,347.867,352.586118,353.7300670201364,398.14,5.362569075620451,4.96147902221694,6.9284790840202515,4.4
48,115200.0,48.0,348.302492,354.79763399999996,352.86593216696417,398.14,4.811653791274183,4.952589136566917,7.258884034638966,4.4
49,117600.0,49.0,347.41020399999996,353.878626,353.97690686877473,398.14,6.24034580440715,9.71410586983413,6.176317333221666,4.4
50,120000.0,50.0,347.666106,355.859448,354.95081596431777,398.14,10.20902874997104,12.246463022203443,5.877156803335851,4.4
51,122400.0,51.0,352.748422,358.92933800000003,353.25597722644477,398.14,4.823750881167605,9.214644967574818,5.24612655293729,4.4
52,124800.0,52.0,350.449884,358.656764,354.06741423208916,398.14,6.557113682386744,9.529505331765703,6.19648086737711,4.4
53,127200.0,53.0,356.095796,357.893876,354.0096775802163,398.14,6.7098255820272295,8.89461745087111,6.630689503873538,4.4
54,129600.0,54.0,355.562064,358.71074000000004,361.1483477534835,398.14,5.987744876294628,10.44764476873195,4.538531229694713,4.4
55,132000.0,55.0,355.23815,360.926018,359.52294725168815,398.14,6.490320070090138,11.684137568291474,5.3557774887560585,4.4
56,134400.0,56.0,352.68569599999995,360.932586,357.1024475949636,398.14,5.462944216132469,8.423546431471056,5.369409761915167,4.4
57,136800.0,57.0,356.772208,363.451034,360.75450188439964,398.14,6.66509574533677,7.106263541248935,4.493053181884036,4.4
58,139200.0,58.0,357.21504,364.50158,359.2893357228257,398.14,7.022411280985649,5.130144197134609,6.210871076801734,4.4
59,141600.0,59.0,357.51388199999997,364.44202600000006,359.5742756564948,398.14,3.1241462148715606,6.125407739468643,3.454616463842895,4.4
60,144000.0,60.0,362.37509800000004,364.73802600000005,360.59405488183603,398.14,7.334113984553766,4.910761642185907,3.8052050881711272,4.4
61,146400.0,61.0,363.92983999999996,366.563854,362.8900321487863,398.14,7.462027747351087,4.874718984027093,4.415219526963745,4.4
62,148800.0,62.0,362.370982,367.13839399999995,363.0355415247949,398.14,6.14519600036159,4.250167648958025,5.013299888204358,4.4
63,151200.0,63.0,363.189698,371.63436,362.71938532762005,398.14,4.351234418990913,6.376676599603015,3.6301510900422516,4.4
64,153600.0,64.0,365.85200799999996,370.31196600000004,364.85908288206286,398.14,5.043977934036896,4.055391389709791,6.082309104510052,4.4
65,156000.0,65.0,365.610904,370.84776,364.8081090389245,398.14,4.234149711302102,6.540945374857344,3.883594431541011,4.4
66,158400.0,66.0,364.756272,370.308918,365.37330684777413,398.14,4.849471797195139,7.8492145801487165,4.097566312783566,4.4
67,160800.0,67.0,368.354156,374.575336,363.916937201158,398.14,3.178282477294629,5.477854802155601,4.128861846790431,4.4
68,163200.0,68.0,368.138606,372.013822,364.088981711863,398.14,3.7389384574671642,4.491866807300135,4.2564247658386725,4.4
69,165600.0,69.0,369.779042,374.7097580000001,367.62385722250826,398.14,4.279100897439297,7.622253429630616,5.7143871900228955,4.4
70,168000.0,70.0,369.02852799999994,374.536224,368.8039484191007,398.14,5.899245050115427,4.430594505285861,3.726979399857301,4.4
71,170400.0,71.0,365.805278,376.549524,369.79257208517714,398.14,2.786096090251202,5.535142742947709,3.0786711751577553,4.4
72,172800.0,72.0,369.80814999999996,378.356556,371.3417953406432,398.14,6.6841309480054765,5.37661435037099,2.1231059838515374,4.4
73,175200.0,73.0,370.62283799999994,380.393354,373.25833373491645,398.14,3.8723754420445697,7.818320588778461,4.398674520918224,4.4
74,177600.0,74.0,370.75755399999997,379.300024,369.25523261391766,398.14,4.622533095914754,8.054387390389865,5.313179979450073,4.4
75,180000.0,75.0,370.050262,379.445836,370.03676844752124,398.14,6.372888002688124,8.68640219004401,3.2747162898851303,4.4
76,182400.0,76.0,373.548586,380.83630200000005,370.5927043202889,398.14,5.092089464964286,7.209041833956164,2.6271631796323573,4.4
77,184800.0,77.0,370.596594,380.09695999999997,370.61277946250414,398.14,6.507516318557492,8.62398419254276,2.778101650957282,4.4
78,187200.0,78.0,371.96006,380.50556,373.57654648223445,398.14,1.657457568964942,8.560269326120515,1.7875783378495058,4.4
79,189600.0,79.0,373.57798599999995,381.15416,371.9548546209806,398.14,4.407579105644953,8.203381950111535,2.383900591124609,4.4
80,192000.0,80.0,373.65491399999996,382.297006,370.7810869792444,398.14,4.4562363721829845,5.6198614573411785,6.15973398146392,4.4
81,194400.0,81.0,375.05377799999997,381.57103,373.070448492844,398.14,6.55002596168948,8.74677476359592,4.218855766235129,4.4
82,196800.0,82.0,373.920096,385.97623,375.99497127718905,398.14,4.356886073787265,5.961342557233986,3.892186244123931,4.4
83,199200.0,83.0,376.194146,383.760558,373.71183009455916,398.14,4.5949695303026585,6.88064183009693,4.120490769548617,4.4
84,201600.0,84.0,374.90753600000005,385.788108,373.99317391315543,398.14,4.99322794216475,5.615004945295663,3.919911199006093,4.4
85,204000.0,85.0,375.23071,383.614234,373.8062999275064,398.14,5.415402163741878,8.226883256546074,5.075686377281162,4.4
86,206400.0,86.0,376.95594,383.88466200000005,377.5104253794581,398.14,5.165742422074576,6.4247627461009404,3.30856583958517,4.4
87,208800.0,87.0,379.46380200000004,383.665642,376.5828834776749,398.14,5.341679822820633,7.9041633404457965,4.132358251199954,4.4
88,211200.0,88.0,379.490612,385.05813,376.65608249636796,398.14,3.9859482171236733,8.7562296161088,4.865997392567618,4.4
89,213600.0,89.0,379.634112,384.388598,377.9615279432886,398.14,4.337435038633131,8.07880164125037,7.930436426161857,4.4
90,216000.0,90.0,381.861808,385.596946,376.8515368791074,398.14,3.135006318547173,8.166519053526063,5.379399813447005,4.4
91,218400.0,91.0,379.89799200000004,385.17075000000006,379.82804671499576,398.14,5.1706914646002105,6.493798085497108,5.2399737222875045,4.4
92,220800.0,92.0,381.24687600000004,388.311754,380.3982093619999,398.14,4.591872126752105,8.153950441497257,3.3918977914704436,4.4
93,223200.0,93.0,382.64672200000007,388.331876,381.6067779170972,398.14,4.381910550126051,7.336247065463458,3.6332629451542453,4.4
94,225600.0,94.0,384.709874,392.10376,379.1392604446603,398.14,4.836484588029029,7.6010467916085345,5.231823253392715,4.4
95,228000.0,95.0,384.450018,389.39701,380.0975286587024,398.14,3.9805795305368052,10.039509649143081,4.619018932115692,4.4
96,230400.0,96.0,388.198528,391.791746,383.14113189807347,398.14,3.1361061927238825,8.50946043066108,5.7525080069830725,4.4
97,232800.0,97.0,385.909266,389.096226,381.9283136023431,398.14,0.8866734263080611,7.456933688824066,5.590649183941256,4.4
98,235200.0,98.0,384.29965,390.896662,381.400278969022,398.14,2.894480400286622,9.862267636494838,4.464900469966437,4.4
99,237600.0,99.0,384.9457,393.893646,386.0847115941992,398.14,4.965383925866836,8.81472439441197,4.153761881673391,4.4
100,240000.0,100.0,388.792842,393.92845800000003,384.78483967942304,398.14,4.029132346484532,7.825944526479385,4.035182088652692,4.4
101,242400.0,101.0,385.722878,391.612778,384.40690130245923,398.14,5.667683271742034,10.023973931815918,4.812097726774082,4.4
102,244800.0,102.0,386.37438999999995,392.787726,383.70644492768145,398.14,3.3648856990342044,8.28546024779648,3.5944862301699017,4.4
103,247200.0,103.0,388.501752,393.45585,388.2849634094809,398.14,5.229753489552164,9.631747283705126,4.168299406024252,4.4
104,249600.0,104.0,387.210148,393.05821000000003,385.27371838601493,398.14,2.606559086902948,8.831186360139274,5.574659490105939,4.4
105,252000.0,105.0,390.431198,396.72531599999996,386.6483060300228,398.14,3.600382791997088,7.114507286290554,5.050683751378513,4.4
106,254400.0,106.0,388.566118,395.60128199999997,387.26839548762075,398.14,1.3111130877829005,7.0789221104017175,6.630560650167534,4.4
107,256800.0,107.0,390.41543199999995,393.1421179999999,387.30600344958145,398.14,4.304141533313066,7.288614399978977,5.832158118345299,4.4
108,259200.0,108.0,390.26547,397.766422,384.5514513219998,398.14,6.117717053455155,7.814890273698948,5.911639135734352,4.4
109,261600.0,109.0,391.29163000000005,394.90842599999996,388.17207547543137,398.14,2.6305582794056965,9.032319609437286,6.389263816193075,4.4
110,264000.0,110.0,393.514758,396.33944,388.3654656076698,398.14,3.9106420735865237,6.896601475191479,6.619777086605051,4.4
111,266400.0,111.0,391.640386,396.06723999999997,391.11124683402033,398.14,6.359991861959755,8.0261873119886,6.20738128322166,4.4
112,268800.0,112.0,391.88904,398.36364599999996,393.58828864294736,398.14,4.9872107331360365,10.333502726334906,4.922460249981967,4.4
113,271200.0,113.0,392.382064,398.44383000000005,395.43159280985896,398.14,4.646520895444706,6.740382043607489,3.601468341043788,4.4
114,273600.0,114.0,391.211864,396.375714,393.3014270659346,398.14,4.244720562850411,9.690780822491472,5.863331275025947,4.4
115,276000.0,115.0,391.418924,398.64598400000006,393.6432441694812,398.14,4.963861638833955,11.283244296523026,5.556587393244353,4.4
116,278400.0,116.0,394.96457599999997,398.09787000000006,393.1262355612738,398.14,3.618715950371197,8.476521167075813,7.312296380241885,4.4
117,280800.0,117.0,391.837702,397.51939600000003,397.74512481582025,398.14,2.554817842654394,10.191762600848012,4.705249575441965,4.4
118,283200.0,118.0,393.747876,398.99954799999995,396.2408336710447,398.14,3.2643271983785165,10.126085228125318,5.281912549838676,4.4
119,285600.0,119.0,393.273584,400.493732,397.87447499008624,398.14,3.5497723968024455,10.523039341496931,5.449223957688189,4.4
120,288000.0,120.0,393.47226400000005,399.914916,392.6935339405503,398.14,3.7645393554634268,12.555521860248836,3.8077258376356875,4.4
121,290400.0,121.0,396.21181199999995,399.64630999999997,396.77684215106217,398.14,4.168584264077742,11.722734668923454,2.5567171026545163,4.4
122,292800.0,122.0,397.46135599999997,401.422054,396.025460873349,398.14,2.161174007151002,12.432058825432302,4.166137494486822,4.4
123,295200.0,123.0,395.052212,399.254464,396.02631307995193,398.14,3.6136000076324493,10.941282066374216,4.904410509707524,4.4
124,297600.0,124.0,395.15641999999997,399.87226,398.63652665720736,398.14,3.887560834371743,11.533258544840981,6.5860600021222595,4.4
125,300000.0,125.0,396.31892600000003,400.813446,399.78585073653693,398.14,6.742418060148756,12.576019130464033,4.129029085191051,4.4
126,302400.0,126.0,396.48386600000003,400.991208,398.4640964390919,398.14,2.3222683851314896,12.773064194648056,4.170251923807837,4.4
127,304800.0,127.0,395.163626,401.845842,398.8142815790437,398.14,4.5509671524857795,10.324817870832955,5.597201495287017,4.4
128,307200.0,128.0,397.11276200000003,403.229206,401.1341412889283,398.14,4.6650742662218905,10.697334407185561,4.916081327005639,4.4
129,309600.0,129.0,399.47605599999997,405.924628,402.8090774124811,398.14,6.580675747545428,9.707462975901858,2.096504461743091,4.4
130,312000.0,130.0,398.914054,403.100576,398.9930494644967,398.14,4.748944457607716,10.919141577170244,3.922309848077858,4.4
131,314400.0,131.0,395.719298,408.28127800000004,400.699129378881,398.14,6.572190018343056,8.694457887884878,4.984799730025719,4.4
132,316800.0,132.0,397.02308800000003,405.29972799999996,403.53820832207344,398.14,3.7841455272741586,10.776071072204717,4.333690823830755,4.4
133,319200.0,133.0,398.26246000000003,404.11564000000004,400.40011380967866,398.14,4.07136734975201,10.861704973490053,5.249296439373174,4.4
134,321600.0,134.0,399.918,405.47877600000004,400.2521095384267,398.14,6.161094035125409,10.71883132703544,5.675827379872159,4.4
135,324000.0,135.0,396.992212,405.01565,403.2886674218376,398.14,5.705943640866958,11.678876850644674,4.731389809629305,4.4
136,326400.0,136.0,397.58766,406.67940600000003,402.5687799838574,398.14,6.87463068183958,11.639035219330728,5.99442759966196,4.4
137,328800.0,137.0,395.226636,406.45759,400.41544407284573,398.14,3.950262493785614,14.475993099782562,4.641233243782189,4.4
138,331200.0,138.0,397.752028,406.104666,402.37321738760426,398.14,4.380020361828608,13.391697672945055,6.540590030815259,4.4
139,333600.0,139.0,395.589296,406.160254,403.3293367243997,398.14,6.011325831164226,11.112842992832597,6.814081658056618,4.4
140,336000.0,140.0,399.452916,405.93382600000007,403.96250980109164,398.14,4.6797040200465005,12.701013946265988,7.047136339732336,4.4
141,338400.0,141.0,400.53075,410.17268,403.57860172726447,398.14,5.834195680305375,11.687179867567188,5.601098009383121,4.4
142,340800.0,142.0,399.120728,407.154794,403.3443314778639,398.14,3.363992970631912,13.072411987449623,3.6574713885463597,4.4
143,343200.0,143.0,401.245068,410.388478,404.79104269208165,398.14,5.387572212357442,12.559398021238156,4.511549638751474,4.4
144,345600.0,144.0,398.736898,410.324598,404.8385038748098,398.14,5.449964255338017,10.459079823016154,5.84627571016537,4.4
145,348000.0,145.0,402.29466199999996,410.780346,406.029811449117,398.14,4.308413836267326,11.03081356874629,6.845684351519074,4.4
146,350400.0,146.0,401.11017200000003,410.16720999999995,406.9171033584997,398.14,4.96281667021376,11.418530193481342,6.01754159108793,4.4
147,352800.0,147.0,400.927768,412.982668,404.0230779262864,398.14,5.041850232754371,9.62740287196418,4.634412289327178,4.4
148,355200.0,148.0,398.851658,414.060272,407.51623724466197,398.14,3.861550720362409,8.933109910523545,5.584125574621736,4.4
149,357600.0,149.0,398.806766,414.21665599999994,406.99112781024417,398.14,5.082767958755027,11.712362197320251,5.269395866472613,4.4
150,360000.0,150.0,399.79238399999997,416.2087439999999,407.91293587752864,398.14,7.159422388601914,10.882444801658249,6.198986069061152,4.4
151,362400.0,151.0,402.14239999999995,416.41283400000003,405.89833588047304,398.14,4.805077962069988,11.271822533041544,3.850364690259609,4.4
152,364800.0,152.0,399.30401599999993,414.20236399999993,407.61997313842755,398.14,4.270167528404257,9.010262850751387,5.125707840580426,4.4
153,367200.0,153.0,400.55684199999996,417.2465,405.149517377179,398.14,5.711697845961311,12.539058918849866,5.1431448782595455,4.4
154,369600.0,154.0,397.941844,415.594128,407.30252683210995,398.14,5.489950924842908,10.973822502885458,6.416145528044794,4.4
155,372000.0,155.0,401.755394,414.199276,406.91976330319835,398.14,5.579855010535582,11.043197551725687,5.323879634479065,4.4
156,374400.0,156.0,399.718956,414.43730999999997,404.6557181073487,398.14,5.382858762032703,11.807305067312699,4.436822354997455,4.4
157,376800.0,157.0,400.80118,411.763666,408.86043649562316,398.14,5.679477356480684,11.03866650023878,5.443914539245455,4.4
158,379200.0,158.0,403.62751000000003,416.66669200000007,406.7242302262466,398.14,5.827167326856235,14.480576856671778,5.229889356833208,4.4
159,381600.0,159.0,404.33562399999994,415.40542999999997,408.55848334461217,398.14,6.553207115401576,12.210088572858117,5.398127400207381,4.4
160,384000.0,160.0,403.829834,414.79019200000005,411.70047096402607,398.14,5.859193076609074,12.715686627963198,5.564264646336123,4.4
161,386400.0,161.0,403.954004,416.142278,411.97767802671905,398.14,3.44004842278998,11.15020264343531,4.52246855970349,4.4
162,388800.0,162.0,404.78317599999997,416.28022799999997,412.2815776684839,398.14,2.9483805724268835,10.52221807058209,3.726681655518802,4.4
163,391200.0,163.0,405.052036,417.77448999999996,412.30058250468426,398.14,6.710896153194226,14.633055832947717,3.7359027872008075,4.4
164,393600.0,164.0,403.337076,417.42015999999995,414.07419117892795,398.14,4.382846402645829,12.629265215996492,3.285945819461643,4.4
165,396000.0,165.0,406.829706,417.754762,413.8997899100556,398.14,2.9055710685939062,11.929592135049319,5.2698442206909,4.4
166,398400.0,166.0,402.62668399999995,419.255008,413.7640512908768,398.14,5.660556728057664,10.81508367287569,4.330999062025588,4.4
167,400800.0,167.0,405.771222,418.88279,412.40473992572123,398.14,6.803464002074316,11.592002442771502,5.315926687748584,4.4
168,403200.0,168.0,407.103184,417.373068,412.05378418631653,398.14,9.449359110293747,12.151556497514042,6.710473952491091,4.4
169,405600.0,169.0,403.460372,422.39762199999996,415.0466213858489,398.14,3.5605289195545664,8.985211757389937,5.1988975312778,4.4
170,408000.0,170.0,407.068352,421.59434999999996,415.95986595694137,398.14,2.8930455290956454,11.336451535080748,5.173608922286971,4.4
171,410400.0,171.0,407.33195000000006,420.03700200000003,414.12660902298296,398.14,5.592121161251316,11.88430383057832,6.976081749308392,4.4
172,412800.0,172.0,404.31795,422.00315600000005,412.81123694575683,398.14,5.246882312416501,10.792524925803916,6.769506157668322,4.4
173,415200.0,173.0,406.24530799999997,420.145832,414.4258965328904,398.14,5.980474140491039,11.507780254787317,5.636327990563419,4.4
174,417600.0,174.0,408.009956,419.884412,416.96277978447506,398.14,3.6692686685397145,10.086839565731806,5.238080363587497,4.4
175,420000.0,175.0,408.66640399999994,418.92048400000004,415.17487779140185,398.14,3.812833830263996,11.900038727422562,7.151404164465075,4.4
176,422400.0,176.0,405.77659400000005,420.67906800000003,415.2706209491983,398.14,5.599579338273112,10.015816486390145,5.0892334553197225,4.4
177,424800.0,177.0,406.04664199999996,421.86017599999997,414.9741097948008,398.14,5.506109221009253,9.627250307010117,7.252047975535703,4.4
178,427200.0,178.0,408.194204,420.740258,414.3273956814539,398.14,2.794244153591094,12.899090544222652,5.616761368313881,4.4
179,429600.0,179.0,407.752622,421.433014,418.762502647642,398.14,5.651370377982802,12.220629158004844,6.472464010630219,4.4
180,432000.0,180.0,407.505576,420.776156,417.01556860020156,398.14,4.018407123869954,11.635504212433029,8.249791521982994,4.4
181,434400.0,181.0,409.409322,420.99926999999997,416.91738685121106,398.14,5.053418789854678,11.924593356469227,6.069063920875717,4.4
182,436800.0,182.0,412.21761000000004,420.88041999999996,420.06510984615727,398.14,6.030481299873563,12.40037929185998,6.80077641117538,4.4
183,439200.0,183.0,407.80853800000006,424.08112200000005,419.12181288744375,398.14,3.2536505424268487,11.329085627846847,5.42694224461867,4.4
184,441600.0,184.0,410.981786,422.016734,417.5206881919713,398.14,2.796637785586144,12.455359710008935,5.371255671406853,4.4
185,444000.0,185.0,408.609428,421.771814,418.48932794215887,398.14,4.017263947829595,13.26554747552004,3.0634590094359626,4.4
186,446400.0,186.0,408.619266,420.137014,418.5120606587326,398.14,4.782733947688159,12.591274893154184,5.905433285963808,4.4
187,448800.0,187.0,408.22229999999996,424.0480100000001,421.11119769074475,398.14,4.420777399524593,12.065769627565821,5.8582524736790855,4.4
188,451200.0,188.0,407.50114799999994,423.56080199999997,420.13005993528986,398.14,4.94685746436828,10.190704843188987,4.66469790884223,4.4
189,453600.0,189.0,407.19426400000003,426.73858600000005,420.00474655367333,398.14,5.302166049984543,12.007949787242133,7.5154380478587015,4.4
190,456000.0,190.0,408.211042,428.36004600000007,420.2425306940373,398.14,3.346812674364721,12.627506204892102,6.958710088284743,4.4
191,458400.0,191.0,409.442826,424.15429800000004,419.47866449370684,398.14,5.4183368228961,9.256515190121219,7.920952257054372,4.4
192,460800.0,192.0,406.44840800000003,425.93203800000003,419.84362475453156,398.14,4.522083885946489,10.873707530522761,5.580144710103612,4.4
193,463200.0,193.0,411.1457060000001,426.45515800000004,422.7652680944204,398.14,3.8520632720472063,12.132327392356476,4.192955815329467,4.4
194,465600.0,194.0,408.56102799999996,424.428976,420.0440143265429,398.14,4.477783730234385,12.819703091061644,6.1865601253164435,4.4
195,468000.0,195.0,407.647922,427.553748,421.932165238758,398.14,3.7749021083545653,12.467709953825977,6.43214046614539,4.4
196,470400.0,196.0,405.658346,425.42327000000006,422.43108674650887,398.14,3.1325168282449147,12.796912457485538,7.792703080161861,4.4
197,472800.0,197.0,407.5239,428.02029999999996,423.37189940298856,398.14,4.929621457263081,14.384097307491384,7.812674903303583,4.4
198,475200.0,198.0,408.74508000000003,428.495302,421.8879415993006,398.14,3.612133317338813,10.672853329805205,5.239702751310629,4.4
199,477600.0,199.0,408.040412,427.613008,424.2708785904051,398.14,3.7317964863356083,13.840259816422641,4.867786982050749,4.4
200,480000.0,200.0,409.827174,423.664538,421.35793576207806,398.14,3.809024089743649,11.849662907575137,8.47626601940211,4.4
201,482400.0,201.0,407.383826,425.608842,423.00873500995556,398.14,3.446786723437519,11.517396187508378,6.159169070438921,4.4
202,484800.0,202.0,410.54179999999997,426.011562,421.72709720336286,398.14,1.4951632771517822,11.200848894109736,6.617598660476209,4.4
203,487200.0,203.0,409.168262,426.32043000000004,420.25512081785917,398.14,3.7674945376194278,13.833470574366444,5.5688865743398175,4.4
204,489600.0,204.0,410.293314,427.643256,423.3590377886517,398.14,1.6342177117965289,12.09951919167061,6.57284504263232,4.4
205,492000.0,205.0,408.845914,427.61721,426.48555881014624,398.14,3.0876087376266788,13.262333833391612,4.913981238179853,4.4
206,494400.0,206.0,406.49108399999994,430.28599399999996,427.4345594417471,398.14,2.09822099024389,11.096548843147568,6.275545955210355,4.4
207,496800.0,207.0,409.973212,426.714744,425.51107649048834,398.14,2.0469625768552007,13.60499770277882,5.64193013619519,4.4
208,499200.0,208.0,409.97543400000006,426.88121,425.73009529638574,398.14,3.794950604921914,13.471265164017396,5.681523471692364,4.4
209,501600.0,209.0,410.177726,428.771026,423.96471119069355,398.14,4.002358941772425,11.187029833299656,7.582606162747978,4.4
210,504000.0,210.0,404.88622,430.874986,426.50004613267555,398.14,6.213772559330425,14.15847509425453,3.4969763598756574,4.4
211,506400.0,211.0,408.81627,426.71516999999994,427.73968540804935,398.14,4.757998802707355,14.815999157815497,5.900407427943215,4.4
212,508800.0,212.0,408.43562800000007,430.299574,427.5492861435213,398.14,3.4940744458955364,13.565097327415845,6.08135317161993,4.4
213,511200.0,213.0,410.886648,425.507708,428.3237582038602,398.14,5.274195254453578,13.648715754839653,4.29765102593456,4.4
214,513600.0,214.0,409.076632,428.58666200000005,425.275294819437,398.14,5.421211657297593,13.052052969268722,5.397755536403928,4.4
215,516000.0,215.0,410.75974399999996,430.3014,424.6995761707747,398.14,6.709457811652177,13.625371291628618,4.726695991568063,4.4
216,518400.0,216.0,410.07749600000005,429.978388,429.3182208930587,398.14,4.679573648480917,12.753482992068074,3.257466713463719,4.4
217,520800.0,217.0,410.82708,428.84585799999996,428.7660762688599,398.14,4.808098324069329,15.632102003540956,6.28842236500298,4.4
218,523200.0,218.0,409.850102,427.69511,428.51110805165445,398.14,5.16607903587177,16.512078923715585,5.148060082341156,4.4
219,525600.0,219.0,409.547418,429.22475999999995,426.6938716268349,398.14,8.21707939481657,14.051311596333615,7.020237638300746,4.4
220,528000.0,220.0,412.83391600000004,430.79906199999994,427.72585877188067,398.14,3.969559341302041,13.578957464848179,8.414675621787623,4.4
221,530400.0,221.0,412.00618000000003,426.47705400000007,431.5565379966508,398.14,6.83393320881515,15.163257675660628,6.310634609564918,4.4
222,532800.0,222.0,413.1692340000001,427.34665400000006,433.81968763832504,398.14,6.008926171093063,15.524689331258898,5.631307487982852,4.4
223,535200.0,223.0,410.74595600000004,430.316078,431.01449317415927,398.14,6.83879315157427,14.946879455418992,6.069530938158165,4.4
224,537600.0,224.0,409.537372,429.1509459999999,432.7065711025951,398.14,6.67085160890365,13.888003838340587,6.819243876844966,4.4
225,540000.0,225.0,409.077534,429.637356,432.03564119462374,398.14,6.991180279391394,16.522490531485968,6.297278290608574,4.4
226,542400.0,226.0,410.803492,427.799532,427.16633088480705,398.14,5.766918678399986,14.909810189762226,7.2564697756623735,4.4
227,544800.0,227.0,409.99881999999997,430.328978,429.4837870709636,398.14,3.7655332346488004,16.43908012897444,7.388309325524231,4.4
228,547200.0,228.0,410.313692,428.667216,430.7650436576505,398.14,7.947017786037886,13.69243299447763,4.887493040615755,4.4
229,549600.0,229.0,412.93890200000004,432.24467999999996,431.48313950544195,398.14,3.6573016131817613,13.66628661345035,5.832848760181853,4.4
230,552000.0,230.0,412.216356,430.199362,432.5406297258563,398.14,5.326332729822523,15.10103729135199,6.074878733537862,4.4
231,554400.0,231.0,408.654824,429.934774,429.14259162208145,398.14,6.3473013614763705,12.237752588954635,5.101661947252486,4.4
232,556800.0,232.0,410.92483400000003,427.009134,431.9430872782461,398.14,6.132815061807799,14.991665939473625,6.289947568201587,4.4
233,559200.0,233.0,408.07418199999995,426.996584,432.63853009942306,398.14,6.069233129634992,16.00687355504967,7.527338836912547,4.4
234,561600.0,234.0,413.19892,431.056368,435.9446219959127,398.14,8.743241663751794,14.000244319090942,8.265527731383703,4.4
235,564000.0,235.0,411.383356,430.492518,430.51167867990944,398.14,6.25149410395265,14.115401107250193,6.569683927678886,4.4
236,566400.0,236.0,411.50573599999996,430.84638800000005,431.7585915720316,398.14,5.9503707457264685,17.01518178564717,6.20819016217898,4.4
237,568800.0,237.0,407.624468,429.782202,434.7516642790018,398.14,6.466894038734775,14.410848991856106,5.368013543680589,4.4
238,571200.0,238.0,409.82548800000006,429.7799739999999,434.3111519556472,398.14,7.2666653499116745,13.034944280276353,6.153248021105653,4.4
239,573600.0,239.0,411.57537199999996,429.96863,434.1075554222978,398.14,5.512166750213748,14.13481372721135,4.656227583767286,4.4
240,576000.0,240.0,409.949088,428.09407200000004,434.77791248411404,398.14,6.09384262674033,12.855565372313217,4.268345707877241,4.4
241,578400.0,241.0,410.62722999999994,424.972174,436.6051715069937,398.14,4.982582058252984,11.882405834900045,6.063024223645639,4.4
242,580800.0,242.0,411.71750000000003,429.5889,436.87271428450686,398.14,5.501612227276794,15.782619419254967,7.343999380885104,4.4
243,583200.0,243.0,410.5362779999999,427.35841600000003,437.6597229942766,398.14,7.0363675197733535,14.689711944345083,7.016622917661749,4.4
244,585600.0,244.0,409.66492600000004,428.28455799999995,433.73874794318124,398.14,1.9198813516548672,13.376320386814017,5.870497445804953,4.4
245,588000.0,245.0,411.36235,431.16029,433.73987001154927,398.14,7.950683305038386,11.525533728262204,5.866413524053772,4.4
246,590400.0,246.0,411.273368,429.885462,435.4944947822619,398.14,6.1038672326156265,13.452712375250746,7.784815122290239,4.4
247,592800.0,247.0,412.35557200000005,424.346054,432.706497629983,398.14,6.705241179798986,12.487364649625327,7.15944138512042,4.4
248,595200.0,248.0,414.10978400000005,431.288144,433.5545634581712,398.14,5.536285793483863,13.717614204949452,5.802483991623561,4.4
249,597600.0,249.0,418.21382800000003,427.66012599999993,436.78133725169135,398.14,6.599110148514056,11.177006532402014,6.783481165083432,4.4
250,600000.0,250.0,410.798582,427.921948,437.32514332817357,398.14,7.904254516440353,10.642344272147845,5.312492574843054,4.4
251,602400.0,251.0,412.68649400000004,429.42792599999996,438.0533467103146,398.14,5.839186419018403,10.549768149389687,5.767993102441237,4.4
252,604800.0,252.0,413.54323800000003,426.958876,436.2358197906955,398.14,5.7654783202653945,11.950332498636802,6.268834241088581,4.4
253,607200.0,253.0,417.341518,429.39065200000005,438.04154352657486,398.14,9.842679514010218,12.207648081769111,7.787167995688394,4.4
254,609600.0,254.0,411.06264799999997,429.25164600000005,436.7986024478931,398.14,7.19581872722251,12.338210382705773,6.0064091512785165,4.4
255,612000.0,255.0,416.650786,427.64039599999995,437.58174833036617,398.14,8.411525396646509,13.907339950093478,6.146526676947786,4.4
256,614400.0,256.0,410.201912,429.611556,438.1802689239988,398.14,5.514103542062429,13.15137031815545,9.609426115004837,4.4
257,616800.0,257.0,418.32061999999996,429.322962,437.27854169144047,398.14,6.7191547734001835,12.390689447769232,6.116803552694276,4.4
258,619200.0,258.0,413.12969400000003,427.991922,435.386859020063,398.14,7.000998020638905,9.911097599381563,7.505841691949383,4.4
259,621600.0,259.0,413.96909999999997,429.5984179999999,438.8392341557039,398.14,9.012248904891313,10.451969050597079,7.99153539105284,4.4
260,624000.0,260.0,413.172364,432.55339599999996,439.74915382261196,398.14,6.808472083475634,10.195200942516042,9.406200310974173,4.4
261,626400.0,261.0,416.162344,431.65171399999997,438.4489283617633,398.14,7.740005886950412,12.2651028729773,6.327478081414967,4.4
262,628800.0,262.0,413.04566800000003,432.462964,436.2706218348966,398.14,7.9777182781887594,12.875591392925688,5.591002856626935,4.4
263,631200.0,263.0,415.158838,432.204022,439.9686179677833,398.14,10.017195313272856,10.624142199132864,7.21544818178966,4.4
264,633600.0,264.0,410.37711400000006,430.34070599999995,439.95958175200184,398.14,6.9471043154818455,8.380126173090172,7.509071306284213,4.4
265,636000.0,265.0,415.63650400000006,434.445488,439.3621203460665,398.14,9.290127472478025,9.900705167223665,6.026829195929826,4.4
266,638400.0,266.0,413.09620400000006,432.97052199999996,436.4771283446206,398.14,9.653943766329181,11.457583497789233,6.341219615825824,4.4
267,640800.0,267.0,415.294,434.02158799999995,438.9626757292123,398.14,10.339724731818361,9.789103055135492,7.575597625869824,4.4
268,643200.0,268.0,414.16185800000005,434.81127200000003,437.26623764768135,398.14,8.133371965053774,10.241213587601798,7.268545236690134,4.4
269,645600.0,269.0,414.23318,431.48098200000004,437.7213636389195,398.14,9.654461792566604,10.283025350864072,10.1827978086354,4.4
270,648000.0,270.0,414.39045999999996,432.12717000000004,438.75915871569595,398.14,8.186337277050178,10.782721794302242,10.791933242645502,4.4
271,650400.0,271.0,414.01388399999996,433.06736600000005,440.2282479836167,398.14,8.161010761390473,8.74499820155778,8.344896358082549,4.4
272,652800.0,272.0,418.47096799999997,433.87461599999995,436.59733128303935,398.14,11.163316375837452,6.085718116089406,8.39715964463707,4.4
273,655200.0,273.0,417.26324800000003,433.09069,439.89682813651206,398.14,7.882084015411769,11.241287317889103,8.451536782357577,4.4
274,657600.0,274.0,412.7853319999999,431.56777999999997,439.3365818426206,398.14,7.440903248265588,9.978472669688617,5.987267103916096,4.4
275,660000.0,275.0,417.103708,432.815604,440.80429150472276,398.14,7.753689804902985,9.623156487152515,7.12793526395853,4.4
276,662400.0,276.0,414.53523000000007,432.42996800000003,439.76478520850776,398.14,9.22860030245535,9.704596062848593,5.413204697623746,4.4
277,664800.0,277.0,416.838934,432.62736800000005,442.2881729596464,398.14,11.608946178865141,9.427563150065614,7.348724640531131,4.4
278,667200.0,278.0,417.99001799999996,430.691726,439.01383490210685,398.14,8.584561956859112,9.450069693642266,7.449245189393205,4.4
279,669600.0,279.0,418.642418,431.74750600000004,441.689153782617,398.14,8.717143948164106,9.853155820808988,9.966413627882673,4.4
280,672000.0,280.0,415.75788,433.272008,441.44247375409816,398.14,6.589143904028777,10.07385398862659,8.775508782799442,4.4
281,674400.0,281.0,417.75506400000006,431.95247599999993,443.3588106373516,398.14,9.33797897183007,10.342443403637603,9.171575055226688,4.4
282,676800.0,282.0,415.697014,430.63765,440.43293305671824,398.14,5.091883038997393,10.868332833146685,8.703642600150111,4.4
283,679200.0,283.0,417.803572,434.62941599999994,441.24902378646846,398.14,7.086920723205619,11.799640920318211,9.07773713377807,4.4
284,681600.0,284.0,421.009296,434.16078799999997,436.6496546300047,398.14,8.445907383115035,10.327593351162472,8.87265591013777,4.4
285,684000.0,285.0,419.780102,431.29264,439.88495256618154,398.14,7.750274449717403,11.50320025862938,8.529008008148475,4.4
286,686400.0,286.0,417.44930400000004,432.75708,439.5022931383278,398.14,10.457689862531817,10.913236793782902,9.404835095732452,4.4
287,688800.0,287.0,415.1453479999999,433.11475599999994,442.69312929639966,398.14,9.084209340911567,11.101396865190722,7.4093887581566085,4.4
288,691200.0,288.0,419.07946000000004,434.201692,440.78208809111254,398.14,8.304220468251192,12.273372745627979,8.484268716079717,4.4
289,693600.0,289.0,418.84059399999995,430.996296,438.9857382916738,398.14,6.345975325931977,11.47904537373664,6.024771844025768,4.4
290,696000.0,290.0,418.385462,430.94269599999996,441.5626371772379,398.14,6.623700396977885,10.001865456315615,7.129132946680811,4.4
291,698400.0,291.0,418.42393200000004,428.442506,439.1708745152988,398.14,10.05241191647496,10.325771738543159,9.075482818887993,4.4
292,700800.0,292.0,423.12404200000003,431.864746,441.3484779742395,398.14,6.35976990119809,9.38130365251162,10.068733190834092,4.4
293,703200.0,293.0,417.184482,430.11913000000004,440.54993552411753,398.14,9.328594127516734,10.936251313474932,9.631796640265348,4.4
294,705600.0,294.0,419.157282,430.773078,443.8267022153673,398.14,7.761518014466442,9.81627150088412,6.821548681912925,4.4
295,708000.0,295.0,420.13885600000003,431.81228799999997,441.28889845891524,398.14,7.6354568708272375,10.43697460561488,8.612220479365307,4.4
296,710400.0,296.0,421.91138199999995,433.473978,437.42299595805105,398.14,5.75523463433675,9.05106247805882,10.958604635730563,4.4
297,712800.0,297.0,418.49550200000004,432.75445999999994,437.8686215968355,398.14,6.868770875195052,13.184797794461016,8.674337413338904,4.4
298,715200.0,298.0,422.850036,434.162974,441.3115515532152,398.14,6.8432813198770255,11.325432325769675,5.373329149460344,4.4
299,717600.0,299.0,419.563272,433.990196,443.68367837428525,398.14,7.854824718207978,10.805423176925089,8.17727800786233,4.4
300,720000.0,300.0,421.13471200000004,433.281078,442.77051952582633,398.14,6.882173259636097,11.464166848576607,8.142334546647984,4.4
301,722400.0,301.0,420.990758,432.06731199999996,440.7399361583596,398.14,6.599218732111761,9.489273672769682,8.759861397604652,4.4
302,724800.0,302.0,420.744528,433.03077,443.386009714582,398.14,7.664385335104323,10.307767660718707,8.738061471243629,4.4
303,727200.0,303.0,418.27844400000004,432.71132400000005,438.2968566709841,398.14,7.851349457349801,10.432857566855585,9.63093907030364,4.4
304,729600.0,304.0,422.472318,435.33354599999996,439.8436531047679,398.14,6.787578761342609,9.499529622036631,10.378194607378965,4.4
305,732000.0,305.0,422.571638,432.77971400000007,440.33579806751396,398.14,8.675421613141747,10.854261329904876,9.576942312409992,4.4
306,734400.0,306.0,421.34582599999993,434.684728,440.65240161830945,398.14,8.311181924264526,10.93644955224619,9.975940096604283,4.4
307,736800.0,307.0,418.27092400000004,433.42653199999995,438.86943120259565,398.14,5.898809700598834,7.3939113560282586,11.722565628528201,4.4
308,739200.0,308.0,419.76518599999997,434.894966,441.7922856198919,398.14,7.490470702863152,10.223447236932016,9.317934330545512,4.4
309,741600.0,309.0,419.497,432.787966,441.28167516743497,398.14,5.813791416503801,8.47174700517282,8.761865960635108,4.4
310,744000.0,310.0,419.8737480000001,434.41992600000003,439.85699332294837,398.14,7.87197783707553,9.876297550528507,8.808180122825837,4.4
311,746400.0,311.0,418.04941399999996,437.57035400000007,441.42841480978416,398.14,8.489295666664134,8.745260260473898,9.15558645974834,4.4
312,748800.0,312.0,420.8224880000001,435.439696,441.5438794805597,398.14,8.205071118935304,8.302985581420764,9.243189418533811,4.4
313,751200.0,313.0,418.92887600000006,436.73103199999997,440.2616485636486,398.14,6.715925566254132,7.188840881850438,10.475807077038617,4.4
314,753600.0,314.0,422.38798399999996,433.3986540000001,439.75105693165506,398.14,7.245413458872061,7.858884281214321,8.291108764828756,4.4
315,756000.0,315.0,423.72806199999997,434.894598,442.0540757481831,398.14,5.27721678252765,7.9579393275099735,7.839808522648316,4.4
316,758400.0,316.0,418.262176,435.598172,441.01049313738133,398.14,8.387692989335745,12.134814401937126,8.514207138630507,4.4
317,760800.0,317.0,421.56964800000003,435.28374600000006,444.8151350971896,398.14,6.28226548080779,11.344387880813372,7.880476555276431,4.4
318,763200.0,318.0,421.85764,432.60981400000003,442.66519242146694,398.14,6.100084168476995,6.7235191813485,7.873573713453741,4.4
319,765600.0,319.0,419.766992,433.742278,443.7556779155666,398.14,5.410762506121985,12.139119978289179,9.710577474699784,4.4
320,768000.0,320.0,418.972188,436.365132,439.4446639457139,398.14,7.48680796201177,6.690003473216651,8.473821453272226,4.4
321,770400.0,321.0,418.910904,432.45403799999997,440.4823453372486,398.14,5.181440371453043,12.724313250012294,8.841585300291312,4.4
322,772800.0,322.0,420.5232239999999,431.904162,440.4918547721466,398.14,7.217114900483446,11.051976138180665,11.004840960697953,4.4
323,775200.0,323.0,417.29068800000005,432.389912,442.5314548924499,398.14,7.710026515063781,10.403045936546322,12.502629767894726,4.4
324,777600.0,324.0,414.00055000000003,434.967982,441.63819010944627,398.14,4.52791507923064,10.66148113653012,9.758452330164308,4.4
325,780000.0,325.0,419.13148,436.668912,441.47645992708897,398.14,6.206430394219838,10.282507100910607,7.583848502504816,4.4
326,782400.0,326.0,421.818984,438.997202,442.65032919623644,398.14,7.272766184494654,8.240072808156286,9.87134172467253,4.4
327,784800.0,327.0,418.361582,437.5216960000001,439.15694950845443,398.14,4.1537595128695814,7.764666359315584,8.7171452635966,4.4
328,787200.0,328.0,420.660656,436.90503,440.80479319672196,398.14,5.412219517464007,10.04298101672974,8.399404861253934,4.4
329,789600.0,329.0,420.541326,436.37710799999996,441.0141749896517,398.14,3.7285396180324497,9.988510450840243,6.684195076663775,4.4
330,792000.0,330.0,417.88855799999993,436.880188,443.61262428411584,398.14,3.179818272176926,8.943794998040211,10.358863063796404,4.4
331,794400.0,331.0,421.308886,433.6412920000001,444.22818425794605,398.14,7.695436067367584,9.991276559883813,8.796833671923427,4.4
332,796800.0,332.0,419.810284,435.386492,440.76806327328893,398.14,8.355071398929907,9.358489931000255,9.004471167687928,4.4
333,799200.0,333.0,420.764134,436.3393980000001,441.8801975548034,398.14,5.751703778881774,7.828780136785003,10.267502630994324,4.4
334,801600.0,334.0,418.430574,437.53632400000004,440.53776930781106,398.14,6.706052690227961,6.3595137613727495,6.422167470486835,4.4
335,804000.0,335.0,418.96138200000007,436.73282200000006,443.09332050995107,398.14,5.444694504385882,5.483939364815863,8.061248730534622,4.4
336,806400.0,336.0,415.59265400000004,436.30529799999994,444.63597027423447,398.14,3.300385029206569,8.748434295238525,6.800971043426506,4.4
337,808800.0,337.0,419.34269800000004,437.989384,440.74127047088894,398.14,4.5754283431725575,6.071918058377875,9.35675610679213,4.4
338,811200.0,338.0,418.59811800000006,438.67522199999996,441.9670174410426,398.14,5.540058601325132,9.310627828785693,7.5796315970980155,4.4
339,813600.0,339.0,420.23813,438.199402,440.68126512735745,398.14,6.317794366221841,3.354452429521881,7.501940516474352,4.4
340,816000.0,340.0,417.55990600000007,436.93542400000007,441.9263775526835,398.14,6.602203861240808,9.439061039081095,7.34169903734152,4.4
341,818400.0,341.0,422.11021,436.80881,436.01443782002326,398.14,1.2474684963132718,6.9491463215780875,7.988899212152793,4.4
342,820800.0,342.0,421.63524799999993,435.697004,439.7504206106024,398.14,3.3779313229312447,5.068766316665542,9.371187061781065,4.4
343,823200.0,343.0,418.46596600000004,438.720294,440.74042399685976,398.14,3.092734013646117,6.9010874178036685,8.931090243095916,4.4
344,825600.0,344.0,422.23098799999997,437.151896,443.1994533438945,398.14,6.092289105923943,8.684841727460311,10.307677179622186,4.4
345,828000.0,345.0,422.526956,436.03500599999995,442.3675138202615,398.14,4.050860686711988,6.439431526355156,11.034033553131758,4.4
346,830400.0,346.0,422.440992,435.09082400000005,441.2288367795779,398.14,2.5099913879847686,5.931515420273052,10.812357581223662,4.4
347,832800.0,347.0,419.13077000000004,436.03353200000004,441.95225342779014,398.14,6.92086148049353,3.573721216848687,8.76695860744261,4.4
348,835200.0,348.0,418.105402,436.739246,441.72478933471905,398.14,4.579816198036591,5.508475022812907,9.621804337421592,4.4
349,837600.0,349.0,421.912018,434.1866800000001,440.7251719135637,398.14,2.8451292888548667,6.567913096437097,10.15625850945131,4.4
350,840000.0,350.0,417.5838519999999,436.68023400000004,443.8487728764295,398.14,3.587209487464185,6.098670742237227,10.334034269303103,4.4
351,842400.0,351.0,418.904144,438.2997240000001,445.1072625083033,398.14,4.135481956739782,7.1021103990077,10.24768974976227,4.4
352,844800.0,352.0,419.17686199999997,438.14256399999994,443.690393972662,398.14,4.122178181345747,5.088896115312739,11.885335641285907,4.4
353,847200.0,353.0,420.49860400000006,438.19014799999997,443.24645833736906,398.14,4.793569987339465,7.934022822465566,8.009375240421068,4.4
354,849600.0,354.0,420.021598,435.21661000000006,441.12754361475675,398.14,3.1789324135352133,4.719820949846473,9.461473167396688,4.4
355,852000.0,355.0,417.65481,435.048672,440.61605024661264,398.14,2.3707392730547383,8.225148252328491,6.1787164386880935,4.4
356,854400.0,356.0,418.39515,436.28482999999994,442.3645580076777,398.14,2.1182768885795045,4.946635476197663,8.220909671218369,4.4
357,856800.0,357.0,419.090938,436.33206200000006,443.6995451982396,398.14,4.212964291044161,6.571435185262053,6.758099203074802,4.4
358,859200.0,358.0,416.632478,438.47347800000006,444.13099658873733,398.14,3.965861841323558,6.239376179251301,8.267384088727555,4.4
359,861600.0,359.0,416.00308400000006,437.87497599999995,443.2921419488747,398.14,5.302969790686819,2.8010355157621483,10.647028618420196,4.4
360,864000.0,360.0,420.94492,436.0212680000001,441.6614308862475,398.14,3.6029981770886583,6.394798059403482,10.852205492404117,4.4
361,866400.0,361.0,419.345306,438.38237200000003,441.29188356331525,398.14,4.019856022662512,6.981608739507712,10.366757887210031,4.4
362,868800.0,362.0,418.129744,434.98168000000004,443.353573926076,398.14,1.5470653280374533,5.839647187694691,11.423490393860343,4.4
363,871200.0,363.0,418.6432,436.660304,443.80032520650366,398.14,2.8621851936243745,6.826253203143723,8.194875052026676,4.4
364,873600.0,364.0,421.81145,434.96926,442.56764003612733,398.14,3.3638710140785006,6.292976746715681,9.448075046297607,4.4
365,876000.0,365.0,419.66469399999994,435.36965200000003,444.9030398115507,398.14,4.675474664483099,6.060139708823749,11.043503494207378,4.4
366,878400.0,366.0,421.78235400000005,434.49208,443.8946407354947,398.14,4.012760344499062,7.158914762808883,9.466150644443799,4.4
367,880800.0,367.0,422.48086200000006,437.46609199999995,443.1846467496267,398.14,1.7613889309814839,8.549813599319863,7.021127631649996,4.4
368,883200.0,368.0,419.507016,436.24974000000003,444.4583542520437,398.14,6.0840372767739535,8.631470690633552,9.08351868788008,4.4
369,885600.0,369.0,419.03385799999995,437.080008,443.0774761540705,398.14,5.110075197876659,6.419412298229636,11.394167108318845,4.4
370,888000.0,370.0,418.07467399999996,435.643796,440.3661539049581,398.14,1.9146392935962087,5.4053835749058115,6.755658374604687,4.4
371,890400.0,371.0,416.554262,430.485468,443.5258472675317,398.14,2.3172749160407315,6.310396963027245,9.651125959304089,4.4
372,892800.0,372.0,421.61327,435.519992,439.96013861893545,398.14,5.389494244718957,5.575176419942913,12.068977338649963,4.4
373,895200.0,373.0,418.8365459999999,435.021486,443.66103284902255,398.14,3.492069504593152,6.491086075157099,9.608893824597756,4.4
374,897600.0,374.0,418.282064,434.10922200000005,440.58452257216203,398.14,2.5741169417934557,6.715388298279053,10.160172865859643,4.4
375,900000.0,375.0,421.323544,435.985506,443.37809617240816,398.14,2.190281669733896,5.893739788344745,11.417886613951007,4.4
376,902400.0,376.0,417.23159799999996,434.73380399999996,447.5375972839287,398.14,2.0913906990021225,6.5216457592573285,10.61484487661458,4.4
377,904800.0,377.0,421.29874200000006,434.328064,445.00575728247804,398.14,5.447818640898388,6.2387120489475185,10.937993830591628,4.4
378,907200.0,378.0,415.86464400000006,436.09318199999996,442.606978819341,398.14,3.9002177867434815,6.051044583208127,10.658681699861281,4.4
379,909600.0,379.0,421.51854199999997,438.00813600000004,445.85518709360156,398.14,5.062963996861222,5.734025631291876,11.627862242841008,4.4
380,912000.0,380.0,422.702208,434.93663799999996,441.8485503017197,398.14,5.178066699341202,5.097441594621595,10.712167915756435,4.4
381,914400.0,381.0,422.02387600000003,435.35118,445.54039869358365,398.14,4.574099414253423,5.688247369041423,11.329948207803358,4.4
382,916800.0,382.0,422.51794800000005,435.739784,442.49539082404334,398.14,4.513358456472073,8.047773087659948,8.19610846748757,4.4
383,919200.0,383.0,421.78921,434.512034,442.52639635092817,398.14,5.392207955156983,4.018900483549842,9.471939653159534,4.4
384,921600.0,384.0,422.67246400000005,437.60802,442.8422550268544,398.14,4.543945396784648,6.686191303305623,9.490442854391858,4.4
385,924000.0,385.0,421.07861199999996,434.80247799999995,442.19663753134,398.14,4.504524508977149,5.219263725166523,8.81626831244534,4.4
386,926400.0,386.0,419.845906,435.80192000000005,441.87428872301115,398.14,4.203465093546188,7.643327747174779,9.392608966680777,4.4
387,928800.0,387.0,421.755624,435.141608,444.1834207189683,398.14,2.939778117759251,6.1561891476937864,10.45159534538127,4.4
388,931200.0,388.0,420.785016,433.95534200000003,446.6660831195716,398.14,2.876964435334338,8.096724333315887,9.539460716566083,4.4
389,933600.0,389.0,419.42347,435.46116599999993,444.7550683416331,398.14,2.4551979042405425,6.323456411256772,9.061604055727868,4.4
390,936000.0,390.0,419.819392,435.82199599999996,442.80977573416783,398.14,4.275701483433552,4.796079169700846,9.949926490447604,4.4
391,938400.0,391.0,422.65750399999996,436.11145,441.3930844580662,398.14,4.807361093239673,7.038196549851987,10.262131362712996,4.4
392,940800.0,392.0,418.90727400000003,436.657974,445.2686669513058,398.14,6.653337908401595,6.918062665962395,9.023637297107438,4.4
393,943200.0,393.0,423.186552,436.14482399999997,447.93408957695846,398.14,4.1394478765218805,5.6534042943485385,9.636344279609519,4.4
394,945600.0,394.0,422.338844,435.37884599999995,445.31260651222254,398.14,3.472123043964189,7.316455465036036,11.043950295425176,4.4
395,948000.0,395.0,420.56026,438.127152,445.47678984401335,398.14,3.114466799550593,5.809867603399746,12.506559944732835,4.4
396,950400.0,396.0,422.93942799999996,437.47658199999995,444.98297205547044,398.14,3.2466815187120623,4.924435582688773,11.742704165089968,4.4
397,952800.0,397.0,425.376582,436.228508,445.9884364476512,398.14,6.698859593233685,5.899047632436837,10.886654106741064,4.4
398,955200.0,398.0,423.65262600000005,438.37668599999995,442.7831729945492,398.14,6.141098133789687,6.101764712211634,10.700832279015676,4.4
399,957600.0,399.0,421.914912,436.78752199999997,442.4949699094259,398.14,2.3657822297654687,6.509973773089385,6.724411372622199,4.4
400,960000.0,400.0,424.149812,435.214066,446.02687136629675,398.14,5.357709923032891,5.476701763450267,9.673730350887109,4.4
401,962400.0,401.0,423.106074,435.856152,447.5332429607541,398.14,1.3088026314922545,8.334234031960722,8.624551632018804,4.4
402,964800.0,402.0,423.5117859999999,438.164036,445.9109872385717,398.14,4.157461688475005,6.470505503010419,9.745597028196869,4.4
403,967200.0,403.0,423.489008,437.909738,444.9055222010117,398.14,4.735750094918548,5.021545551408137,10.425852459626622,4.4
404,969600.0,404.0,426.249654,435.9394899999999,444.2371986207092,398.14,6.210176665087135,4.693770535224723,9.795616008323117,4.4
405,972000.0,405.0,424.96499000000006,437.30257600000004,446.57136829680087,398.14,5.761322702999472,7.549457340892023,10.219450236467269,4.4
406,974400.0,406.0,423.28391600000003,437.8953680000001,448.2376252384337,398.14,5.556812993683798,9.658774170840417,10.457613477120962,4.4
407,976800.0,407.0,422.99583199999995,436.543274,444.52004904756876,398.14,5.1591001278679665,8.52124219782042,9.424722820004032,4.4
408,979200.0,408.0,423.98736799999995,436.06106,443.9041126541615,398.14,5.06172768454565,5.680963147190072,9.907704570285297,4.4
409,981600.0,409.0,423.715678,434.78032599999995,446.1666612461239,398.14,5.502050125313058,8.78511208418021,12.97551504281231,4.4
410,984000.0,410.0,421.40739199999996,435.88414600000004,444.7504080701553,398.14,3.867368734407816,7.878529810562895,11.990835127394245,4.4
411,986400.0,411.0,422.034194,434.647576,442.1474987588821,398.14,4.073447517512233,8.462232565409208,11.647013442203624,4.4
412,988800.0,412.0,423.419002,435.32674799999995,447.07778456728386,398.14,4.05470422142504,9.246970122977908,8.973208274657058,4.4
413,991200.0,413.0,427.39950600000003,438.245654,448.259456948116,398.14,2.1354336064446726,7.816330123326851,9.759050018345171,4.4
414,993600.0,414.0,425.02929400000005,436.20865599999996,444.19184553528504,398.14,6.1257587523173935,8.568041879175091,9.25106030800065,4.4
415,996000.0,415.0,426.498234,437.33027000000004,446.67601355251463,398.14,5.348945264738349,6.944356879957602,11.539181643608229,4.4
416,998400.0,416.0,427.103312,440.28912,444.483985726163,398.14,5.082160829521612,6.569799832594457,9.892816429199266,4.4
417,1000800.0,417.0,423.34985800000004,439.077916,445.05720689698626,398.14,6.95197068475308,8.27489856280264,11.19625338838248,4.4
418,1003200.0,418.0,422.986358,437.85418200000004,444.86781746348424,398.14,3.9075108981344595,6.253689728914691,8.722239449000824,4.4
419,1005600.0,419.0,425.3317,436.450782,445.1808462510888,398.14,6.209409467140712,7.448988769495164,11.577955962777784,4.4
420,1008000.0,420.0,422.16547,438.30960400000004,447.02164164269345,398.14,6.646152938129758,7.004168345089297,11.808224984166559,4.4
421,1010400.0,421.0,421.947628,439.00467800000007,445.18473021531764,398.14,4.002020961973322,7.782648522719864,11.692210580763865,4.4
422,1012800.0,422.0,425.49113,439.73215799999997,444.67088105655694,398.14,6.6210301368808855,8.733991363799044,10.687404327510889,4.4
423,1015200.0,423.0,422.253888,436.122624,442.6525556900917,398.14,4.480138950265116,8.029538234294321,9.782314835698035,4.4
424,1017600.0,424.0,427.11985599999997,436.78990999999996,440.63111235926556,398.14,5.185880668894074,9.258627162106972,8.550241699981003,4.4
425,1020000.0,425.0,425.44264999999996,437.29616599999997,445.09657390776647,398.14,7.32989266006822,6.65392454968202,9.711991790867605,4.4
426,1022400.0,426.0,420.321058,437.326702,443.58184582987735,398.14,3.178239952758684,6.178960197562967,9.883337792487502,4.4
427,1024800.0,427.0,420.731092,438.43504200000007,446.2773211498605,398.14,4.967091327419191,6.5445630681724385,10.264602559793124,4.4
428,1027200.0,428.0,424.50028000000003,438.91079,446.57154950614387,398.14,5.171515670106679,6.019318516131301,10.744355670032585,4.4
429,1029600.0,429.0,424.82753999999994,434.618026,446.94579307147006,398.14,7.056052449990878,6.633247764685378,10.742754117469373,4.4
430,1032000.0,430.0,424.95596800000004,437.349488,447.12324168269606,398.14,8.615618999749517,7.834558745931927,10.492668331580507,4.4
431,1034400.0,431.0,424.00141399999995,436.17122600000005,442.3927909894056,398.14,3.5395609055737736,8.40881863523779,9.216261881704193,4.4
432,1036800.0,432.0,425.88604000000004,437.5034159999999,447.8613733819765,398.14,3.638217788582294,5.442727007286974,10.181192482016899,4.4
433,1039200.0,433.0,423.253682,436.77394599999997,444.57992338140195,398.14,4.639584102217421,7.563557727867597,10.651059008888943,4.4
434,1041600.0,434.0,424.747494,437.428564,446.80952334454395,398.14,4.118093003484195,10.315663736321527,8.864092499964148,4.4
435,1044000.0,435.0,422.636488,437.059616,445.7100293857453,398.14,4.3518541302255676,6.440622085165614,8.851091383045532,4.4
436,1046400.0,436.0,424.60670600000003,436.506998,443.9489276677441,398.14,5.8419316660958325,6.792501406413999,9.210643964095997,4.4
437,1048800.0,437.0,424.047064,437.51707400000004,445.1096167150928,398.14,6.057646795909054,8.639127309378928,11.62639473250412,4.4
438,1051200.0,438.0,428.21443,438.919538,443.74760353812655,398.14,6.374674461509433,9.496660371894196,9.584137725876511,4.4
439,1053600.0,439.0,423.468728,437.814094,446.63562922426064,398.14,6.058127750037203,6.048442821228052,8.82988123509518,4.4
440,1056000.0,440.0,424.131732,439.02509399999997,445.38253294513197,398.14,3.623679618107112,7.893817603775719,8.908256919518994,4.4
441,1058400.0,441.0,425.314078,437.355792,444.09769352337526,398.14,4.05054735820552,7.399774178887736,8.802104562740594,4.4
442,1060800.0,442.0,426.901866,437.505066,443.6025566485014,398.14,3.6023618727431703,6.552013604390115,8.319340889892368,4.4
443,1063200.0,443.0,421.99506400000007,438.96506,443.3300730119433,398.14,3.137005684252122,6.197519564758495,7.241020889295726,4.4
444,1065600.0,444.0,421.281358,436.04344000000003,446.5558429958119,398.14,3.0584330098188124,7.397843884445376,11.64032326724201,4.4
445,1068000.0,445.0,424.610296,437.4647719999999,445.88679671465235,398.14,2.2064158602487027,6.296592420334776,8.82281252278575,4.4
446,1070400.0,446.0,422.15015400000004,438.381398,444.7234100123448,398.14,2.7646424425831064,4.854315117647596,10.145765977562899,4.4
447,1072800.0,447.0,422.358642,439.929692,446.221032665953,398.14,2.931698225378401,6.559269074633145,10.237296867981932,4.4
448,1075200.0,448.0,421.62516000000005,439.700274,448.6664964352378,398.14,3.276945319225436,6.76981140322318,11.18800448904412,4.4
449,1077600.0,449.0,424.947598,437.927304,444.13838637717834,398.14,2.5168396456944326,6.624277791390245,10.611549639482389,4.4
450,1080000.0,450.0,425.451134,439.085398,446.3244108597049,398.14,2.6631741096152384,6.8015554360783295,10.501865289194473,4.4
451,1082400.0,451.0,424.35949199999993,439.16674600000005,443.66127465186645,398.14,3.442169017862271,3.627461969527081,10.780226363751835,4.4
452,1084800.0,452.0,423.79023800000004,437.058482,444.61514757129163,398.14,2.6914018630490526,6.4418986957847375,9.742424779982647,4.4
453,1087200.0,453.0,425.036144,441.0643120000001,443.0314521394559,398.14,3.1737473395928744,4.4641490238101875,8.754951303490314,4.4
454,1089600.0,454.0,425.38917999999995,440.028888,446.4207227234418,398.14,7.158373772057745,5.083156780947319,11.543665472532785,4.4
455,1092000.0,455.0,423.85420000000005,443.59441799999996,446.04262586545383,398.14,5.210820794721724,4.699917757359204,6.438668072464856,4.4
456,1094400.0,456.0,426.84865,439.830336,444.43969739401274,398.14,1.9562766621543048,4.986830911360951,9.768466567982971,4.4
457,1096800.0,457.0,427.12386200000003,436.993656,444.89278008302017,398.14,5.978142509190365,4.948906353256249,8.122857596050068,4.4
458,1099200.0,458.0,426.695788,439.05105199999997,443.9622676151397,398.14,4.24623081632234,5.5883742537027485,9.19471163698662,4.4
459,1101600.0,459.0,425.51991799999996,438.327376,444.68405481809896,398.14,5.612701073002948,5.971934713573603,11.354764678484564,4.4
460,1104000.0,460.0,424.08117599999997,440.96962599999995,441.82118289134985,398.14,3.8890273977908403,4.795165370245304,9.953637630194871,4.4
461,1106400.0,461.0,427.330666,441.283582,442.1438274720914,398.14,5.266564228343013,5.188869769004297,8.595920513920198,4.4
462,1108800.0,462.0,425.427736,438.385662,442.49050639096083,398.14,3.5688507092271093,4.711110331175049,9.855734765043431,4.4
463,1111200.0,463.0,424.66008,437.286402,444.14842013603146,398.14,7.824020213370424,4.871308327956851,9.509078786974191,4.4
464,1113600.0,464.0,426.4319039999999,440.089288,444.06656908526577,398.14,4.276620496532467,5.261186791467368,8.750996893591452,4.4
465,1116000.0,465.0,422.013976,442.033212,441.71432904817823,398.14,2.6645946783266887,6.748918487547306,9.357431104032083,4.4
466,1118400.0,466.0,426.56572400000005,440.524424,444.2960905544927,398.14,8.347411700248635,5.700760489750616,8.763521021783577,4.4
467,1120800.0,467.0,423.82057599999996,439.23886400000004,441.3728878559308,398.14,5.310450915758309,4.538583015259497,10.152456621705129,4.4
468,1123200.0,468.0,427.23465,441.064638,442.59584544689733,398.14,6.7530480781681455,3.7042322175057003,11.63214956994479,4.4
469,1125600.0,469.0,426.107002,443.138538,446.24990372161466,398.14,6.56924291747004,6.391873392254754,10.984275121137381,4.4
470,1128000.0,470.0,423.323326,439.867414,446.82072515276224,398.14,5.761320460173317,6.1461654970838575,11.292944350064792,4.4
471,1130400.0,471.0,426.52027200000003,439.438498,444.7336579544088,398.14,8.006604506310582,6.030734534374238,10.267564889351334,4.4
472,1132800.0,472.0,427.02203999999995,438.206592,441.3865871139959,398.14,5.8740238195052115,6.6162145882634205,10.860864718489836,4.4
473,1135200.0,473.0,426.196512,437.74036799999993,443.12699196452985,398.14,6.406597779641586,6.115683441153117,9.998167685933115,4.4
474,1137600.0,474.0,425.924878,440.78979799999996,444.93208451949795,398.14,3.852862936511074,6.2575827278934035,10.439029837892244,4.4
475,1140000.0,475.0,423.62029,440.7927659999999,444.71780227991724,398.14,4.58730087699924,7.37587409570721,10.729480389750707,4.4
476,1142400.0,476.0,419.859332,440.46614600000004,446.5598652782538,398.14,5.815929288800017,7.288893861885811,10.254133938972833,4.4
477,1144800.0,477.0,423.85374200000007,439.109674,445.7672080410704,398.14,6.2979560992868375,7.7758062115101,8.078513127561855,4.4
478,1147200.0,478.0,425.901642,439.3389639999999,442.0640554042553,398.14,6.64143636374594,7.829615085039691,9.172053892042191,4.4
479,1149600.0,479.0,423.5008180000001,441.124936,442.8507706342707,398.14,4.718412995406981,7.400108242754763,9.367167587542598,4.4
480,1152000.0,480.0,422.44049200000006,439.76224,446.54035647347007,398.14,5.017748027071897,7.012705901983855,10.660104969603069,4.4
481,1154400.0,481.0,424.249772,441.25703400000003,442.97783016090796,398.14,5.647547622733491,6.18152641962485,9.923908750305293,4.4
482,1156800.0,482.0,422.24983199999997,441.40597799999995,444.04071295504934,398.14,2.9530487551480733,7.227569706119928,9.914079171782026,4.4
483,1159200.0,483.0,422.92906400000004,442.774072,444.29833745709004,398.14,6.3144341156150725,10.136349445993412,12.164978926058145,4.4
484,1161600.0,484.0,428.106362,441.94638799999996,443.79602301675897,398.14,6.116510547130909,9.67744613849342,9.806817951355576,4.4
485,1164000.0,485.0,423.64183999999995,442.90733,443.77372726081103,398.14,6.524127446728126,7.691633343932179,10.134863680578777,4.4
486,1166400.0,486.0,422.115204,441.727898,445.1269716499563,398.14,4.10008655743194,6.729289248516157,9.77571554007304,4.4
487,1168800.0,487.0,423.940996,440.51861399999996,442.88313518648357,398.14,5.144886777917169,7.093722406480932,10.191516122889718,4.4
488,1171200.0,488.0,424.523164,441.62641199999996,443.70290359295325,398.14,7.557646808521272,8.078992946316381,11.860626882417625,4.4
489,1173600.0,489.0,423.9964739999999,442.635156,443.5072247079228,398.14,4.410729897726887,8.057329103272954,10.272487205094894,4.4
490,1176000.0,490.0,424.033144,442.20455400000003,445.08795104675175,398.14,5.5520998418449405,8.168799549350684,9.405358461988406,4.4
491,1178400.0,491.0,421.55597000000006,442.19680000000005,442.3622876251924,398.14,6.307945948743344,8.182210397851762,9.579309331765337,4.4
492,1180800.0,492.0,422.30341200000004,442.404188,443.2663460512923,398.14,3.6408571898702915,8.080070575382166,9.605354959060286,4.4
493,1183200.0,493.0,421.814196,444.69023799999997,445.12394782464344,398.14,6.747323567364601,9.904078709436979,10.804542530592045,4.4
494,1185600.0,494.0,421.691838,440.62948399999993,444.53356396986345,398.14,3.981023306166456,7.739415199957945,9.076559853663738,4.4
495,1188000.0,495.0,424.919706,442.87728200000004,443.5176721541696,398.14,7.366243602772854,5.761050103621435,11.128155408361884,4.4
496,1190400.0,496.0,423.16576999999995,441.74935400000004,441.30155779911166,398.14,5.405647665054149,7.569720756927482,11.358307539244704,4.4
497,1192800.0,497.0,424.365352,443.991852,441.8051170646495,398.14,7.6775887804747756,6.932236558044607,8.432314520532898,4.4
498,1195200.0,498.0,427.78806199999997,442.823524,444.1591410703648,398.14,5.956411630505213,7.105405244418086,9.449094088502783,4.4
499,1197600.0,499.0,425.877396,442.018234,443.2218397158582,398.14,5.950617736934043,7.491876789492928,9.11743383151228,4.4
500,1200000.0,500.0,425.00484000000006,439.89029600000003,443.83187984282523,398.14,6.944698902333041,5.987960722936001,12.898578321606744,4.4
501,1202400.0,501.0,423.5478059999999,444.75172000000003,442.47809569266417,398.14,5.570689136330616,6.474037569122594,9.513777615815274,4.4
502,1204800.0,502.0,425.839836,440.612794,442.9431544391097,398.14,4.687070476122327,6.356419229793269,8.024600996448067,4.4
503,1207200.0,503.0,423.67567799999995,440.63415399999997,442.659077143809,398.14,5.992812800033745,9.169625253626629,8.231179633617694,4.4
504,1209600.0,504.0,421.3315559999999,440.75702,441.0727962161839,398.14,6.297988344224261,7.680756164316187,9.198433758085747,4.4
505,1212000.0,505.0,425.960826,439.09311799999995,446.59286793911633,398.14,5.216010073856848,6.072763846044539,11.696209166870002,4.4
506,1214400.0,506.0,425.03173200000003,439.46634400000005,443.0999774866892,398.14,5.990919925373477,8.469452288642403,12.15437674702693,4.4
507,1216800.0,507.0,423.84952400000003,439.05228000000005,443.66976796556156,398.14,4.867991537591873,7.379956910381519,10.629519235790918,4.4
508,1219200.0,508.0,421.93458,440.385278,442.8228056599558,398.14,6.510139559727859,6.9479211580604305,10.221734885275476,4.4
509,1221600.0,509.0,422.40079000000003,441.52355,445.2207551796062,398.14,6.363577815836879,7.1839032652880785,9.921754057663753,4.4
510,1224000.0,510.0,425.429436,440.42359799999997,446.5942086194881,398.14,4.032803417364157,5.497882073366228,7.869569275877991,4.4
511,1226400.0,511.0,425.84905799999996,440.20460599999996,446.8825773490433,398.14,2.9453487604916795,7.84423110954078,9.54648845141545,4.4
512,1228800.0,512.0,424.30286400000006,439.52356,445.2844824419818,398.14,4.194644865615865,5.298568786712009,8.754023215387573,4.4
513,1231200.0,513.0,421.09108200000003,437.96861,446.5118044911345,398.14,2.0952682090057766,6.084703293880745,9.987412404281443,4.4
514,1233600.0,514.0,424.03728,439.40555399999994,446.9020614301018,398.14,4.932177755988371,7.766117422615708,11.296917896184837,4.4
515,1236000.0,515.0,422.836006,440.930346,445.23792390046447,398.14,1.9097227478162213,8.14655052932231,9.663244829295458,4.4
516,1238400.0,516.0,425.15870400000006,441.406916,445.9128282877192,398.14,3.5962470809297034,8.70929105340496,9.919495215998282,4.4
517,1240800.0,517.0,424.187342,443.49452599999995,447.7261544562476,398.14,5.458217557470204,7.96875157859437,13.41982364871366,4.4
518,1243200.0,518.0,422.041482,443.70254800000004,445.3832086709439,398.14,3.959453988037366,8.058535525314989,12.265335410085397,4.4
519,1245600.0,519.0,421.96115,442.752106,448.3379265001321,398.14,3.8026916644155344,6.617149941857546,9.64489936752116,4.4
520,1248000.0,520.0,423.797732,441.430322,447.6569939061599,398.14,4.3973341642838015,4.600106050719474,10.260706372911155,4.4
521,1250400.0,521.0,424.050188,443.63097,445.6906952950767,398.14,3.998551841392929,5.798617340819709,10.946682002347188,4.4
522,1252800.0,522.0,426.6407300000001,441.69403,444.8484620553634,398.14,5.1650941644775,6.155765258979246,11.668562516147771,4.4
523,1255200.0,523.0,423.566126,445.03002200000003,447.3617099389874,398.14,3.4541171350564457,7.73949931334981,12.61576366111085,4.4
524,1257600.0,524.0,425.4543299999999,442.984302,449.4701945911138,398.14,2.114617587195498,6.916350687078117,10.667516022700816,4.4
525,1260000.0,525.0,426.70138800000007,444.66369199999997,446.8791965004595,398.14,5.165122985101605,8.655498564115002,13.077284597075492,4.4
526,1262400.0,526.0,423.953442,442.55345400000004,446.19425692034866,398.14,4.799393180936541,6.109330629704218,12.303600945332333,4.4
527,1264800.0,527.0,427.01267000000007,442.995514,445.08122094048923,398.14,4.333961803481315,7.418074722404166,10.470552428015976,4.4
528,1267200.0,528.0,425.565646,445.40967199999994,445.4874145286628,398.14,4.641673024025317,8.98685318372136,12.965886763028609,4.4
529,1269600.0,529.0,427.38129399999997,443.120582,448.57071751245985,398.14,4.81719431779605,5.565751564324689,10.353724238653982,4.4
530,1272000.0,530.0,427.449692,445.803064,447.7226452409559,398.14,5.115980499262137,7.176292875475535,12.014497606651956,4.4
531,1274400.0,531.0,424.61936,443.64480599999996,447.28280194387963,398.14,6.700815913684363,6.446781018126156,12.035107350423592,4.4
532,1276800.0,532.0,425.274622,442.810748,448.019733456773,398.14,5.151197547980933,5.507594012327593,12.793012067496406,4.4
533,1279200.0,533.0,427.18749399999996,443.19621800000004,445.66224716522936,398.14,4.59452365765026,6.75458589202067,11.647461045641132,4.4
534,1281600.0,534.0,425.572896,441.784802,444.1399829046744,398.14,6.023284517019864,6.28035793747207,11.43405870848161,4.4
535,1284000.0,535.0,425.94497199999995,441.90705800000006,445.6709996183745,398.14,5.586968195415731,7.043570766857134,11.274957250582153,4.4
536,1286400.0,536.0,424.532338,441.93492799999996,446.2267116116802,398.14,2.122331270902435,7.5120985825132385,12.775907206670272,4.4
537,1288800.0,537.0,425.24115,443.70444399999997,446.9038604966884,398.14,4.841515408646668,8.338653728769625,11.143173242120369,4.4
538,1291200.0,538.0,424.240272,445.130098,445.8932395028123,398.14,4.9110969145266905,9.028995387228425,14.400239247842022,4.4
539,1293600.0,539.0,422.675752,441.94049000000007,447.6708676613636,398.14,3.3500377901799365,7.154405328704963,12.860544938208704,4.4
540,1296000.0,540.0,426.587878,439.62780999999995,447.5154259456911,398.14,5.396085083270376,7.75625611353242,11.9788307981432,4.4
541,1298400.0,541.0,426.81277600000004,439.96391600000004,446.082035339316,398.14,2.356223052944703,6.704316153209086,12.908616869523803,4.4
542,1300800.0,542.0,422.099528,442.54664,448.2688851021934,398.14,4.456601676973411,8.531083589922664,12.668412575414177,4.4
543,1303200.0,543.0,424.846202,443.41174600000005,445.71402190012697,398.14,2.228297037756215,7.612726245110073,12.253691632106294,4.4
544,1305600.0,544.0,424.414474,442.089524,444.409189898102,398.14,3.249721528680888,7.387529266316456,12.485517771597285,4.4
545,1308000.0,545.0,429.09490999999997,441.22271599999993,445.8034899341463,398.14,3.3927306020874006,6.5509920441661205,12.33164726094626,4.4
546,1310400.0,546.0,426.53964800000006,441.05244400000004,441.48340637410513,398.14,3.1878598949704227,6.559503086749983,11.752017551992461,4.4
547,1312800.0,547.0,431.13922600000006,442.43603399999995,446.06946223404736,398.14,3.09521059088568,4.307418753962681,13.722673321782318,4.4
548,1315200.0,548.0,427.791916,440.454864,448.7868759868371,398.14,2.262321146050774,8.097378078745836,12.495146054530892,4.4
549,1317600.0,549.0,424.862172,443.43603999999993,446.73776970145957,398.14,4.17553978426868,6.063537022668025,12.674452825214646,4.4
550,1320000.0,550.0,425.187136,443.6889,446.9970627619323,398.14,3.9994121527754216,8.615460667123179,13.055022351232338,4.4
551,1322400.0,551.0,425.046828,443.04776400000003,445.64382617826885,398.14,4.87103482203373,8.563266889219044,11.083752034209288,4.4
552,1324800.0,552.0,426.178248,442.511644,445.1948753698098,398.14,6.515223021517903,7.7263379379282116,11.01108973978254,4.4
553,1327200.0,553.0,423.29442800000004,441.76737599999996,447.1815415531884,398.14,3.8470927508517154,7.284232787778691,11.296205072308723,4.4
554,1329600.0,554.0,429.179932,442.29798200000005,444.0230320317188,398.14,3.6710275999893853,9.821326053044345,12.162561646219999,4.4
555,1332000.0,555.0,427.630962,443.637368,447.3095395569411,398.14,3.291035194355503,9.553840411864641,12.855691417336775,4.4
556,1334400.0,556.0,429.538236,442.607532,446.41756907879756,398.14,3.2037747121701607,8.633702329231932,13.546899579412951,4.4
557,1336800.0,557.0,427.4894520000001,442.4052,444.15692480888845,398.14,3.5340479374862395,8.631116366138501,14.197827544308893,4.4
558,1339200.0,558.0,428.230908,440.99416,444.3061009064867,398.14,4.129669398430081,9.50410639009265,13.639858180671983,4.4
559,1341600.0,559.0,426.48717999999997,444.061386,443.0166050726636,398.14,4.378607669236696,6.648625697101682,12.037386687453434,4.4
560,1344000.0,560.0,426.674344,441.67391800000007,444.5547436094556,398.14,3.1490241052232495,7.947237156348982,11.33652877391053,4.4
561,1346400.0,561.0,423.453978,441.41621799999996,443.73149086762425,398.14,5.31271763818089,8.519722097723903,9.27723896300832,4.4
562,1348800.0,562.0,427.50549199999995,441.05990999999995,446.1837758001291,398.14,2.836888316264691,6.27911636801326,13.651754415368721,4.4
563,1351200.0,563.0,427.01566999999994,440.329486,443.82932025724693,398.14,4.688159611289042,5.351463070224609,13.960434256033231,4.4
564,1353600.0,564.0,426.233644,441.47196199999996,445.71241059650964,398.14,3.029922818189677,5.987651069485809,15.49273481828197,4.4
565,1356000.0,565.0,426.331188,442.4043460000001,447.37553088866815,398.14,5.313736452093057,6.057773979807297,15.42661829625776,4.4
566,1358400.0,566.0,426.43098799999996,442.80418399999996,446.86522538176143,398.14,5.694200166435216,4.551758320481807,14.867435215440336,4.4
567,1360800.0,567.0,429.30478000000005,441.86223200000006,445.6629376061219,398.14,6.2575814297476295,7.0675492155334805,16.131755987481785,4.4
568,1363200.0,568.0,425.66557600000004,441.99170000000004,445.82424109922795,398.14,7.278578644438678,7.3541708211330565,14.642357719148839,4.4
569,1365600.0,569.0,426.397916,445.92051599999996,444.94469519804886,398.14,5.329870525954879,5.903094467176237,13.64114422910116,4.4
570,1368000.0,570.0,426.031786,443.49781,446.9912701408205,398.14,4.68216928566956,7.067644875639245,13.003843188431635,4.4
571,1370400.0,571.0,428.025584,444.649752,447.31496075720224,398.14,6.179294675838893,5.3469308519794465,12.891171571731315,4.4
572,1372800.0,572.0,427.674842,445.889488,447.0701442738712,398.14,6.647324319492373,4.906265877888269,13.26896988776995,4.4
573,1375200.0,573.0,425.559184,444.040806,449.7074391658401,398.14,5.414000312938986,5.712462687080573,15.255856169521154,4.4
574,1377600.0,574.0,426.44401200000004,440.88862199999994,445.4971793745758,398.14,4.084291020294436,6.998624811567157,14.954932828172605,4.4
575,1380000.0,575.0,426.2992480000001,442.913544,444.53217429660947,398.14,6.086623939459121,6.93506383410021,14.280058516093822,4.4
576,1382400.0,576.0,428.13515799999993,443.91360799999995,448.7801122899501,398.14,4.8972732758529025,5.594933480140779,15.731503236455596,4.4
577,1384800.0,577.0,427.38811000000004,445.760066,447.0159990742085,398.14,6.601396382130656,4.4488086925353665,14.204950944475552,4.4
578,1387200.0,578.0,425.18651199999994,442.87552999999997,444.43539312453794,398.14,3.504315150841951,4.885437134027902,13.135104682216118,4.4
579,1389600.0,579.0,423.6847839999999,443.40887000000004,445.319775408742,398.14,8.335130955734602,5.798629182336927,12.439630568268887,4.4
580,1392000.0,580.0,425.56458999999995,444.287434,447.3712354006851,398.14,6.873579450306294,5.172571330116806,13.797132426818477,4.4
581,1394400.0,581.0,427.496584,444.13968000000006,444.6962695549067,398.14,7.574090400331568,5.381578776583132,14.18727472768861,4.4
582,1396800.0,582.0,425.11130199999997,442.83056,446.0342697917933,398.14,4.183601794537897,5.888995007215791,13.213095515065907,4.4
583,1399200.0,583.0,424.18009399999994,441.6968,447.6794624566258,398.14,4.745493643591399,4.775285635750574,12.98165036622681,4.4
584,1401600.0,584.0,422.56728000000004,444.148312,447.1197609590225,398.14,3.534163806896136,4.169335088099941,13.793070213034698,4.4
585,1404000.0,585.0,426.49969,444.35022799999996,445.91837245773934,398.14,5.31053456771102,5.503507040232781,14.329447372705197,4.4
586,1406400.0,586.0,427.79865400000006,441.782738,445.59631831087006,398.14,5.513511838512064,7.424676236726151,9.479670329474397,4.4
587,1408800.0,587.0,424.95080400000006,442.641648,450.28054480383855,398.14,6.950977535617702,6.154190276919508,12.558168067989591,4.4
588,1411200.0,588.0,424.761938,443.59263200000004,445.5251954384329,398.14,5.171708549067945,6.397797136195516,18.989289551733265,4.4
589,1413600.0,589.0,428.09062200000005,443.46781,449.73855091186635,398.14,4.107192845784931,7.777995868853037,14.38418167042689,4.4
590,1416000.0,590.0,427.50999199999995,442.537018,442.6683409711151,398.14,5.99208963529505,5.610751631665257,12.658341689328626,4.4
591,1418400.0,591.0,425.93846199999996,444.508326,445.11938118711834,398.14,3.831570452563325,5.454457533462128,13.912213848179523,4.4
592,1420800.0,592.0,425.677382,445.054036,445.5360072496014,398.14,6.457014162421246,7.427456067867284,14.332518384860157,4.4
593,1423200.0,593.0,427.1930060000001,441.90519800000004,445.30989372072065,398.14,3.3289948202818755,7.270130252507295,15.394399646714511,4.4
594,1425600.0,594.0,426.055732,444.135504,448.2924008838528,398.14,6.39368581172141,6.1617227477408685,16.582043582932684,4.4
595,1428000.0,595.0,427.55831199999994,445.509242,446.73636093982293,398.14,5.139887741850234,6.588534408052959,16.342040781203757,4.4
596,1430400.0,596.0,426.564432,446.8389700000001,447.1185996526776,398.14,5.496738701018016,6.734378097146761,14.76084072798654,4.4
597,1432800.0,597.0,427.29286600000006,444.064042,447.20219029071677,398.14,4.553260214677489,7.535837789327777,14.855619822588148,4.4
598,1435200.0,598.0,428.968286,443.65594,445.49346127986485,398.14,5.061439928140461,5.616890890635934,14.859513886513717,4.4
599,1437600.0,599.0,430.49696800000004,445.14303600000005,442.84862653753123,398.14,4.841836654902164,8.25764074748152,16.274390312042296,4.4
600,1440000.0,600.0,430.36904599999997,445.1356119999999,445.6019153364102,398.14,4.330271058205039,6.918331514569957,11.956126499999078,4.4
601,1442400.0,601.0,430.49987600000003,445.95136999999994,446.1883327812692,398.14,5.462181915698054,7.859991883086208,14.4540590396423,4.4
602,1444800.0,602.0,430.2163939999999,445.21289799999994,445.45426540432993,398.14,4.000876725168134,10.079095014288486,17.66076518076857,4.4
603,1447200.0,603.0,432.629766,442.35814199999993,445.55743562481996,398.14,5.17477808989233,8.772156864641191,17.689890483419727,4.4
604,1449600.0,604.0,428.046994,445.811464,443.5262606539033,398.14,4.529114424851102,8.880590498429564,16.774704425801332,4.4
605,1452000.0,605.0,429.286514,445.13814,443.8588819591602,398.14,3.655544046432153,7.180436796391635,14.577441751559588,4.4
606,1454400.0,606.0,430.15975800000007,443.6557419999999,444.03858894986416,398.14,4.24040109559048,6.367159365198095,15.122235606562692,4.4
607,1456800.0,607.0,428.937188,446.65291400000007,445.56741403421785,398.14,6.357896677980178,5.777973164033335,14.580690333408286,4.4
608,1459200.0,608.0,428.471716,443.72014,443.1784080245419,398.14,6.77598454290761,7.773073218319053,14.486719262441154,4.4
609,1461600.0,609.0,428.87297400000006,442.56177800000006,444.0103753580215,398.14,2.8166160892941545,7.671864744553607,15.530934305968385,4.4
610,1464000.0,610.0,429.96214200000003,445.60952800000007,444.43718337976696,398.14,3.3827651398156076,6.119150995580974,13.830982790116321,4.4
611,1466400.0,611.0,428.976832,445.9511600000001,447.59125824461637,398.14,3.1171582231496284,4.562793859103109,16.31928579631979,4.4
612,1468800.0,612.0,428.706584,445.06134599999996,446.82084721301123,398.14,3.166057440028366,5.825436870742764,17.631967317635215,4.4
613,1471200.0,613.0,429.35688,447.231264,444.49974544731174,398.14,4.3035757538219395,4.939807810997894,13.965165436981327,4.4
614,1473600.0,614.0,431.763994,446.056972,445.1971861473853,398.14,3.9501931531158827,6.184020391445014,14.956307114319142,4.4
615,1476000.0,615.0,427.46587,446.289406,447.7907459906235,398.14,4.767478808031851,6.631900410611985,13.048711998290141,4.4
616,1478400.0,616.0,432.423726,445.798144,444.17833481949754,398.14,6.433140861945289,5.803403779425245,12.99738002112992,4.4
617,1480800.0,617.0,431.896016,443.80719,442.0598754579666,398.14,4.0384818499009745,7.298397902310969,14.697856901719431,4.4
618,1483200.0,618.0,427.90977000000004,443.71586399999995,443.34280005528734,398.14,5.56348138331102,8.37872092621276,14.161177630359374,4.4
619,1485600.0,619.0,426.430614,444.73968,447.55956148082095,398.14,2.1251775012507377,6.445295547564004,15.933250030825837,4.4
620,1488000.0,620.0,428.0581,446.180828,447.35057609344767,398.14,4.434615941335314,5.169046047746613,14.664746167685335,4.4
621,1490400.0,621.0,425.233386,446.11857200000003,446.5657443787642,398.14,9.175832953991543,5.45022871110605,13.57423272853378,4.4
622,1492800.0,622.0,429.364268,447.119862,443.3689748023297,398.14,6.708062864499417,4.8051596353429815,11.707645452111477,4.4
623,1495200.0,623.0,431.301602,444.57616800000005,442.5308622253245,398.14,5.458125139474091,6.3993519704247275,15.15022937922188,4.4
624,1497600.0,624.0,429.76730799999996,446.930706,441.6690109567524,398.14,5.865626239091947,5.981186753948957,13.396758083373314,4.4
625,1500000.0,625.0,430.927326,447.622938,445.5750354875171,398.14,6.116723236846746,6.477690443519408,14.862229264298087,4.4
626,1502400.0,626.0,428.226278,445.013184,446.09538705585567,398.14,6.83577700821369,7.424148075843507,15.759718297487337,4.4
627,1504800.0,627.0,432.52077800000006,447.11629400000004,445.60544901056363,398.14,5.521612554004249,6.5923572820525385,14.480226701934573,4.4
628,1507200.0,628.0,433.046172,444.65147800000005,443.839051281712,398.14,8.943703688767128,5.888262431017331,15.412584506315229,4.4
629,1509600.0,629.0,430.00894200000005,444.47010600000004,444.6876142053091,398.14,6.362107124657156,5.295096690146322,12.007097668294126,4.4
630,1512000.0,630.0,429.60581199999996,446.61058,444.6653138473788,398.14,3.7522909316232407,6.572442414934459,14.61021706180048,4.4
631,1514400.0,631.0,431.223146,448.31642,443.03754032700397,398.14,6.679745551028555,5.84493308946352,16.181114353841586,4.4
632,1516800.0,632.0,429.51196200000004,444.69847799999997,441.33577617215303,398.14,6.820067562778051,5.417738376111438,13.530764074907099,4.4
633,1519200.0,633.0,429.941936,448.312662,443.05544717148734,398.14,4.979572743938248,6.131821667115249,13.234947402769256,4.4
634,1521600.0,634.0,432.54277999999994,445.40542800000003,442.2293112455967,398.14,5.390189748436657,5.5072369458339585,11.626284192331829,4.4
635,1524000.0,635.0,429.552848,446.677382,444.67470426732444,398.14,6.267834800722544,5.998781578586459,15.031549461600857,4.4
636,1526400.0,636.0,429.83783800000003,446.26566599999995,444.5841638635705,398.14,5.667871448325189,6.984579955800406,15.83052788653949,4.4
637,1528800.0,637.0,429.78941799999996,445.585646,445.75609108430433,398.14,6.366140563761147,6.213631380435092,13.650011099993144,4.4
638,1531200.0,638.0,428.203,446.054742,443.52940729018883,398.14,8.671645736844662,4.611272697309107,14.264053388733135,4.4
639,1533600.0,639.0,428.31922199999997,444.43202999999994,444.76408353215595,398.14,4.843060759836194,5.5849273527230725,16.809684586449492,4.4
640,1536000.0,640.0,429.51623600000005,444.625382,447.25457740256826,398.14,5.660590406672314,5.523026433434826,14.593681659357738,4.4
641,1538400.0,641.0,429.617388,443.523134,446.98009002405007,398.14,5.302084513908564,7.4880449882875,14.430817540736989,4.4
642,1540800.0,642.0,431.1293239999999,445.29565599999995,446.3645332019076,398.14,3.977465541058398,6.2219905118899845,14.916953132159568,4.4
643,1543200.0,643.0,431.079504,445.59593399999994,445.56244036025646,398.14,5.602482290030239,5.9027158487513205,15.34308757812259,4.4
644,1545600.0,644.0,431.38268200000005,444.283118,446.85109836489863,398.14,8.311887548373965,7.271127527562185,14.601838758481637,4.4
645,1548000.0,645.0,429.41778400000004,445.21338799999995,445.8839815810542,398.14,7.771377687493276,5.849572018124243,13.367346242213433,4.4
646,1550400.0,646.0,430.76791199999997,445.128642,446.7033776665233,398.14,4.84211497291637,6.20364742575893,12.068661533512575,4.4
647,1552800.0,647.0,428.840878,444.334364,442.8051441291376,398.14,4.272173204252311,6.550994888674664,16.055894421607135,4.4
648,1555200.0,648.0,431.075756,444.45274599999993,443.3351599959809,398.14,8.535465523256189,5.064247295339367,16.786896197128467,4.4
649,1557600.0,649.0,435.665768,447.794492,445.18002682755,398.14,7.113828400788639,5.487294034839768,13.757267300338281,4.4
650,1560000.0,650.0,432.89364800000004,445.88234200000005,449.80741857820885,398.14,6.424861770300912,6.028043402671671,15.843026697747998,4.4
651,1562400.0,651.0,432.47521400000005,447.278658,445.20143081567403,398.14,7.460889360771379,4.7610354601899445,14.964663924527153,4.4
652,1564800.0,652.0,432.08135000000004,442.62509,443.729698846668,398.14,7.187478312890131,4.0527478541911535,14.708296325067375,4.4
653,1567200.0,653.0,431.511386,445.9950360000001,443.1092603403251,398.14,6.648427227794363,5.174905744923395,16.160147631333007,4.4
654,1569600.0,654.0,432.93581400000005,443.573466,442.6234954446456,398.14,4.920021125119014,4.004365742378297,19.256534920271026,4.4
655,1572000.0,655.0,430.429464,447.92193,444.2656302719,398.14,4.356480227150578,3.6845190853615266,16.936590821440582,4.4
656,1574400.0,656.0,429.34847999999994,444.629976,443.7510523936253,398.14,5.322870261106703,3.8830053462658127,13.339311932574185,4.4
657,1576800.0,657.0,434.20515400000005,446.906104,445.6705069754962,398.14,7.426071823086368,4.978484523006483,13.025612917441386,4.4
658,1579200.0,658.0,431.21312199999994,447.39617,445.39756774626875,398.14,9.467506796379798,3.646210175252258,16.340242888332472,4.4
659,1581600.0,659.0,432.235462,449.02481800000004,444.8194213378488,398.14,6.551013205674391,5.724592405283331,10.795878484324353,4.4
660,1584000.0,660.0,433.68814000000003,448.798654,447.7653832397458,398.14,6.929123115738242,3.950713868586433,13.495667008553294,4.4
661,1586400.0,661.0,433.558972,448.4037,444.71182706512457,398.14,7.6056886241276604,4.0948236537200655,14.214000209452893,4.4
662,1588800.0,662.0,432.33195400000005,448.28157799999997,444.5027026051979,398.14,10.358852787501428,5.446546954940043,14.928856164022887,4.4
663,1591200.0,663.0,430.01832,445.51858599999997,445.7775549723068,398.14,10.377042031352026,4.711110865611186,12.972443852446018,4.4
664,1593600.0,664.0,433.71948999999995,448.95927200000006,444.30596092760544,398.14,8.768241412179634,4.48403860717418,11.610266621512796,4.4
665,1596000.0,665.0,428.84724800000004,445.883176,444.3403866583423,398.14,9.763347028297325,3.7882733848805343,14.071849229519481,4.4
666,1598400.0,666.0,429.37175800000006,446.949064,442.60466284605366,398.14,7.625223360123073,3.639612273029735,12.97570613628684,4.4
667,1600800.0,667.0,431.70972,446.849762,446.51399131218943,398.14,4.184010452067063,5.440935713118104,12.972220497624148,4.4
668,1603200.0,668.0,432.21405999999996,447.828574,447.1307115917545,398.14,10.206681952087251,2.6534526964187632,13.139602885358567,4.4
669,1605600.0,669.0,432.753374,446.1882939999999,446.8112688657249,398.14,8.235747529936598,3.8123881117112033,12.03871316413172,4.4
670,1608000.0,670.0,431.077542,446.17783399999996,443.2194548825504,398.14,7.898378532934807,4.265178465107942,13.618917945440137,4.4
671,1610400.0,671.0,431.899706,445.768598,443.4381562453526,398.14,7.113033710773212,3.626475976912664,11.098001394129525,4.4
672,1612800.0,672.0,428.18589199999997,443.52711600000004,443.1842374778462,398.14,6.358686901559447,4.056143990757191,11.75811893529451,4.4
673,1615200.0,673.0,433.33193,446.146954,448.4338168303713,398.14,6.689363445143354,4.706842505064822,12.433604108797994,4.4
674,1617600.0,674.0,431.947146,446.12513,445.97294923781936,398.14,4.880735524262539,2.866416219179397,12.202476767213463,4.4
675,1620000.0,675.0,431.898494,446.58843400000006,445.1939570269663,398.14,4.6187040575360125,1.2120396854566133,13.356108608906755,4.4
676,1622400.0,676.0,431.65158600000007,443.725984,443.6428865137802,398.14,7.354486844294019,2.330708123795776,12.383262199835,4.4
677,1624800.0,677.0,433.44643400000007,445.378236,442.74897240950725,398.14,5.568986338921066,5.121613263710147,12.572862101072321,4.4
678,1627200.0,678.0,431.4124479999999,442.94677,442.22511029664236,398.14,6.108095879182518,1.229399278014239,14.848106844209624,4.4
679,1629600.0,679.0,431.592868,442.50034400000004,442.71253373987986,398.14,5.294636677111672,4.317534962414458,12.345896257513214,4.4
680,1632000.0,680.0,431.11223,444.669412,445.05838254947366,398.14,5.809127824491502,3.211065994204545,13.570506665335326,4.4
681,1634400.0,681.0,429.43456799999996,446.76188,447.05360330428266,398.14,6.497997285952041,2.4359819903304705,13.020818583969522,4.4
682,1636800.0,682.0,430.47854599999994,442.46234400000003,446.46920785164167,398.14,7.179473391177896,1.964619875793627,10.593931470639406,4.4
683,1639200.0,683.0,432.02879,445.3973319999999,444.6055516716747,398.14,4.410797203321998,1.6499270919306788,12.22017929889068,4.4
684,1641600.0,684.0,429.226472,441.661924,447.33802027070544,398.14,6.826512890208082,1.8797516063755997,13.058384595760922,4.4
685,1644000.0,685.0,431.281084,445.32917800000007,445.8426898617834,398.14,6.318378537555984,1.7524817787184956,12.947461810008182,4.4
686,1646400.0,686.0,431.843068,445.43993600000005,446.21669149627616,398.14,6.682494106254248,2.5245812642091643,15.23927004912184,4.4
687,1648800.0,687.0,432.86722199999997,445.4125859999999,446.8156419642405,398.14,5.492730497839105,2.692577881407296,12.289217798851304,4.4
688,1651200.0,688.0,432.895846,443.515236,446.19543721326147,398.14,6.460395607730802,2.222507219823698,14.70010248185188,4.4
689,1653600.0,689.0,433.38076,446.891406,446.5240574972123,398.14,7.530066621521378,1.3842024885082227,10.870251615832107,4.4
690,1656000.0,690.0,433.6244640000001,443.68107399999997,444.63431236364977,398.14,4.3364079851857165,2.4114856673541856,12.363499080715767,4.4
691,1658400.0,691.0,434.37997800000005,445.30486199999996,444.29321627648704,398.14,9.814580835822298,3.245212720129684,13.654919075512923,4.4
692,1660800.0,692.0,433.64134799999994,443.37871000000007,446.15781784372905,398.14,8.621967450203254,3.8216614557441377,11.55573772572779,4.4
693,1663200.0,693.0,431.1758959999999,445.180968,444.6307920098951,398.14,5.948324397610279,4.422994958861243,11.667314914687358,4.4
694,1665600.0,694.0,432.968236,448.256106,444.93200304778674,398.14,9.910921484644117,2.247362751810679,13.105229257366155,4.4
695,1668000.0,695.0,433.25134800000006,443.817942,442.74858523031224,398.14,8.437534468398942,2.5882181541186537,13.074068882986777,4.4
696,1670400.0,696.0,433.23886999999996,445.18166999999994,444.09771423262845,398.14,5.478945691983707,2.513756820315627,14.296700411770244,4.4
697,1672800.0,697.0,431.654412,446.46490800000004,446.1110350014186,398.14,7.721286968391478,1.2338874537452855,12.834409683986317,4.4
698,1675200.0,698.0,433.541346,444.760282,447.6200576206644,398.14,4.890293357255724,1.4391310751009128,13.378834011209083,4.4
699,1677600.0,699.0,432.921688,446.004456,448.92368445472965,398.14,5.526983004338915,2.672211754512463,12.948379360382551,4.4
700,1680000.0,700.0,432.6753,445.841294,443.8746930517902,398.14,5.668987343817359,2.486677711461928,11.279401399598667,4.4
701,1682400.0,701.0,431.618756,445.546558,445.4677507392204,398.14,4.548550400789582,1.965536302753504,12.151539269294759,4.4
702,1684800.0,702.0,429.973592,446.482352,446.13611786119054,398.14,7.982294365522497,2.9679424311095537,13.782809714643026,4.4
703,1687200.0,703.0,434.247344,446.51234800000003,445.580255494286,398.14,7.945278090895012,3.6707460545207167,14.998416520232519,4.4
704,1689600.0,704.0,431.31385199999994,444.14285600000005,446.0937515207332,398.14,6.963924021845689,3.612792134852477,15.398506705089659,4.4
705,1692000.0,705.0,433.57078199999995,443.503558,444.45728395313455,398.14,4.757539969607053,3.8706705678807474,12.404933141010007,4.4
706,1694400.0,706.0,434.060534,444.73769400000003,444.3597558363899,398.14,4.4816544484825105,3.5977308156624375,13.519329579702552,4.4
707,1696800.0,707.0,432.973284,447.41426199999995,445.55913786442807,398.14,7.800200444261686,3.176310668212413,13.715776915409565,4.4
708,1699200.0,708.0,432.390304,447.607402,443.57719143307924,398.14,6.1118650983736424,1.294052795282804,14.575245503511765,4.4
709,1701600.0,709.0,434.655302,442.808702,444.952511907785,398.14,5.930361132072537,3.4300860631492727,14.374121957494324,4.4
710,1704000.0,710.0,432.423816,443.61672200000004,444.1223718136074,398.14,2.6120883764585607,4.028932530651323,13.826320443127335,4.4
711,1706400.0,711.0,432.433638,445.811138,445.27685431615964,398.14,6.549168142050832,1.3522308395162286,13.570366983739069,4.4
712,1708800.0,712.0,432.995362,447.609386,447.90793210548645,398.14,7.013586194472921,2.7423806282864294,14.068606459529647,4.4
713,1711200.0,713.0,433.745182,446.259828,443.58394476070845,398.14,5.686509463045379,2.1251738564525198,13.537638203653687,4.4
714,1713600.0,714.0,431.74295199999995,446.77178000000004,444.76920238248385,398.14,4.646541810264747,0.7844163600611264,14.842333763312848,4.4
715,1716000.0,715.0,429.99927800000006,444.708058,445.6707115773015,398.14,8.284033250815803,1.9911844463773172,14.392494475861408,4.4
716,1718400.0,716.0,432.69829200000004,447.461236,447.8684573546425,398.14,7.497591244271763,2.8819219163291634,12.877233271188341,4.4
717,1720800.0,717.0,429.485206,442.43222000000003,446.9249502138002,398.14,6.534362786961698,1.428498176549465,12.367896167719634,4.4
718,1723200.0,718.0,432.54900200000003,445.23850999999996,444.5163060437359,398.14,3.9411125059597016,2.5325856395096054,14.347107667100564,4.4
719,1725600.0,719.0,435.67891799999995,442.33463599999993,445.4498496508857,398.14,5.69436351978391,0.8643614692005299,15.272577625721796,4.4
720,1728000.0,720.0,433.15353000000005,443.70974800000005,448.35414987616457,398.14,5.1380703217376364,2.8854254505306813,14.278158852408968,4.4
721,1730400.0,721.0,432.231208,444.47732399999995,446.6172924266075,398.14,6.760785684129973,4.254475682025225,16.254458824792785,4.4
722,1732800.0,722.0,432.86836000000005,443.43683,443.3546837109654,398.14,6.044414532902133,2.6460462924140185,15.863389948308246,4.4
723,1735200.0,723.0,434.428118,445.24712,445.53203043541225,398.14,8.136714631036565,3.8397665063771114,14.963934967305223,4.4
724,1737600.0,724.0,433.916926,445.036792,446.78797459414545,398.14,7.154097121605699,1.9580865621826358,15.486369374205866,4.4
725,1740000.0,725.0,432.83908800000006,446.733644,447.263455682349,398.14,4.365885648589452,3.364442771730145,15.500160095243862,4.4
726,1742400.0,726.0,433.405246,442.45872799999995,445.0558315156128,398.14,5.648098230384124,4.057564800393304,16.048384849713685,4.4
727,1744800.0,727.0,429.39539,444.16862999999995,442.4924216887065,398.14,6.391285614771851,2.7480060304179834,15.033459903311824,4.4
728,1747200.0,728.0,432.839336,448.248162,442.4680197661317,398.14,9.485632448643978,3.7631758899766576,13.525156818050501,4.4
729,1749600.0,729.0,432.274622,445.789486,443.67040556712755,398.14,7.632111332279064,3.6503214299639164,15.829760633044145,4.4
730,1752000.0,730.0,434.983114,446.21404,443.18745294593026,398.14,8.118433861901911,5.254407134722719,14.830252932663337,4.4
731,1754400.0,731.0,433.90323,445.317858,446.0196867111228,398.14,8.025371519504818,5.064439046295446,12.736897831925516,4.4
732,1756800.0,732.0,430.193398,445.4270640000001,443.4763532855958,398.14,10.197044936153159,2.9657412200029527,14.898559675650914,4.4
733,1759200.0,733.0,432.39397399999996,446.156052,444.81214781490917,398.14,7.788058164440614,4.4012943093689785,14.88185468871255,4.4
734,1761600.0,734.0,434.093916,447.21142399999997,444.07086809918775,398.14,9.767292267271475,4.175964252250167,13.717227791211194,4.4
735,1764000.0,735.0,431.359674,446.403944,444.57936315438167,398.14,4.7711224536968375,2.3334799424996917,13.668930711947517,4.4
736,1766400.0,736.0,430.172342,445.687096,442.1759582116595,398.14,10.105764171250753,3.186421462264345,13.034337309268293,4.4
737,1768800.0,737.0,434.53563,443.64290600000004,446.5777205847886,398.14,11.917118013552873,4.057859424113992,13.67201264911505,4.4
738,1771200.0,738.0,430.740208,445.488802,446.9511872809712,398.14,9.384162311272027,3.6367194524896123,14.36141430235369,4.4
739,1773600.0,739.0,434.50867200000005,448.45131000000003,444.0206933243438,398.14,9.390811231782925,2.0748513082738715,13.656633353244978,4.4
740,1776000.0,740.0,433.422652,446.206638,446.56210153006816,398.14,8.12565313805468,0.8127442625720668,14.99684503270409,4.4
741,1778400.0,741.0,433.02184000000005,446.981912,444.0838815690369,398.14,13.557060235151834,3.1649040398071757,14.023148236552506,4.4
742,1780800.0,742.0,430.81774400000006,443.62778399999996,446.6491016392608,398.14,10.627615145359554,1.4120411478574793,15.697316817075636,4.4
743,1783200.0,743.0,432.251818,448.042792,444.5073655312825,398.14,6.0624104710506845,2.854992455770531,13.823153699131126,4.4
744,1785600.0,744.0,432.45873599999993,447.11837,442.44993184499043,398.14,7.155773476950685,2.894794098370103,13.826030886489992,4.4
745,1788000.0,745.0,430.001856,446.661898,444.4944181709773,398.14,6.245994789098666,3.432636414732818,15.572003261154128,4.4
746,1790400.0,746.0,430.80720600000006,448.49957000000006,442.85859909536094,398.14,7.374047736119536,3.4845671849347997,17.4785795222797,4.4
747,1792800.0,747.0,435.32734,447.90832,445.0930795124765,398.14,10.86324823949508,4.417664521454094,14.15122480430798,4.4
748,1795200.0,748.0,431.53052399999996,444.809556,443.06400933082324,398.14,11.722258513294355,1.2796118710791697,14.497931300493347,4.4
749,1797600.0,749.0,430.40411800000004,447.302362,445.66417139219845,398.14,8.823012231973625,5.910558701885102,15.778729750567495,4.4
750,1800000.0,750.0,432.185024,448.592858,446.7692219758076,398.14,14.381584679939127,4.152084049879672,14.838350839420288,4.4
751,1802400.0,751.0,433.04158400000006,445.74838600000004,442.155094480829,398.14,10.36610963958664,5.382125389231148,13.657674923308864,4.4
752,1804800.0,752.0,433.36446399999994,446.476936,443.0958726012007,398.14,7.346963754116989,3.8227455558843197,13.91513874726012,4.4
753,1807200.0,753.0,432.60008600000003,446.55735999999996,444.99318973514767,398.14,9.623319629212196,3.3904993550603892,13.272875225524714,4.4
754,1809600.0,754.0,434.047718,447.381646,441.6739927858565,398.14,9.217296467567579,2.013566090109476,13.682485155724269,4.4
755,1812000.0,755.0,434.968188,450.035236,442.61050873501864,398.14,8.63519811709089,5.551035363627682,12.285561046042126,4.4
756,1814400.0,756.0,430.66922400000004,450.099964,446.150652614362,398.14,10.642070410692016,1.7500567095594073,16.854763861900366,4.4
757,1816800.0,757.0,431.181076,446.206682,443.1782655563601,398.14,12.226186959936795,4.798516335531252,11.911753879112622,4.4
758,1819200.0,758.0,429.77020200000004,447.99057400000004,443.5786391100106,398.14,9.764471840114224,5.372918183512113,12.556782745774731,4.4
759,1821600.0,759.0,430.851348,447.19766200000004,441.04170094916964,398.14,10.911801389768998,5.311438647283861,13.931832159202711,4.4
760,1824000.0,760.0,432.22357,448.65321800000004,443.66105877899327,398.14,12.62135768464803,4.752318592789182,11.945010856395388,4.4
761,1826400.0,761.0,430.220862,447.03926599999994,443.5310637926888,398.14,11.312238664017576,4.94149082792372,12.868138855288544,4.4
762,1828800.0,762.0,435.051512,446.64256400000005,445.33446725606893,398.14,13.698513809372226,2.9969212278757538,12.130413958459462,4.4
763,1831200.0,763.0,432.195316,448.66858199999996,445.4038668077619,398.14,8.829519944686169,4.4504161249860825,13.003816380176868,4.4
764,1833600.0,764.0,432.003524,447.444208,441.7255003020306,398.14,8.89086249019338,4.865997222124455,12.773509368206962,4.4
765,1836000.0,765.0,429.97757199999995,442.66276600000003,438.3594623402857,398.14,8.604562184775446,3.9540576408359134,14.382779916039167,4.4
766,1838400.0,766.0,431.138994,445.878978,444.84441403722815,398.14,10.492271623905836,7.966919123279965,14.468738473312623,4.4
767,1840800.0,767.0,432.688576,446.92812599999996,443.7837529764017,398.14,11.34511394722986,7.671564679739923,12.19349431259874,4.4
768,1843200.0,768.0,432.424648,442.68379999999996,442.01758832095766,398.14,6.252316080987153,7.83428506310591,13.91098017604776,4.4
769,1845600.0,769.0,431.437076,446.32061400000003,442.01505817003016,398.14,9.374272152952383,7.486527393546484,15.237718164791765,4.4
770,1848000.0,770.0,432.62134799999995,446.85781399999996,444.32076040466484,398.14,8.17274154026789,5.788331989917502,13.74088556181734,4.4
771,1850400.0,771.0,433.258486,445.915664,445.45710624471985,398.14,10.047863623822305,7.5178339264487395,12.927237273696907,4.4
772,1852800.0,772.0,432.16963799999996,445.66666999999995,446.1578538984172,398.14,7.87053962272672,5.359757707731985,13.456060567086825,4.4
773,1855200.0,773.0,430.350256,444.1964999999999,446.2923420970657,398.14,9.721824455411667,3.471965109642583,12.610306021448759,4.4
774,1857600.0,774.0,431.237166,445.93981,444.87313524056844,398.14,8.3219652368206,6.836892423041386,10.229665247179732,4.4
775,1860000.0,775.0,433.920424,444.07044799999994,443.78527988388726,398.14,9.94283309582271,3.3596911341516154,11.049390723147422,4.4
776,1862400.0,776.0,433.3819060000001,442.08777599999996,443.28718045530496,398.14,7.419548278330386,3.052629081272555,14.543431818328456,4.4
777,1864800.0,777.0,431.821968,444.32998399999997,445.46885695587764,398.14,11.532526983527006,4.061797872919659,13.269474264993823,4.4
778,1867200.0,778.0,429.310468,440.85471399999994,445.2698400185188,398.14,10.156987595550834,3.9602711567886573,12.397421252304532,4.4
779,1869600.0,779.0,430.868538,446.36928800000004,444.49354080194206,398.14,10.418761106378536,6.526939293348442,12.528244196355509,4.4
780,1872000.0,780.0,433.019946,443.144884,441.85901479894375,398.14,12.474173279678881,4.747344523309671,11.81616393488055,4.4
781,1874400.0,781.0,432.54701399999993,441.7958500000001,441.7410614987425,398.14,7.298637951088345,4.165677742347243,13.6292938462367,4.4
782,1876800.0,782.0,434.859998,442.47264000000007,440.2352238974263,398.14,10.981154180859223,6.346307913163184,14.003096170395306,4.4
783,1879200.0,783.0,435.630634,443.479364,442.7498158538463,398.14,9.238778687603503,7.217828517685237,13.263427393134537,4.4
784,1881600.0,784.0,430.54608399999995,444.06926999999996,444.8474437045047,398.14,8.949362457380534,3.65992258061176,13.380540511341493,4.4
785,1884000.0,785.0,432.488076,445.52819199999993,443.6452000627984,398.14,10.921487414194937,5.714530453662779,12.49824005866436,4.4
786,1886400.0,786.0,431.793844,445.436406,441.3306887031066,398.14,9.040746216079672,5.0020366723353,13.601473522017622,4.4
787,1888800.0,787.0,432.771444,445.233376,441.5291818381162,398.14,10.484890209478511,4.867707284319627,13.415247093831715,4.4
788,1891200.0,788.0,430.85667799999993,443.55144199999995,441.2625823724208,398.14,7.862664658460106,6.140372060477186,12.198847708979391,4.4
789,1893600.0,789.0,430.833344,443.25575399999997,439.7604258825904,398.14,9.30120706127748,5.184372891367254,11.725581134625546,4.4
790,1896000.0,790.0,430.66686799999997,445.59928400000007,441.08326877759646,398.14,7.1837091329068645,3.7707493635600144,14.493973146479238,4.4
791,1898400.0,791.0,429.6038219999999,446.697164,442.89999056312854,398.14,10.795610757547575,6.812059448054303,14.362499529922554,4.4
792,1900800.0,792.0,428.953788,447.23651600000005,440.8730853690305,398.14,10.767359534136855,3.336246690146192,11.709911207522218,4.4
793,1903200.0,793.0,432.69717,446.97605400000003,442.6368859287721,398.14,8.961172408185586,4.944194232898372,11.28896515763259,4.4
794,1905600.0,794.0,432.788826,445.50409199999996,442.3217473590183,398.14,9.711548867987885,4.990094918957768,14.125604249922231,4.4
795,1908000.0,795.0,431.4939619999999,447.876822,445.54641069168645,398.14,7.348418024277918,6.075869341253198,13.715115374194744,4.4
796,1910400.0,796.0,434.667204,448.18314399999997,443.3137171049977,398.14,10.962233284771402,7.784211473562594,13.179453609399106,4.4
797,1912800.0,797.0,434.189112,446.801354,439.76260068003285,398.14,12.652893159748194,8.75420213289372,13.940343556017522,4.4
798,1915200.0,798.0,433.46959200000003,447.278946,439.9780072415373,398.14,7.938442693359817,8.63154667975699,9.723003818525411,4.4
799,1917600.0,799.0,432.986004,446.64698,440.8211491403401,398.14,10.632750648030399,6.469782545042262,11.443187964852445,4.4
800,1920000.0,800.0,432.868378,450.45080199999995,442.51114237652183,398.14,9.214398282657028,6.338760537203976,13.371700618668235,4.4
801,1922400.0,801.0,436.2374040000001,446.079028,441.9567304037558,398.14,10.287067375754033,7.4685706838591095,14.913319685752834,4.4
802,1924800.0,802.0,436.78204999999997,447.869356,444.91348952436454,398.14,9.262816594281416,5.560431010920516,13.59492221403462,4.4
803,1927200.0,803.0,436.37356,443.57336599999996,443.5751067613617,398.14,11.86143674182223,8.826360430097438,10.871473804452311,4.4
804,1929600.0,804.0,435.10945599999997,443.0765640000001,443.920244843418,398.14,8.733338738470778,7.062730145104065,12.338168638857168,4.4
805,1932000.0,805.0,432.58092999999997,445.53461,441.70445534842554,398.14,12.957056495336063,6.928899723530298,13.097057597378829,4.4
806,1934400.0,806.0,434.89644200000004,444.23602,441.5370421392422,398.14,7.847608084762874,9.07019701372065,13.23850371801943,4.4
807,1936800.0,807.0,433.641496,443.33862,444.11234784795215,398.14,6.285861770567485,10.551964369288136,13.486614192242206,4.4
808,1939200.0,808.0,433.52501599999994,444.779004,447.91749828100353,398.14,9.109565508785622,7.866147946633796,13.527695503535977,4.4
809,1941600.0,809.0,432.80483999999996,445.05428599999993,442.481283573797,398.14,10.1543810620357,8.163087678692978,15.233477008695045,4.4
810,1944000.0,810.0,436.27978199999995,447.450482,444.05064445881965,398.14,6.862882285918949,8.67153735296778,15.419685168699315,4.4
811,1946400.0,811.0,432.819134,444.93038799999994,441.8271569995406,398.14,6.337037266562716,11.128739426135686,13.850919216585819,4.4


==> figures/imall/discounted/data/im2kg97f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,86.81892857142856,83.21274999999999,398.14,13.766096704821315,6.88865961517806,12.411984725084965,4.4
8,19200.0,8.0,252.66793750000002,229.61714285714282,396.98765000000003,398.14,5.014102646095549,16.907741912886937,13.409193611280193,4.4
16,38400.0,16.0,375.95637500000004,340.58064935064937,450.39625000000007,398.14,15.919665483478546,7.997754771231751,4.733947524565089,4.4
24,57600.0,24.0,435.08275000000003,422.6766233766234,465.9514499999999,398.14,11.037330038572135,11.631219576653614,9.219678362541424,4.4
32,76800.0,32.0,467.7074375,465.64110389610397,480.692,398.14,15.609421048174088,14.653316184256758,10.89305233846712,4.4
40,96000.0,40.0,488.32337500000006,493.64668831168837,488.08425,398.14,13.925269617486052,14.839753753773286,11.50516065969424,4.4
48,115200.0,48.0,494.2229375,512.7276948051947,498.03065,398.14,10.649429641539848,11.633401776207926,16.338994653844154,4.4
56,134400.0,56.0,504.425875,525.583538961039,505.5063999999999,398.14,10.623738058865728,15.572569519980064,13.300606451427877,4.4
64,153600.0,64.0,528.0839374999999,544.4488636363637,519.4262499999999,398.14,14.80338961742823,10.262002983324056,13.489376929324196,4.4
72,172800.0,72.0,537.215375,558.2452597402597,533.0026500000001,398.14,16.526797578732356,12.32204573641677,4.816013497665971,4.4
80,192000.0,80.0,542.1946875,568.823961038961,533.9339499999999,398.14,8.016041550321958,12.586303552733613,12.445226557189663,4.4
88,211200.0,88.0,554.158875,570.8499025974025,545.2535,398.14,9.394047647749877,17.77668595724125,12.132458947885855,4.4
96,230400.0,96.0,572.052875,585.5462987012986,559.0387000000001,398.14,5.72430363484656,19.725766976252682,12.288807869016575,4.4
104,249600.0,104.0,572.277,590.6712662337662,563.9590000000001,398.14,3.8919028123634134,19.864825427539262,10.495806185619111,4.4
112,268800.0,112.0,582.4938125000001,603.6974675324675,579.8988999999999,398.14,11.361934068487974,20.320373370261724,8.360656836054243,4.4
120,288000.0,120.0,586.5919375,608.1001623376624,579.9313500000001,398.14,6.31882548694711,23.624763559000506,7.967251519093685,4.4
128,307200.0,128.0,597.4638124999999,617.9914610389611,597.06515,398.14,8.559892105250523,21.36142683279356,10.155037629391442,4.4
136,326400.0,136.0,595.9110625,624.3978571428572,598.2592500000001,398.14,15.239042297497555,24.415173252545973,12.174918929802827,4.4
144,345600.0,144.0,601.74125,634.4093181818182,600.59115,398.14,9.864987077322379,21.747450382601215,12.747389364258291,4.4
152,364800.0,152.0,605.2167499999999,640.706948051948,605.45665,398.14,10.791158527650408,21.51596329690241,9.860940028895257,4.4
160,384000.0,160.0,614.8566249999999,643.0278896103897,616.1030999999999,398.14,12.352609693698046,25.643253186634063,10.69836100434812,4.4
168,403200.0,168.0,621.7644375,649.1848051948052,617.3661,398.14,18.035778809278064,24.655850374012367,13.846518520965926,4.4
176,422400.0,176.0,622.4449375,655.527435064935,625.3540499999999,398.14,9.155147069763114,22.05020193351059,15.508081220312324,4.4
184,441600.0,184.0,624.7481249999998,659.3340584415585,632.4495,398.14,8.833050578522547,24.80427219908991,15.714587433479727,4.4
192,460800.0,192.0,617.8649375000001,665.0614935064934,638.9061999999999,398.14,10.060157108239782,23.471220117396367,17.72213257503857,4.4
200,480000.0,200.0,624.3874375,662.2758766233767,644.3097999999999,398.14,11.775595851547928,23.799671478000036,18.582325701945354,4.4
208,499200.0,208.0,623.8276875,668.9192857142857,652.3105,398.14,8.673423200529479,26.528570838886505,16.877635708272894,4.4
216,518400.0,216.0,626.4554375,674.607987012987,659.6685,398.14,14.543854842892664,25.389215221553783,15.861476547364694,4.4
224,537600.0,224.0,626.1410625000001,673.9808441558441,668.2760999999999,398.14,15.868143720625305,25.20680807549246,20.672840430817928,4.4
232,556800.0,232.0,628.9909375,673.1483766233766,666.5953,398.14,17.966526414291565,27.50917583271157,16.59115615325356,4.4
240,576000.0,240.0,628.2425,675.1808766233765,672.9643,398.14,17.894202134163134,23.014286906215162,14.39077830447802,4.4
248,595200.0,248.0,634.523625,679.2833116883118,674.2607,398.14,19.43311341599391,22.66186199216284,16.0872437803018,4.4
256,614400.0,256.0,629.665875,679.6286363636362,678.3711500000001,398.14,19.366290355234963,24.70969592883401,22.871679239945365,4.4
264,633600.0,264.0,633.1985625,678.9534090909091,682.0546499999999,398.14,19.376237814948595,19.429725278862467,21.167617118068684,4.4
272,652800.0,272.0,645.2388750000001,686.2971103896105,680.4602499999999,398.14,26.080021236777345,14.316872314089778,21.56676950555829,4.4
280,672000.0,280.0,642.258625,684.0070454545454,685.613,398.14,18.356153700112582,19.124932379930783,19.804517085109826,4.4
288,691200.0,288.0,646.0321875,684.0080844155843,683.2417499999999,398.14,20.161363847797144,24.533214719305985,21.512907366007056,4.4
296,710400.0,296.0,648.9130625,682.9879545454546,679.1812000000001,398.14,18.394892332146988,21.025313914860988,24.646824857752243,4.4
304,729600.0,304.0,648.9616874999999,687.7444805194805,683.7421999999999,398.14,18.48684610414411,20.806738923100102,24.099128222819434,4.4
312,748800.0,312.0,651.070375,688.9499025974026,686.2176000000001,398.14,17.785351423215673,18.25716436759884,24.603696321176887,4.4
320,768000.0,320.0,647.5574375,691.4349025974026,684.3461,398.14,16.873954915725673,14.982568984088628,23.050684149753224,4.4
328,787200.0,328.0,649.0206875,693.9485064935066,689.3354000000002,398.14,15.336261471008656,17.84610374306382,22.937160185530477,4.4
336,806400.0,336.0,644.43725,693.6122402597404,693.6066,398.14,8.10403544604895,19.2924045882679,22.102590533311087,4.4
344,825600.0,344.0,653.992,696.111948051948,692.14995,398.14,12.85428287830685,18.222478751163163,26.002194781862602,4.4
352,844800.0,352.0,644.1318125,696.6722727272727,692.8684499999999,398.14,10.59335678011897,12.52612402269093,29.290084283396258,4.4
360,864000.0,360.0,649.2264374999999,693.8858116883117,691.22555,398.14,10.910323526086765,14.345838063829492,27.066497214049328,4.4
368,883200.0,368.0,648.8645,693.724512987013,695.14725,398.14,12.866279369623324,15.746472405616004,24.381511159643072,4.4
376,902400.0,376.0,645.349375,690.2887987012988,698.9770500000001,398.14,10.1726897679706,14.012811293282926,27.176256832122156,4.4
384,921600.0,384.0,653.4875,691.405064935065,690.9981,398.14,13.894814539911557,15.064155776668526,23.046608008143075,4.4
392,940800.0,392.0,649.324,690.1706168831168,694.6096,398.14,6.734594246702409,14.696218359032509,24.117654598622266,4.4
400,960000.0,400.0,656.9801875,689.0318506493506,695.6993499999999,398.14,14.134972028848578,10.257065256388831,26.329324998363116,4.4
408,979200.0,408.0,656.5987500000001,688.2664610389611,693.3294,398.14,15.770212830510552,11.52001957715705,26.083958768155657,4.4
416,998400.0,416.0,663.9345000000001,694.0730194805194,694.07755,398.14,16.48547218783087,11.719388169688512,27.04622486150028,4.4
424,1017600.0,424.0,664.4604999999999,693.6087987012988,689.7173999999999,398.14,13.548427373254693,15.240023507230099,23.79512470566402,4.4
432,1036800.0,432.0,662.1469375,690.8996103896103,701.4927,398.14,12.394772291557741,10.360959651957296,29.434517534528922,4.4
440,1056000.0,440.0,659.9615,694.4600324675324,695.8986,398.14,11.709882561400548,13.28596348612492,27.740348368118312,4.4
448,1075200.0,448.0,658.8749375,696.2892207792208,700.8435,398.14,11.528017883313382,11.562230868525846,27.584436848805993,4.4
456,1094400.0,456.0,662.601375,697.0174675324675,696.4087499999999,398.14,8.189693564608051,8.371871411862537,27.71949210601276,4.4
464,1113600.0,464.0,662.4958124999999,697.6074025974025,692.8484500000001,398.14,11.05130712460214,9.24851313876545,24.192441158926872,4.4
472,1132800.0,472.0,660.6640625,696.5985064935065,691.6464,398.14,12.870457448542737,11.740545391351313,27.467465250198174,4.4
480,1152000.0,480.0,653.2128125000002,700.3483441558442,697.7479999999999,398.14,12.218101526798785,11.977331039896706,27.34002206611353,4.4
488,1171200.0,488.0,654.1161250000001,701.7849350649351,693.8387,398.14,14.745519375087552,13.14060383047599,28.906323304309662,4.4
496,1190400.0,496.0,654.1197500000001,701.296038961039,691.0366499999999,398.14,12.20001903984756,13.807764995758072,26.73530455939942,4.4
504,1209600.0,504.0,646.972125,698.6303246753248,691.5821,398.14,15.758022279902553,13.651474199426964,26.390604589954936,4.4
512,1228800.0,512.0,651.5495,698.874935064935,695.3227999999999,398.14,8.383661810007727,9.802389782421033,24.27652350727597,4.4
520,1248000.0,520.0,655.595875,700.1654545454545,699.05455,398.14,8.879620978069243,8.014488035747549,25.87188388585002,4.4
528,1267200.0,528.0,660.5535625,707.1718831168831,694.598,398.14,8.969234714959379,12.706500838147862,29.314555096124007,4.4
536,1286400.0,536.0,655.8485,702.4122402597402,700.83305,398.14,5.679626639440541,12.18363281618294,30.174181968949483,4.4
544,1305600.0,544.0,658.9799999999999,700.6246428571428,695.2418,398.14,4.417957084046349,12.80343428540151,30.595659922264215,4.4
552,1324800.0,552.0,655.0076875000001,702.2433116883116,695.9189,398.14,7.831220804994763,14.362715733422638,27.96213879569013,4.4
560,1344000.0,560.0,658.6092499999999,703.4761363636364,694.6303,398.14,7.1524966382468405,14.446998258164378,29.630834203410675,4.4
568,1363200.0,568.0,659.3263750000001,702.3787662337661,698.24245,398.14,13.864970875600761,11.826801528973055,34.327461434038064,4.4
576,1382400.0,576.0,659.211125,705.9426298701298,703.9368,398.14,14.184054751774847,9.56343534906618,36.658375490949524,4.4
584,1401600.0,584.0,652.59525,703.8631493506493,702.2173999999999,398.14,11.551153164581853,7.172083820602768,32.67033965620308,4.4
592,1420800.0,592.0,656.76,705.5013636363636,698.6266499999999,398.14,16.425785480560368,14.467515871546665,34.98913216560621,4.4
600,1440000.0,600.0,666.25625,706.2347077922077,697.7189,398.14,10.964760938364059,14.579367559210036,31.075435743701807,4.4
608,1459200.0,608.0,666.927,703.7096428571429,696.8287,398.14,13.726592161023904,15.743330662946633,35.36337684332292,4.4
616,1478400.0,616.0,668.0838125,706.2891233766234,699.1018,398.14,11.815569056886034,10.761451573660132,31.780509076674306,4.4
624,1497600.0,624.0,666.2985,707.394155844156,695.9365,398.14,12.796870087186045,12.330283114074168,31.731974929265398,4.4
632,1516800.0,632.0,662.9215624999999,704.0512012987012,694.1845000000001,398.14,18.17478990812718,10.534786745717824,34.08001236579332,4.4
640,1536000.0,640.0,664.9693125,703.3899675324676,702.5454,398.14,13.174015530417892,12.371688886234757,36.35374015313654,4.4
648,1555200.0,648.0,666.763875,704.225909090909,698.1440500000001,398.14,20.670454087349416,11.261307699869548,36.53262939635228,4.4
656,1574400.0,656.0,663.7019375,704.7226948051947,699.2508,398.14,13.76117435766946,9.684530375261089,34.28942847095796,4.4
664,1593600.0,664.0,671.9459374999999,711.6453246753247,699.3112500000001,398.14,19.73217860842347,7.898966740134536,34.070185747004714,4.4
672,1612800.0,672.0,667.8364375,703.706038961039,696.3783,398.14,14.173630617953279,7.664961043246023,32.78402756049407,4.4
680,1632000.0,680.0,669.183875,704.420551948052,698.7669,398.14,13.406534774619494,5.363501262572784,35.09422432692581,4.4
688,1651200.0,688.0,670.719375,702.869025974026,700.4001000000001,398.14,18.211964144042792,6.356347268956425,35.37929230988938,4.4
696,1670400.0,696.0,672.0511250000001,709.115064935065,696.7603499999999,398.14,15.77240503465493,4.73196725694088,35.304477662412914,4.4
704,1689600.0,704.0,670.95975,711.2147077922078,702.0823499999999,398.14,15.521152584115818,7.214591770463994,36.2094078815587,4.4
712,1708800.0,712.0,672.3665000000001,715.1754870129869,702.4443500000001,398.14,14.208733768165846,3.0101369186617837,33.18860889526075,4.4
720,1728000.0,720.0,672.9248125,708.2219155844156,704.265,398.14,12.945056880318093,5.870173384644182,33.927555424124385,4.4
728,1747200.0,728.0,672.5060625,714.535422077922,696.2693499999999,398.14,19.73586349024111,5.9155711335395615,34.04136617043097,4.4
736,1766400.0,736.0,667.5115,709.7982792207792,694.2102499999999,398.14,22.958016000138027,5.630082960435704,34.34615338411133,4.4
744,1785600.0,744.0,670.9775000000001,714.014512987013,696.5852500000001,398.14,17.562900175381383,5.41962747389232,36.07643412039942,4.4
752,1804800.0,752.0,672.572625,713.3211688311688,696.4541999999999,398.14,19.627481394166967,5.0841525669346135,35.54310538222177,4.4
760,1824000.0,760.0,670.71225,716.3971753246753,697.1311000000001,398.14,26.603346679845664,4.5204514553195665,34.03771791272958,4.4
768,1843200.0,768.0,669.97025,710.3247402597403,695.7603999999999,398.14,22.405384940074768,11.608062252065768,34.08607897213461,4.4
776,1862400.0,776.0,670.5431874999999,707.3168181818182,695.50175,398.14,21.561967071225297,4.663289137922714,35.124951808579,4.4
784,1881600.0,784.0,667.4240000000001,709.0173051948052,697.8567999999999,398.14,20.356085363286446,4.844798280995503,35.57516874996679,4.4
792,1900800.0,792.0,665.4163125,712.9092857142857,691.8465,398.14,22.96897775113217,6.001832328459558,30.712811998538328,4.4
800,1920000.0,800.0,672.7443125,720.2613311688312,693.6402,398.14,21.229526700037468,11.635528980680856,34.75319085172321,4.4
808,1939200.0,808.0,674.6419375,711.3728896103896,702.7488500000001,398.14,19.73262186361533,13.334600068534787,34.80092674182353,4.4


==> figures/imall/discounted/data/im2kg97f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,99.578786,99.5577888,98.55450018761529,398.14,8.486465838992048,3.888160875600558,6.076856008875108,4.4
8,19200.0,8.0,201.18258399999996,185.100098,286.681363086528,398.14,4.452372402785884,10.45110073754972,8.533586262789804,4.4
16,38400.0,16.0,274.48778000000004,251.15666000000002,323.62171257111765,398.14,9.027238126463093,3.748822106090707,1.816220771843491,4.4
24,57600.0,24.0,313.09610200000003,300.99066000000005,335.877169969917,398.14,5.055454092905571,6.326230401684589,4.8391368005918,4.4
32,76800.0,32.0,333.94932200000005,329.134796,343.7286163638981,398.14,8.311357177234843,7.41116907524322,4.446603528063192,4.4
40,96000.0,40.0,346.39202000000006,344.96698000000004,348.66179987334147,398.14,6.016755626843061,6.590216198482395,4.476924242585806,4.4
48,115200.0,48.0,348.302492,354.79763399999996,352.86593216696417,398.14,4.811653791274183,4.952589136566917,7.258884034638966,4.4
56,134400.0,56.0,352.68569599999995,360.932586,357.1024475949636,398.14,5.462944216132469,8.423546431471056,5.369409761915167,4.4
64,153600.0,64.0,365.85200799999996,370.31196600000004,364.85908288206286,398.14,5.043977934036896,4.055391389709791,6.082309104510052,4.4
72,172800.0,72.0,369.80814999999996,378.356556,371.3417953406432,398.14,6.6841309480054765,5.37661435037099,2.1231059838515374,4.4
80,192000.0,80.0,373.65491399999996,382.297006,370.7810869792444,398.14,4.4562363721829845,5.6198614573411785,6.15973398146392,4.4
88,211200.0,88.0,379.490612,385.05813,376.65608249636796,398.14,3.9859482171236733,8.7562296161088,4.865997392567618,4.4
96,230400.0,96.0,388.198528,391.791746,383.14113189807347,398.14,3.1361061927238825,8.50946043066108,5.7525080069830725,4.4
104,249600.0,104.0,387.210148,393.05821000000003,385.27371838601493,398.14,2.606559086902948,8.831186360139274,5.574659490105939,4.4
112,268800.0,112.0,391.88904,398.36364599999996,393.58828864294736,398.14,4.9872107331360365,10.333502726334906,4.922460249981967,4.4
120,288000.0,120.0,393.47226400000005,399.914916,392.6935339405503,398.14,3.7645393554634268,12.555521860248836,3.8077258376356875,4.4
128,307200.0,128.0,397.11276200000003,403.229206,401.1341412889283,398.14,4.6650742662218905,10.697334407185561,4.916081327005639,4.4
136,326400.0,136.0,397.58766,406.67940600000003,402.5687799838574,398.14,6.87463068183958,11.639035219330728,5.99442759966196,4.4
144,345600.0,144.0,398.736898,410.324598,404.8385038748098,398.14,5.449964255338017,10.459079823016154,5.84627571016537,4.4
152,364800.0,152.0,399.30401599999993,414.20236399999993,407.61997313842755,398.14,4.270167528404257,9.010262850751387,5.125707840580426,4.4
160,384000.0,160.0,403.829834,414.79019200000005,411.70047096402607,398.14,5.859193076609074,12.715686627963198,5.564264646336123,4.4
168,403200.0,168.0,407.103184,417.373068,412.05378418631653,398.14,9.449359110293747,12.151556497514042,6.710473952491091,4.4
176,422400.0,176.0,405.77659400000005,420.67906800000003,415.2706209491983,398.14,5.599579338273112,10.015816486390145,5.0892334553197225,4.4
184,441600.0,184.0,410.981786,422.016734,417.5206881919713,398.14,2.796637785586144,12.455359710008935,5.371255671406853,4.4
192,460800.0,192.0,406.44840800000003,425.93203800000003,419.84362475453156,398.14,4.522083885946489,10.873707530522761,5.580144710103612,4.4
200,480000.0,200.0,409.827174,423.664538,421.35793576207806,398.14,3.809024089743649,11.849662907575137,8.47626601940211,4.4
208,499200.0,208.0,409.97543400000006,426.88121,425.73009529638574,398.14,3.794950604921914,13.471265164017396,5.681523471692364,4.4
216,518400.0,216.0,410.07749600000005,429.978388,429.3182208930587,398.14,4.679573648480917,12.753482992068074,3.257466713463719,4.4
224,537600.0,224.0,409.537372,429.1509459999999,432.7065711025951,398.14,6.67085160890365,13.888003838340587,6.819243876844966,4.4
232,556800.0,232.0,410.92483400000003,427.009134,431.9430872782461,398.14,6.132815061807799,14.991665939473625,6.289947568201587,4.4
240,576000.0,240.0,409.949088,428.09407200000004,434.77791248411404,398.14,6.09384262674033,12.855565372313217,4.268345707877241,4.4
248,595200.0,248.0,414.10978400000005,431.288144,433.5545634581712,398.14,5.536285793483863,13.717614204949452,5.802483991623561,4.4
256,614400.0,256.0,410.201912,429.611556,438.1802689239988,398.14,5.514103542062429,13.15137031815545,9.609426115004837,4.4
264,633600.0,264.0,410.37711400000006,430.34070599999995,439.95958175200184,398.14,6.9471043154818455,8.380126173090172,7.509071306284213,4.4
272,652800.0,272.0,418.47096799999997,433.87461599999995,436.59733128303935,398.14,11.163316375837452,6.085718116089406,8.39715964463707,4.4
280,672000.0,280.0,415.75788,433.272008,441.44247375409816,398.14,6.589143904028777,10.07385398862659,8.775508782799442,4.4
288,691200.0,288.0,419.07946000000004,434.201692,440.78208809111254,398.14,8.304220468251192,12.273372745627979,8.484268716079717,4.4
296,710400.0,296.0,421.91138199999995,433.473978,437.42299595805105,398.14,5.75523463433675,9.05106247805882,10.958604635730563,4.4
304,729600.0,304.0,422.472318,435.33354599999996,439.8436531047679,398.14,6.787578761342609,9.499529622036631,10.378194607378965,4.4
312,748800.0,312.0,420.8224880000001,435.439696,441.5438794805597,398.14,8.205071118935304,8.302985581420764,9.243189418533811,4.4
320,768000.0,320.0,418.972188,436.365132,439.4446639457139,398.14,7.48680796201177,6.690003473216651,8.473821453272226,4.4
328,787200.0,328.0,420.660656,436.90503,440.80479319672196,398.14,5.412219517464007,10.04298101672974,8.399404861253934,4.4
336,806400.0,336.0,415.59265400000004,436.30529799999994,444.63597027423447,398.14,3.300385029206569,8.748434295238525,6.800971043426506,4.4
344,825600.0,344.0,422.23098799999997,437.151896,443.1994533438945,398.14,6.092289105923943,8.684841727460311,10.307677179622186,4.4
352,844800.0,352.0,419.17686199999997,438.14256399999994,443.690393972662,398.14,4.122178181345747,5.088896115312739,11.885335641285907,4.4
360,864000.0,360.0,420.94492,436.0212680000001,441.6614308862475,398.14,3.6029981770886583,6.394798059403482,10.852205492404117,4.4
368,883200.0,368.0,419.507016,436.24974000000003,444.4583542520437,398.14,6.0840372767739535,8.631470690633552,9.08351868788008,4.4
376,902400.0,376.0,417.23159799999996,434.73380399999996,447.5375972839287,398.14,2.0913906990021225,6.5216457592573285,10.61484487661458,4.4
384,921600.0,384.0,422.67246400000005,437.60802,442.8422550268544,398.14,4.543945396784648,6.686191303305623,9.490442854391858,4.4
392,940800.0,392.0,418.90727400000003,436.657974,445.2686669513058,398.14,6.653337908401595,6.918062665962395,9.023637297107438,4.4
400,960000.0,400.0,424.149812,435.214066,446.02687136629675,398.14,5.357709923032891,5.476701763450267,9.673730350887109,4.4
408,979200.0,408.0,423.98736799999995,436.06106,443.9041126541615,398.14,5.06172768454565,5.680963147190072,9.907704570285297,4.4
416,998400.0,416.0,427.103312,440.28912,444.483985726163,398.14,5.082160829521612,6.569799832594457,9.892816429199266,4.4
424,1017600.0,424.0,427.11985599999997,436.78990999999996,440.63111235926556,398.14,5.185880668894074,9.258627162106972,8.550241699981003,4.4
432,1036800.0,432.0,425.88604000000004,437.5034159999999,447.8613733819765,398.14,3.638217788582294,5.442727007286974,10.181192482016899,4.4
440,1056000.0,440.0,424.131732,439.02509399999997,445.38253294513197,398.14,3.623679618107112,7.893817603775719,8.908256919518994,4.4
448,1075200.0,448.0,421.62516000000005,439.700274,448.6664964352378,398.14,3.276945319225436,6.76981140322318,11.18800448904412,4.4
456,1094400.0,456.0,426.84865,439.830336,444.43969739401274,398.14,1.9562766621543048,4.986830911360951,9.768466567982971,4.4
464,1113600.0,464.0,426.4319039999999,440.089288,444.06656908526577,398.14,4.276620496532467,5.261186791467368,8.750996893591452,4.4
472,1132800.0,472.0,427.02203999999995,438.206592,441.3865871139959,398.14,5.8740238195052115,6.6162145882634205,10.860864718489836,4.4
480,1152000.0,480.0,422.44049200000006,439.76224,446.54035647347007,398.14,5.017748027071897,7.012705901983855,10.660104969603069,4.4
488,1171200.0,488.0,424.523164,441.62641199999996,443.70290359295325,398.14,7.557646808521272,8.078992946316381,11.860626882417625,4.4
496,1190400.0,496.0,423.16576999999995,441.74935400000004,441.30155779911166,398.14,5.405647665054149,7.569720756927482,11.358307539244704,4.4
504,1209600.0,504.0,421.3315559999999,440.75702,441.0727962161839,398.14,6.297988344224261,7.680756164316187,9.198433758085747,4.4
512,1228800.0,512.0,424.30286400000006,439.52356,445.2844824419818,398.14,4.194644865615865,5.298568786712009,8.754023215387573,4.4
520,1248000.0,520.0,423.797732,441.430322,447.6569939061599,398.14,4.3973341642838015,4.600106050719474,10.260706372911155,4.4
528,1267200.0,528.0,425.565646,445.40967199999994,445.4874145286628,398.14,4.641673024025317,8.98685318372136,12.965886763028609,4.4
536,1286400.0,536.0,424.532338,441.93492799999996,446.2267116116802,398.14,2.122331270902435,7.5120985825132385,12.775907206670272,4.4
544,1305600.0,544.0,424.414474,442.089524,444.409189898102,398.14,3.249721528680888,7.387529266316456,12.485517771597285,4.4
552,1324800.0,552.0,426.178248,442.511644,445.1948753698098,398.14,6.515223021517903,7.7263379379282116,11.01108973978254,4.4
560,1344000.0,560.0,426.674344,441.67391800000007,444.5547436094556,398.14,3.1490241052232495,7.947237156348982,11.33652877391053,4.4
568,1363200.0,568.0,425.66557600000004,441.99170000000004,445.82424109922795,398.14,7.278578644438678,7.3541708211330565,14.642357719148839,4.4
576,1382400.0,576.0,428.13515799999993,443.91360799999995,448.7801122899501,398.14,4.8972732758529025,5.594933480140779,15.731503236455596,4.4
584,1401600.0,584.0,422.56728000000004,444.148312,447.1197609590225,398.14,3.534163806896136,4.169335088099941,13.793070213034698,4.4
592,1420800.0,592.0,425.677382,445.054036,445.5360072496014,398.14,6.457014162421246,7.427456067867284,14.332518384860157,4.4
600,1440000.0,600.0,430.36904599999997,445.1356119999999,445.6019153364102,398.14,4.330271058205039,6.918331514569957,11.956126499999078,4.4
608,1459200.0,608.0,428.471716,443.72014,443.1784080245419,398.14,6.77598454290761,7.773073218319053,14.486719262441154,4.4
616,1478400.0,616.0,432.423726,445.798144,444.17833481949754,398.14,6.433140861945289,5.803403779425245,12.99738002112992,4.4
624,1497600.0,624.0,429.76730799999996,446.930706,441.6690109567524,398.14,5.865626239091947,5.981186753948957,13.396758083373314,4.4
632,1516800.0,632.0,429.51196200000004,444.69847799999997,441.33577617215303,398.14,6.820067562778051,5.417738376111438,13.530764074907099,4.4
640,1536000.0,640.0,429.51623600000005,444.625382,447.25457740256826,398.14,5.660590406672314,5.523026433434826,14.593681659357738,4.4
648,1555200.0,648.0,431.075756,444.45274599999993,443.3351599959809,398.14,8.535465523256189,5.064247295339367,16.786896197128467,4.4
656,1574400.0,656.0,429.34847999999994,444.629976,443.7510523936253,398.14,5.322870261106703,3.8830053462658127,13.339311932574185,4.4
664,1593600.0,664.0,433.71948999999995,448.95927200000006,444.30596092760544,398.14,8.768241412179634,4.48403860717418,11.610266621512796,4.4
672,1612800.0,672.0,428.18589199999997,443.52711600000004,443.1842374778462,398.14,6.358686901559447,4.056143990757191,11.75811893529451,4.4
680,1632000.0,680.0,431.11223,444.669412,445.05838254947366,398.14,5.809127824491502,3.211065994204545,13.570506665335326,4.4
688,1651200.0,688.0,432.895846,443.515236,446.19543721326147,398.14,6.460395607730802,2.222507219823698,14.70010248185188,4.4
696,1670400.0,696.0,433.23886999999996,445.18166999999994,444.09771423262845,398.14,5.478945691983707,2.513756820315627,14.296700411770244,4.4
704,1689600.0,704.0,431.31385199999994,444.14285600000005,446.0937515207332,398.14,6.963924021845689,3.612792134852477,15.398506705089659,4.4
712,1708800.0,712.0,432.995362,447.609386,447.90793210548645,398.14,7.013586194472921,2.7423806282864294,14.068606459529647,4.4
720,1728000.0,720.0,433.15353000000005,443.70974800000005,448.35414987616457,398.14,5.1380703217376364,2.8854254505306813,14.278158852408968,4.4
728,1747200.0,728.0,432.839336,448.248162,442.4680197661317,398.14,9.485632448643978,3.7631758899766576,13.525156818050501,4.4
736,1766400.0,736.0,430.172342,445.687096,442.1759582116595,398.14,10.105764171250753,3.186421462264345,13.034337309268293,4.4
744,1785600.0,744.0,432.45873599999993,447.11837,442.44993184499043,398.14,7.155773476950685,2.894794098370103,13.826030886489992,4.4
752,1804800.0,752.0,433.36446399999994,446.476936,443.0958726012007,398.14,7.346963754116989,3.8227455558843197,13.91513874726012,4.4
760,1824000.0,760.0,432.22357,448.65321800000004,443.66105877899327,398.14,12.62135768464803,4.752318592789182,11.945010856395388,4.4
768,1843200.0,768.0,432.424648,442.68379999999996,442.01758832095766,398.14,6.252316080987153,7.83428506310591,13.91098017604776,4.4
776,1862400.0,776.0,433.3819060000001,442.08777599999996,443.28718045530496,398.14,7.419548278330386,3.052629081272555,14.543431818328456,4.4
784,1881600.0,784.0,430.54608399999995,444.06926999999996,444.8474437045047,398.14,8.949362457380534,3.65992258061176,13.380540511341493,4.4
792,1900800.0,792.0,428.953788,447.23651600000005,440.8730853690305,398.14,10.767359534136855,3.336246690146192,11.709911207522218,4.4
800,1920000.0,800.0,432.868378,450.45080199999995,442.51114237652183,398.14,9.214398282657028,6.338760537203976,13.371700618668235,4.4
808,1939200.0,808.0,433.52501599999994,444.779004,447.91749828100353,398.14,9.109565508785622,7.866147946633796,13.527695503535977,4.4


==> figures/imall/discounted/data/im2kg999f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,85.17674999999998,83.21274999999999,432.91,13.766096704821315,8.795443417481266,12.411984725084965,3.78
8,19200.0,8.0,246.15968749999996,241.26783333333333,395.7359,432.91,15.871589450676858,19.267401369312402,14.373905835511371,3.78
16,38400.0,16.0,377.1095,356.3270416666667,453.4223,432.91,19.77515768517176,21.91221334333578,0.9219049799470681,3.78
24,57600.0,24.0,439.61875,421.5795,477.28785,432.91,13.9279205572956,16.00904005679268,6.447357995002028,3.78
32,76800.0,32.0,482.34681250000006,462.625,497.1971,432.91,15.399396949440247,6.36989249749027,8.93733548699369,3.78
40,96000.0,40.0,504.517875,496.60045833333334,508.69725,432.91,7.769135718751461,5.1517979928210975,4.302419864860265,3.78
48,115200.0,48.0,517.7926249999999,510.66575,520.8231499999999,432.91,8.306272054875604,10.114918652384917,8.928908501158537,3.78
56,134400.0,56.0,532.73875,526.9585833333333,530.08145,432.91,7.645035535827319,10.386895026158493,7.120995439988108,3.78
64,153600.0,64.0,558.0329374999999,548.8440416666667,542.2076,432.91,9.638582067536273,12.938070456344798,10.706208854501766,3.78
72,172800.0,72.0,567.5791250000001,562.532625,551.24965,432.91,9.744754823602149,13.482930779315511,8.873875002226542,3.78
80,192000.0,80.0,581.5314999999999,575.4294583333333,555.76545,432.91,5.868860290707452,12.923500875096472,5.84071253006987,3.78
88,211200.0,88.0,592.84425,595.8840833333334,566.571,432.91,11.229817611522359,18.093792312578202,7.862731127603432,3.78
96,230400.0,96.0,606.1055625000001,612.6072916666666,577.1632,432.91,12.333662769386699,15.798435753309743,8.625516187755661,3.78
104,249600.0,104.0,608.444625,616.7701666666666,583.2996,432.91,5.780840102970987,12.156995595268842,7.411085881842984,3.78
112,268800.0,112.0,618.3819374999999,626.2205,594.48305,432.91,11.657610178164402,19.65588602090926,5.609103858484625,3.78
120,288000.0,120.0,621.5031875,635.0720833333332,598.20195,432.91,10.869251339917762,9.475371942030678,9.938563566202292,3.78
128,307200.0,128.0,631.2984375,636.9142083333334,613.2390499999999,432.91,7.737516537275516,8.081301726678934,10.496643096831125,3.78
136,326400.0,136.0,635.7458125,644.71275,611.2217,432.91,13.179823405116057,11.351650945763646,10.18632446041865,3.78
144,345600.0,144.0,640.817375,649.9156666666665,619.3625,432.91,14.936780958675733,14.214453488674547,8.795673144368166,3.78
152,364800.0,152.0,640.090125,654.9719166666666,622.30665,432.91,10.278297437190515,9.936820617533302,9.265167876976024,3.78
160,384000.0,160.0,651.6229375,660.6733750000001,630.6466499999999,432.91,14.648916735905146,13.542156803771139,11.712452560718319,3.78
168,403200.0,168.0,656.8565000000001,662.90675,633.0403,432.91,16.34906739282263,10.672446597362693,11.16975038242894,3.78
176,422400.0,176.0,655.9590000000001,664.647625,635.2385499999999,432.91,12.919261083294625,7.946195452729679,7.9982819366228295,3.78
184,441600.0,184.0,660.9926875000001,667.4595000000002,641.5682,432.91,10.282924537894498,11.538321309823209,11.300131587029396,3.78
192,460800.0,192.0,659.905375,675.5426666666666,644.711,432.91,15.613582624978083,11.216710422040288,16.22298819433529,3.78
200,480000.0,200.0,665.9175625,678.3812083333335,649.7281,432.91,13.236631262127458,9.710043864636967,18.582737603249882,3.78
208,499200.0,208.0,669.4145624999999,674.5892083333334,651.7704,432.91,13.675491152442925,11.572325380969914,16.183569880560853,3.78
216,518400.0,216.0,665.01375,675.7267083333334,654.6538,432.91,12.568501847051534,8.559627995638516,17.886185790439576,3.78
224,537600.0,224.0,668.6001875,684.4442916666667,666.9266,432.91,14.342233410193048,9.540919977920693,15.149802120235218,3.78
232,556800.0,232.0,666.691125,686.3205833333334,663.9727499999999,432.91,15.838854182301004,6.983790619428946,19.75013959162776,3.78
240,576000.0,240.0,669.7351875,690.5335000000001,668.93505,432.91,15.762372215690867,13.730699570930744,19.565722326414523,3.78
248,595200.0,248.0,670.375,691.8671666666667,669.70375,432.91,11.245327082848123,14.895393993515587,17.901741521629646,3.78
256,614400.0,256.0,671.0859375,682.439875,675.61475,432.91,10.275775359980761,14.826261879682509,9.866290940369018,3.78
264,633600.0,264.0,670.9601875000001,689.01475,682.4868,432.91,11.57611355441809,10.218033128912472,13.477700410138372,3.78
272,652800.0,272.0,680.0007499999999,692.317,684.0668500000002,432.91,14.408007750299232,14.60249262649064,16.335145049432434,3.78
280,672000.0,280.0,674.8343750000001,692.6420416666667,685.2763000000001,432.91,18.006625745444328,16.941646886475,17.826189663610037,3.78
288,691200.0,288.0,679.7758125,691.5827500000001,686.7218499999999,432.91,17.739806407059387,18.567273736194114,15.863446752621561,3.78
296,710400.0,296.0,684.5727499999999,692.1525,685.4207000000001,432.91,19.094271888165014,21.393015439944644,18.171615968269066,3.78
304,729600.0,304.0,676.5719999999999,702.9925,687.7146999999999,432.91,16.836083718678665,20.663231738405962,16.866581742517365,3.78
312,748800.0,312.0,679.1521875000001,699.2193749999999,692.7317499999999,432.91,24.940337636231735,15.796244770843087,14.913731560620496,3.78
320,768000.0,320.0,673.72625,705.0676666666666,687.38745,432.91,23.599494381509793,14.291262039192075,21.300079864485696,3.78
328,787200.0,328.0,679.0500625000001,706.7116666666667,688.0146000000001,432.91,21.53326953605236,12.833630873803784,17.398239533403004,3.78
336,806400.0,336.0,670.51525,713.7939166666666,689.4536499999998,432.91,19.505359325031467,17.176711778238378,17.766021067895764,3.78
344,825600.0,344.0,682.3522499999999,718.6512083333333,692.5644500000001,432.91,24.445392138148037,16.765412893996025,18.051563012357395,3.78
352,844800.0,352.0,670.8140625,711.844375,693.4022500000001,432.91,19.482713193565353,11.599055707166949,17.47194128303756,3.78
360,864000.0,360.0,679.713,717.566625,693.2501,432.91,20.274437273009426,13.642424825215578,18.193417970864488,3.78
368,883200.0,368.0,682.142,713.4632916666666,695.63425,432.91,23.837263423341174,17.931969869464567,20.522270903795633,3.78
376,902400.0,376.0,680.6336875,716.3770000000001,695.33475,432.91,23.65102738782433,12.160086465567142,23.205433985865117,3.78
384,921600.0,384.0,685.4958125,721.2979583333334,689.1176000000002,432.91,28.2542573221297,13.887297220740859,25.02444619346682,3.78
392,940800.0,392.0,685.0095625,714.5852499999999,692.6398,432.91,29.228974094053196,9.876988017992584,22.073134475754284,3.78
400,960000.0,400.0,687.9743125000001,720.0004999999999,699.4471000000001,432.91,17.910944150078457,15.719782360457984,24.78517771714352,3.78
408,979200.0,408.0,688.3075000000001,722.5232916666666,695.7412,432.91,19.523541178728617,16.129294903250578,24.083504649127477,3.78
416,998400.0,416.0,694.967875,717.2452083333334,692.4276,432.91,23.119756059445493,13.91964062300796,23.722537465625823,3.78
424,1017600.0,424.0,694.577,720.0963333333333,691.7469,432.91,21.146872448878366,14.437331123294872,22.50838077493891,3.78
432,1036800.0,432.0,693.705375,719.0717500000001,697.6935500000002,432.91,22.744162614166935,14.394653633851666,23.616203763052482,3.78
440,1056000.0,440.0,689.0800624999999,721.42,692.86625,432.91,22.57918028674271,9.508783231055668,20.19261808192424,3.78
448,1075200.0,448.0,689.7233125,712.2275,702.0256000000002,432.91,19.81772509262653,10.660406953777638,24.561354870861667,3.78
456,1094400.0,456.0,694.4290625000001,710.1502916666666,698.4428,432.91,23.97696669427476,9.724956899822129,23.11388901857572,3.78
464,1113600.0,464.0,696.7961875,711.1887916666667,697.65665,432.91,23.408970893060808,11.39431897972806,20.330199062948818,3.78
472,1132800.0,472.0,695.1445,716.3777916666667,692.1233,432.91,23.72338011362593,11.401692675350562,24.300759365899467,3.78
480,1152000.0,480.0,680.1421874999999,714.6932916666667,701.8311499999999,432.91,19.086251782160844,15.05022431744874,20.65572594091168,3.78
488,1171200.0,488.0,688.4686250000001,717.4152083333332,699.0468,432.91,20.129470355207317,11.197361743168935,24.599448176147877,3.78
496,1190400.0,496.0,687.5931874999999,718.929,694.1820500000001,432.91,18.319244168938273,8.88575396030429,21.156110919243055,3.78
504,1209600.0,504.0,687.9740625,718.5365833333333,693.75235,432.91,19.416024986677233,12.347830538667408,21.386182576378154,3.78
512,1228800.0,512.0,689.9098749999999,723.496125,697.1317,432.91,17.11478930645824,13.455689583731369,19.89761814786408,3.78
520,1248000.0,520.0,692.591625,722.1227916666667,700.54005,432.91,17.89549619820073,13.86429934288151,19.23447805482006,3.78
528,1267200.0,528.0,694.1446875,723.4922083333333,695.0626,432.91,21.959888231451984,15.589795861623106,22.889557484248314,3.78
536,1286400.0,536.0,694.6435625,723.7532083333333,695.7022499999999,432.91,19.350422690196762,18.809840563316627,17.23204393473137,3.78
544,1305600.0,544.0,694.4938749999999,725.7825416666667,697.42165,432.91,17.4553713473674,16.60958896346798,16.70184251194783,3.78
552,1324800.0,552.0,698.9174375,725.3572499999999,697.50905,432.91,19.953646877895608,18.21116835013755,19.04264604380668,3.78
560,1344000.0,560.0,699.70475,725.5807083333334,696.1377500000001,432.91,22.012698573624863,15.747508790078673,13.761100141145938,3.78
568,1363200.0,568.0,698.405625,724.0281666666667,697.5166999999999,432.91,17.177415831777143,15.560774244597726,15.408986671330345,3.78
576,1382400.0,576.0,703.9226249999999,723.2997916666666,708.6561499999999,432.91,23.115288033147465,13.990281494799437,18.66635530535977,3.78
584,1401600.0,584.0,693.804875,725.1084583333334,702.7953,432.91,25.763901978584908,14.414993515221239,15.9976375145598,3.78
592,1420800.0,592.0,691.910125,723.437875,703.36535,432.91,24.88745310730255,14.823777013857054,14.108216733435746,3.78
600,1440000.0,600.0,698.3528125,720.3212916666666,702.0397500000001,432.91,28.757327569622994,14.58547372052862,20.04073406073924,3.78
608,1459200.0,608.0,695.5048125,723.6985833333332,696.0623,432.91,31.083815334147893,13.540530109854865,15.499346428600731,3.78
616,1478400.0,616.0,701.4644375,720.0229583333332,697.08885,432.91,28.870547510740366,8.785762690140139,15.022905363930148,3.78
624,1497600.0,624.0,696.5288125,725.0419583333332,690.95695,432.91,25.851808524064438,9.537499950342099,15.178782933827629,3.78
632,1516800.0,632.0,698.3304999999999,728.8029583333333,690.5106000000001,432.91,30.10246556825902,5.932358529038189,13.182116372075864,3.78
640,1536000.0,640.0,698.974625,727.3862916666667,702.5274,432.91,31.20954723277827,8.511279511531018,16.724841847141356,3.78
648,1555200.0,648.0,696.581625,732.5372083333333,697.72585,432.91,28.81784528539703,10.107568921080242,16.358183615564073,3.78
656,1574400.0,656.0,691.6347499999999,726.1676249999999,693.7812,432.91,32.429960599745435,8.50848314705538,16.416924163387293,3.78
664,1593600.0,664.0,702.6229375,734.239375,697.68535,432.91,28.47833848330664,9.033692684207862,19.15660225795559,3.78
672,1612800.0,672.0,697.9002499999999,733.1757500000001,697.29805,432.91,24.960697320096376,8.331948986071186,15.792225828197763,3.78
680,1632000.0,680.0,694.930875,724.279375,700.1209500000001,432.91,22.020485416543792,10.424400743594543,18.008099226509938,3.78
688,1651200.0,688.0,696.6848125,723.5300833333333,696.132,432.91,27.62679678811103,11.538909218498214,17.985031724835196,3.78
696,1670400.0,696.0,695.676375,727.4590000000001,696.1460500000001,432.91,24.20175890015166,17.46625063620987,17.79271622675897,3.78
704,1689600.0,704.0,696.3275000000001,728.4888333333334,698.7913500000001,432.91,25.384324500739396,13.8308782464571,15.091790912115307,3.78
712,1708800.0,712.0,701.6423124999999,728.6393333333333,702.88075,432.91,22.425012758319006,11.853720439650417,12.584832877059904,3.78
720,1728000.0,720.0,698.17325,731.4080833333334,701.36565,432.91,25.6300566784902,8.799483349572704,13.591923807627671,3.78
728,1747200.0,728.0,694.8481875,725.1584166666668,696.27645,432.91,20.747935433705635,14.045252224031817,14.95753260069275,3.78
736,1766400.0,736.0,700.088125,721.3272499999999,692.46545,432.91,22.169987398201478,13.732408799781568,13.113282634906376,3.78
744,1785600.0,744.0,704.618,726.422875,693.1992499999999,432.91,23.139553929874996,12.079815640964092,8.859521792983161,3.78
752,1804800.0,752.0,703.4231874999999,721.35175,693.7643499999999,432.91,20.648423667415678,14.206268027391927,12.477545771887483,3.78
760,1824000.0,760.0,704.542875,725.7879166666668,696.884,432.91,22.68496232762749,14.560067506813304,11.971448414197386,3.78
768,1843200.0,768.0,704.878375,726.7971666666666,696.0812,432.91,23.795655056719752,15.99316825156287,11.142931749108962,3.78
776,1862400.0,776.0,698.8991874999999,725.50775,701.37825,432.91,21.880417049653822,17.195306030307087,14.889649393260859,3.78
784,1881600.0,784.0,696.85,727.5057083333334,704.01085,432.91,18.508713638012132,16.8444925486782,11.62956436772677,3.78
792,1900800.0,792.0,697.0308125000001,724.8280416666666,690.25415,432.91,20.779828915267387,15.328495157203804,9.281489685177768,3.78
800,1920000.0,800.0,702.5264999999999,722.8529166666665,695.6542999999999,432.91,22.640664423960256,10.576080308737811,15.96456008812547,3.78
808,1939200.0,808.0,699.2956875,719.4458333333334,702.3956999999998,432.91,19.87713815179398,17.48279899902138,8.312991685939007,3.78


==> figures/imall/discounted/data/im2kg999f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,87.17498800000001,86.063323,84.18150749005551,432.91,13.529617185037173,8.627464962840676,12.123553490850263,3.78
8,19200.0,8.0,244.27169199999997,239.39450200000002,391.23942710391304,432.91,15.623823477423722,18.97425553254274,14.138830919095152,3.78
16,38400.0,16.0,372.89977999999996,352.42344799999995,448.08722601235496,432.91,19.416410555885477,21.564970918695234,0.879531953459789,3.78
24,57600.0,24.0,434.45145600000006,416.63767399999995,471.5932272703365,432.91,13.675899480193207,15.798370325749403,6.312366610841156,3.78
32,76800.0,32.0,476.457762,456.864384,491.02143056765937,432.91,15.115877719623045,6.310500640785841,8.710035712721494,3.78
40,96000.0,40.0,498.215008,490.31845000000004,502.2875170293977,432.91,7.5268027681990155,5.080412722244036,4.166438074953013,3.78
48,115200.0,48.0,511.16034199999996,503.927938,514.0649158833446,432.91,8.060856898959303,9.838491129506345,8.724813429431212,3.78
56,134400.0,56.0,525.631666,519.809134,523.0911746690289,432.91,7.555017529907523,10.136897806084269,6.951484569546253,3.78
64,153600.0,64.0,550.417946,541.243016,534.9645038640651,432.91,9.41323387132688,12.624410965078251,10.527512135690158,3.78
72,172800.0,72.0,559.7344919999999,554.6618619999999,543.7768111235201,432.91,9.490223910948949,13.197811970232758,8.677406422049899,3.78
80,192000.0,80.0,573.36806,567.1974900000001,548.0957336361641,432.91,5.681579669231774,12.606989103250717,5.791500642708041,3.78
88,211200.0,88.0,584.4009,587.2338419999999,558.6565089742528,432.91,11.00593636524207,17.60205456793025,7.723438374241265,3.78
96,230400.0,96.0,597.317386,603.483238,568.9792333354924,432.91,12.134826545679624,15.324233549597453,8.3821250559786,3.78
104,249600.0,104.0,599.6145939999999,607.540614,574.9306668899228,432.91,5.612108452571916,11.726633414375348,7.293771875178993,3.78
112,268800.0,112.0,609.318524,616.77489,585.8796051528004,432.91,11.399257519621788,19.16675196259465,5.534925950846456,3.78
120,288000.0,120.0,612.369812,625.388688,589.4160547978584,432.91,10.646391297934096,9.102387350694698,9.827987762352922,3.78
128,307200.0,128.0,621.861422,627.261328,604.1184362011525,432.91,7.583313045226868,7.78312594165929,10.390504121379017,3.78
136,326400.0,136.0,626.330394,634.851672,602.1830033681042,432.91,12.813972228492469,11.09225752278463,10.023332028675387,3.78
144,345600.0,144.0,631.1685679999999,639.886484,610.1952541441912,432.91,14.578964745151506,13.854409708383464,8.743545993479337,3.78
152,364800.0,152.0,630.4226679999999,644.775342,613.0751474856932,432.91,9.943395796835718,9.69846522638215,9.186337367068834,3.78
160,384000.0,160.0,641.655966,650.37913,621.1671229653626,432.91,14.300150553931182,13.199251174688099,11.609581604726928,3.78
168,403200.0,168.0,646.7457539999999,652.568774,623.4961410789626,432.91,15.97112163657808,10.354772510859002,10.991425250902399,3.78
176,422400.0,176.0,645.8349679999999,654.139166,625.6292286292644,432.91,12.59886861448341,7.8353049792102345,7.866850049586895,3.78
184,441600.0,184.0,650.915832,656.941274,631.7565835501648,432.91,9.975150651846405,11.392428858110696,11.080605574339124,3.78
192,460800.0,192.0,649.749802,664.880116,634.7885114872491,432.91,15.210222050435155,11.007631866385383,15.908483633093342,3.78
200,480000.0,200.0,655.60972,667.685468,639.638931923758,432.91,12.790960095795532,9.653697528123704,18.287081750783305,3.78
208,499200.0,208.0,659.055014,663.841888,641.6784600272501,432.91,13.269341253391614,11.33841113519114,15.872232765051333,3.78
216,518400.0,216.0,654.682654,664.923636,644.5536264600208,432.91,12.189343100734675,8.470587688166892,17.567435281190996,3.78
224,537600.0,224.0,658.202474,673.41282,656.5272142508841,432.91,13.926952036381659,9.386427924126513,14.889867828676145,3.78
232,556800.0,232.0,656.410858,675.3476979999999,653.6126622243152,432.91,15.320942817269302,6.845598308677353,19.365877941644058,3.78
240,576000.0,240.0,659.30534,679.494186,658.4589169387799,432.91,15.331255199869116,13.435488777682663,19.209710994430957,3.78
248,595200.0,248.0,659.986794,680.7772579999998,659.1344340044664,432.91,10.974529922960444,14.64568439727333,17.605981961479266,3.78
256,614400.0,256.0,660.6202559999999,671.5382639999999,665.0211730438931,432.91,9.986423497673265,14.545454157558625,9.599236330757538,3.78
264,633600.0,264.0,660.4177540000001,677.9150440000001,671.7537220207603,432.91,11.272897727526223,9.9791615595544,13.114960921465691,3.78
272,652800.0,272.0,669.4082799999999,681.167086,673.1737042680525,432.91,14.062090887333241,14.340569736165895,15.975207902943785,3.78
280,672000.0,280.0,664.265764,681.411116,674.4646658949737,432.91,17.6032009412573,16.56410819326081,17.485004723623508,3.78
288,691200.0,288.0,669.150072,680.360248,675.922182206113,432.91,17.268562941924497,18.120081863739145,15.503760648528203,3.78
296,710400.0,296.0,673.868842,680.940214,674.5761534409372,432.91,18.63740391948852,20.97160349147531,17.742756956279848,3.78
304,729600.0,304.0,666.08248,691.5510879999999,676.814785369111,432.91,16.3793124674148,20.18011969059852,16.500065997823945,3.78
312,748800.0,312.0,668.4505379999999,687.889382,681.7657501337944,432.91,24.309684878496938,15.388938384457065,14.521971053159525,3.78
320,768000.0,320.0,663.185288,693.5704320000001,676.4686356044733,432.91,22.98622825369593,13.96057655738977,20.864048888285925,3.78
328,787200.0,328.0,668.456406,695.1384860000001,677.0201927487349,432.91,20.948988703914914,12.478261397208646,17.066770177509053,3.78
336,806400.0,336.0,659.9576119999999,702.1828,678.5084252834184,432.91,18.95448290091849,16.809291483011332,17.27463433438054,3.78
344,825600.0,344.0,671.69111,706.979906,681.521879941786,432.91,23.829081750650516,16.35595527902971,17.559891045074618,3.78
352,844800.0,352.0,660.462398,700.26226,682.3260702878799,432.91,18.94334585263643,11.26272589114557,16.990743784911587,3.78
360,864000.0,360.0,669.1138559999999,705.923194,682.0951486358761,432.91,19.769020816706092,13.306226308820868,17.651626331836074,3.78
368,883200.0,368.0,671.46353,701.84464,684.4869247161757,432.91,23.311401753334483,17.535557865233397,19.939737884924185,3.78
376,902400.0,376.0,669.9810160000001,704.72576,684.2131826343616,432.91,23.10514729280219,11.913778330182774,22.539235118667097,3.78
384,921600.0,384.0,674.8423479999999,709.5456959999999,678.0833612530056,432.91,27.595265766787485,13.602470574657103,24.41283698529338,3.78
392,940800.0,392.0,674.311352,702.964842,681.5385286068922,432.91,28.495770716630947,9.602070395893394,21.444510655692344,3.78
400,960000.0,400.0,677.21149,708.3022880000001,688.2536309154827,432.91,17.41613377585355,15.380513880087689,24.11463914683616,3.78
408,979200.0,408.0,677.550892,710.70112,684.5712976168837,432.91,19.050847873459112,15.798248836980454,23.460292273644036,3.78
416,998400.0,416.0,683.985448,705.5294739999999,681.3311530596934,432.91,22.604052019601884,13.60119636216496,23.049443227127156,3.78
424,1017600.0,424.0,683.575826,708.33399,680.5996273518771,432.91,20.697908766145154,14.041998338562022,21.87795995307343,3.78
432,1036800.0,432.0,682.7494220000001,707.349356,686.4972035096989,432.91,22.231969523828294,14.010698550833903,22.89705485656384,3.78
440,1056000.0,440.0,678.18886,709.619756,681.7688677303031,432.91,22.062565661579768,9.241765569855383,19.6032145619139,3.78
448,1075200.0,448.0,678.761434,700.53124,690.7502196360598,432.91,19.357375103874162,10.39034877103518,23.96467731129175,3.78
456,1094400.0,456.0,683.4691580000001,698.5572060000001,687.1676039736329,432.91,23.40766139678016,9.451861156074306,22.494204204432428,3.78
464,1113600.0,464.0,685.7467060000001,699.580066,686.4491618679789,432.91,22.883323686700518,11.176654814840598,19.787341971096026,3.78
472,1132800.0,472.0,684.19593,704.644218,680.9434216204045,432.91,23.213542809525197,11.144033015146116,23.668069575925053,3.78
480,1152000.0,480.0,669.5213019999999,702.969926,690.5364425405763,432.91,18.646098364304763,14.83272479197828,20.100411856109428,3.78
488,1171200.0,488.0,677.6690540000001,705.589192,687.7533224292445,432.91,19.658587383385523,10.978424604053233,23.943979133864406,3.78
496,1190400.0,496.0,676.749734,707.1217300000001,682.9326356682801,432.91,17.89156978079176,8.701133518099093,20.55219800918542,3.78
504,1209600.0,504.0,677.185442,706.7518759999999,682.5007816932473,432.91,18.996943326669513,12.151184652847823,20.786962492896524,3.78
512,1228800.0,512.0,679.1368879999999,711.61575,685.887104832387,432.91,16.70943420319991,13.261799467795377,19.408189194672428,3.78
520,1248000.0,520.0,681.631114,710.219722,689.2789974741038,432.91,17.501209665292397,13.580633259663502,18.642853077732095,3.78
528,1267200.0,528.0,683.057242,711.57401,683.9187467566787,432.91,21.47008314163428,15.305745961675772,22.332634797382138,3.78
536,1286400.0,536.0,683.58288,711.815196,684.4674796436777,432.91,18.94618955663579,18.48241911542823,16.813219789265258,3.78
544,1305600.0,544.0,683.40261,713.7956280000001,686.1574412032172,432.91,16.99709137766375,16.249493420742237,16.21932122423237,3.78
552,1324800.0,552.0,687.8997320000001,713.376226,686.2550515376065,432.91,19.382970742818056,17.814153131432622,18.505610209266788,3.78
560,1344000.0,560.0,688.6270860000001,713.5971659999999,684.9236293610176,432.91,21.479293070566996,15.432202809660142,13.246370327389727,3.78
568,1363200.0,568.0,687.2983199999999,712.0591280000001,686.3002602469787,432.91,16.761044729375126,15.254836386012782,14.964385353954203,3.78
576,1382400.0,576.0,692.7573500000001,711.363164,697.1969548211832,432.91,22.585796827590535,13.75598223813318,18.103809277702098,3.78
584,1401600.0,584.0,682.763938,713.2200200000001,691.4181446188064,432.91,25.172968242151875,14.14161170714563,15.563654571759331,3.78
592,1420800.0,592.0,680.988524,711.52406,692.0043938228542,432.91,24.288024512665302,14.63538577984291,13.588246635332943,3.78
600,1440000.0,600.0,687.351446,708.4067220000001,690.7268639681192,432.91,28.142636161315547,14.29868921818469,19.534147818562932,3.78
608,1459200.0,608.0,684.418522,711.8168880000001,684.786852297694,432.91,30.31974145859219,13.305802564825395,15.018692016631052,3.78
616,1478400.0,616.0,690.33371,708.047546,685.8135437658777,432.91,28.20059652138327,8.599432093809266,14.652124580130435,3.78
624,1497600.0,624.0,685.470478,713.075048,679.7959087905123,432.91,25.252957414460663,9.366049409008808,14.787363543876875,3.78
632,1516800.0,632.0,687.285602,716.85119,679.4020690836651,432.91,29.340128432428187,5.8566360137855,12.811472890174652,3.78
640,1536000.0,640.0,687.89114,715.405212,691.2400726397061,432.91,30.381056930536722,8.343637418910705,16.23843342724738,3.78
648,1555200.0,648.0,685.6423520000001,720.4564200000001,686.4786632487107,432.91,28.06270139505126,9.903458157366181,15.8976865694741,3.78
656,1574400.0,656.0,680.741998,714.2202540000001,682.5806274804005,432.91,31.654672961231164,8.309873896236793,15.856748616746566,3.78
664,1593600.0,664.0,691.542194,722.1687539999999,686.4103710251758,432.91,27.771654940148355,8.81856894886514,18.64440372055213,3.78
672,1612800.0,672.0,686.7613160000001,721.0381580000001,686.0187290210754,432.91,24.29641699724886,8.160996945236846,15.327742703991827,3.78
680,1632000.0,680.0,683.990814,712.403072,688.8258534722108,432.91,21.414727159953053,10.224605377848317,17.40815585029771,3.78
688,1651200.0,688.0,685.6988759999999,711.6291160000001,684.9182849968565,432.91,26.91699773610187,11.30487122021351,17.372141726937983,3.78
696,1670400.0,696.0,684.712934,715.4543819999999,684.9590460510678,432.91,23.62778237029084,17.223348947810678,17.1330009601877,3.78
704,1689600.0,704.0,685.279588,716.5608880000001,687.5111213701084,432.91,24.834182112291863,13.632927659966615,14.582174994274965,3.78
712,1708800.0,712.0,690.529654,716.6837119999999,691.5751570588717,432.91,21.919442113071145,11.69679476131421,12.356819349084725,3.78
720,1728000.0,720.0,687.117464,719.358694,690.1048418285467,432.91,25.07417949831008,8.767193093248716,13.202656190734885,3.78
728,1747200.0,728.0,683.85552,713.183446,685.0471959843014,432.91,20.25502930950408,13.78744414009383,14.623768748210804,3.78
736,1766400.0,736.0,688.9867879999999,709.482108,681.3615428543517,432.91,21.550326272184847,13.471193705860369,12.820991394518886,3.78
744,1785600.0,744.0,693.477124,714.4731180000001,682.032400356349,432.91,22.509817255585457,11.865511139665847,8.554383152916133,3.78
752,1804800.0,752.0,692.299386,709.5197519999999,682.6268915188587,432.91,20.10804177698293,13.909503503022338,12.140881925091518,3.78
760,1824000.0,760.0,693.434676,713.882432,685.7001808764396,432.91,22.07339817926113,14.285648038085915,11.557203223180286,3.78
768,1843200.0,768.0,693.78608,714.8680200000001,684.8823503817966,432.91,23.18992007325678,15.776772341979703,10.86546985839195,3.78
776,1862400.0,776.0,687.9494400000001,713.59861,690.1072210067081,432.91,21.286072481670978,16.88307539862524,14.470267310229845,3.78
784,1881600.0,784.0,685.97792,715.5438280000001,692.6906508136437,432.91,18.10266672087816,16.544783917810292,11.261020228228276,3.78
792,1900800.0,792.0,686.0589319999999,712.84599,679.1915200628056,432.91,20.22879721535618,15.044152624778125,9.198316927777169,3.78
800,1920000.0,800.0,691.442848,710.887704,684.5247008749884,432.91,22.10310717237724,10.313123847921565,15.59977885882665,3.78
808,1939200.0,808.0,688.262234,707.61412,691.1531959569783,432.91,19.402708559346042,17.194531248809213,7.959009084059134,3.78


==> figures/imall/discounted/data/im3kg95f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,89.11227118644067,92.73269230769229,275.88,6.806443414954536,4.003741954568469,15.219438765020715,2.54
5,19500.0,5.0,224.0573846153846,186.96177966101695,366.1586923076923,275.88,15.739627019716663,12.200015482328224,6.759243317216556,2.54
10,39000.0,10.0,327.86930769230764,284.70016949152546,454.7633846153846,275.88,15.00681529017162,12.531788341747887,2.113677204634097,2.54
15,58500.0,15.0,382.175576923077,367.7407966101695,473.57780769230766,275.88,6.615027381525627,14.342534418798156,6.36791575401167,2.54
20,78000.0,20.0,413.1132692307692,406.59522033898304,482.83000000000004,275.88,7.674121831322047,11.228640098397676,8.018713065881144,2.54
25,97500.0,25.0,432.14842307692305,439.9179322033898,482.5999615384615,275.88,5.213267175891746,3.6273506540942386,10.723441671563027,2.54
30,117000.0,30.0,445.7047307692308,463.67918644067794,489.6218076923077,275.88,6.622514380121715,3.3651099159784827,13.075802697790271,2.54
35,136500.0,35.0,452.66934615384616,478.7702203389831,498.8242692307693,275.88,7.242886241028227,7.104154235878104,13.572323791906195,2.54
40,156000.0,40.0,468.5913461538462,488.31142372881357,502.2893076923077,275.88,6.268185485714617,8.692395240871294,12.52183025016653,2.54
45,175500.0,45.0,475.6076923076924,498.6552881355932,511.17215384615395,275.88,10.177656585793848,8.519620436946965,16.016177852428505,2.54
50,195000.0,50.0,484.758923076923,516.4226779661017,517.1182692307691,275.88,12.630766259356074,12.203998737469865,10.469251688313914,2.54
55,214500.0,55.0,495.9220384615384,528.436779661017,527.4968846153846,275.88,9.885275752912143,10.67955780833202,15.523301775633147,2.54
60,234000.0,60.0,503.60088461538464,538.8510338983051,533.0225384615385,275.88,13.69946672152346,13.038491334634395,13.386377311983633,2.54
65,253500.0,65.0,510.80219230769234,543.5015254237289,542.4538846153846,275.88,10.093432489675369,11.652076645107558,17.569638737206034,2.54
70,273000.0,70.0,514.5749615384615,551.5662881355931,544.7778461538461,275.88,11.688014566311029,14.607916071757149,17.34937267545002,2.54
75,292500.0,75.0,520.713576923077,562.2465593220338,550.8121923076922,275.88,19.01216290647218,15.518127633639235,17.842288285588545,2.54
80,312000.0,80.0,524.5772692307693,568.6671694915254,551.8226923076924,275.88,16.074473002318296,13.328203851888142,18.060000520493542,2.54
85,331500.0,85.0,529.4226923076924,576.2391864406779,550.9973461538463,275.88,18.712827187455005,10.231821052915842,21.204201449988926,2.54
90,351000.0,90.0,530.1105769230769,583.0864406779662,559.4383461538462,275.88,21.007047785004254,16.10985307581747,19.04758740687997,2.54
95,370500.0,95.0,536.4612307692307,591.7697627118644,565.4263846153847,275.88,13.951197327351883,13.97512892110816,19.397328604588534,2.54
100,390000.0,100.0,536.1692307692308,594.6474745762711,570.7758461538463,275.88,9.964161611813303,14.09115427858322,21.095564484757528,2.54
105,409500.0,105.0,550.2820769230769,601.628033898305,572.8606923076923,275.88,15.872589488678575,9.959707620927269,22.56048494895682,2.54
110,429000.0,110.0,545.5561153846154,610.311186440678,579.9169999999999,275.88,8.881737498824089,10.05807107159455,16.168663409829723,2.54
115,448500.0,115.0,552.0709615384615,618.0624237288135,586.0905,275.88,11.333359194189349,14.021440917107059,15.838274613676122,2.54
120,468000.0,120.0,558.690423076923,625.5368474576271,587.0441153846153,275.88,10.276542097194051,16.42586879320858,16.834305765739444,2.54
125,487500.0,125.0,561.392076923077,633.9236779661016,586.3307692307692,275.88,11.597580197732523,14.873266823141895,19.412460181253625,2.54
130,507000.0,130.0,558.2148076923078,635.7428644067797,594.5143076923077,275.88,12.299506480851191,12.985827438452608,17.97009282655409,2.54
135,526500.0,135.0,563.4742692307693,641.1195423728814,599.5842692307692,275.88,11.908325729625936,12.633367508332212,21.589611148908787,2.54
140,546000.0,140.0,564.6767307692307,641.524813559322,604.6885,275.88,8.077443432766229,12.892135936168513,22.95025802978582,2.54
145,565500.0,145.0,562.8964230769232,642.1962372881355,605.9203846153846,275.88,10.458485065350322,12.596295340207304,21.60688955374621,2.54
150,585000.0,150.0,568.5050384615386,649.4532033898306,611.0619615384614,275.88,11.661757814735553,12.17795550600153,20.89759426774073,2.54
155,604500.0,155.0,571.2063076923076,655.297372881356,615.1974230769231,275.88,8.882480225807047,14.078707574107737,21.102305176937325,2.54
160,624000.0,160.0,574.1917692307693,660.9492203389831,615.6261153846153,275.88,5.747958462125622,13.106961828113405,19.734812897305428,2.54
165,643500.0,165.0,578.0466153846154,659.178779661017,624.0213846153846,275.88,6.310218578078513,13.151280594389585,29.509937573086724,2.54
170,663000.0,170.0,582.080423076923,656.6790338983051,628.5912307692307,275.88,6.776230376777692,13.616629019832875,33.715594680607296,2.54
175,682500.0,175.0,582.8165769230769,662.0607627118644,627.674576923077,275.88,10.268134708855012,14.935354148656247,36.85194729985729,2.54
180,702000.0,180.0,582.9533076923076,662.1394406779661,633.3514230769231,275.88,4.3072835407063295,17.272496798801747,35.31082079197822,2.54
185,721500.0,185.0,580.9155384615385,666.8648644067796,635.2676153846154,275.88,7.309850979484116,17.335710299492746,39.80175091253192,2.54
190,741000.0,190.0,582.7070384615384,667.2590169491525,641.3294999999998,275.88,8.617251363267487,16.835088384127456,45.12083859899992,2.54
195,760500.0,195.0,581.8149999999999,672.9541016949152,636.2687307692307,275.88,8.49720370692275,15.294017667337922,43.686068174261486,2.54
200,780000.0,200.0,587.5828076923077,674.2533220338984,645.8127692307693,275.88,9.750187732983846,17.528450732805062,42.69881124550716,2.54
205,799500.0,205.0,583.0131538461538,677.0035254237288,652.5031153846155,275.88,8.082850475747984,14.87112391488409,43.3880402610462,2.54
210,819000.0,210.0,589.5892307692308,677.9032711864407,652.6537307692308,275.88,11.610424018955882,15.07931788771818,41.55172792665027,2.54
215,838500.0,215.0,591.6116153846153,679.1084237288136,657.0811153846155,275.88,15.683547601187799,15.102474624952476,43.07599296208623,2.54
220,858000.0,220.0,590.7351923076924,682.4941694915253,657.7310769230769,275.88,13.067223274129185,15.002064156966501,45.84675036504568,2.54
225,877500.0,225.0,592.2276153846153,680.5382033898305,664.1231923076923,275.88,12.144879064067553,13.061600124945798,44.53209888886292,2.54
230,897000.0,230.0,595.0436538461538,679.1992372881356,668.0853076923077,275.88,12.105506950500041,13.587920469964608,47.06004983695159,2.54
235,916500.0,235.0,595.0208461538462,680.1277118644068,669.7641538461538,275.88,11.251003954578414,12.156536028313147,46.69430647334572,2.54
240,936000.0,240.0,593.9451538461539,680.9011186440679,672.4688846153846,275.88,13.02670815349354,11.085196389059188,46.11623868862267,2.54
245,955500.0,245.0,596.9092307692308,682.5239830508475,678.4613461538462,275.88,14.503379771569993,11.45466476407965,46.54030947600883,2.54
250,975000.0,250.0,596.1807307692309,687.2157627118645,679.6461923076923,275.88,16.38226161708236,10.9591222650534,48.05832865480504,2.54
255,994500.0,255.0,596.5098846153846,687.0771694915254,679.7837692307692,275.88,18.191003966841905,11.129139614711345,48.55543430405884,2.54
260,1014000.0,260.0,597.6473076923078,690.4037966101695,675.7535,275.88,20.759361603270044,13.63528567119339,49.62372040100909,2.54
265,1033500.0,265.0,597.3168461538461,693.6045762711865,683.6875769230769,275.88,18.09191761436797,15.537188216231232,45.31684931777553,2.54
270,1053000.0,270.0,606.4136153846154,691.6764915254237,683.1315384615384,275.88,16.183067932308486,12.118599017939667,47.8894915122622,2.54
275,1072500.0,275.0,607.8673846153846,695.7315593220338,692.0012307692307,275.88,13.841278942853368,12.670487928462963,45.30492506861359,2.54
280,1092000.0,280.0,613.0133461538462,694.1542033898306,686.7811153846154,275.88,12.34517208283123,14.111007232305687,46.21458727053341,2.54
285,1111500.0,285.0,609.4773846153846,691.5139322033898,683.3074230769231,275.88,11.770317189287185,16.36993682741494,45.14997169326235,2.54
290,1131000.0,290.0,612.6895769230769,694.4873559322034,676.0968846153846,275.88,12.775615435249067,13.672862666927283,43.55146791016453,2.54
295,1150500.0,295.0,602.4675769230769,696.1941525423728,683.9803461538462,275.88,8.578879046240466,11.60065634614837,42.791489199702966,2.54
300,1170000.0,300.0,606.2284230769231,702.8551864406779,686.3239615384616,275.88,9.390255029698139,13.15066703243086,45.259129523563516,2.54
305,1189500.0,305.0,609.2227307692308,700.5891694915254,687.3285,275.88,15.433730145517966,14.078505374310552,43.801000393992744,2.54
310,1209000.0,310.0,612.024846153846,700.9625254237287,690.2077307692308,275.88,17.94579370872461,9.674671362781796,43.06442307705676,2.54
315,1228500.0,315.0,612.9123076923076,697.8173050847458,692.0733846153846,275.88,14.190618772284669,12.012681923177821,45.4667386713729,2.54
320,1248000.0,320.0,612.8061153846154,696.0041186440678,695.1656538461539,275.88,12.03671428038222,8.81199091904536,45.603821759937304,2.54
325,1267500.0,325.0,615.6308846153845,697.3707457627119,691.7463076923077,275.88,14.094549428589673,6.019850016262914,42.207331983933514,2.54
330,1287000.0,330.0,614.0925384615384,696.9697627118644,688.8508461538462,275.88,11.604334696712936,9.240444751439632,41.95088639778097,2.54
335,1306500.0,335.0,618.1731923076923,697.3615593220338,693.0936923076924,275.88,9.765452607713225,13.716849225945072,38.59985263163285,2.54
340,1326000.0,340.0,616.362423076923,699.0654915254237,693.6623846153847,275.88,7.8676117325198,10.736785995183121,41.214539478009314,2.54
345,1345500.0,345.0,621.7371923076923,700.7698305084746,694.1271923076923,275.88,9.136341618421962,9.392985655826191,41.86519679795368,2.54
350,1365000.0,350.0,627.085076923077,701.1733559322034,705.3653846153846,275.88,8.212674334523504,9.958311321011452,40.78033237061684,2.54
355,1384500.0,355.0,626.814423076923,706.1511016949153,703.0553846153846,275.88,11.000851623510107,9.323011527572271,40.185740687878315,2.54
360,1404000.0,360.0,632.5942692307692,702.3667288135593,703.1022307692308,275.88,7.4371364969547,13.84383282257334,40.36400961909563,2.54
365,1423500.0,365.0,634.5972692307693,703.6664745762712,700.8195,275.88,4.063137114165395,15.157044729015379,41.401189977184195,2.54
370,1443000.0,370.0,627.785423076923,704.6178644067797,699.8273076923076,275.88,6.8027178775769475,12.817971225525936,40.53311015726625,2.54
375,1462500.0,375.0,632.450076923077,703.9446949152541,697.7628076923077,275.88,11.849627211727823,12.706266697762375,39.26948706471946,2.54
380,1482000.0,380.0,632.9830384615384,708.5679152542373,701.364,275.88,9.054016564571938,11.100637675067645,41.051136115919064,2.54
385,1501500.0,385.0,630.9501923076923,708.1065084745762,702.4884615384615,275.88,7.819573340820318,13.182398380557158,36.186153871341574,2.54
390,1521000.0,390.0,625.8026153846154,704.713440677966,700.9946923076923,275.88,11.509828748506328,13.282940680461808,38.2889914501169,2.54
395,1540500.0,395.0,626.4667307692308,703.7210338983052,706.0145769230769,275.88,11.22590884097706,14.955316139271622,41.88896794214775,2.54
400,1560000.0,400.0,627.1591923076924,707.6747627118644,702.9091538461539,275.88,8.802192692286908,13.150155672256192,34.057050625677654,2.54
405,1579500.0,405.0,631.4791153846154,705.0482372881356,703.8170384615385,275.88,8.749984656508765,14.127518154470202,36.21513216328549,2.54
410,1599000.0,410.0,631.6638076923076,707.7692033898304,705.0981923076922,275.88,7.1093593082546445,12.898509100371914,35.77615065922398,2.54
415,1618500.0,415.0,632.9230384615386,708.2802033898304,707.6810769230767,275.88,6.650301218199994,12.161810264331361,35.28091102848519,2.54
420,1638000.0,420.0,627.3066538461538,706.1508305084747,707.1313846153846,275.88,6.143285106301778,11.116589204778025,36.569014653466816,2.54
425,1657500.0,425.0,627.1191923076924,709.4493898305084,711.2224230769232,275.88,7.961597794270261,11.509304683324503,38.15106384584448,2.54
430,1677000.0,430.0,630.0462307692308,706.6757796610169,703.8698846153848,275.88,14.879722702496803,15.088661851405408,37.84567733785542,2.54
435,1696500.0,435.0,631.1261153846153,707.2939491525424,708.0619230769231,275.88,11.941279602472749,11.424729373970766,39.479580720813196,2.54
440,1716000.0,440.0,633.6080384615385,707.220593220339,706.9545,275.88,12.660371716693929,13.70275012722622,38.076075934880166,2.54
445,1735500.0,445.0,633.6868076923076,707.817661016949,703.7726538461538,275.88,13.64576075646073,14.195627719524749,32.6809643828784,2.54
450,1755000.0,450.0,637.4931923076923,707.7831355932204,709.3355769230769,275.88,16.186499563325512,15.725906234087446,40.571431289685364,2.54
455,1774500.0,455.0,628.4500384615385,710.2507796610168,710.103423076923,275.88,20.089430222098255,15.188501393774962,38.15175494571336,2.54
460,1794000.0,460.0,630.5538461538462,712.3369322033899,710.8141923076923,275.88,18.428960764127527,14.305413685373924,38.805729609538105,2.54
465,1813500.0,465.0,626.142653846154,710.2274576271185,713.6316153846153,275.88,26.564607280801294,13.721082051074273,39.242695564068136,2.54
470,1833000.0,470.0,627.8154615384615,712.6370847457626,710.4088461538462,275.88,25.98181162074612,14.343568576804039,36.53394195890526,2.54
475,1852500.0,475.0,627.604576923077,711.0816779661018,713.3762692307693,275.88,25.31577757182449,18.24922112319349,38.769265429133156,2.54
480,1872000.0,480.0,626.3963846153845,712.2391355932205,712.6221538461539,275.88,22.190721084595967,18.776729026958456,38.1902305121738,2.54
485,1891500.0,485.0,630.296076923077,707.4130169491525,712.6102692307692,275.88,17.61430531878526,16.802994062691422,38.9997923593067,2.54
490,1911000.0,490.0,630.7372307692308,711.3808644067797,712.4793461538461,275.88,16.9099653163255,13.51483354450446,38.718615203453986,2.54
495,1930500.0,495.0,627.6382307692307,709.1793389830508,712.7318076923077,275.88,19.298312135999772,17.591882152171326,38.343065172152116,2.54


==> figures/imall/discounted/data/im3kg95f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,93.9084708,99.693832,100.57801064174946,275.88,2.3744225110604993,1.959409351970178,5.584014754003885,2.54
5,19500.0,5.0,161.71148599999998,143.508818,219.35912253588063,275.88,7.938425278077562,5.9235690977542514,2.9748953317504876,2.54
10,39000.0,10.0,208.442146,185.847416,260.1114306541337,275.88,7.242377901829521,5.74857771243192,1.0949087678062785,2.54
15,58500.0,15.0,233.17778399999997,221.63595999999998,274.46373961249594,275.88,3.2044550022089218,5.404264864067097,2.7296023771024616,2.54
20,78000.0,20.0,250.965386,240.75406000000004,280.5473008976213,275.88,2.8505173438586864,4.423055051646636,2.500817390814922,2.54
25,97500.0,25.0,259.08683,255.90590399999996,283.19228155178763,275.88,1.9318923279702034,2.4027676108714435,2.9466843796717597,2.54
30,117000.0,30.0,265.13268800000003,266.95716000000004,284.90493298713926,275.88,3.0184891137723886,2.626300268093434,2.8879001868137277,2.54
35,136500.0,35.0,270.451016,273.48996,290.8433223523314,275.88,3.6710255991244813,3.841023762862428,4.039039015442446,2.54
40,156000.0,40.0,277.81656200000003,278.080358,291.70519697899914,275.88,3.5042543744420005,2.347374718527963,3.391995512319391,2.54
45,175500.0,45.0,281.244406,282.15902200000005,295.61870266972306,275.88,3.3630377838141547,3.964557495856203,5.470758497210998,2.54
50,195000.0,50.0,283.42202000000003,286.07734,297.6405835161342,275.88,4.356001999691338,4.666401720041523,3.248094007799074,2.54
55,214500.0,55.0,288.252392,289.30968,299.9529406009461,275.88,3.219560141225675,2.570668469975969,2.6937086903738408,2.54
60,234000.0,60.0,290.541112,293.385832,304.1370027122225,275.88,4.519898699335191,3.410212060899227,4.398475370382929,2.54
65,253500.0,65.0,293.053454,295.17986,307.3223542733514,275.88,3.8173689989187243,4.972641241337601,2.9985931049106664,2.54
70,273000.0,70.0,292.471948,298.19210599999997,308.3292180297806,275.88,3.450127640938091,4.143144512182209,5.143457552509642,2.54
75,292500.0,75.0,296.07597999999996,300.260726,309.8908376267681,275.88,5.425628540657149,4.16405874719802,3.945827718261557,2.54
80,312000.0,80.0,297.37017,302.260558,313.4683529815126,275.88,4.62116124928967,3.761391016524432,4.211556845109604,2.54
85,331500.0,85.0,298.41023,305.524274,312.7801947867696,275.88,4.801785199576623,2.1652767940621382,5.184329530163183,2.54
90,351000.0,90.0,299.48479799999996,307.06237600000003,313.4883880723447,275.88,7.29760092903063,3.309423485023391,5.5655192704904755,2.54
95,370500.0,95.0,301.447716,309.731338,317.8870886403418,275.88,5.580467389055831,3.123893673147907,5.712251915746072,2.54
100,390000.0,100.0,301.603568,311.557534,317.3265925796785,275.88,3.8257515883476128,3.3953800247842896,4.958694559298953,2.54
105,409500.0,105.0,305.912368,312.900706,317.25837062326343,275.88,5.457068757380272,3.88227447256394,4.22486652483904,2.54
110,429000.0,110.0,304.637856,315.06901200000004,321.4927118291424,275.88,4.591715844316042,3.76205942760374,6.603369439624174,2.54
115,448500.0,115.0,305.09003199999995,316.595688,320.855234913553,275.88,4.15012481915553,3.5990855305504823,4.1885686499963,2.54
120,468000.0,120.0,308.039534,318.576172,320.70686063463745,275.88,4.6050126180596385,4.05941846483354,4.520877628902222,2.54
125,487500.0,125.0,306.01095999999995,321.15591400000005,321.17272345286136,275.88,5.220881194989942,3.9451358327060744,2.6098738743957046,2.54
130,507000.0,130.0,305.574256,319.767232,326.4909965965494,275.88,6.327979220166567,3.9578372888628692,4.268821766506442,2.54
135,526500.0,135.0,308.145938,322.753514,326.20712842209576,275.88,5.645847180968282,3.0490869953731634,3.9794813078480793,2.54
140,546000.0,140.0,308.30389,320.45219800000007,329.2569211271681,275.88,6.0109100797958135,3.9002076498254,4.2460176611642515,2.54
145,565500.0,145.0,308.980132,318.214992,328.7878893126254,275.88,3.7439360162617037,4.0636842986266215,2.893262152606012,2.54
150,585000.0,150.0,309.747282,322.026316,328.60589543790013,275.88,3.393631898182207,2.854703344923115,3.4245298837699276,2.54
155,604500.0,155.0,310.69792199999995,324.343844,329.17779334535624,275.88,2.463988247521229,3.259567652202316,5.38477059594641,2.54
160,624000.0,160.0,310.415692,325.86519,328.853456522994,275.88,4.079126005749241,3.5689061411533625,3.876857038504766,2.54
165,643500.0,165.0,311.05680600000005,325.624358,332.49719631351354,275.88,3.075937574748203,1.9914262135745622,6.321790492430653,2.54
170,663000.0,170.0,312.66454400000003,324.065868,333.8145683507927,275.88,3.418356549271893,1.8936204947164268,4.048115258408307,2.54
175,682500.0,175.0,312.69162199999994,327.45929800000005,332.94185111338675,275.88,3.475833257406165,3.2337787341335,8.568245931426064,2.54
180,702000.0,180.0,312.790678,326.74085199999996,332.21780770617073,275.88,1.6879405011278825,3.966811446188359,3.2546604813797018,2.54
185,721500.0,185.0,313.834454,327.26267799999994,331.97814195606344,275.88,5.783500546217535,5.145771702758076,5.398020352861627,2.54
190,741000.0,190.0,313.24713,327.90883599999995,335.8171412379926,275.88,4.6430849501857105,4.026272244862232,5.1631395421949104,2.54
195,760500.0,195.0,314.00442400000003,328.069502,335.10147156792334,275.88,3.584920566186412,3.8260365711575934,6.782271972321592,2.54
200,780000.0,200.0,314.735764,329.70108600000003,336.5705425268228,275.88,2.7272328111411013,3.820351160863708,5.6643875739225065,2.54
205,799500.0,205.0,312.590836,329.626958,338.672980379796,275.88,4.334437419295936,2.5739400673650357,5.484001585747904,2.54
210,819000.0,210.0,314.937868,329.20638199999996,338.1791286449292,275.88,3.621871034708417,1.9770441991449617,4.7808305617962725,2.54
215,838500.0,215.0,313.868404,329.95061999999996,338.099055963272,275.88,6.008483857797421,2.6624474126518693,5.607205718228698,2.54
220,858000.0,220.0,315.29596000000004,331.135358,338.00467464317666,275.88,4.313535218640324,2.6779499734000924,6.6343173489843235,2.54
225,877500.0,225.0,315.271486,329.35816400000004,339.36901705131265,275.88,3.9957848879965625,3.0112580762961936,6.760757693490947,2.54
230,897000.0,230.0,316.485294,328.208354,340.5961085833283,275.88,4.57400441608107,3.8576426487622584,7.199906260408005,2.54
235,916500.0,235.0,317.35951,329.24600999999996,338.52497555324777,275.88,2.4332071062176897,3.846625452088176,5.074265835828968,2.54
240,936000.0,240.0,316.32611,328.733748,340.16939066442603,275.88,3.006991876081979,2.805175962083073,7.537278340608312,2.54
245,955500.0,245.0,317.08437200000003,329.615652,339.9227871568285,275.88,3.618262515926788,3.425187665378551,5.379190916984286,2.54
250,975000.0,250.0,317.898534,331.001076,340.6884546879322,275.88,2.753884968048931,4.616578306445627,6.488991582601574,2.54
255,994500.0,255.0,317.208522,330.57314800000006,338.5603973042451,275.88,3.50988943338271,3.5390243906076364,5.602052131208661,2.54
260,1014000.0,260.0,318.939454,331.994548,339.113462835394,275.88,3.4396494803644675,2.801009587548014,6.567315039889974,2.54
265,1033500.0,265.0,318.168642,332.792738,342.3547334810172,275.88,4.122845821343631,3.381599607026231,6.854707580955933,2.54
270,1053000.0,270.0,319.571104,332.70545000000004,342.78182604038176,275.88,3.2377684502053943,1.8797675767344453,5.0941782569634295,2.54
275,1072500.0,275.0,320.76851999999997,335.587562,344.15493353142836,275.88,4.02200307008957,2.073591992090194,6.559078341929009,2.54
280,1092000.0,280.0,321.923766,333.608886,343.50427171700903,275.88,5.319562156212987,2.4587345783233405,7.965703313974503,2.54
285,1111500.0,285.0,319.96805,331.884608,342.1931163432638,275.88,2.8077754347387427,2.592752171812981,7.296854178926648,2.54
290,1131000.0,290.0,322.296564,332.908412,339.3980683168473,275.88,3.6764931336934783,3.126735922905204,6.197505285466272,2.54
295,1150500.0,295.0,320.605942,334.61376199999995,342.83599675133735,275.88,2.159350922706754,3.543888728156654,8.162780521424272,2.54
300,1170000.0,300.0,322.056152,336.078794,342.95433789666214,275.88,3.078147069289897,2.153185047256338,6.776975801848219,2.54
305,1189500.0,305.0,321.84291999999994,335.42312200000003,342.97212939985167,275.88,4.458860588508632,5.090484912125412,7.015842637117154,2.54
310,1209000.0,310.0,322.404224,335.98546799999997,341.70450589873707,275.88,7.070455198184402,2.4254480944214722,4.4213100768745495,2.54
315,1228500.0,315.0,323.27275199999997,334.08300199999996,343.3091549062809,275.88,3.7797432711243797,5.781909280082092,7.011408770250775,2.54
320,1248000.0,320.0,323.589004,334.374184,344.04880297593564,275.88,2.9761615498607266,4.642798521520849,6.230730953601389,2.54
325,1267500.0,325.0,321.430286,334.70696200000003,343.11314453535095,275.88,4.9571626754702525,3.7134815396549263,5.041540961722495,2.54
330,1287000.0,330.0,322.63038199999994,334.340468,339.62736502768826,275.88,4.032059910769086,4.322502264061222,5.942264264544671,2.54
335,1306500.0,335.0,323.620286,334.572468,343.0842463035742,275.88,4.153151093520933,6.428873354119395,4.969271874337444,2.54
340,1326000.0,340.0,322.85316600000004,334.332628,344.5990249753871,275.88,4.113327341459592,5.844033872344187,5.400295253062002,2.54
345,1345500.0,345.0,321.62742799999995,332.889268,345.3970224515789,275.88,4.596596671401392,4.3511313707770825,4.117009916707639,2.54
350,1365000.0,350.0,323.26528399999995,333.940788,348.81046333514246,275.88,4.304349814497959,3.6282544176161884,4.004743613109738,2.54
355,1384500.0,355.0,324.224822,335.543804,346.0823494582381,275.88,5.2404312230480565,3.935587600933488,3.3059092099841094,2.54
360,1404000.0,360.0,324.45311200000003,333.83978400000007,345.54109503097686,275.88,2.596490699661578,5.3852639444701165,4.841384508919926,2.54
365,1423500.0,365.0,325.69545,333.12745,345.67660152686216,275.88,3.4344934847527226,5.008456392700988,3.7268750069562357,2.54
370,1443000.0,370.0,321.572448,335.163428,345.2800869174268,275.88,4.9490181401475875,5.127093747392515,3.382661658565111,2.54
375,1462500.0,375.0,324.71169,333.90532999999994,343.69503993330096,275.88,5.087334473323508,4.771203738447522,3.1287193301395755,2.54
380,1482000.0,380.0,324.714238,335.797626,347.9181189399894,275.88,2.834596750311458,4.863596918232201,3.5030151235171956,2.54
385,1501500.0,385.0,323.4481,334.578306,346.0149009527731,275.88,2.9412659110225747,6.631286589757047,3.481799813236443,2.54
390,1521000.0,390.0,323.07981600000005,333.488032,344.98091038973257,275.88,2.1705588410813346,5.5448318301026385,3.759534680543196,2.54
395,1540500.0,395.0,324.36737800000003,331.613476,347.56793197290233,275.88,2.197434978349042,7.34381668922508,6.6775535707663085,2.54
400,1560000.0,400.0,322.474316,333.492594,345.5291422390728,275.88,2.0879422317126246,5.776432055270054,2.216849855275908,2.54
405,1579500.0,405.0,324.37533999999994,331.96036200000003,346.0951013953841,275.88,3.3761107413381937,6.633596629034413,3.3516875819768726,2.54
410,1599000.0,410.0,324.732204,335.41642599999994,347.10165380647055,275.88,1.9847422948660214,6.189011160736235,3.0966597303541676,2.54
415,1618500.0,415.0,323.530384,336.00120799999996,346.1007874371042,275.88,2.4922970360705756,5.572887694987664,3.262941264244047,2.54
420,1638000.0,420.0,323.53919,334.13928,346.0434152362015,275.88,2.497516999289621,5.597993162522487,3.0777210012993925,2.54
425,1657500.0,425.0,322.54202399999997,336.18619,349.03336648522463,275.88,2.49422888649529,5.253783944862477,5.0917614037144965,2.54
430,1677000.0,430.0,323.968662,334.197088,345.28762496691536,275.88,3.8358190821001172,6.385500389808078,3.383440613209288,2.54
435,1696500.0,435.0,324.737494,333.93729999999994,348.76291806465053,275.88,3.152331353946597,4.259975189722231,3.769111822056315,2.54
440,1716000.0,440.0,324.915834,335.50510599999996,348.88783892282726,275.88,3.0836389729552844,6.569480865433269,2.882979349927405,2.54
445,1735500.0,445.0,325.21721599999995,335.894756,345.6952050651287,275.88,3.539882656327144,5.452583025951256,2.2318769574158095,2.54
450,1755000.0,450.0,325.854406,335.373702,344.87558398234086,275.88,3.486444827445682,7.2795160488532655,4.345875667703176,2.54
455,1774500.0,455.0,324.251632,338.09619599999996,347.68769751684005,275.88,5.6300915769143955,5.52338477701892,4.334742657510108,2.54
460,1794000.0,460.0,326.279306,339.07766,346.9440028276869,275.88,1.9514735386324904,4.477158863828406,3.563031483510672,2.54
465,1813500.0,465.0,324.502896,337.035356,349.0019008279481,275.88,5.769572389923895,4.121573990266851,1.8047503290476636,2.54
470,1833000.0,470.0,324.815384,338.40283800000003,347.2429942206844,275.88,4.809160753968741,4.367511652208737,3.8767303203992376,2.54
475,1852500.0,475.0,323.94641600000006,338.44122600000003,348.28050324199705,275.88,6.372392636642549,5.572978326784994,3.495719738644868,2.54
480,1872000.0,480.0,325.624046,338.63167599999997,347.1355318261809,275.88,4.556400562035731,7.253684484528872,1.4670285774197724,2.54
485,1891500.0,485.0,326.46346400000004,336.23224,347.98579129593446,275.88,4.16056920385487,6.8085356740654825,4.850008471987642,2.54
490,1911000.0,490.0,324.732846,337.848182,346.9541287916039,275.88,3.756331268613155,5.040409580800021,1.0003944519355015,2.54
495,1930500.0,495.0,324.761172,337.085784,348.5216524955485,275.88,4.786440262273281,7.1185045009756545,2.5608605405220595,2.54


==> figures/imall/discounted/data/im3kg97f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,86.67317999999997,87.11034615384615,398.14,6.806443414954535,4.65290672780059,18.493664497607824,4.4
5,19500.0,5.0,216.69734615384613,203.27980000000002,360.97738461538455,398.14,13.483438497840702,15.719333721384345,15.323671488399894,4.4
10,39000.0,10.0,324.7118461538461,299.14444,446.7558846153846,398.14,5.422387370349742,27.40967639440831,7.384387545142113,4.4
15,58500.0,15.0,393.4252307692308,375.46975999999995,476.8444615384616,398.14,10.677487441684482,16.251722759780574,5.635819786534427,4.4
20,78000.0,20.0,427.5661153846154,418.91306000000003,487.15211538461534,398.14,11.094197024556337,22.73451002261446,7.242610143625646,4.4
25,97500.0,25.0,445.3906153846154,449.29835999999995,501.17730769230764,398.14,8.32416212043799,11.996662773412243,4.929221649155089,4.4
30,117000.0,30.0,460.1346153846154,470.56856,512.9197692307691,398.14,11.118800467053275,9.517039284684234,3.7772651152299304,4.4
35,136500.0,35.0,468.8407692307692,495.30998,525.5419615384615,398.14,18.30496693185196,10.620363459122466,6.725490130748797,4.4
40,156000.0,40.0,490.44292307692314,507.26480000000004,530.9184230769231,398.14,17.258104825848733,3.478831429732415,7.310328763650478,4.4
45,175500.0,45.0,499.1991923076924,522.12122,541.7388846153847,398.14,15.228893563194521,5.507512118869507,6.488886502299722,4.4
50,195000.0,50.0,508.7459230769231,527.5968999999999,551.4815384615385,398.14,19.67666496131608,7.1367035816131965,9.003813394411898,4.4
55,214500.0,55.0,520.2705384615385,538.77642,562.6615,398.14,15.602542429079461,6.181377810098553,13.1485333265174,4.4
60,234000.0,60.0,529.6166153846153,553.22458,569.0186153846154,398.14,18.99296880230679,6.3628295520688205,13.274482828496376,4.4
65,253500.0,65.0,538.3486538461538,562.48838,573.2892307692307,398.14,16.64751877858419,3.1266132136351463,9.700755369367746,4.4
70,273000.0,70.0,545.74,570.7600799999999,583.2084615384616,398.14,13.047442920856684,8.710100737869952,10.786762198592946,4.4
75,292500.0,75.0,554.2116923076923,580.79884,584.8116538461538,398.14,13.836503343410458,6.6284881119719055,12.771303424302877,4.4
80,312000.0,80.0,557.0457692307692,586.85344,595.6058461538462,398.14,12.465412849084528,6.785023470375824,12.67170788767664,4.4
85,331500.0,85.0,563.0242692307692,599.6435399999999,600.8751923076924,398.14,13.797822697365515,10.20176654138573,12.450744595082162,4.4
90,351000.0,90.0,563.0843076923077,600.48676,608.9433846153846,398.14,17.66751329228331,8.088265140788124,18.142693632618556,4.4
95,370500.0,95.0,571.094,610.3724999999998,612.318576923077,398.14,13.09324313771569,7.233443293835019,16.795614470054414,4.4
100,390000.0,100.0,567.7387307692309,619.82052,621.4855769230769,398.14,10.12227818490246,6.293314499785273,12.815934312645117,4.4
105,409500.0,105.0,579.2826923076924,619.78076,625.5562692307692,398.14,11.109769942646142,4.777794397998198,8.313281148331706,4.4
110,429000.0,110.0,574.9830384615384,621.2906,626.7505384615386,398.14,12.339711082012911,2.687345089106318,10.987104098376003,4.4
115,448500.0,115.0,580.736,628.0183000000001,637.4543846153845,398.14,11.689330113854169,4.654865003475776,11.163277986334117,4.4
120,468000.0,120.0,585.8227307692308,629.52188,641.4427692307693,398.14,13.258008256584978,5.665380294532277,9.860577797563693,4.4
125,487500.0,125.0,589.8979615384616,634.51772,645.698,398.14,10.050786765950509,6.945071090468119,5.033982195607934,4.4
130,507000.0,130.0,588.6871923076924,638.9838400000001,653.7450384615385,398.14,11.305547977248533,9.308409404191877,6.035849437372415,4.4
135,526500.0,135.0,593.9658846153847,640.35682,654.940576923077,398.14,10.467610374115537,10.167711508818778,8.797980134981907,4.4
140,546000.0,140.0,603.1086923076923,643.35904,665.1614999999999,398.14,14.037031838923243,8.44317205183173,5.522530745783838,4.4
145,565500.0,145.0,603.3535384615385,646.65014,669.5342307692308,398.14,12.183091583761582,11.20749300268627,6.442311961670954,4.4
150,585000.0,150.0,604.2538846153845,651.72776,676.832576923077,398.14,12.255205243444973,12.227518053576125,11.363909929078782,4.4
155,604500.0,155.0,611.1771923076924,657.04356,678.5712307692307,398.14,8.427784941131208,6.284098831605412,4.977521425280555,4.4
160,624000.0,160.0,609.3001538461539,654.7497800000001,681.3846923076924,398.14,9.23581576407547,6.258407629969949,2.6425634312433663,4.4
165,643500.0,165.0,611.6021153846153,657.1927600000001,687.5022307692308,398.14,11.075343340107098,8.86418880835344,7.443661934962557,4.4
170,663000.0,170.0,619.2334615384615,658.2547000000001,694.0278076923078,398.14,13.150658374592506,8.93880738057373,2.618070812843513,4.4
175,682500.0,175.0,620.9567692307692,660.4375600000001,699.0667307692307,398.14,13.138871642999474,8.234986662021443,10.276598454392056,4.4
180,702000.0,180.0,624.1009999999999,660.8103600000001,700.6349230769231,398.14,10.786940932831461,9.886720050259038,9.937954318258319,4.4
185,721500.0,185.0,623.2470000000001,665.43632,704.3308076923078,398.14,13.882509790877732,8.440314504547107,5.1225556811329485,4.4
190,741000.0,190.0,624.5705769230769,664.9678,705.8386538461539,398.14,14.944630125988478,7.141199577734804,6.238974726134099,4.4
195,760500.0,195.0,626.5178076923078,663.67516,706.349923076923,398.14,17.16841040326129,10.771788212339247,9.319594895003549,4.4
200,780000.0,200.0,630.0186923076923,668.19186,708.7145,398.14,16.577850215234673,11.049468723132765,5.856271211323856,4.4
205,799500.0,205.0,629.7972307692306,669.7678199999999,714.1393076923077,398.14,17.517746916605656,10.966405557184348,8.093367674823904,4.4
210,819000.0,210.0,636.3287692307692,672.55792,718.0470769230769,398.14,16.9110433942421,9.481567513528624,5.481609457911679,4.4
215,838500.0,215.0,637.7358461538461,676.1325,717.4632307692307,398.14,17.688396325055614,11.741243926428249,8.32376419151144,4.4
220,858000.0,220.0,636.4904230769231,675.1760999999999,720.4736923076923,398.14,20.392825918615397,14.4079160548719,5.469513088442223,4.4
225,877500.0,225.0,640.4633461538461,678.52478,722.2067692307693,398.14,18.277865007063003,11.250628141604848,7.8903229581537495,4.4
230,897000.0,230.0,639.4687692307692,682.25656,722.55,398.14,17.468165656426063,9.957236286688309,4.574729201277183,4.4
235,916500.0,235.0,644.9436923076921,679.8050400000001,724.1004615384616,398.14,17.477005620090722,8.563112446179874,8.949186946070249,4.4
240,936000.0,240.0,642.3745000000001,683.90508,724.3040384615384,398.14,15.373932891267186,13.227796621160303,9.437583796609017,4.4
245,955500.0,245.0,638.6728846153845,685.5049799999999,725.4175,398.14,16.794334530209916,10.4482369124893,9.646752773113935,4.4
250,975000.0,250.0,637.8104999999999,687.11666,725.0543076923077,398.14,16.04464785707243,6.8236526916115725,9.261459504375084,4.4
255,994500.0,255.0,636.5340769230768,689.7237600000001,721.853,398.14,13.961675519329026,8.250414303381513,9.861376364969587,4.4
260,1014000.0,260.0,640.3389999999999,685.3752400000001,725.3397692307692,398.14,13.40802334035359,9.548880403504498,8.741375035136961,4.4
265,1033500.0,265.0,638.5925,688.45558,730.7605384615384,398.14,14.824164274847496,11.044748679820044,7.9730863491054915,4.4
270,1053000.0,270.0,647.9040000000001,687.2029399999999,732.9707307692307,398.14,18.16967465583641,9.559749354454748,5.731674722470745,4.4
275,1072500.0,275.0,651.1921153846154,692.1845800000001,727.577,398.14,17.88320617466354,9.880462256555088,11.838276445007528,4.4
280,1092000.0,280.0,655.8593461538461,690.7364,729.5176153846154,398.14,15.55154797052148,9.324867363423328,7.382176382033219,4.4
285,1111500.0,285.0,653.0928846153845,690.5364400000001,734.2293846153846,398.14,14.50936591205712,9.867327780536396,8.261498611898524,4.4
290,1131000.0,290.0,656.4763076923077,692.9667599999999,733.0383461538461,398.14,13.785083940814543,8.715369321188149,3.782284910738568,4.4
295,1150500.0,295.0,649.501,694.13862,732.0535384615384,398.14,11.599641851778081,7.151853445615622,6.711567006546495,4.4
300,1170000.0,300.0,652.6382307692307,694.42076,732.0734230769232,398.14,12.346885340472008,6.2999229495390185,4.2613191894675975,4.4
305,1189500.0,305.0,655.3872307692309,695.00292,737.6313076923077,398.14,13.498407349329684,7.837335734311939,7.94738191177533,4.4
310,1209000.0,310.0,656.0312692307692,691.22182,734.6612692307692,398.14,15.347406055308985,7.5977076889261514,3.6932621378320483,4.4
315,1228500.0,315.0,659.9197307692307,696.1827599999999,732.4041923076923,398.14,12.05917957516596,8.219247924147627,4.889566987870918,4.4
320,1248000.0,320.0,659.2577692307692,697.3652599999999,740.1544615384615,398.14,14.759871406291934,9.189480263764878,5.6170649500425185,4.4
325,1267500.0,325.0,659.3305769230768,698.11142,735.681923076923,398.14,12.748899309903235,10.373388299414767,3.630272905960266,4.4
330,1287000.0,330.0,657.4136923076924,701.4388399999999,734.2232692307693,398.14,10.443611824298259,12.397831513576131,9.145950669185057,4.4
335,1306500.0,335.0,662.6574230769231,700.6595800000001,740.1309615384616,398.14,9.222156624390422,10.944883724184873,5.688771623940789,4.4
340,1326000.0,340.0,657.8409615384614,700.57228,738.5930384615384,398.14,11.391616024286133,9.700355658610455,8.965105608158794,4.4
345,1345500.0,345.0,657.5368076923077,699.6934600000001,744.3606153846155,398.14,9.908235114254182,8.807992946621344,4.984583501001243,4.4
350,1365000.0,350.0,661.1049999999998,700.64492,743.3074615384614,398.14,7.312393778700245,8.64807153199154,9.584791377381968,4.4
355,1384500.0,355.0,660.8475384615385,702.1445,743.1345384615385,398.14,12.575051904450886,7.031380918297007,6.568716152263797,4.4
360,1404000.0,360.0,663.9114615384615,700.89096,740.667,398.14,13.236025661984375,7.037549983492975,5.648238557586907,4.4
365,1423500.0,365.0,666.6701538461538,698.20172,743.5738461538461,398.14,10.402394828035513,3.449997618944149,7.610656202862082,4.4
370,1443000.0,370.0,660.3518846153847,701.06324,745.6803846153846,398.14,8.735303299749251,7.259723596783411,5.287399415215726,4.4
375,1462500.0,375.0,662.8431153846154,698.22764,745.0461153846153,398.14,12.60270437616,5.281530804330202,6.533165921538351,4.4
380,1482000.0,380.0,659.5396923076923,696.6095799999999,751.7862692307692,398.14,11.285313230775943,7.893599700369077,5.545998531918767,4.4
385,1501500.0,385.0,657.3518846153846,699.6725,744.8920384615385,398.14,14.14397840840919,7.351350377625743,2.9464923820462117,4.4
390,1521000.0,390.0,659.086,697.28928,746.7970384615385,398.14,17.211162518880403,8.627545850310431,4.570785311564638,4.4
395,1540500.0,395.0,661.9938846153844,697.0881199999999,749.0328846153845,398.14,15.981223597664624,7.288828475742804,8.200324957715859,4.4
400,1560000.0,400.0,660.3185384615384,695.8594,743.664,398.14,16.567923891556987,5.753553243116796,3.411350935661193,4.4
405,1579500.0,405.0,661.9297307692307,699.8838600000001,745.7110384615386,398.14,19.175051593254704,9.833709632404677,1.2773502797997494,4.4
410,1599000.0,410.0,663.5801153846154,701.53252,748.7395384615384,398.14,15.026698023247134,6.438349799473995,5.317611332703142,4.4
415,1618500.0,415.0,666.410576923077,698.63588,744.7423846153846,398.14,17.390693575458453,8.711310774167536,4.6632173741001095,4.4
420,1638000.0,420.0,664.6546923076924,701.4160400000002,742.5446153846154,398.14,15.534079318217266,8.175256915546932,4.906001007970813,4.4
425,1657500.0,425.0,664.211,705.77234,751.3445384615384,398.14,14.002337384470502,9.802157393504224,7.072472969904128,4.4
430,1677000.0,430.0,669.0923076923077,707.0988199999999,743.0601923076923,398.14,13.09887534048237,9.688510220997886,1.180475057968285,4.4
435,1696500.0,435.0,663.1631153846154,707.3029,752.0182692307692,398.14,13.000524325977395,12.312711865841287,5.364957371204814,4.4
440,1716000.0,440.0,665.1168076923078,711.72714,745.1714615384615,398.14,8.537432492772982,9.801618365630922,7.452849786959428,4.4
445,1735500.0,445.0,661.848923076923,708.1008400000001,750.0570769230769,398.14,10.022059976359387,10.81080672056765,6.426762071320232,4.4
450,1755000.0,450.0,661.3566153846153,708.57058,748.4096923076922,398.14,6.38281310144136,9.66134330238769,2.114317656668439,4.4
455,1774500.0,455.0,660.1192692307692,711.6292799999999,749.4528076923077,398.14,7.05831395517139,11.172993160533517,5.974728315130268,4.4
460,1794000.0,460.0,660.5102307692308,711.39276,744.1315,398.14,3.241104587729015,11.288187273540782,6.167562993082835,4.4
465,1813500.0,465.0,661.2779230769231,709.4852800000001,748.8556538461538,398.14,7.6324916914429055,14.809877344226729,3.991293411127118,4.4
470,1833000.0,470.0,665.2348076923078,712.7749200000001,750.5743461538461,398.14,6.964237840460675,13.404666678792454,4.792215185523036,4.4
475,1852500.0,475.0,664.1779615384615,709.14978,745.0295769230769,398.14,9.355984249485877,12.484525370007217,3.7450291952816577,4.4
480,1872000.0,480.0,661.6429615384616,712.67482,741.8294615384616,398.14,13.465335495631027,14.262725941646645,4.64934900776569,4.4
485,1891500.0,485.0,659.0059230769232,713.1900400000001,743.3640769230769,398.14,12.526622382768217,13.537555339997372,5.377051735173986,4.4
490,1911000.0,490.0,660.2654230769231,712.1637,746.4833076923076,398.14,13.398701074132381,12.872119494239238,5.490122331753742,4.4
495,1930500.0,495.0,653.2466153846153,715.56348,746.0916538461538,398.14,9.126629394111006,15.1473440776124,8.074712484686437,4.4


==> figures/imall/discounted/data/im3kg97f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,92.56025700000001,99.718232,99.68179475074763,398.14,3.54812232630419,3.02535256157776,11.249268857474588,4.4
5,19500.0,5.0,179.336312,169.97223,263.57337405384294,398.14,8.605684876461115,9.25618461121581,8.432352369570609,4.4
10,39000.0,10.0,244.52544200000003,227.01329,317.30408444066427,398.14,3.852696976258309,16.272530961696244,3.8915845525027812,4.4
15,58500.0,15.0,286.838094,273.079886,338.1769445419972,398.14,6.078728004633698,9.876827932853846,3.995736974042136,4.4
20,78000.0,20.0,310.29529,299.59146999999996,347.40585234847424,398.14,6.927757225351684,12.945566419838615,3.9837839033196607,4.4
25,97500.0,25.0,320.32561,318.79971800000004,353.41793296388147,398.14,5.363589989583867,6.016615633462061,3.59601471792321,4.4
30,117000.0,30.0,329.120946,331.41923800000006,358.9355059788569,398.14,6.306450594710454,4.000975208983703,2.711888547027052,4.4
35,136500.0,35.0,335.10136,344.857166,366.18550319379074,398.14,10.16878052229566,6.42756110192979,3.7510537385444174,4.4
40,156000.0,40.0,348.29919,351.36134000000004,368.48653073705805,398.14,9.385539479104663,2.754004689240593,5.071475260090964,4.4
45,175500.0,45.0,353.202876,358.418776,373.8090200223165,398.14,8.031583906461554,2.5247818837788567,4.440867007622071,4.4
50,195000.0,50.0,356.791088,361.54544599999997,380.0105272312484,398.14,9.699830214037824,3.565395550635439,5.065249985882632,4.4
55,214500.0,55.0,364.25074399999994,366.65119799999997,384.1764391623953,398.14,6.857948325179656,2.4403761380804325,6.632030019529177,4.4
60,234000.0,60.0,367.967798,374.080034,388.70933689910515,398.14,9.335024054153656,4.085336325275039,5.904816458301144,4.4
65,253500.0,65.0,372.78256999999996,378.55060199999997,390.02739069000467,398.14,7.8022063585830415,1.3590353974749938,5.19824738255917,4.4
70,273000.0,70.0,374.31508599999995,383.23566800000003,395.5703159757695,398.14,6.662271395109765,3.859852079909424,4.657637065671366,4.4
75,292500.0,75.0,379.729302,388.316016,396.64962630599166,398.14,8.02723487116634,3.4655669714487325,6.599149125205685,4.4
80,312000.0,80.0,381.045878,391.158188,400.74288245369814,398.14,6.745913002297493,2.0399806321940464,6.227469916399191,4.4
85,331500.0,85.0,383.888098,398.04724999999996,403.71452102037875,398.14,5.908810089523766,3.338645173862723,5.014530343707495,4.4
90,351000.0,90.0,384.71430999999995,397.248368,408.06159959835867,398.14,8.463504763112022,4.762468679720808,9.275327218062241,4.4
95,370500.0,95.0,388.7958459999999,401.838028,408.0215805106906,398.14,7.36734158259892,3.429376524801827,7.4089438644368055,4.4
100,390000.0,100.0,387.18118999999996,406.516138,411.8708399317649,398.14,4.740744479247871,2.037079059066069,6.069994676683682,4.4
105,409500.0,105.0,393.124988,407.016608,413.11388220494445,398.14,5.040940866026396,2.1247459592495703,4.291078752223859,4.4
110,429000.0,110.0,390.88166800000005,406.943126,413.23122282220703,398.14,7.691525570530877,2.550424155578524,6.75979818290571,4.4
115,448500.0,115.0,392.455366,410.28680199999997,420.67574694624557,398.14,6.9912751107909825,3.47675431811977,5.854309314213603,4.4
120,468000.0,120.0,395.65081200000003,410.877588,422.07780059463346,398.14,7.151130051999213,1.737057890926811,6.219885112726948,4.4
125,487500.0,125.0,394.873558,413.3334720000001,421.28200687709096,398.14,4.936635351855977,3.2759804700209987,1.0394874830678213,4.4
130,507000.0,130.0,395.80535199999997,416.06916,426.64879671688124,398.14,6.143103978841432,4.219683870919844,5.585531582312975,4.4
135,526500.0,135.0,400.15409200000005,415.39497199999994,426.9947768299562,398.14,5.867482290390607,4.913325524048675,1.812147553438439,4.4
140,546000.0,140.0,403.768948,416.977874,431.9305710333604,398.14,6.831186096835175,4.18967100147367,3.225752839517424,4.4
145,565500.0,145.0,403.434578,418.67373,432.66666905229465,398.14,5.540343487398935,4.8161685381287,6.5629043815172405,4.4
150,585000.0,150.0,404.333656,421.20087,434.6282587561207,398.14,5.77361680085929,4.940977030520618,9.157499986300966,4.4
155,604500.0,155.0,408.781826,423.631604,435.63817068118794,398.14,5.189035621330635,2.1126590905358964,8.048227937689289,4.4
160,624000.0,160.0,407.40948199999997,421.46664999999996,435.87323986714443,398.14,6.128321995052565,1.5894172045361408,5.526882491114865,4.4
165,643500.0,165.0,407.596624,422.13382600000006,437.3195188170542,398.14,6.253929443097759,2.805472221475129,5.38031364455083,4.4
170,663000.0,170.0,411.713162,422.10623599999997,440.0642954791539,398.14,6.779614307780375,3.066332579820326,2.1501529850369354,4.4
175,682500.0,175.0,411.99732000000006,423.915802,441.51132407395596,398.14,6.8395548653137626,3.179374692747043,8.678763873467135,4.4
180,702000.0,180.0,413.46919800000006,423.99446199999994,443.1751467252883,398.14,6.481881310396126,3.1152418906540205,8.02611728018344,4.4
185,721500.0,185.0,413.8057559999999,427.297984,444.4426771089197,398.14,7.285774958873273,3.427764226292172,5.484983924019078,4.4
190,741000.0,190.0,413.402398,425.747528,445.0505545395357,398.14,6.7613751001471725,3.225359744795763,5.083746517221173,4.4
195,760500.0,195.0,415.252866,425.29413400000004,446.67352182532795,398.14,7.333490032629276,4.231900992594743,6.056936098382951,4.4
200,780000.0,200.0,415.22184400000003,427.440124,445.9659777975812,398.14,6.781823461598039,5.068218509294272,4.34176869444988,4.4
205,799500.0,205.0,414.739502,428.92545200000006,448.13067798870577,398.14,8.85773297447894,5.998981168644378,5.389760716126678,4.4
210,819000.0,210.0,418.77635399999997,430.75290800000005,451.3173436475401,398.14,7.251317852225504,3.1967648338894255,5.5907388784063725,4.4
215,838500.0,215.0,418.35122200000006,432.16335200000003,450.19246986119805,398.14,8.59824530270744,4.485131050535495,5.617938519350152,4.4
220,858000.0,220.0,419.10378199999997,432.393668,451.0410458659959,398.14,10.343100044063252,6.804749273210813,4.694879505993582,4.4
225,877500.0,225.0,420.998208,433.8762540000001,450.717936272723,398.14,8.573083143783183,4.286359611382714,5.5091114218021975,4.4
230,897000.0,230.0,419.702124,434.50962,451.31647891388957,398.14,9.109684151764242,4.83731875431483,3.7154756418783648,4.4
235,916500.0,235.0,422.6826939999999,433.20439999999996,452.46765134269407,398.14,8.454317605922926,3.57192419179324,6.3331118039921055,4.4
240,936000.0,240.0,419.739762,433.96772999999996,451.96110194305095,398.14,7.052527741394014,6.47460664337489,7.350719665985834,4.4
245,955500.0,245.0,417.75382,435.261142,452.3493003200748,398.14,7.958442137482973,4.858111815666416,5.949925730645049,4.4
250,975000.0,250.0,418.80756999999994,435.29233400000004,451.75683325041894,398.14,6.48691404871855,4.213670484641576,6.705230417107617,4.4
255,994500.0,255.0,417.9214819999999,436.306034,449.069278396881,398.14,5.529337213771797,3.9317764029755846,7.254826695547372,4.4
260,1014000.0,260.0,420.696546,434.49384200000003,452.6317947285762,398.14,6.538191188148126,4.435315937335014,6.3431833325581835,4.4
265,1033500.0,265.0,419.71484,435.5201660000001,455.9980415548292,398.14,6.901345283214202,6.399916964325963,5.315840641371796,4.4
270,1053000.0,270.0,422.934484,434.511932,457.0948750026755,398.14,8.141986514901621,4.972779400614971,3.4177991549199858,4.4
275,1072500.0,275.0,424.00877999999994,438.417302,452.98956059195626,398.14,7.9846904934567196,6.413779313850198,7.014470873212701,4.4
280,1092000.0,280.0,426.38384800000006,435.347752,453.6235964077854,398.14,7.950811848828033,6.084883754438428,5.761866189323572,4.4
285,1111500.0,285.0,424.186046,434.94085399999994,458.1516483161965,398.14,6.264234698318093,6.236473618357412,5.07601187184221,4.4
290,1131000.0,290.0,426.703846,438.28209,456.8743544579705,398.14,6.866910300628312,6.335355017447713,2.2811711461762427,4.4
295,1150500.0,295.0,423.8936959999999,438.88831799999997,456.3262016163113,398.14,5.159235818255266,4.779215740110985,4.312328781090894,4.4
300,1170000.0,300.0,426.08827199999996,437.78835,455.77060171609736,398.14,7.197407982887197,4.384480924971485,3.2484459779606185,4.4
305,1189500.0,305.0,426.30778,438.42175399999996,458.55992611056354,398.14,6.809169679133152,4.344163384231537,6.994178661390861,4.4
310,1209000.0,310.0,426.38436,435.63199199999997,456.27202354515293,398.14,10.16627813506672,4.142318297351069,4.933186700567016,4.4
315,1228500.0,315.0,428.030984,438.566784,455.6256897037142,398.14,4.751420539086605,4.718398795020657,4.57302359548476,4.4
320,1248000.0,320.0,428.080122,439.9565759999999,460.489755696805,398.14,7.192261444527173,5.306514085184683,5.243542240312987,4.4
325,1267500.0,325.0,426.24214,440.733054,457.7542865303232,398.14,6.746013006601742,5.022010067508909,3.728942445256138,4.4
330,1287000.0,330.0,426.403748,443.37338600000004,455.74094119219836,398.14,5.214416939410781,6.6864943840921525,7.381367213108619,4.4
335,1306500.0,335.0,428.6110460000001,442.048208,460.3409208548561,398.14,6.420456475190803,6.275453441757973,6.185092348894479,4.4
340,1326000.0,340.0,426.32933199999997,441.630846,459.0707522303048,398.14,6.545774434677639,6.247697463990217,6.7128568207419175,4.4
345,1345500.0,345.0,424.134894,441.79562999999996,462.8004824809133,398.14,6.601077299322552,5.976873869107939,4.6277015462981606,4.4
350,1365000.0,350.0,426.155752,443.366806,461.13481457724004,398.14,4.133665657766062,5.900328328858343,4.690945905612353,4.4
355,1384500.0,355.0,426.65330000000006,443.78860199999997,461.48688558053266,398.14,7.312517903695397,5.532037033468146,6.200519007556449,4.4
360,1404000.0,360.0,428.25160999999997,442.66937399999995,458.9062725671236,398.14,6.969971507997027,4.458175370593816,5.918670145364762,4.4
365,1423500.0,365.0,430.10651800000005,441.2545319999999,460.8161641052278,398.14,8.074694687235464,2.379829935993505,6.397966006598198,4.4
370,1443000.0,370.0,426.062508,441.826976,463.43566567094405,398.14,2.9824483294076476,3.8608933733271105,5.847310299315054,4.4
375,1462500.0,375.0,428.89977799999997,441.076682,461.971627722315,398.14,7.430003018314042,2.545636542409396,4.789351284676679,4.4
380,1482000.0,380.0,427.78592799999996,439.36193000000003,467.6594989777933,398.14,4.978305701128362,3.9977440022641755,3.8095081943071705,4.4
385,1501500.0,385.0,426.40529,441.99809400000004,461.55222460414126,398.14,7.007251511122595,3.2545408630352126,3.7791169974698184,4.4
390,1521000.0,390.0,428.07070999999996,439.880548,463.16494252162994,398.14,7.920451789524595,5.143162818905056,5.3192506662620875,4.4
395,1540500.0,395.0,430.351906,439.9469440000001,464.8373538813401,398.14,6.658305712007618,3.977797263632161,5.233073153441418,4.4
400,1560000.0,400.0,427.92236,438.90118599999994,461.063908663825,398.14,8.704426708155939,2.5873548334936327,4.916026290585023,4.4
405,1579500.0,405.0,428.7864579999999,442.24144400000006,462.0936868582312,398.14,10.5517434229329,6.3131821114207,1.9007994909488783,4.4
410,1599000.0,410.0,430.11705,441.809032,464.3879039541991,398.14,6.5159671123551455,4.589097637062921,4.559763429567775,4.4
415,1618500.0,415.0,429.60461799999996,440.35598,462.1666407081526,398.14,8.483343947838604,6.490144356779655,5.462412167040777,4.4
420,1638000.0,420.0,429.80671,442.365032,460.40487300437263,398.14,8.480538003691304,5.407664471029559,4.37656185103228,4.4
425,1657500.0,425.0,428.271042,444.371594,466.95525559399374,398.14,6.8927708389398,6.4446419651151,6.023151238930456,4.4
430,1677000.0,430.0,431.41934000000003,444.310146,460.6163109633641,398.14,8.275173438344483,5.985493415551597,2.7464335209906294,4.4
435,1696500.0,435.0,429.123084,445.61187600000005,468.42597671802196,398.14,8.13142158106172,6.969414634128935,4.863711636338912,4.4
440,1716000.0,440.0,429.51008199999995,448.68454600000007,462.8799933573726,398.14,6.091276245796892,4.9664725648556045,7.060613517535231,4.4
445,1735500.0,445.0,430.009698,444.81128000000007,465.7879252230061,398.14,8.541198059870426,5.546358960380961,5.481863827607173,4.4
450,1755000.0,450.0,429.23843,445.15772,464.1039865568041,398.14,4.46333808435294,4.100204503477068,4.0354285833982315,4.4
455,1774500.0,455.0,428.15437199999997,447.49745199999995,464.9214764445718,398.14,5.220779740875668,5.4345843811732175,6.424064006809137,4.4
460,1794000.0,460.0,429.364144,447.769328,461.0291819351223,398.14,1.1844982733192846,5.152088324664787,5.751045231641402,4.4
465,1813500.0,465.0,429.147718,445.82897199999996,464.63749203614606,398.14,4.884632863274128,6.865479491028389,3.859476310688996,4.4
470,1833000.0,470.0,431.0919400000001,448.944202,466.50566956097236,398.14,4.445431095864705,7.904946880059484,5.4958393229482105,4.4
475,1852500.0,475.0,429.793236,446.32030599999996,462.4318250495826,398.14,5.544182774852837,7.686508686678206,4.76263244395783,4.4
480,1872000.0,480.0,430.64079000000004,449.003024,460.7499099833332,398.14,6.342477213876136,7.3762148366919265,3.723881830656204,4.4
485,1891500.0,485.0,429.701526,449.4400079999999,461.074640814236,398.14,6.505055786681562,7.501583016446445,5.349981248039498,4.4
490,1911000.0,490.0,428.54533599999996,448.66715999999997,463.65077729460535,398.14,6.136719164297897,7.314228179139671,3.764292569391248,4.4
495,1930500.0,495.0,426.564304,450.40779000000003,464.5308723613689,398.14,4.612343653867028,8.639918940822369,4.978854602702262,4.4


==> figures/imall/discounted/data/im3kg999f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,86.72784615384613,82.17772756410257,432.91,6.806443414954535,7.258106918463247,11.579687445450645,3.78
5,19500.0,5.0,214.77030769230768,199.8979487179487,350.17004945054947,432.91,12.900600943367971,11.963996286881303,13.363387287826894,3.78
10,39000.0,10.0,327.2143846153846,292.52099999999996,450.514298076923,432.91,8.708994055504022,25.55604322248139,9.99330201651537,3.78
15,58500.0,15.0,398.85423076923075,365.6377435897436,476.8857939560439,432.91,14.934839573707793,16.372158638119853,7.128876769211253,3.78
20,78000.0,20.0,436.0158076923077,422.70284615384605,497.17472435897434,432.91,13.577845228131308,15.184214651398456,10.200836538304328,3.78
25,97500.0,25.0,466.5707307692308,457.0691538461539,505.44464285714287,432.91,4.565266400256749,7.592844781509856,10.804607348673073,3.78
30,117000.0,30.0,481.70261538461534,477.87756410256407,520.1207275641025,432.91,10.770871891769785,5.487536578132595,13.209462664092651,3.78
35,136500.0,35.0,494.9003076923077,495.82433333333336,528.521771978022,432.91,11.028002612973149,3.980117453542363,10.512225430143182,3.78
40,156000.0,40.0,518.7596538461538,521.0913846153846,539.3589423076922,432.91,8.153782985736857,8.182353954972667,9.471648149360778,3.78
45,175500.0,45.0,533.1971923076923,536.3450256410257,551.4191043956043,432.91,12.26755300150757,9.426189050088931,9.646761567710366,3.78
50,195000.0,50.0,545.0646923076923,545.823076923077,562.3708044871795,432.91,9.003364850286948,7.510710256273566,13.267141181471597,3.78
55,214500.0,55.0,562.6563461538461,563.158794871795,576.339804945055,432.91,8.507437437882475,13.112799624078125,8.007404466463683,3.78
60,234000.0,60.0,574.517923076923,569.6149230769231,581.6578717948718,432.91,11.802107412801567,10.387492827644488,13.19910209295919,3.78
65,253500.0,65.0,588.0576923076924,576.243076923077,582.2295302197803,432.91,13.155838772514755,10.177818948465776,13.063576841053695,3.78
70,273000.0,70.0,594.0390384615384,589.0041025641026,595.2960544871796,432.91,11.326375707869412,11.92600443380331,9.852961854244008,3.78
75,292500.0,75.0,601.8619230769232,594.4962564102564,601.3486675824176,432.91,10.404137706975954,9.665058799504413,14.664616801311972,3.78
80,312000.0,80.0,610.8183076923078,604.4358205128206,604.7734679487179,432.91,12.055185349190324,11.477299295462485,14.726694334955102,3.78
85,331500.0,85.0,611.8769999999998,609.8844102564102,610.0553983516484,432.91,8.34216680553917,11.387785947998243,12.040620248386272,3.78
90,351000.0,90.0,615.8351153846154,618.3840769230769,620.7035480769231,432.91,6.255563466300754,13.953980301807935,14.879231957887724,3.78
95,370500.0,95.0,624.0857692307692,619.6250512820513,624.1184203296702,432.91,5.694349001692336,9.71400862844987,12.347155768028719,3.78
100,390000.0,100.0,624.0536153846155,636.3974615384616,634.2974903846153,432.91,5.307993343551611,12.971124559474397,11.23497059114236,3.78
105,409500.0,105.0,631.4412692307693,640.8823333333333,635.0338956043956,432.91,3.390195847925715,10.764985414024274,9.47915495498016,3.78
110,429000.0,110.0,628.3820000000002,649.215717948718,644.0205032051283,432.91,4.028121380731426,11.111467509836393,15.240960740332703,3.78
115,448500.0,115.0,639.1608846153846,650.2567435897437,652.2554285714286,432.91,12.475450886720884,10.971777266016147,12.034620187155012,3.78
120,468000.0,120.0,643.083576923077,652.9562307692307,653.3465352564103,432.91,7.828605515527943,8.922131399405941,11.672377358834938,3.78
125,487500.0,125.0,645.7015,658.2181538461539,649.3084505494505,432.91,9.485845134313127,10.24863960651028,11.470837977441105,3.78
130,507000.0,130.0,650.4647692307692,662.6598717948717,659.4700833333334,432.91,12.839815307779414,6.809548265682088,14.400625669094817,3.78
135,526500.0,135.0,655.2622692307692,665.3131025641026,655.8876923076923,432.91,11.092995905872261,10.921202550238263,10.554454241253692,3.78
140,546000.0,140.0,657.229076923077,671.4100256410256,662.1407211538461,432.91,12.707448516021564,9.72655967709529,11.48390283079175,3.78
145,565500.0,145.0,658.4438846153847,672.2939487179486,666.9958846153846,432.91,11.427733036948563,3.9101217585675836,13.925663676815468,3.78
150,585000.0,150.0,664.7543461538461,676.5350256410256,676.8028493589743,432.91,12.792597074870823,6.78329347032723,14.318049440180866,3.78
155,604500.0,155.0,671.1451538461539,677.3430769230769,678.0336923076923,432.91,12.87068648749702,7.27488096102623,11.052052189390594,3.78
160,624000.0,160.0,670.2404615384615,679.4057435897436,679.5796378205129,432.91,13.260802880922848,6.499753566689474,12.860128945035585,3.78
165,643500.0,165.0,672.4626153846153,680.3795128205128,681.860010989011,432.91,16.6378191781412,6.708334040606269,11.410794510905454,3.78
170,663000.0,170.0,677.7470384615384,681.254717948718,687.0762467948718,432.91,18.016598566761537,6.87469003753685,9.611608514598373,3.78
175,682500.0,175.0,677.2068846153845,687.5612051282052,689.7475604395605,432.91,14.726092518578202,6.707969470611822,11.411314481731065,3.78
180,702000.0,180.0,677.2713076923076,687.7464615384614,695.799564102564,432.91,14.195528286543498,7.667675514553611,5.450334467229313,3.78
185,721500.0,185.0,673.5591923076923,688.1373076923077,697.9148708791209,432.91,12.87150409693699,5.926232834828536,4.149123515565994,3.78
190,741000.0,190.0,672.3397692307692,690.6513846153846,699.9918621794873,432.91,11.459053480070553,7.829517966536721,11.601330396891054,3.78
195,760500.0,195.0,678.1455769230769,688.4655897435896,702.2809807692307,432.91,13.674076867469571,8.212799907654516,10.785009093514153,3.78
200,780000.0,200.0,679.4743076923077,698.3725897435896,705.7312019230769,432.91,13.78628017420212,9.042687342838029,5.818424019497284,3.78
205,799500.0,205.0,681.2163846153846,698.5856923076923,699.2310357142858,432.91,9.807158066868862,10.159427033473406,7.135918095628676,3.78
210,819000.0,210.0,689.5291538461538,698.5012307692308,705.5301634615385,432.91,14.868781112674268,10.627569860809121,7.545118721831593,3.78
215,838500.0,215.0,683.7646538461538,695.1684871794872,706.0571346153845,432.91,16.5068190920387,7.90767368173883,6.9906412409763155,3.78
220,858000.0,220.0,683.4729615384615,695.8038717948718,709.6452564102565,432.91,20.4393552290133,11.382308471833067,11.833941255884689,3.78
225,877500.0,225.0,684.934,696.6228717948718,711.9097170329671,432.91,16.56027023571341,13.364150262234073,11.615781998173626,3.78
230,897000.0,230.0,684.9296153846153,698.4594871794872,712.5899903846154,432.91,17.044701792972138,9.082883283973276,9.753768005279564,3.78
235,916500.0,235.0,692.1788076923078,697.793794871795,714.9906071428571,432.91,18.287108321161394,11.835728483015485,11.572941957440186,3.78
240,936000.0,240.0,685.5031538461539,701.2517179487179,717.2786378205128,432.91,13.793972617124357,13.038446011752269,8.027143333122947,3.78
245,955500.0,245.0,684.0249615384616,703.7308974358974,715.3780906593407,432.91,16.976873193824648,13.18313315140677,5.134465994173507,3.78
250,975000.0,250.0,685.5667307692308,701.7799743589743,719.6323333333332,432.91,18.045605008351565,14.414740222240855,10.429430760264534,3.78
255,994500.0,255.0,681.0823846153846,703.4084615384616,718.3605027472529,432.91,13.02895534722707,13.675617263943211,11.051937704064603,3.78
260,1014000.0,260.0,683.228,708.589564102564,717.2050673076923,432.91,18.53590889703548,11.791976121358307,5.7704744490060484,3.78
265,1033500.0,265.0,679.7083461538462,703.7132820512821,719.5988131868131,432.91,18.741604540090194,11.176202192538142,8.950023134200077,3.78
270,1053000.0,270.0,689.1578461538462,708.1803589743591,717.4356987179488,432.91,18.62888041842134,6.984026632629923,5.5445813770540795,3.78
275,1072500.0,275.0,692.3493846153846,707.3150256410256,719.2504313186813,432.91,17.162853361108954,8.236729024866086,10.966849784709664,3.78
280,1092000.0,280.0,693.1744230769231,711.9579230769231,719.1138782051281,432.91,13.822291090087388,8.537329550053611,9.614159736560133,3.78
285,1111500.0,285.0,692.0852692307692,712.955641025641,722.5558351648352,432.91,15.862322151744468,8.918696769058213,12.00524621677087,3.78
290,1131000.0,290.0,696.9736538461538,712.2555641025641,725.3535801282051,432.91,18.379555357996335,7.551523577362944,11.185184201477895,3.78
295,1150500.0,295.0,692.8228461538461,710.7368461538462,719.9338241758242,432.91,17.649157845659797,9.728392701087934,8.996408402100567,3.78
300,1170000.0,300.0,698.4866923076924,719.182,727.7208493589744,432.91,18.085715678043876,10.674149653744015,9.841999873008636,3.78
305,1189500.0,305.0,695.5232307692307,714.9537179487181,720.986195054945,432.91,17.923137515425513,9.31197137562232,11.83865007053464,3.78
310,1209000.0,310.0,696.4891153846154,716.4045384615386,725.2635448717949,432.91,17.183917551671335,11.204555071092619,7.812285099078882,3.78
315,1228500.0,315.0,697.3066538461538,719.1611538461539,722.3819285714286,432.91,17.095690503943704,13.47706366295848,10.264178940963578,3.78
320,1248000.0,320.0,701.9630384615386,712.2586666666667,720.9155064102564,432.91,16.1795156273298,14.19435917538339,10.805671832517525,3.78
325,1267500.0,325.0,706.2715384615384,716.9245128205127,727.1435934065935,432.91,15.79091742216889,12.612136613807882,12.321534553681275,3.78
330,1287000.0,330.0,705.5712692307692,715.6453846153847,723.1761474358975,432.91,14.818557846709371,11.307443637580208,12.526088915213377,3.78
335,1306500.0,335.0,709.1423461538462,715.9907435897436,723.5247554945054,432.91,10.920617701555765,12.808984873134833,7.210434013741069,3.78
340,1326000.0,340.0,704.6205000000001,717.3579487179488,723.4370865384616,432.91,13.817141041323898,11.25553112042484,11.73914541086662,3.78
345,1345500.0,345.0,702.0222692307693,720.9955128205128,723.2758406593407,432.91,11.22341324715179,12.471958583096054,9.307720517911068,3.78
350,1365000.0,350.0,704.4190384615384,729.1728717948718,723.9027596153846,432.91,12.8024871374899,9.11071574464006,9.724451493234973,3.78
355,1384500.0,355.0,705.0490384615384,724.185282051282,723.7801208791209,432.91,14.003215699281402,10.043324112944928,11.221290153842446,3.78
360,1404000.0,360.0,705.0472307692307,716.6605384615384,725.7689583333333,432.91,11.05946421350686,12.400932605166435,14.474204637899572,3.78
365,1423500.0,365.0,706.2673076923077,718.698205128205,725.1093049450549,432.91,11.690803814932622,10.280964639594835,8.960965043561782,3.78
370,1443000.0,370.0,698.2806153846154,720.1211282051281,728.2747307692308,432.91,8.501971486461679,10.648224740984286,10.061574048568286,3.78
375,1462500.0,375.0,708.9507692307692,719.3203589743589,729.5941785714285,432.91,14.403252546686945,7.792810488921476,8.383474983148723,3.78
380,1482000.0,380.0,707.1283076923077,720.8202820512822,728.3534358974359,432.91,11.340000225198613,7.4653481920487925,13.636938148028248,3.78
385,1501500.0,385.0,708.3221923076924,720.6557179487179,727.8011043956043,432.91,14.751445479782767,8.985110214596919,13.43674429396216,3.78
390,1521000.0,390.0,710.2028461538462,724.3331538461539,725.1910224358974,432.91,13.623964173462143,6.836461463638062,11.903839349894236,3.78
395,1540500.0,395.0,710.3409230769232,721.7125384615385,726.3387857142858,432.91,16.996511674867314,7.191001699970778,9.937826724023752,3.78
400,1560000.0,400.0,705.9559615384615,718.5658974358973,728.2505705128204,432.91,19.501431872340795,6.136664901675914,8.06080968415141,3.78
405,1579500.0,405.0,708.262,717.1696410256411,725.2329093406594,432.91,20.327071831237895,6.884143894301566,8.028483637656064,3.78
410,1599000.0,410.0,709.5442692307691,721.1658974358975,726.7518846153846,432.91,12.782991803633646,3.2880336931796794,6.254118629626702,3.78
415,1618500.0,415.0,710.456923076923,721.7453076923077,727.1774065934065,432.91,18.89646595877565,5.341554180687911,10.21410009254171,3.78
420,1638000.0,420.0,712.5509230769231,720.918564102564,720.4844647435897,432.91,16.95723010453951,6.128885350371026,7.890788073077107,3.78
425,1657500.0,425.0,704.6771538461538,723.5790512820513,726.8045549450551,432.91,13.342378899669791,8.373175497181288,10.160865751383813,3.78
430,1677000.0,430.0,711.5269615384616,719.8941025641026,727.0953653846153,432.91,16.4122202199276,8.770906733080539,10.415618568785428,3.78
435,1696500.0,435.0,708.7811923076923,722.8733333333333,730.7948626373626,432.91,17.996940595368645,7.2536823664859265,13.715138458129607,3.78
440,1716000.0,440.0,712.4301538461539,725.6011794871795,724.1226025641024,432.91,17.40893451193236,6.934374132782675,13.016678793822207,3.78
445,1735500.0,445.0,712.7586538461538,727.9552820512821,723.7780054945055,432.91,16.080239145388393,7.246124035241937,10.256484933199374,3.78
450,1755000.0,450.0,713.8571538461539,728.7457692307693,728.329141025641,432.91,13.959835566941463,8.505954894295224,12.147859108453593,3.78
455,1774500.0,455.0,708.3430384615384,731.1705128205128,720.4960164835164,432.91,18.102948990368585,6.999155647864055,11.057420075907352,3.78
460,1794000.0,460.0,711.8058076923077,729.5563846153847,730.333173076923,432.91,13.213547161409743,9.91630944744363,10.538507822427327,3.78
465,1813500.0,465.0,708.0046538461538,728.538641025641,727.2250302197803,432.91,19.83271679314046,6.527579675270341,12.796042878278044,3.78
470,1833000.0,470.0,712.3632692307692,729.4588205128205,725.7273846153846,432.91,17.11823600713911,5.813116494307176,12.048714818852039,3.78
475,1852500.0,475.0,709.7786153846153,727.739153846154,722.3018076923078,432.91,21.776604658435097,5.943507601947085,11.3991860843048,3.78
480,1872000.0,480.0,710.7674615384615,722.4422820512821,725.5360865384615,432.91,19.91363236073761,5.595048100091062,11.20593886083663,3.78
485,1891500.0,485.0,713.6602692307692,724.4059487179486,727.0418076923077,432.91,16.291410014872977,6.071162026156936,9.922828374394316,3.78
490,1911000.0,490.0,713.6182692307691,724.9639743589744,725.4982467948718,432.91,16.629143856144832,11.577178619282284,11.344567617726725,3.78
495,1930500.0,495.0,707.5076923076924,729.117923076923,727.7546565934066,432.91,12.053490186967515,6.12625604267143,8.770036511015721,3.78


==> figures/imall/discounted/data/im3kg999f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,75.1523396,87.6020948,83.15207279504162,432.91,6.65743081409033,7.133856808317676,11.310661182709138,3.78
5,19500.0,5.0,213.46654000000004,198.797482,346.365015215075,432.91,12.670173565570385,11.751588722790867,13.143772693834075,3.78
10,39000.0,10.0,323.94568799999996,289.755374,445.0924290644888,432.91,8.553903278899154,25.107388179721323,9.782851172556644,3.78
15,58500.0,15.0,394.36952800000006,361.600354,471.10792626461915,432.91,14.666517433018875,16.100621217695995,6.974462099799312,3.78
20,78000.0,20.0,430.99328,417.68415999999996,491.002938806513,432.91,13.313640085557934,14.94987410127275,9.940312472881045,3.78
25,97500.0,25.0,460.97609,451.455602,499.16801821921524,432.91,4.477526161035727,7.425559883664802,10.570434089043376,3.78
30,117000.0,30.0,475.79537200000004,471.92919,513.5847330346921,432.91,10.583730767321931,5.369069463299668,12.895512272415765,3.78
35,136500.0,35.0,488.806826,489.445824,521.7983186636559,432.91,10.814553433973872,3.9434856954889086,10.271621764650497,3.78
40,156000.0,40.0,512.168246,514.28952,532.3561730716283,432.91,7.9567665960209615,8.021025698845795,9.23359467355868,3.78
45,175500.0,45.0,526.277382,529.16902,544.0398434689587,432.91,11.982126146302516,9.270339134847081,9.420679692616359,3.78
50,195000.0,50.0,537.8020199999999,538.4166560000001,554.7479522640358,432.91,8.763402281303302,7.314237647163838,12.965989259816412,3.78
55,214500.0,55.0,555.08451,555.372288,568.3920960136109,432.91,8.22667141903493,12.818912303690528,7.808894741081571,3.78
60,234000.0,60.0,566.63195,561.634374,573.5016097063826,432.91,11.466532076125013,10.175299173123912,12.862744878972354,3.78
65,253500.0,65.0,579.89046,568.062616,574.0615584613619,432.91,12.786277601512015,10.035323709858424,12.666167219071673,3.78
70,273000.0,70.0,585.631434,580.6040820000001,586.8251067384602,432.91,11.042278238556078,11.671478096670722,9.591178447638427,3.78
75,292500.0,75.0,593.3603,585.84942,592.7106719359545,432.91,10.117738761513875,9.45911271828919,14.249336128180339,3.78
80,312000.0,80.0,602.058816,595.637874,596.0069815223926,432.91,11.785868086202308,11.17887689999156,14.329416164031496,3.78
85,331500.0,85.0,603.03316,600.911146,601.078754509222,432.91,8.109617365532932,11.203609578037176,11.75843224216829,3.78
90,351000.0,90.0,606.9123259999999,609.283686,611.480423359836,432.91,6.144147525755837,13.610871496434735,14.556249574877125,3.78
95,370500.0,95.0,614.9518,610.3382300000001,614.799509878271,432.91,5.614698125618956,9.453158820485807,12.041977242088914,3.78
100,390000.0,100.0,614.886794,626.808432,624.7406560006865,432.91,5.170742399400597,12.665141104745764,10.839158938930895,3.78
105,409500.0,105.0,622.10216,631.105234,625.428614362093,432.91,3.2648351314449555,10.448069808630121,9.223144417596119,3.78
110,429000.0,110.0,619.1153240000001,639.277918,634.2415602657835,432.91,4.0384844515154565,10.834199478855956,14.846847136091782,3.78
115,448500.0,115.0,629.562332,640.2384420000001,642.2968116321699,432.91,12.197037841664963,10.692340051060668,11.775008278320616,3.78
120,468000.0,120.0,633.450718,642.929476,643.3371930619303,432.91,7.651819748358334,8.683033540409886,11.322615069051883,3.78
125,487500.0,125.0,635.9365520000001,648.10371,639.3130095542776,432.91,9.203476164505071,9.964871906149924,11.123053109017231,3.78
130,507000.0,130.0,640.6229519999999,652.427424,649.215769896486,432.91,12.523459779258056,6.626083063000641,14.10537494943162,3.78
135,526500.0,135.0,645.3634420000001,654.9985819999999,645.7244609437819,432.91,10.825570475636209,10.60492828393309,10.335848871091319,3.78
140,546000.0,140.0,647.2858259999999,660.94183,651.8094964504844,432.91,12.461542823891566,9.445393760339282,11.259424118194344,3.78
145,565500.0,145.0,648.5050800000001,661.78526,656.560282445698,432.91,11.087967362137844,3.726545882626226,13.57688697475332,3.78
150,585000.0,150.0,654.64095,666.00844,666.1739881293281,432.91,12.486393389852685,6.565997084127833,13.983614555467398,3.78
155,604500.0,155.0,660.87491,666.6957219999999,667.3987702532593,432.91,12.572076667796996,7.039817283247441,10.803397766029931,3.78
160,624000.0,160.0,659.9085400000001,668.719568,668.7516453464971,432.91,12.904803352772664,6.215344646903702,12.61916334306431,3.78
165,643500.0,165.0,662.0496500000002,669.6411580000001,670.999795343345,432.91,16.24100326514754,6.452435611187024,11.177981147335196,3.78
170,663000.0,170.0,667.258142,670.50931,676.2093840617468,432.91,17.51223494379434,6.619164772638831,9.41142883841676,3.78
175,682500.0,175.0,666.7045620000001,676.689838,678.7905791026012,432.91,14.282203442173362,6.447779558529835,11.166330619990637,3.78
180,702000.0,180.0,666.7185400000001,676.815826,684.7309069726573,432.91,13.847921845064652,7.457683921184941,5.253339941995978,3.78
185,721500.0,185.0,663.145144,677.215542,686.8087943351861,432.91,12.48377857151365,5.717541373521165,4.0589998317187765,3.78
190,741000.0,190.0,661.9175879999999,679.684378,688.8039323470309,432.91,11.049488192841599,7.614054819269375,11.217065363151331,3.78
195,760500.0,195.0,667.637222,677.481988,691.0052824419474,432.91,13.218068452561077,8.001253360591287,10.49786261947403,3.78
200,780000.0,200.0,668.8622320000001,687.22898,694.3746713318865,432.91,13.382142745777575,8.834086985160203,5.718461578793136,3.78
205,799500.0,205.0,670.526674,687.4927099999999,687.9817016308984,432.91,9.509328373299363,9.958203983142774,7.02181774952002,3.78
210,819000.0,210.0,678.68531,687.318,694.1531308042427,432.91,14.380365852731208,10.380322609233682,7.373438593185167,3.78
215,838500.0,215.0,672.9788679999999,684.0615019999999,694.6934437770378,432.91,16.06670975227419,7.693540061226429,6.786202239566537,3.78
220,858000.0,220.0,672.72258,684.617622,698.1420396391284,432.91,19.941342191211483,11.178059772501607,11.583579296745166,3.78
225,877500.0,225.0,674.114096,685.4658400000001,700.4161593797895,432.91,16.0830913838962,13.080533505295083,11.413889496673399,3.78
230,897000.0,230.0,674.140898,687.2639059999999,701.0938356990779,432.91,16.582631092091077,8.918089457515697,9.598719820131556,3.78
235,916500.0,235.0,681.289798,686.618892,703.4095553741312,432.91,17.82617998274249,11.692077071580501,11.349284902341434,3.78
240,936000.0,240.0,674.766202,689.98074,705.6777514676548,432.91,13.349047552181517,12.810234304387059,7.906939044346833,3.78
245,955500.0,245.0,673.355554,692.417016,703.7986789193403,432.91,16.42591860721143,12.96094343666175,5.080424744954294,3.78
250,975000.0,250.0,674.8841759999999,690.485788,707.9789016358951,432.91,17.520751843747306,14.085483301215781,10.192779146252247,3.78
255,994500.0,255.0,670.494228,692.0599599999999,706.7775932639597,432.91,12.468152788315345,13.403098622558142,10.771164308529347,3.78
260,1014000.0,260.0,672.6341320000001,697.160102,705.6045256330326,432.91,17.94148454570372,11.581428468383445,5.5316227708575925,3.78
265,1033500.0,265.0,669.1484459999999,692.4238600000001,707.946645343813,432.91,18.14547984004584,10.95507497763432,8.726909029418966,3.78
270,1053000.0,270.0,678.36034,696.7745400000001,705.8291326567737,432.91,18.1121276948019,6.800813118344481,5.384809298532488,3.78
275,1072500.0,275.0,681.49111,695.880228,707.6597744550579,432.91,16.61431118601198,8.05366372621753,10.663504446644279,3.78
280,1092000.0,280.0,682.316084,700.447046,707.4618603744364,432.91,13.411189285726486,8.272253440361018,9.328983347679092,3.78
285,1111500.0,285.0,681.173044,701.424962,710.8672312509516,432.91,15.402672523280375,8.807237638592964,11.688125863503268,3.78
290,1131000.0,290.0,685.9839300000001,700.725406,713.5924178900902,432.91,17.943782467370742,7.33516168440329,10.852467667714627,3.78
295,1150500.0,295.0,681.951504,699.17806,708.2495781860819,432.91,17.19010158854239,9.524378412341484,8.713560570243404,3.78
300,1170000.0,300.0,687.5269900000001,707.510584,715.9631042650251,432.91,17.64130947000311,10.39092888474712,9.540351451101973,3.78
305,1189500.0,305.0,684.569452,703.323204,709.3413071833969,432.91,17.473709580126346,9.125512662777519,11.54293002661927,3.78
310,1209000.0,310.0,685.57932,704.7077019999999,713.5309821133603,432.91,16.76333213531243,11.014097889792493,7.5420732458845725,3.78
315,1228500.0,315.0,686.36459,707.447738,710.67565277438,432.91,16.72135933162796,13.250256757590412,9.979049275979726,3.78
320,1248000.0,320.0,690.94568,700.643102,709.229563979273,432.91,15.797974712480274,13.986508637800682,10.5637563546803,3.78
325,1267500.0,325.0,694.9941659999998,705.17942,715.4085943959806,432.91,15.372742106988587,12.37438900950598,11.985085230105858,3.78
330,1287000.0,330.0,694.3741799999999,703.87664,711.4697860458101,432.91,14.474136569215128,11.141915739612642,12.207297385797762,3.78
335,1306500.0,335.0,697.854694,704.2073760000001,711.8291461116908,432.91,10.671385562975413,12.589146632722871,6.916841991681405,3.78
340,1326000.0,340.0,693.4339160000001,705.5524379999999,711.6865215520318,432.91,13.506453880595744,11.128725584846434,11.436609824839099,3.78
345,1345500.0,345.0,690.792522,709.1811,711.5940918557744,432.91,10.927255792943967,12.255999012598133,9.04825681356683,3.78
350,1365000.0,350.0,693.181226,717.233404,712.1462533800319,432.91,12.45850176372005,8.897985503612585,9.41408447240021,3.78
355,1384500.0,355.0,693.83491,712.3588279999999,712.052904994711,432.91,13.65530724380876,9.79688582574013,10.859951246659003,3.78
360,1404000.0,360.0,693.7852780000001,704.92514,714.0586941826435,432.91,10.782395197738278,12.247404621885158,14.118961387094467,3.78
365,1423500.0,365.0,694.99569,706.8705779999999,713.3758170233582,432.91,11.504472662529471,10.140666780342709,8.64106444631011,3.78
370,1443000.0,370.0,687.1108940000001,708.3017199999999,716.4994071972387,432.91,8.225087026432968,10.512818337643154,9.725917377578494,3.78
375,1462500.0,375.0,697.5912780000001,707.52018,717.7946316328334,432.91,14.095094999293826,7.717881976632054,8.085992638380834,3.78
380,1482000.0,380.0,695.8253500000001,708.974132,716.5545535665192,432.91,11.058226981463289,7.367908983054684,13.283135441409161,3.78
385,1501500.0,385.0,697.012938,708.827292,715.9839056920815,432.91,14.349834741608326,8.867785521511202,13.098411275194753,3.78
390,1521000.0,390.0,698.859318,712.438766,713.458917704618,432.91,13.279297718414572,6.706718557065488,11.58203665931234,3.78
395,1540500.0,395.0,699.0389600000001,709.872986,714.5866883316507,432.91,16.53631851222209,7.063034604518389,9.665329477401368,3.78
400,1560000.0,400.0,694.6802799999999,706.788672,716.4491770278233,432.91,19.021294215347158,6.059704205475032,7.743344016493576,3.78
405,1579500.0,405.0,696.968462,705.384292,713.4960563348517,432.91,19.806496279779726,6.767936971304217,7.756269628401784,3.78
410,1599000.0,410.0,698.221886,709.356992,714.983813556035,432.91,12.43347801330494,3.2280305231124347,6.008165317419493,3.78
415,1618500.0,415.0,699.0056519999999,709.9694379999999,715.397158922911,432.91,18.396496267330477,5.226674541025942,9.917428964317017,3.78
420,1638000.0,420.0,701.11883,709.1601619999999,708.784573138237,432.91,16.54628244456499,6.008921766950861,7.626972975450888,3.78
425,1657500.0,425.0,693.38419,711.7585740000001,715.0754973412033,432.91,13.005199076711405,8.174866126506743,9.838765757897246,3.78
430,1677000.0,430.0,700.090928,708.0833279999999,715.3497151142503,432.91,16.036426920792266,8.659738793579722,10.070644007620048,3.78
435,1696500.0,435.0,697.4186179999999,711.002446,718.9869630371455,432.91,17.636831382168783,7.139720078537928,13.327040103522837,3.78
440,1716000.0,440.0,700.96188,713.67432,712.3971183200898,432.91,17.003560966845534,6.815371427899149,12.63257703001894,3.78
445,1735500.0,445.0,701.326092,715.99279,712.0574059673434,432.91,15.69761180806926,7.039571080747447,9.901457126606678,3.78
450,1755000.0,450.0,702.39613,716.7776180000001,716.5933050089109,432.91,13.613214190044115,8.364940164043585,11.750037529635451,3.78
455,1774500.0,455.0,697.0027379999999,719.112792,708.8621350240094,432.91,17.69868872420026,6.780057130440647,10.705001318502555,3.78
460,1794000.0,460.0,700.4463899999998,717.53546,718.4910578513301,432.91,12.86015595017788,9.707627405241636,10.198814635387272,3.78
465,1813500.0,465.0,696.706664,716.57235,715.4594417089654,432.91,19.326885303419225,6.431305717531812,12.39099298268842,3.78
470,1833000.0,470.0,700.958138,717.4967399999999,713.9470679030547,432.91,16.68711549066659,5.7011682207036625,11.692323714229923,3.78
475,1852500.0,475.0,698.370968,715.7716199999999,710.5696342334757,432.91,21.267242677946186,5.824521989023461,11.025323815743818,3.78
480,1872000.0,480.0,699.416982,710.5851839999999,713.7287932428637,432.91,19.395106108049323,5.532734080984543,10.87412418100501,3.78
485,1891500.0,485.0,702.308038,712.4524240000001,715.3438687968983,432.91,15.91783801963695,6.000015553401252,9.599252511814415,3.78
490,1911000.0,490.0,702.204434,713.0186980000001,713.7469509163217,432.91,16.210258310574456,11.457622646556826,10.984800614147085,3.78
495,1930500.0,495.0,696.2604859999999,717.123688,715.9768006342406,432.91,11.75882930275455,6.017421486839391,8.47272141573993,3.78


==> figures/imall/undiscounted/data/im2kg95f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,85.12967032967032,85.1940625,275.88,13.766096704821315,9.619434728093301,12.366507006848678,2.54
8,19200.0,8.0,256.33737499999995,215.96793956043956,400.3510500000001,275.88,7.867117302853536,28.597195671877838,12.0234801851615,2.54
16,38400.0,16.0,367.82625,348.5928296703297,448.61975,275.88,16.933695796447545,23.97942611164532,6.434692865658817,2.54
24,57600.0,24.0,418.82318749999996,414.2286263736264,456.5434,275.88,19.212168236329237,14.612318830176205,9.687981762158559,2.54
32,76800.0,32.0,450.91237500000005,456.65291208791206,457.85135,275.88,19.30664104180661,15.934764686307718,9.852440172947443,2.54
40,96000.0,40.0,461.60524999999996,479.3160439560439,464.10265,275.88,12.332564440759251,15.621903163144102,13.39257467762478,2.54
48,115200.0,48.0,465.9745000000001,500.32728021978016,467.11955,275.88,7.7045856992415604,20.45169813587316,17.559673060283664,2.54
56,134400.0,56.0,477.61712500000004,518.071923076923,472.56075,275.88,6.772477727916867,17.37041021402088,13.443294568065376,2.54
64,153600.0,64.0,503.8275625,538.9911538461538,485.18805000000003,275.88,12.398505885529827,20.264267245200315,15.23834857119036,2.54
72,172800.0,72.0,510.19331249999993,551.1515934065934,498.6555,275.88,11.927433038347756,20.384825869933323,11.404657397097692,2.54
80,192000.0,80.0,514.8125625,561.0003846153846,496.5968999999999,275.88,3.485164291922644,14.691792021963769,16.43549179660788,2.54
88,211200.0,88.0,521.024375,571.8226098901098,503.51234999999997,275.88,9.2815201871225,16.887957599164334,20.126901536227138,2.54
96,230400.0,96.0,537.72075,579.7722802197802,517.16875,275.88,13.106459774129787,9.802968459710717,18.239702478353315,2.54
104,249600.0,104.0,535.910125,586.2412087912087,517.25595,275.88,11.92367737974408,18.107989256381583,19.59523454474042,2.54
112,268800.0,112.0,541.788125,589.8837362637363,528.0386500000001,275.88,23.247965005706682,10.002482158189483,16.035256027695084,2.54
120,288000.0,120.0,549.435125,594.7980769230769,528.6432,275.88,21.7925580429629,11.939599722949689,14.746009382362748,2.54
128,307200.0,128.0,562.1033125,598.8709890109891,547.67215,275.88,20.325957218995068,10.767827786142558,15.2278188945103,2.54
136,326400.0,136.0,565.4989374999999,605.8634065934066,548.00995,275.88,27.471858263859904,8.05459708574283,18.78205640336619,2.54
144,345600.0,144.0,569.5023749999999,611.763956043956,549.3743000000001,275.88,26.14358966234902,11.906921487943373,21.077312369652322,2.54
152,364800.0,152.0,569.8729375,619.2250549450548,552.13125,275.88,29.853055967613148,7.0031488322605675,16.853325448720682,2.54
160,384000.0,160.0,580.1823125,622.2187087912088,562.5514999999999,275.88,27.347810021247735,13.367530113659633,16.88332660278843,2.54
168,403200.0,168.0,583.9740625000001,630.1747527472528,558.2229,275.88,28.806601814092463,11.939161172558617,20.2609519711849,2.54
176,422400.0,176.0,584.9341875,630.7423076923076,565.8027,275.88,22.381369210227245,14.371255684136182,19.460839433161414,2.54
184,441600.0,184.0,584.742375,636.1271703296703,575.3538,275.88,19.68646713913728,18.73142194011257,16.09544536039194,2.54
192,460800.0,192.0,585.7839375,639.2292307692308,580.78095,275.88,23.98306742179879,23.692696242649536,18.409514103791984,2.54
200,480000.0,200.0,587.0150625,643.1222802197802,579.55225,275.88,26.441420395207928,19.90523073141427,21.172628522156817,2.54
208,499200.0,208.0,590.2519374999999,645.1203296703296,586.0754000000001,275.88,20.603732556272565,21.784973836422395,17.023568271476,2.54
216,518400.0,216.0,593.3879375,643.7387087912089,587.6284,275.88,23.135494649955525,22.7910233022742,15.915303026149322,2.54
224,537600.0,224.0,595.6411249999999,649.8979395604395,590.783,275.88,20.964780199759296,22.19615061817819,14.975906220163663,2.54
232,556800.0,232.0,596.2518124999999,648.9324175824177,587.6629,275.88,22.021375238670807,19.544334208986083,18.08860842724672,2.54
240,576000.0,240.0,595.0589375,656.4519230769231,589.2041,275.88,20.264201180909055,17.542695644697414,18.804755236368383,2.54
248,595200.0,248.0,606.8629999999999,655.9054395604396,596.03245,275.88,18.96496869881468,14.528634577362483,14.614434691555163,2.54
256,614400.0,256.0,604.396375,653.5387912087912,600.2875999999999,275.88,16.223311853002052,15.610490881346884,13.730952966427532,2.54
264,633600.0,264.0,606.1218125,656.3057967032967,601.4797000000001,275.88,14.357376189644794,16.210843885967748,13.764689681801999,2.54
272,652800.0,272.0,608.8568750000001,659.6831318681318,601.85665,275.88,22.12159819664907,15.11457413161451,12.212529566970671,2.54
280,672000.0,280.0,608.6546250000001,661.480989010989,608.3740999999999,275.88,15.463110677807277,18.339432595138945,8.61455863083732,2.54
288,691200.0,288.0,611.3518124999999,664.1662912087912,605.97305,275.88,18.573531962515386,17.67728812767405,11.718789679129312,2.54
296,710400.0,296.0,614.9018125,667.7079120879122,607.2082,275.88,15.158882948268914,20.219998815120615,8.825986964077574,2.54
304,729600.0,304.0,614.7616875,669.3123076923077,609.75535,275.88,17.168072069293178,19.545879378454405,9.77768766990419,2.54
312,748800.0,312.0,614.3979375000001,666.6267307692308,614.153,275.88,26.116162255834677,16.654581472924278,13.661856175087747,2.54
320,768000.0,320.0,610.969125,670.5864835164834,619.9568999999999,275.88,19.02655415519364,23.619154945440613,14.043696832639613,2.54
328,787200.0,328.0,605.5370625,669.927967032967,618.7261500000001,275.88,24.006091201576208,21.665909717471084,15.988913425696596,2.54
336,806400.0,336.0,608.10375,673.761456043956,624.3601000000001,275.88,20.567049069905792,19.5428470535546,20.65011709152399,2.54
344,825600.0,344.0,610.0633125,677.1337087912087,627.3823,275.88,25.813589241280347,19.776587794834377,21.19979622933754,2.54
352,844800.0,352.0,598.6778125,678.8037637362637,628.1209999999999,275.88,19.915673327398103,18.984320928458896,24.806664656070158,2.54
360,864000.0,360.0,599.0416875000001,677.3441483516483,630.6192,275.88,24.120513185428045,17.604769460304237,22.73773998357132,2.54
368,883200.0,368.0,600.6290624999999,677.476978021978,627.58765,275.88,23.612742213529778,17.82221139600006,21.795001676268576,2.54
376,902400.0,376.0,594.8823749999999,678.2399175824175,626.4357,275.88,19.773977267348904,18.63162589413769,26.6265802042812,2.54
384,921600.0,384.0,602.0195625,681.6442307692307,625.4214999999999,275.88,22.849895215004945,15.299452376938307,22.69479942759131,2.54
392,940800.0,392.0,607.4775625,680.929065934066,624.4295999999999,275.88,15.554978976657035,15.697726559873812,23.01136078504712,2.54
400,960000.0,400.0,617.3298124999999,686.6586538461538,627.1649,275.88,6.687140736946728,16.449388189327742,26.95691643592742,2.54
408,979200.0,408.0,617.8879374999999,686.7216758241758,627.28805,275.88,14.159809097964827,16.407565216658092,19.16233382002713,2.54
416,998400.0,416.0,619.2594374999999,688.7808791208791,630.673,275.88,16.974196706143182,15.988387028129324,22.65040304039591,2.54
424,1017600.0,424.0,613.8664375000001,687.2873626373627,628.2188,275.88,18.134094459875413,15.943619550853809,26.357949994605054,2.54
432,1036800.0,432.0,617.7799375000001,688.4987637362638,631.3859500000001,275.88,20.779629855852026,13.866174523489086,25.135846844571823,2.54
440,1056000.0,440.0,611.7848749999999,692.5542857142857,627.15795,275.88,26.130176273448335,14.839925886015662,25.281945173065065,2.54
448,1075200.0,448.0,613.8631874999999,695.4928846153846,628.04815,275.88,22.08788597953056,19.53033108265947,26.491924524884663,2.54
456,1094400.0,456.0,617.4223125000001,700.3748901098901,625.3639000000001,275.88,17.486963735771354,16.290547631368717,26.538380788518886,2.54
464,1113600.0,464.0,614.0617500000001,693.3584890109889,628.5213499999999,275.88,15.408668741718733,18.66026640664422,27.134793187371734,2.54
472,1132800.0,472.0,615.0910000000001,694.2526923076923,628.2677,275.88,17.80804947635916,13.00292520275079,28.869833443152523,2.54
480,1152000.0,480.0,609.5744375000002,692.813901098901,632.6141,275.88,16.994398231878968,18.85997830180221,29.987219696746095,2.54
488,1171200.0,488.0,610.4028125,694.6314835164835,631.66235,275.88,12.452489866297341,15.891084992955193,30.52459820098545,2.54
496,1190400.0,496.0,611.9996874999999,695.2340384615384,630.6175,275.88,13.860097780396817,17.884266306812005,34.71971062726754,2.54
504,1209600.0,504.0,604.7360625,694.4689835164835,632.2216500000001,275.88,12.706719381383696,13.693605549849307,37.89063113140522,2.54
512,1228800.0,512.0,605.185125,696.0616483516484,631.6694500000001,275.88,11.055698241319725,18.761527303209217,38.461845524153524,2.54
520,1248000.0,520.0,609.3747500000001,699.3542857142858,632.51135,275.88,17.635889124859638,18.802695251959467,36.90847503091837,2.54
528,1267200.0,528.0,611.7248750000001,699.5153021978023,630.6730500000001,275.88,22.557286928027448,19.255176110323536,36.26170927502434,2.54
536,1286400.0,536.0,616.7218124999999,698.1054945054946,634.47245,275.88,11.255483502384187,19.41525270156328,38.05442283933416,2.54
544,1305600.0,544.0,615.4174375,694.8117307692307,635.9613999999999,275.88,14.324150277959971,22.149879890973352,39.179047275784804,2.54
552,1324800.0,552.0,617.1826875,695.247087912088,632.0427,275.88,15.336366336678138,22.631762015803226,37.290061639723504,2.54
560,1344000.0,560.0,617.129375,703.7472527472528,633.2902999999999,275.88,11.744061311220738,18.969191945212643,38.52446211641425,2.54
568,1363200.0,568.0,618.7043125,700.2023351648352,636.6424499999999,275.88,14.297645938515261,16.910513959163833,34.52334016865657,2.54
576,1382400.0,576.0,625.2438125000001,695.9196153846153,638.4951,275.88,16.243287833787814,15.277317937691235,37.306544035304775,2.54
584,1401600.0,584.0,620.6256874999999,690.9504395604395,637.6916,275.88,10.901006529664112,13.873982363503025,34.96915433659429,2.54
592,1420800.0,592.0,621.171375,694.0799999999999,639.3700000000001,275.88,18.328143829808088,19.253854549349434,38.04747960653118,2.54
600,1440000.0,600.0,623.9036874999999,693.3018131868132,636.5170499999999,275.88,18.47619176102797,17.904610407072976,35.03385223409214,2.54
608,1459200.0,608.0,627.474375,697.1061263736265,633.3783000000001,275.88,17.806267778013268,17.74438029136724,34.01061919090299,2.54
616,1478400.0,616.0,627.4428125000001,699.8586263736264,638.7298000000001,275.88,16.561030140371322,18.679367099216417,35.5597523780325,2.54
624,1497600.0,624.0,622.972125,697.546401098901,638.3688,275.88,15.572817985782685,17.573862062203993,36.3612878082419,2.54
632,1516800.0,632.0,618.6948749999999,700.7598076923076,640.6213,275.88,21.48429341488003,17.895219116429327,39.2049499074328,2.54
640,1536000.0,640.0,613.3471875,699.8649175824178,643.9095,275.88,26.385998838868822,23.19966423910374,38.95839673604425,2.54
648,1555200.0,648.0,614.9803749999999,698.9782692307692,642.4690499999999,275.88,25.128834970289457,21.065082954182312,37.63558609304339,2.54
656,1574400.0,656.0,616.2040625,701.5459615384616,641.5305500000001,275.88,20.16524941984075,19.965929446942432,40.368769333430905,2.54
664,1593600.0,664.0,618.9246875,704.8364835164834,639.5255500000001,275.88,23.981791294799315,17.465160086546188,42.68265427579778,2.54
672,1612800.0,672.0,617.9083125,703.0858516483515,640.6213,275.88,15.830371829361171,21.503506254251356,42.01252628605898,2.54
680,1632000.0,680.0,627.3128125000001,697.7569505494506,643.0841,275.88,21.215547640649064,15.254126946678177,40.44750120069082,2.54
688,1651200.0,688.0,627.0493125,699.1337912087913,644.1213499999999,275.88,13.54028183614656,15.926219287688042,42.799781001860296,2.54
696,1670400.0,696.0,621.7429374999999,703.9419505494506,645.0098500000001,275.88,18.241023544030675,18.73546726532617,40.83189800293954,2.54
704,1689600.0,704.0,634.0475624999999,704.2074725274725,644.6616499999998,275.88,21.308174735958566,17.658489219707704,41.519757716666476,2.54
712,1708800.0,712.0,632.4611874999999,703.679945054945,642.3478499999999,275.88,20.315127967812025,21.151650606910213,38.329345371613925,2.54
720,1728000.0,720.0,626.8324999999999,705.5882692307694,642.3652,275.88,19.787456152423946,21.295435774497047,40.09426000609521,2.54
728,1747200.0,728.0,624.9782499999999,705.0725549450549,642.2571999999999,275.88,19.64147217372103,18.17204959819455,41.35035368253919,2.54
736,1766400.0,736.0,618.1651875,706.7143131868132,639.7906499999999,275.88,23.39067894047369,18.483980675109525,40.105193824337746,2.54
744,1785600.0,744.0,623.153125,709.9578296703296,640.6483000000001,275.88,16.74227073533784,16.604174149555202,43.95192829026795,2.54
752,1804800.0,752.0,619.9696875,711.0983241758242,637.5928999999999,275.88,16.216165830526567,20.70547007719137,42.62218555421554,2.54
760,1824000.0,760.0,610.2095625,710.4428571428571,636.798,275.88,18.616895272495288,18.356000327426237,43.49494703926756,2.54
768,1843200.0,768.0,610.1629999999999,709.7337912087912,641.65455,275.88,19.06358782152659,21.421868816820997,39.15093686376183,2.54
776,1862400.0,776.0,615.99375,709.581978021978,639.06655,275.88,15.932143995035249,21.165878120749866,41.31058429328228,2.54
784,1881600.0,784.0,607.0625625,712.3673076923077,640.7081499999999,275.88,19.641403635017845,19.27765736955576,39.886621643973385,2.54
792,1900800.0,792.0,609.7149374999999,714.8348076923075,640.6745,275.88,15.394241187926154,24.492119577672916,36.64453196409415,2.54
800,1920000.0,800.0,610.185375,711.9479670329671,640.2401,275.88,16.50866132825332,19.478512047526443,39.902458997467015,2.54
808,1939200.0,808.0,611.753125,708.3423076923076,641.69625,275.88,19.27821154640417,20.891365633161996,42.58290993092897,2.54


==> figures/imall/undiscounted/data/im2kg95f8disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,98.815907,97.8832638,99.0908710588202,275.88,6.401336289551291,4.460488227735019,3.7448356770282922,2.54
8,19200.0,8.0,175.476198,155.026962,236.6596504173454,275.88,4.310388966275444,11.33964457991102,6.297464681863314,2.54
16,38400.0,16.0,223.81580200000002,213.25944399999997,264.8783087607598,275.88,7.181548838834133,9.079170819243771,1.6478631018296186,2.54
24,57600.0,24.0,250.64835,242.074272,272.1961396884382,275.88,6.762408944888305,5.331024852726015,3.823960694554711,2.54
32,76800.0,32.0,266.866128,261.21182200000004,276.6338830587103,275.88,7.7440559172250065,5.263400302966016,2.4060009875193207,2.54
40,96000.0,40.0,275.240052,269.187416,280.87708966802467,275.88,2.296298605514658,3.7799102591865728,3.3199979678214744,2.54
48,115200.0,48.0,276.14973399999997,278.39213800000005,280.98945678633737,275.88,2.191699883457811,6.254224797963207,5.333418650747549,2.54
56,134400.0,56.0,278.70331,284.884244,283.94170220514803,275.88,2.39276087486279,5.546402934973689,3.5360123494318176,2.54
64,153600.0,64.0,288.29051799999996,291.209328,288.2081659593989,275.88,2.296262282356189,5.945003668414972,4.588010595267182,2.54
72,172800.0,72.0,290.49242599999997,294.93863799999997,293.87523126018914,275.88,5.074890987995218,6.772044374404843,2.1830330065916734,2.54
80,192000.0,80.0,292.22707,296.56969799999996,293.0651810253636,275.88,3.0665055687554394,4.953168130741408,4.8284086645825015,2.54
88,211200.0,88.0,295.13543599999997,299.21338000000003,296.3584326086663,275.88,2.4073335995613077,5.931453318937584,3.2588825852622527,2.54
96,230400.0,96.0,298.97477599999996,302.109846,300.78382570437645,275.88,3.537211016955009,2.457744475162313,4.3255615865598225,2.54
104,249600.0,104.0,299.093136,303.32678999999996,301.8660184635904,275.88,1.8979916435215252,6.395956653091514,3.5532078492318155,2.54
112,268800.0,112.0,301.323206,305.46566,304.96020781046093,275.88,6.250356385217754,4.063757916121399,5.907961673360416,2.54
120,288000.0,120.0,303.071004,307.537756,304.0931386779764,275.88,6.9324270014992635,2.832501134253214,4.880016346062084,2.54
128,307200.0,128.0,304.67113,308.132546,308.95873897760066,275.88,6.432458892100385,2.906917707039692,5.72896584593923,2.54
136,326400.0,136.0,306.317674,308.573062,310.19991582609674,275.88,7.5716102522288615,1.8253059653673678,4.756677263607056,2.54
144,345600.0,144.0,305.653224,312.35912399999995,311.1267420654939,275.88,8.021720268389556,3.0622625820878007,5.851314353938347,2.54
152,364800.0,152.0,305.61940599999997,314.41236,313.8898352364323,275.88,6.196906116910378,1.4750541720589971,5.5421347786243285,2.54
160,384000.0,160.0,308.39573,316.364962,315.8695842844639,275.88,7.527852422436158,2.4251324388315596,5.558920103927361,2.54
168,403200.0,168.0,309.668818,315.38669999999996,316.45482602861273,275.88,6.990322747662258,4.506706765131737,5.138782292507542,2.54
176,422400.0,176.0,308.58389999999997,315.85849,316.9306566816407,275.88,6.86837286675005,3.6940059664688385,4.262189561941368,2.54
184,441600.0,184.0,312.982576,316.242394,318.60218913730785,275.88,2.6650437215490506,7.151779915175166,3.482408051636414,2.54
192,460800.0,192.0,311.277458,316.37476799999996,319.58802298404834,275.88,4.8761492567969125,9.04213078490673,4.325135027455138,2.54
200,480000.0,200.0,312.094424,317.961456,319.3631964821303,275.88,4.378367791264469,6.929997553258673,3.5887971540767625,2.54
208,499200.0,208.0,313.472556,318.85664,321.63641275045467,275.88,2.3028493619880592,5.454242174018613,5.001421690930089,2.54
216,518400.0,216.0,313.115712,317.49730800000003,321.92769787126525,275.88,3.867574496308994,8.562463182118593,5.276783349485872,2.54
224,537600.0,224.0,312.75204399999996,322.108504,323.2303213311368,275.88,3.7026816870581256,7.032792663962721,4.0556243815482445,2.54
232,556800.0,232.0,314.53622,321.410804,323.31880401179046,275.88,2.2343799934133086,6.8647045811180405,4.9773858209008575,2.54
240,576000.0,240.0,312.58705399999997,325.76819399999994,324.3374824538745,275.88,4.23420259477775,6.680345377068469,5.18697750461686,2.54
248,595200.0,248.0,315.99679799999996,324.56123599999995,323.97992685605243,275.88,3.896835663455058,7.527359900168016,4.796002452162532,2.54
256,614400.0,256.0,314.19595999999996,322.624834,328.00462408794647,275.88,2.593483769145241,5.094107911167571,3.404914788115975,2.54
264,633600.0,264.0,313.28082000000006,326.255536,327.28811833790763,275.88,3.086792851683066,5.815256337804079,3.8922559473196463,2.54
272,652800.0,272.0,318.775706,326.12273999999996,325.1686840817517,275.88,5.238053630305,3.0602203089776516,4.9159810242601765,2.54
280,672000.0,280.0,316.715734,323.809204,328.65302635278005,275.88,4.027365999486219,6.105117122759981,5.581903747088487,2.54
288,691200.0,288.0,318.805022,326.597584,328.69768579508997,275.88,3.307020124701064,5.096274903938896,3.7051134953755858,2.54
296,710400.0,296.0,320.904948,327.24503,327.5403883581191,275.88,3.1319601086137716,7.202682037073785,2.9057951793258368,2.54
304,729600.0,304.0,321.65929000000006,328.29290199999997,327.72421928102085,275.88,1.8198652838399114,5.815762173208454,4.160984819036859,2.54
312,748800.0,312.0,318.616198,327.670192,330.51699467925135,275.88,5.5491606546044805,3.772035619416537,1.498054889852114,2.54
320,768000.0,320.0,319.25918800000005,329.31102,330.78561012099965,275.88,3.878830208510615,7.837964055081259,4.22276861879966,2.54
328,787200.0,328.0,319.097548,327.683672,328.9038441213123,275.88,3.587053089239905,7.843387438598569,6.483448309018129,2.54
336,806400.0,336.0,316.45974,327.947482,332.03290721849885,275.88,3.940529622060714,6.210123890373894,2.2615134050189107,2.54
344,825600.0,344.0,320.65670199999994,331.13508,332.4448761784837,275.88,5.716947632318659,6.515430559925194,4.038746098501027,2.54
352,844800.0,352.0,318.7379,332.232078,332.8394927505004,275.88,4.0056200468107175,6.965890075723,4.54386798014537,2.54
360,864000.0,360.0,318.944884,327.779898,333.996041900935,275.88,4.518506408007994,6.912034129207812,5.344976063694322,2.54
368,883200.0,368.0,317.14291199999997,328.711002,332.6137684231386,275.88,6.150263785954797,8.282629316625647,4.556236772072401,2.54
376,902400.0,376.0,315.087806,326.654256,332.5209709866946,275.88,3.7246727297427933,8.216055292391934,4.848764127315515,2.54
384,921600.0,384.0,318.830854,329.348692,330.3939945678452,275.88,5.924918365568929,7.031545639074768,6.966618546172498,2.54
392,940800.0,392.0,318.74351600000006,327.77173400000004,332.7087062271563,275.88,4.769141791820821,6.569505139302403,4.515677676156437,2.54
400,960000.0,400.0,321.64966999999996,328.578474,333.90711577589855,275.88,1.346276960844634,8.369768292015657,4.80595150069676,2.54
408,979200.0,408.0,322.30791,330.634004,332.372437420822,275.88,2.9523342136429687,9.355579591736959,4.61671809513023,2.54
416,998400.0,416.0,323.27226600000006,330.431216,333.87162075811545,275.88,5.494726878027575,5.651795364736839,4.80204469992591,2.54
424,1017600.0,424.0,320.607256,330.580266,330.6726260799544,275.88,4.6490372293608955,7.121918155518041,5.001871136594945,2.54
432,1036800.0,432.0,321.753462,328.632978,334.1544262440421,275.88,4.820640444255303,6.521099860307334,4.212481305789693,2.54
440,1056000.0,440.0,319.655814,330.617528,333.089940351878,275.88,5.55419468251411,6.079468353209308,3.8240899334752623,2.54
448,1075200.0,448.0,318.699194,330.512316,333.823399536686,275.88,4.902880568263898,7.330461458472086,5.522243475482838,2.54
456,1094400.0,456.0,322.103694,333.806826,330.90521460139934,275.88,5.727592084336125,6.519196410410263,4.301895619164866,2.54
464,1113600.0,464.0,321.16543600000006,329.95371200000005,333.0630631247599,275.88,3.840006709828638,6.071420562693814,2.8691535174098575,2.54
472,1132800.0,472.0,322.530728,330.09218,331.18269839649395,275.88,3.6615429656216016,3.999016423290055,5.101328339659461,2.54
480,1152000.0,480.0,319.00345,330.00314399999996,335.0220695628673,275.88,3.539057736153686,4.511550270887724,3.3340871524179136,2.54
488,1171200.0,488.0,321.53247799999997,331.99769200000003,334.6725590590219,275.88,1.737728905514159,4.214377297802701,6.071618575660018,2.54
496,1190400.0,496.0,319.89154,330.8437,332.59590489919185,275.88,2.5446097674513815,4.8708209782687,4.4384108645774,2.54
504,1209600.0,504.0,320.126044,330.39379799999995,332.02875612137996,275.88,2.359663785739174,3.102475802993535,6.34787629876707,2.54
512,1228800.0,512.0,321.907048,331.028534,333.0127725466017,275.88,4.578156428317233,5.469799315294714,4.689271735349427,2.54
520,1248000.0,520.0,319.437802,331.269378,335.61138485306844,275.88,4.35596827229455,4.396572107417674,4.003741691749712,2.54
528,1267200.0,528.0,320.05001200000004,332.72677,335.1258012488289,275.88,7.118189425248871,4.446123403017735,5.8358355016863275,2.54
536,1286400.0,536.0,320.811836,333.80970399999995,335.1919417216654,275.88,5.463392826727094,3.66287368353096,4.384554986639453,2.54
544,1305600.0,544.0,318.97237600000005,332.111872,334.7756097268487,275.88,4.271047143635035,5.723091722645823,4.49495093773486,2.54
552,1324800.0,552.0,322.62761000000006,331.037886,333.91630397788686,275.88,5.4193407531449145,6.094178290303107,6.0488824807306765,2.54
560,1344000.0,560.0,322.639388,335.743922,334.48570594026353,275.88,1.6910342519967725,2.974708294036525,4.542652560159753,2.54
568,1363200.0,568.0,321.01638399999996,334.775866,336.79830433445665,275.88,5.107513261733188,2.6477723932995234,3.454467352854004,2.54
576,1382400.0,576.0,325.27123200000005,335.06617000000006,337.82756416882097,275.88,4.2126860451917025,3.229270080863604,3.897105188468202,2.54
584,1401600.0,584.0,320.673204,334.05609200000004,335.86688629322623,275.88,1.9940119535523246,3.3024344519262714,3.1121694669333095,2.54
592,1420800.0,592.0,322.14036999999996,335.21615,336.3780334374278,275.88,2.7677439641465837,4.743155865719826,4.852148458718127,2.54
600,1440000.0,600.0,322.99051,333.532596,336.5938143402116,275.88,2.7919261021891293,3.263083359409004,4.6101292912476985,2.54
608,1459200.0,608.0,320.734032,335.87244000000004,334.83034947784915,275.88,4.947555473549981,4.928884961651307,3.082289576753906,2.54
616,1478400.0,616.0,324.49576399999995,336.593084,335.51224182825837,275.88,5.140020708497153,5.163697955525602,3.4350283350696875,2.54
624,1497600.0,624.0,322.368518,333.72476,335.3433823889201,275.88,2.7151342144209334,4.004771140265628,3.996869782927566,2.54
632,1516800.0,632.0,323.367548,337.25885600000004,335.3460218306942,275.88,4.2212830296041535,3.711360563622182,4.969991864777404,2.54
640,1536000.0,640.0,320.81574600000005,336.713638,339.1796528186492,275.88,6.638313781338576,4.097429994793316,5.867777131113447,2.54
648,1555200.0,648.0,322.58788999999996,333.36258399999997,337.81820883211014,275.88,6.045851287257666,4.5107494225371285,3.2783014505121844,2.54
656,1574400.0,656.0,323.00092000000006,333.782792,337.03538069512814,275.88,3.9818923362088827,4.626322379971036,5.261057688566773,2.54
664,1593600.0,664.0,323.107188,335.337564,336.8243062747794,275.88,2.4432845763944755,3.0986941642152415,7.0570874473565075,2.54
672,1612800.0,672.0,318.39640399999996,335.160226,337.15373174306586,275.88,4.263249949158666,4.78329113937011,4.7575648251272264,2.54
680,1632000.0,680.0,323.63511,331.683816,339.2418902901169,275.88,6.3464629233868335,2.464720338968414,5.162710918738841,2.54
688,1651200.0,688.0,324.00304,332.376808,339.8766934647289,275.88,3.8804697195151356,4.451808222478275,5.954886506293803,2.54
696,1670400.0,696.0,321.928944,333.516308,339.2728612796585,275.88,2.106452785132261,5.526915490938732,5.384434974519902,2.54
704,1689600.0,704.0,322.97075799999993,334.69953399999997,339.4441943977746,275.88,3.7081893596520343,5.0498015262097296,6.847000275861922,2.54
712,1708800.0,712.0,323.7354020000001,333.85776,338.8947473008765,275.88,4.453896659790156,6.409026046625192,4.290460363710764,2.54
720,1728000.0,720.0,322.157232,335.825792,339.49622358583736,275.88,3.514784076960782,6.03626599519662,5.004007639918656,2.54
728,1747200.0,728.0,323.02312199999994,333.89853600000004,338.14793580590776,275.88,4.1959822084685845,4.101700862159789,7.994757534533541,2.54
736,1766400.0,736.0,319.215426,333.99264200000005,338.36744487217584,275.88,4.106882072537717,2.5329508807205574,6.155300994706304,2.54
744,1785600.0,744.0,322.04992599999997,335.810256,336.8599926792582,275.88,4.716240412376788,3.6742104596912446,7.682532844746299,2.54
752,1804800.0,752.0,321.559998,335.856426,338.263162812914,275.88,2.0104009396829996,4.191508462085374,6.9063971689628945,2.54
760,1824000.0,760.0,319.796136,335.80818200000004,336.83684346843336,275.88,6.116334792007688,3.9322813347281547,7.251126786690943,2.54
768,1843200.0,768.0,320.501216,336.178796,339.71810557253866,275.88,3.8246220386739824,5.541106546488819,5.722592049413547,2.54
776,1862400.0,776.0,321.767646,336.11544,340.5622776262312,275.88,3.7523245649566057,7.292273945420514,7.305022668639545,2.54
784,1881600.0,784.0,318.486326,335.085294,340.044415990788,275.88,2.6808059465217484,4.783525144058267,7.041193502600262,2.54
792,1900800.0,792.0,318.62897599999997,338.260816,338.0441128736651,275.88,3.337136883445977,6.893234590293759,3.71877018620683,2.54
800,1920000.0,800.0,320.271788,336.359346,337.7732053361052,275.88,3.8651875420053607,6.49774123403182,5.059908400007446,2.54
808,1939200.0,808.0,319.6068819999999,333.70265800000004,339.88322851235455,275.88,4.553845736031108,5.639191526236541,5.989203239305268,2.54


==> figures/imall/undiscounted/data/im2kg97f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,86.81892857142856,83.21274999999999,398.14,13.766096704821315,6.88865961517806,12.411984725084965,4.4
8,19200.0,8.0,252.66793750000002,229.61714285714282,396.98765000000003,398.14,5.014102646095549,16.907741912886937,13.409193611280193,4.4
16,38400.0,16.0,375.95637500000004,340.58064935064937,450.39625000000007,398.14,15.919665483478546,7.997754771231751,4.733947524565089,4.4
24,57600.0,24.0,435.08275000000003,422.6766233766234,465.9514499999999,398.14,11.037330038572135,11.631219576653614,9.219678362541424,4.4
32,76800.0,32.0,467.7074375,465.64110389610397,480.692,398.14,15.609421048174088,14.653316184256758,10.89305233846712,4.4
40,96000.0,40.0,488.32337500000006,493.64668831168837,488.08425,398.14,13.925269617486052,14.839753753773286,11.50516065969424,4.4
48,115200.0,48.0,494.2229375,512.7276948051947,498.03065,398.14,10.649429641539848,11.633401776207926,16.338994653844154,4.4
56,134400.0,56.0,504.425875,525.583538961039,505.5063999999999,398.14,10.623738058865728,15.572569519980064,13.300606451427877,4.4
64,153600.0,64.0,528.0839374999999,544.4488636363637,519.4262499999999,398.14,14.80338961742823,10.262002983324056,13.489376929324196,4.4
72,172800.0,72.0,537.215375,558.2452597402597,533.0026500000001,398.14,16.526797578732356,12.32204573641677,4.816013497665971,4.4
80,192000.0,80.0,542.1946875,568.823961038961,533.9339499999999,398.14,8.016041550321958,12.586303552733613,12.445226557189663,4.4
88,211200.0,88.0,554.158875,570.8499025974025,545.2535,398.14,9.394047647749877,17.77668595724125,12.132458947885855,4.4
96,230400.0,96.0,572.052875,585.5462987012986,559.0387000000001,398.14,5.72430363484656,19.725766976252682,12.288807869016575,4.4
104,249600.0,104.0,572.277,590.6712662337662,563.9590000000001,398.14,3.8919028123634134,19.864825427539262,10.495806185619111,4.4
112,268800.0,112.0,582.4938125000001,603.6974675324675,579.8988999999999,398.14,11.361934068487974,20.320373370261724,8.360656836054243,4.4
120,288000.0,120.0,586.5919375,608.1001623376624,579.9313500000001,398.14,6.31882548694711,23.624763559000506,7.967251519093685,4.4
128,307200.0,128.0,597.4638124999999,617.9914610389611,597.06515,398.14,8.559892105250523,21.36142683279356,10.155037629391442,4.4
136,326400.0,136.0,595.9110625,624.3978571428572,598.2592500000001,398.14,15.239042297497555,24.415173252545973,12.174918929802827,4.4
144,345600.0,144.0,601.74125,634.4093181818182,600.59115,398.14,9.864987077322379,21.747450382601215,12.747389364258291,4.4
152,364800.0,152.0,605.2167499999999,640.706948051948,605.45665,398.14,10.791158527650408,21.51596329690241,9.860940028895257,4.4
160,384000.0,160.0,614.8566249999999,643.0278896103897,616.1030999999999,398.14,12.352609693698046,25.643253186634063,10.69836100434812,4.4
168,403200.0,168.0,621.7644375,649.1848051948052,617.3661,398.14,18.035778809278064,24.655850374012367,13.846518520965926,4.4
176,422400.0,176.0,622.4449375,655.527435064935,625.3540499999999,398.14,9.155147069763114,22.05020193351059,15.508081220312324,4.4
184,441600.0,184.0,624.7481249999998,659.3340584415585,632.4495,398.14,8.833050578522547,24.80427219908991,15.714587433479727,4.4
192,460800.0,192.0,617.8649375000001,665.0614935064934,638.9061999999999,398.14,10.060157108239782,23.471220117396367,17.72213257503857,4.4
200,480000.0,200.0,624.3874375,662.2758766233767,644.3097999999999,398.14,11.775595851547928,23.799671478000036,18.582325701945354,4.4
208,499200.0,208.0,623.8276875,668.9192857142857,652.3105,398.14,8.673423200529479,26.528570838886505,16.877635708272894,4.4
216,518400.0,216.0,626.4554375,674.607987012987,659.6685,398.14,14.543854842892664,25.389215221553783,15.861476547364694,4.4
224,537600.0,224.0,626.1410625000001,673.9808441558441,668.2760999999999,398.14,15.868143720625305,25.20680807549246,20.672840430817928,4.4
232,556800.0,232.0,628.9909375,673.1483766233766,666.5953,398.14,17.966526414291565,27.50917583271157,16.59115615325356,4.4
240,576000.0,240.0,628.2425,675.1808766233765,672.9643,398.14,17.894202134163134,23.014286906215162,14.39077830447802,4.4
248,595200.0,248.0,634.523625,679.2833116883118,674.2607,398.14,19.43311341599391,22.66186199216284,16.0872437803018,4.4
256,614400.0,256.0,629.665875,679.6286363636362,678.3711500000001,398.14,19.366290355234963,24.70969592883401,22.871679239945365,4.4
264,633600.0,264.0,633.1985625,678.9534090909091,682.0546499999999,398.14,19.376237814948595,19.429725278862467,21.167617118068684,4.4
272,652800.0,272.0,645.2388750000001,686.2971103896105,680.4602499999999,398.14,26.080021236777345,14.316872314089778,21.56676950555829,4.4
280,672000.0,280.0,642.258625,684.0070454545454,685.613,398.14,18.356153700112582,19.124932379930783,19.804517085109826,4.4
288,691200.0,288.0,646.0321875,684.0080844155843,683.2417499999999,398.14,20.161363847797144,24.533214719305985,21.512907366007056,4.4
296,710400.0,296.0,648.9130625,682.9879545454546,679.1812000000001,398.14,18.394892332146988,21.025313914860988,24.646824857752243,4.4
304,729600.0,304.0,648.9616874999999,687.7444805194805,683.7421999999999,398.14,18.48684610414411,20.806738923100102,24.099128222819434,4.4
312,748800.0,312.0,651.070375,688.9499025974026,686.2176000000001,398.14,17.785351423215673,18.25716436759884,24.603696321176887,4.4
320,768000.0,320.0,647.5574375,691.4349025974026,684.3461,398.14,16.873954915725673,14.982568984088628,23.050684149753224,4.4
328,787200.0,328.0,649.0206875,693.9485064935066,689.3354000000002,398.14,15.336261471008656,17.84610374306382,22.937160185530477,4.4
336,806400.0,336.0,644.43725,693.6122402597404,693.6066,398.14,8.10403544604895,19.2924045882679,22.102590533311087,4.4
344,825600.0,344.0,653.992,696.111948051948,692.14995,398.14,12.85428287830685,18.222478751163163,26.002194781862602,4.4
352,844800.0,352.0,644.1318125,696.6722727272727,692.8684499999999,398.14,10.59335678011897,12.52612402269093,29.290084283396258,4.4
360,864000.0,360.0,649.2264374999999,693.8858116883117,691.22555,398.14,10.910323526086765,14.345838063829492,27.066497214049328,4.4
368,883200.0,368.0,648.8645,693.724512987013,695.14725,398.14,12.866279369623324,15.746472405616004,24.381511159643072,4.4
376,902400.0,376.0,645.349375,690.2887987012988,698.9770500000001,398.14,10.1726897679706,14.012811293282926,27.176256832122156,4.4
384,921600.0,384.0,653.4875,691.405064935065,690.9981,398.14,13.894814539911557,15.064155776668526,23.046608008143075,4.4
392,940800.0,392.0,649.324,690.1706168831168,694.6096,398.14,6.734594246702409,14.696218359032509,24.117654598622266,4.4
400,960000.0,400.0,656.9801875,689.0318506493506,695.6993499999999,398.14,14.134972028848578,10.257065256388831,26.329324998363116,4.4
408,979200.0,408.0,656.5987500000001,688.2664610389611,693.3294,398.14,15.770212830510552,11.52001957715705,26.083958768155657,4.4
416,998400.0,416.0,663.9345000000001,694.0730194805194,694.07755,398.14,16.48547218783087,11.719388169688512,27.04622486150028,4.4
424,1017600.0,424.0,664.4604999999999,693.6087987012988,689.7173999999999,398.14,13.548427373254693,15.240023507230099,23.79512470566402,4.4
432,1036800.0,432.0,662.1469375,690.8996103896103,701.4927,398.14,12.394772291557741,10.360959651957296,29.434517534528922,4.4
440,1056000.0,440.0,659.9615,694.4600324675324,695.8986,398.14,11.709882561400548,13.28596348612492,27.740348368118312,4.4
448,1075200.0,448.0,658.8749375,696.2892207792208,700.8435,398.14,11.528017883313382,11.562230868525846,27.584436848805993,4.4
456,1094400.0,456.0,662.601375,697.0174675324675,696.4087499999999,398.14,8.189693564608051,8.371871411862537,27.71949210601276,4.4
464,1113600.0,464.0,662.4958124999999,697.6074025974025,692.8484500000001,398.14,11.05130712460214,9.24851313876545,24.192441158926872,4.4
472,1132800.0,472.0,660.6640625,696.5985064935065,691.6464,398.14,12.870457448542737,11.740545391351313,27.467465250198174,4.4
480,1152000.0,480.0,653.2128125000002,700.3483441558442,697.7479999999999,398.14,12.218101526798785,11.977331039896706,27.34002206611353,4.4
488,1171200.0,488.0,654.1161250000001,701.7849350649351,693.8387,398.14,14.745519375087552,13.14060383047599,28.906323304309662,4.4
496,1190400.0,496.0,654.1197500000001,701.296038961039,691.0366499999999,398.14,12.20001903984756,13.807764995758072,26.73530455939942,4.4
504,1209600.0,504.0,646.972125,698.6303246753248,691.5821,398.14,15.758022279902553,13.651474199426964,26.390604589954936,4.4
512,1228800.0,512.0,651.5495,698.874935064935,695.3227999999999,398.14,8.383661810007727,9.802389782421033,24.27652350727597,4.4
520,1248000.0,520.0,655.595875,700.1654545454545,699.05455,398.14,8.879620978069243,8.014488035747549,25.87188388585002,4.4
528,1267200.0,528.0,660.5535625,707.1718831168831,694.598,398.14,8.969234714959379,12.706500838147862,29.314555096124007,4.4
536,1286400.0,536.0,655.8485,702.4122402597402,700.83305,398.14,5.679626639440541,12.18363281618294,30.174181968949483,4.4
544,1305600.0,544.0,658.9799999999999,700.6246428571428,695.2418,398.14,4.417957084046349,12.80343428540151,30.595659922264215,4.4
552,1324800.0,552.0,655.0076875000001,702.2433116883116,695.9189,398.14,7.831220804994763,14.362715733422638,27.96213879569013,4.4
560,1344000.0,560.0,658.6092499999999,703.4761363636364,694.6303,398.14,7.1524966382468405,14.446998258164378,29.630834203410675,4.4
568,1363200.0,568.0,659.3263750000001,702.3787662337661,698.24245,398.14,13.864970875600761,11.826801528973055,34.327461434038064,4.4
576,1382400.0,576.0,659.211125,705.9426298701298,703.9368,398.14,14.184054751774847,9.56343534906618,36.658375490949524,4.4
584,1401600.0,584.0,652.59525,703.8631493506493,702.2173999999999,398.14,11.551153164581853,7.172083820602768,32.67033965620308,4.4
592,1420800.0,592.0,656.76,705.5013636363636,698.6266499999999,398.14,16.425785480560368,14.467515871546665,34.98913216560621,4.4
600,1440000.0,600.0,666.25625,706.2347077922077,697.7189,398.14,10.964760938364059,14.579367559210036,31.075435743701807,4.4
608,1459200.0,608.0,666.927,703.7096428571429,696.8287,398.14,13.726592161023904,15.743330662946633,35.36337684332292,4.4
616,1478400.0,616.0,668.0838125,706.2891233766234,699.1018,398.14,11.815569056886034,10.761451573660132,31.780509076674306,4.4
624,1497600.0,624.0,666.2985,707.394155844156,695.9365,398.14,12.796870087186045,12.330283114074168,31.731974929265398,4.4
632,1516800.0,632.0,662.9215624999999,704.0512012987012,694.1845000000001,398.14,18.17478990812718,10.534786745717824,34.08001236579332,4.4
640,1536000.0,640.0,664.9693125,703.3899675324676,702.5454,398.14,13.174015530417892,12.371688886234757,36.35374015313654,4.4
648,1555200.0,648.0,666.763875,704.225909090909,698.1440500000001,398.14,20.670454087349416,11.261307699869548,36.53262939635228,4.4
656,1574400.0,656.0,663.7019375,704.7226948051947,699.2508,398.14,13.76117435766946,9.684530375261089,34.28942847095796,4.4
664,1593600.0,664.0,671.9459374999999,711.6453246753247,699.3112500000001,398.14,19.73217860842347,7.898966740134536,34.070185747004714,4.4
672,1612800.0,672.0,667.8364375,703.706038961039,696.3783,398.14,14.173630617953279,7.664961043246023,32.78402756049407,4.4
680,1632000.0,680.0,669.183875,704.420551948052,698.7669,398.14,13.406534774619494,5.363501262572784,35.09422432692581,4.4
688,1651200.0,688.0,670.719375,702.869025974026,700.4001000000001,398.14,18.211964144042792,6.356347268956425,35.37929230988938,4.4
696,1670400.0,696.0,672.0511250000001,709.115064935065,696.7603499999999,398.14,15.77240503465493,4.73196725694088,35.304477662412914,4.4
704,1689600.0,704.0,670.95975,711.2147077922078,702.0823499999999,398.14,15.521152584115818,7.214591770463994,36.2094078815587,4.4
712,1708800.0,712.0,672.3665000000001,715.1754870129869,702.4443500000001,398.14,14.208733768165846,3.0101369186617837,33.18860889526075,4.4
720,1728000.0,720.0,672.9248125,708.2219155844156,704.265,398.14,12.945056880318093,5.870173384644182,33.927555424124385,4.4
728,1747200.0,728.0,672.5060625,714.535422077922,696.2693499999999,398.14,19.73586349024111,5.9155711335395615,34.04136617043097,4.4
736,1766400.0,736.0,667.5115,709.7982792207792,694.2102499999999,398.14,22.958016000138027,5.630082960435704,34.34615338411133,4.4
744,1785600.0,744.0,670.9775000000001,714.014512987013,696.5852500000001,398.14,17.562900175381383,5.41962747389232,36.07643412039942,4.4
752,1804800.0,752.0,672.572625,713.3211688311688,696.4541999999999,398.14,19.627481394166967,5.0841525669346135,35.54310538222177,4.4
760,1824000.0,760.0,670.71225,716.3971753246753,697.1311000000001,398.14,26.603346679845664,4.5204514553195665,34.03771791272958,4.4
768,1843200.0,768.0,669.97025,710.3247402597403,695.7603999999999,398.14,22.405384940074768,11.608062252065768,34.08607897213461,4.4
776,1862400.0,776.0,670.5431874999999,707.3168181818182,695.50175,398.14,21.561967071225297,4.663289137922714,35.124951808579,4.4
784,1881600.0,784.0,667.4240000000001,709.0173051948052,697.8567999999999,398.14,20.356085363286446,4.844798280995503,35.57516874996679,4.4
792,1900800.0,792.0,665.4163125,712.9092857142857,691.8465,398.14,22.96897775113217,6.001832328459558,30.712811998538328,4.4
800,1920000.0,800.0,672.7443125,720.2613311688312,693.6402,398.14,21.229526700037468,11.635528980680856,34.75319085172321,4.4
808,1939200.0,808.0,674.6419375,711.3728896103896,702.7488500000001,398.14,19.73262186361533,13.334600068534787,34.80092674182353,4.4


==> figures/imall/undiscounted/data/im2kg999f8disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,86.299,85.17674999999998,83.21274999999999,432.91,13.766096704821315,8.795443417481266,12.411984725084965,3.78
8,19200.0,8.0,246.15968749999996,241.26783333333333,395.7359,432.91,15.871589450676858,19.267401369312402,14.373905835511371,3.78
16,38400.0,16.0,377.1095,356.3270416666667,453.4223,432.91,19.77515768517176,21.91221334333578,0.9219049799470681,3.78
24,57600.0,24.0,439.61875,421.5795,477.28785,432.91,13.9279205572956,16.00904005679268,6.447357995002028,3.78
32,76800.0,32.0,482.34681250000006,462.625,497.1971,432.91,15.399396949440247,6.36989249749027,8.93733548699369,3.78
40,96000.0,40.0,504.517875,496.60045833333334,508.69725,432.91,7.769135718751461,5.1517979928210975,4.302419864860265,3.78
48,115200.0,48.0,517.7926249999999,510.66575,520.8231499999999,432.91,8.306272054875604,10.114918652384917,8.928908501158537,3.78
56,134400.0,56.0,532.73875,526.9585833333333,530.08145,432.91,7.645035535827319,10.386895026158493,7.120995439988108,3.78
64,153600.0,64.0,558.0329374999999,548.8440416666667,542.2076,432.91,9.638582067536273,12.938070456344798,10.706208854501766,3.78
72,172800.0,72.0,567.5791250000001,562.532625,551.24965,432.91,9.744754823602149,13.482930779315511,8.873875002226542,3.78
80,192000.0,80.0,581.5314999999999,575.4294583333333,555.76545,432.91,5.868860290707452,12.923500875096472,5.84071253006987,3.78
88,211200.0,88.0,592.84425,595.8840833333334,566.571,432.91,11.229817611522359,18.093792312578202,7.862731127603432,3.78
96,230400.0,96.0,606.1055625000001,612.6072916666666,577.1632,432.91,12.333662769386699,15.798435753309743,8.625516187755661,3.78
104,249600.0,104.0,608.444625,616.7701666666666,583.2996,432.91,5.780840102970987,12.156995595268842,7.411085881842984,3.78
112,268800.0,112.0,618.3819374999999,626.2205,594.48305,432.91,11.657610178164402,19.65588602090926,5.609103858484625,3.78
120,288000.0,120.0,621.5031875,635.0720833333332,598.20195,432.91,10.869251339917762,9.475371942030678,9.938563566202292,3.78
128,307200.0,128.0,631.2984375,636.9142083333334,613.2390499999999,432.91,7.737516537275516,8.081301726678934,10.496643096831125,3.78
136,326400.0,136.0,635.7458125,644.71275,611.2217,432.91,13.179823405116057,11.351650945763646,10.18632446041865,3.78
144,345600.0,144.0,640.817375,649.9156666666665,619.3625,432.91,14.936780958675733,14.214453488674547,8.795673144368166,3.78
152,364800.0,152.0,640.090125,654.9719166666666,622.30665,432.91,10.278297437190515,9.936820617533302,9.265167876976024,3.78
160,384000.0,160.0,651.6229375,660.6733750000001,630.6466499999999,432.91,14.648916735905146,13.542156803771139,11.712452560718319,3.78
168,403200.0,168.0,656.8565000000001,662.90675,633.0403,432.91,16.34906739282263,10.672446597362693,11.16975038242894,3.78
176,422400.0,176.0,655.9590000000001,664.647625,635.2385499999999,432.91,12.919261083294625,7.946195452729679,7.9982819366228295,3.78
184,441600.0,184.0,660.9926875000001,667.4595000000002,641.5682,432.91,10.282924537894498,11.538321309823209,11.300131587029396,3.78
192,460800.0,192.0,659.905375,675.5426666666666,644.711,432.91,15.613582624978083,11.216710422040288,16.22298819433529,3.78
200,480000.0,200.0,665.9175625,678.3812083333335,649.7281,432.91,13.236631262127458,9.710043864636967,18.582737603249882,3.78
208,499200.0,208.0,669.4145624999999,674.5892083333334,651.7704,432.91,13.675491152442925,11.572325380969914,16.183569880560853,3.78
216,518400.0,216.0,665.01375,675.7267083333334,654.6538,432.91,12.568501847051534,8.559627995638516,17.886185790439576,3.78
224,537600.0,224.0,668.6001875,684.4442916666667,666.9266,432.91,14.342233410193048,9.540919977920693,15.149802120235218,3.78
232,556800.0,232.0,666.691125,686.3205833333334,663.9727499999999,432.91,15.838854182301004,6.983790619428946,19.75013959162776,3.78
240,576000.0,240.0,669.7351875,690.5335000000001,668.93505,432.91,15.762372215690867,13.730699570930744,19.565722326414523,3.78
248,595200.0,248.0,670.375,691.8671666666667,669.70375,432.91,11.245327082848123,14.895393993515587,17.901741521629646,3.78
256,614400.0,256.0,671.0859375,682.439875,675.61475,432.91,10.275775359980761,14.826261879682509,9.866290940369018,3.78
264,633600.0,264.0,670.9601875000001,689.01475,682.4868,432.91,11.57611355441809,10.218033128912472,13.477700410138372,3.78
272,652800.0,272.0,680.0007499999999,692.317,684.0668500000002,432.91,14.408007750299232,14.60249262649064,16.335145049432434,3.78
280,672000.0,280.0,674.8343750000001,692.6420416666667,685.2763000000001,432.91,18.006625745444328,16.941646886475,17.826189663610037,3.78
288,691200.0,288.0,679.7758125,691.5827500000001,686.7218499999999,432.91,17.739806407059387,18.567273736194114,15.863446752621561,3.78
296,710400.0,296.0,684.5727499999999,692.1525,685.4207000000001,432.91,19.094271888165014,21.393015439944644,18.171615968269066,3.78
304,729600.0,304.0,676.5719999999999,702.9925,687.7146999999999,432.91,16.836083718678665,20.663231738405962,16.866581742517365,3.78
312,748800.0,312.0,679.1521875000001,699.2193749999999,692.7317499999999,432.91,24.940337636231735,15.796244770843087,14.913731560620496,3.78
320,768000.0,320.0,673.72625,705.0676666666666,687.38745,432.91,23.599494381509793,14.291262039192075,21.300079864485696,3.78
328,787200.0,328.0,679.0500625000001,706.7116666666667,688.0146000000001,432.91,21.53326953605236,12.833630873803784,17.398239533403004,3.78
336,806400.0,336.0,670.51525,713.7939166666666,689.4536499999998,432.91,19.505359325031467,17.176711778238378,17.766021067895764,3.78
344,825600.0,344.0,682.3522499999999,718.6512083333333,692.5644500000001,432.91,24.445392138148037,16.765412893996025,18.051563012357395,3.78
352,844800.0,352.0,670.8140625,711.844375,693.4022500000001,432.91,19.482713193565353,11.599055707166949,17.47194128303756,3.78
360,864000.0,360.0,679.713,717.566625,693.2501,432.91,20.274437273009426,13.642424825215578,18.193417970864488,3.78
368,883200.0,368.0,682.142,713.4632916666666,695.63425,432.91,23.837263423341174,17.931969869464567,20.522270903795633,3.78
376,902400.0,376.0,680.6336875,716.3770000000001,695.33475,432.91,23.65102738782433,12.160086465567142,23.205433985865117,3.78
384,921600.0,384.0,685.4958125,721.2979583333334,689.1176000000002,432.91,28.2542573221297,13.887297220740859,25.02444619346682,3.78
392,940800.0,392.0,685.0095625,714.5852499999999,692.6398,432.91,29.228974094053196,9.876988017992584,22.073134475754284,3.78
400,960000.0,400.0,687.9743125000001,720.0004999999999,699.4471000000001,432.91,17.910944150078457,15.719782360457984,24.78517771714352,3.78
408,979200.0,408.0,688.3075000000001,722.5232916666666,695.7412,432.91,19.523541178728617,16.129294903250578,24.083504649127477,3.78
416,998400.0,416.0,694.967875,717.2452083333334,692.4276,432.91,23.119756059445493,13.91964062300796,23.722537465625823,3.78
424,1017600.0,424.0,694.577,720.0963333333333,691.7469,432.91,21.146872448878366,14.437331123294872,22.50838077493891,3.78
432,1036800.0,432.0,693.705375,719.0717500000001,697.6935500000002,432.91,22.744162614166935,14.394653633851666,23.616203763052482,3.78
440,1056000.0,440.0,689.0800624999999,721.42,692.86625,432.91,22.57918028674271,9.508783231055668,20.19261808192424,3.78
448,1075200.0,448.0,689.7233125,712.2275,702.0256000000002,432.91,19.81772509262653,10.660406953777638,24.561354870861667,3.78
456,1094400.0,456.0,694.4290625000001,710.1502916666666,698.4428,432.91,23.97696669427476,9.724956899822129,23.11388901857572,3.78
464,1113600.0,464.0,696.7961875,711.1887916666667,697.65665,432.91,23.408970893060808,11.39431897972806,20.330199062948818,3.78
472,1132800.0,472.0,695.1445,716.3777916666667,692.1233,432.91,23.72338011362593,11.401692675350562,24.300759365899467,3.78
480,1152000.0,480.0,680.1421874999999,714.6932916666667,701.8311499999999,432.91,19.086251782160844,15.05022431744874,20.65572594091168,3.78
488,1171200.0,488.0,688.4686250000001,717.4152083333332,699.0468,432.91,20.129470355207317,11.197361743168935,24.599448176147877,3.78
496,1190400.0,496.0,687.5931874999999,718.929,694.1820500000001,432.91,18.319244168938273,8.88575396030429,21.156110919243055,3.78
504,1209600.0,504.0,687.9740625,718.5365833333333,693.75235,432.91,19.416024986677233,12.347830538667408,21.386182576378154,3.78
512,1228800.0,512.0,689.9098749999999,723.496125,697.1317,432.91,17.11478930645824,13.455689583731369,19.89761814786408,3.78
520,1248000.0,520.0,692.591625,722.1227916666667,700.54005,432.91,17.89549619820073,13.86429934288151,19.23447805482006,3.78
528,1267200.0,528.0,694.1446875,723.4922083333333,695.0626,432.91,21.959888231451984,15.589795861623106,22.889557484248314,3.78
536,1286400.0,536.0,694.6435625,723.7532083333333,695.7022499999999,432.91,19.350422690196762,18.809840563316627,17.23204393473137,3.78
544,1305600.0,544.0,694.4938749999999,725.7825416666667,697.42165,432.91,17.4553713473674,16.60958896346798,16.70184251194783,3.78
552,1324800.0,552.0,698.9174375,725.3572499999999,697.50905,432.91,19.953646877895608,18.21116835013755,19.04264604380668,3.78
560,1344000.0,560.0,699.70475,725.5807083333334,696.1377500000001,432.91,22.012698573624863,15.747508790078673,13.761100141145938,3.78
568,1363200.0,568.0,698.405625,724.0281666666667,697.5166999999999,432.91,17.177415831777143,15.560774244597726,15.408986671330345,3.78
576,1382400.0,576.0,703.9226249999999,723.2997916666666,708.6561499999999,432.91,23.115288033147465,13.990281494799437,18.66635530535977,3.78
584,1401600.0,584.0,693.804875,725.1084583333334,702.7953,432.91,25.763901978584908,14.414993515221239,15.9976375145598,3.78
592,1420800.0,592.0,691.910125,723.437875,703.36535,432.91,24.88745310730255,14.823777013857054,14.108216733435746,3.78
600,1440000.0,600.0,698.3528125,720.3212916666666,702.0397500000001,432.91,28.757327569622994,14.58547372052862,20.04073406073924,3.78
608,1459200.0,608.0,695.5048125,723.6985833333332,696.0623,432.91,31.083815334147893,13.540530109854865,15.499346428600731,3.78
616,1478400.0,616.0,701.4644375,720.0229583333332,697.08885,432.91,28.870547510740366,8.785762690140139,15.022905363930148,3.78
624,1497600.0,624.0,696.5288125,725.0419583333332,690.95695,432.91,25.851808524064438,9.537499950342099,15.178782933827629,3.78
632,1516800.0,632.0,698.3304999999999,728.8029583333333,690.5106000000001,432.91,30.10246556825902,5.932358529038189,13.182116372075864,3.78
640,1536000.0,640.0,698.974625,727.3862916666667,702.5274,432.91,31.20954723277827,8.511279511531018,16.724841847141356,3.78
648,1555200.0,648.0,696.581625,732.5372083333333,697.72585,432.91,28.81784528539703,10.107568921080242,16.358183615564073,3.78
656,1574400.0,656.0,691.6347499999999,726.1676249999999,693.7812,432.91,32.429960599745435,8.50848314705538,16.416924163387293,3.78
664,1593600.0,664.0,702.6229375,734.239375,697.68535,432.91,28.47833848330664,9.033692684207862,19.15660225795559,3.78
672,1612800.0,672.0,697.9002499999999,733.1757500000001,697.29805,432.91,24.960697320096376,8.331948986071186,15.792225828197763,3.78
680,1632000.0,680.0,694.930875,724.279375,700.1209500000001,432.91,22.020485416543792,10.424400743594543,18.008099226509938,3.78
688,1651200.0,688.0,696.6848125,723.5300833333333,696.132,432.91,27.62679678811103,11.538909218498214,17.985031724835196,3.78
696,1670400.0,696.0,695.676375,727.4590000000001,696.1460500000001,432.91,24.20175890015166,17.46625063620987,17.79271622675897,3.78
704,1689600.0,704.0,696.3275000000001,728.4888333333334,698.7913500000001,432.91,25.384324500739396,13.8308782464571,15.091790912115307,3.78
712,1708800.0,712.0,701.6423124999999,728.6393333333333,702.88075,432.91,22.425012758319006,11.853720439650417,12.584832877059904,3.78
720,1728000.0,720.0,698.17325,731.4080833333334,701.36565,432.91,25.6300566784902,8.799483349572704,13.591923807627671,3.78
728,1747200.0,728.0,694.8481875,725.1584166666668,696.27645,432.91,20.747935433705635,14.045252224031817,14.95753260069275,3.78
736,1766400.0,736.0,700.088125,721.3272499999999,692.46545,432.91,22.169987398201478,13.732408799781568,13.113282634906376,3.78
744,1785600.0,744.0,704.618,726.422875,693.1992499999999,432.91,23.139553929874996,12.079815640964092,8.859521792983161,3.78
752,1804800.0,752.0,703.4231874999999,721.35175,693.7643499999999,432.91,20.648423667415678,14.206268027391927,12.477545771887483,3.78
760,1824000.0,760.0,704.542875,725.7879166666668,696.884,432.91,22.68496232762749,14.560067506813304,11.971448414197386,3.78
768,1843200.0,768.0,704.878375,726.7971666666666,696.0812,432.91,23.795655056719752,15.99316825156287,11.142931749108962,3.78
776,1862400.0,776.0,698.8991874999999,725.50775,701.37825,432.91,21.880417049653822,17.195306030307087,14.889649393260859,3.78
784,1881600.0,784.0,696.85,727.5057083333334,704.01085,432.91,18.508713638012132,16.8444925486782,11.62956436772677,3.78
792,1900800.0,792.0,697.0308125000001,724.8280416666666,690.25415,432.91,20.779828915267387,15.328495157203804,9.281489685177768,3.78
800,1920000.0,800.0,702.5264999999999,722.8529166666665,695.6542999999999,432.91,22.640664423960256,10.576080308737811,15.96456008812547,3.78
808,1939200.0,808.0,699.2956875,719.4458333333334,702.3956999999998,432.91,19.87713815179398,17.48279899902138,8.312991685939007,3.78


==> figures/imall/undiscounted/data/im3kg95f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,89.11227118644067,92.73269230769229,275.88,6.806443414954536,4.003741954568469,15.219438765020715,2.54
5,19500.0,5.0,224.0573846153846,186.96177966101695,366.1586923076923,275.88,15.739627019716663,12.200015482328224,6.759243317216556,2.54
10,39000.0,10.0,327.86930769230764,284.70016949152546,454.7633846153846,275.88,15.00681529017162,12.531788341747887,2.113677204634097,2.54
15,58500.0,15.0,382.175576923077,367.7407966101695,473.57780769230766,275.88,6.615027381525627,14.342534418798156,6.36791575401167,2.54
20,78000.0,20.0,413.1132692307692,406.59522033898304,482.83000000000004,275.88,7.674121831322047,11.228640098397676,8.018713065881144,2.54
25,97500.0,25.0,432.14842307692305,439.9179322033898,482.5999615384615,275.88,5.213267175891746,3.6273506540942386,10.723441671563027,2.54
30,117000.0,30.0,445.7047307692308,463.67918644067794,489.6218076923077,275.88,6.622514380121715,3.3651099159784827,13.075802697790271,2.54
35,136500.0,35.0,452.66934615384616,478.7702203389831,498.8242692307693,275.88,7.242886241028227,7.104154235878104,13.572323791906195,2.54
40,156000.0,40.0,468.5913461538462,488.31142372881357,502.2893076923077,275.88,6.268185485714617,8.692395240871294,12.52183025016653,2.54
45,175500.0,45.0,475.6076923076924,498.6552881355932,511.17215384615395,275.88,10.177656585793848,8.519620436946965,16.016177852428505,2.54
50,195000.0,50.0,484.758923076923,516.4226779661017,517.1182692307691,275.88,12.630766259356074,12.203998737469865,10.469251688313914,2.54
55,214500.0,55.0,495.9220384615384,528.436779661017,527.4968846153846,275.88,9.885275752912143,10.67955780833202,15.523301775633147,2.54
60,234000.0,60.0,503.60088461538464,538.8510338983051,533.0225384615385,275.88,13.69946672152346,13.038491334634395,13.386377311983633,2.54
65,253500.0,65.0,510.80219230769234,543.5015254237289,542.4538846153846,275.88,10.093432489675369,11.652076645107558,17.569638737206034,2.54
70,273000.0,70.0,514.5749615384615,551.5662881355931,544.7778461538461,275.88,11.688014566311029,14.607916071757149,17.34937267545002,2.54
75,292500.0,75.0,520.713576923077,562.2465593220338,550.8121923076922,275.88,19.01216290647218,15.518127633639235,17.842288285588545,2.54
80,312000.0,80.0,524.5772692307693,568.6671694915254,551.8226923076924,275.88,16.074473002318296,13.328203851888142,18.060000520493542,2.54
85,331500.0,85.0,529.4226923076924,576.2391864406779,550.9973461538463,275.88,18.712827187455005,10.231821052915842,21.204201449988926,2.54
90,351000.0,90.0,530.1105769230769,583.0864406779662,559.4383461538462,275.88,21.007047785004254,16.10985307581747,19.04758740687997,2.54
95,370500.0,95.0,536.4612307692307,591.7697627118644,565.4263846153847,275.88,13.951197327351883,13.97512892110816,19.397328604588534,2.54
100,390000.0,100.0,536.1692307692308,594.6474745762711,570.7758461538463,275.88,9.964161611813303,14.09115427858322,21.095564484757528,2.54
105,409500.0,105.0,550.2820769230769,601.628033898305,572.8606923076923,275.88,15.872589488678575,9.959707620927269,22.56048494895682,2.54
110,429000.0,110.0,545.5561153846154,610.311186440678,579.9169999999999,275.88,8.881737498824089,10.05807107159455,16.168663409829723,2.54
115,448500.0,115.0,552.0709615384615,618.0624237288135,586.0905,275.88,11.333359194189349,14.021440917107059,15.838274613676122,2.54
120,468000.0,120.0,558.690423076923,625.5368474576271,587.0441153846153,275.88,10.276542097194051,16.42586879320858,16.834305765739444,2.54
125,487500.0,125.0,561.392076923077,633.9236779661016,586.3307692307692,275.88,11.597580197732523,14.873266823141895,19.412460181253625,2.54
130,507000.0,130.0,558.2148076923078,635.7428644067797,594.5143076923077,275.88,12.299506480851191,12.985827438452608,17.97009282655409,2.54
135,526500.0,135.0,563.4742692307693,641.1195423728814,599.5842692307692,275.88,11.908325729625936,12.633367508332212,21.589611148908787,2.54
140,546000.0,140.0,564.6767307692307,641.524813559322,604.6885,275.88,8.077443432766229,12.892135936168513,22.95025802978582,2.54
145,565500.0,145.0,562.8964230769232,642.1962372881355,605.9203846153846,275.88,10.458485065350322,12.596295340207304,21.60688955374621,2.54
150,585000.0,150.0,568.5050384615386,649.4532033898306,611.0619615384614,275.88,11.661757814735553,12.17795550600153,20.89759426774073,2.54
155,604500.0,155.0,571.2063076923076,655.297372881356,615.1974230769231,275.88,8.882480225807047,14.078707574107737,21.102305176937325,2.54
160,624000.0,160.0,574.1917692307693,660.9492203389831,615.6261153846153,275.88,5.747958462125622,13.106961828113405,19.734812897305428,2.54
165,643500.0,165.0,578.0466153846154,659.178779661017,624.0213846153846,275.88,6.310218578078513,13.151280594389585,29.509937573086724,2.54
170,663000.0,170.0,582.080423076923,656.6790338983051,628.5912307692307,275.88,6.776230376777692,13.616629019832875,33.715594680607296,2.54
175,682500.0,175.0,582.8165769230769,662.0607627118644,627.674576923077,275.88,10.268134708855012,14.935354148656247,36.85194729985729,2.54
180,702000.0,180.0,582.9533076923076,662.1394406779661,633.3514230769231,275.88,4.3072835407063295,17.272496798801747,35.31082079197822,2.54
185,721500.0,185.0,580.9155384615385,666.8648644067796,635.2676153846154,275.88,7.309850979484116,17.335710299492746,39.80175091253192,2.54
190,741000.0,190.0,582.7070384615384,667.2590169491525,641.3294999999998,275.88,8.617251363267487,16.835088384127456,45.12083859899992,2.54
195,760500.0,195.0,581.8149999999999,672.9541016949152,636.2687307692307,275.88,8.49720370692275,15.294017667337922,43.686068174261486,2.54
200,780000.0,200.0,587.5828076923077,674.2533220338984,645.8127692307693,275.88,9.750187732983846,17.528450732805062,42.69881124550716,2.54
205,799500.0,205.0,583.0131538461538,677.0035254237288,652.5031153846155,275.88,8.082850475747984,14.87112391488409,43.3880402610462,2.54
210,819000.0,210.0,589.5892307692308,677.9032711864407,652.6537307692308,275.88,11.610424018955882,15.07931788771818,41.55172792665027,2.54
215,838500.0,215.0,591.6116153846153,679.1084237288136,657.0811153846155,275.88,15.683547601187799,15.102474624952476,43.07599296208623,2.54
220,858000.0,220.0,590.7351923076924,682.4941694915253,657.7310769230769,275.88,13.067223274129185,15.002064156966501,45.84675036504568,2.54
225,877500.0,225.0,592.2276153846153,680.5382033898305,664.1231923076923,275.88,12.144879064067553,13.061600124945798,44.53209888886292,2.54
230,897000.0,230.0,595.0436538461538,679.1992372881356,668.0853076923077,275.88,12.105506950500041,13.587920469964608,47.06004983695159,2.54
235,916500.0,235.0,595.0208461538462,680.1277118644068,669.7641538461538,275.88,11.251003954578414,12.156536028313147,46.69430647334572,2.54
240,936000.0,240.0,593.9451538461539,680.9011186440679,672.4688846153846,275.88,13.02670815349354,11.085196389059188,46.11623868862267,2.54
245,955500.0,245.0,596.9092307692308,682.5239830508475,678.4613461538462,275.88,14.503379771569993,11.45466476407965,46.54030947600883,2.54
250,975000.0,250.0,596.1807307692309,687.2157627118645,679.6461923076923,275.88,16.38226161708236,10.9591222650534,48.05832865480504,2.54
255,994500.0,255.0,596.5098846153846,687.0771694915254,679.7837692307692,275.88,18.191003966841905,11.129139614711345,48.55543430405884,2.54
260,1014000.0,260.0,597.6473076923078,690.4037966101695,675.7535,275.88,20.759361603270044,13.63528567119339,49.62372040100909,2.54
265,1033500.0,265.0,597.3168461538461,693.6045762711865,683.6875769230769,275.88,18.09191761436797,15.537188216231232,45.31684931777553,2.54
270,1053000.0,270.0,606.4136153846154,691.6764915254237,683.1315384615384,275.88,16.183067932308486,12.118599017939667,47.8894915122622,2.54
275,1072500.0,275.0,607.8673846153846,695.7315593220338,692.0012307692307,275.88,13.841278942853368,12.670487928462963,45.30492506861359,2.54
280,1092000.0,280.0,613.0133461538462,694.1542033898306,686.7811153846154,275.88,12.34517208283123,14.111007232305687,46.21458727053341,2.54
285,1111500.0,285.0,609.4773846153846,691.5139322033898,683.3074230769231,275.88,11.770317189287185,16.36993682741494,45.14997169326235,2.54
290,1131000.0,290.0,612.6895769230769,694.4873559322034,676.0968846153846,275.88,12.775615435249067,13.672862666927283,43.55146791016453,2.54
295,1150500.0,295.0,602.4675769230769,696.1941525423728,683.9803461538462,275.88,8.578879046240466,11.60065634614837,42.791489199702966,2.54
300,1170000.0,300.0,606.2284230769231,702.8551864406779,686.3239615384616,275.88,9.390255029698139,13.15066703243086,45.259129523563516,2.54
305,1189500.0,305.0,609.2227307692308,700.5891694915254,687.3285,275.88,15.433730145517966,14.078505374310552,43.801000393992744,2.54
310,1209000.0,310.0,612.024846153846,700.9625254237287,690.2077307692308,275.88,17.94579370872461,9.674671362781796,43.06442307705676,2.54
315,1228500.0,315.0,612.9123076923076,697.8173050847458,692.0733846153846,275.88,14.190618772284669,12.012681923177821,45.4667386713729,2.54
320,1248000.0,320.0,612.8061153846154,696.0041186440678,695.1656538461539,275.88,12.03671428038222,8.81199091904536,45.603821759937304,2.54
325,1267500.0,325.0,615.6308846153845,697.3707457627119,691.7463076923077,275.88,14.094549428589673,6.019850016262914,42.207331983933514,2.54
330,1287000.0,330.0,614.0925384615384,696.9697627118644,688.8508461538462,275.88,11.604334696712936,9.240444751439632,41.95088639778097,2.54
335,1306500.0,335.0,618.1731923076923,697.3615593220338,693.0936923076924,275.88,9.765452607713225,13.716849225945072,38.59985263163285,2.54
340,1326000.0,340.0,616.362423076923,699.0654915254237,693.6623846153847,275.88,7.8676117325198,10.736785995183121,41.214539478009314,2.54
345,1345500.0,345.0,621.7371923076923,700.7698305084746,694.1271923076923,275.88,9.136341618421962,9.392985655826191,41.86519679795368,2.54
350,1365000.0,350.0,627.085076923077,701.1733559322034,705.3653846153846,275.88,8.212674334523504,9.958311321011452,40.78033237061684,2.54
355,1384500.0,355.0,626.814423076923,706.1511016949153,703.0553846153846,275.88,11.000851623510107,9.323011527572271,40.185740687878315,2.54
360,1404000.0,360.0,632.5942692307692,702.3667288135593,703.1022307692308,275.88,7.4371364969547,13.84383282257334,40.36400961909563,2.54
365,1423500.0,365.0,634.5972692307693,703.6664745762712,700.8195,275.88,4.063137114165395,15.157044729015379,41.401189977184195,2.54
370,1443000.0,370.0,627.785423076923,704.6178644067797,699.8273076923076,275.88,6.8027178775769475,12.817971225525936,40.53311015726625,2.54
375,1462500.0,375.0,632.450076923077,703.9446949152541,697.7628076923077,275.88,11.849627211727823,12.706266697762375,39.26948706471946,2.54
380,1482000.0,380.0,632.9830384615384,708.5679152542373,701.364,275.88,9.054016564571938,11.100637675067645,41.051136115919064,2.54
385,1501500.0,385.0,630.9501923076923,708.1065084745762,702.4884615384615,275.88,7.819573340820318,13.182398380557158,36.186153871341574,2.54
390,1521000.0,390.0,625.8026153846154,704.713440677966,700.9946923076923,275.88,11.509828748506328,13.282940680461808,38.2889914501169,2.54
395,1540500.0,395.0,626.4667307692308,703.7210338983052,706.0145769230769,275.88,11.22590884097706,14.955316139271622,41.88896794214775,2.54
400,1560000.0,400.0,627.1591923076924,707.6747627118644,702.9091538461539,275.88,8.802192692286908,13.150155672256192,34.057050625677654,2.54
405,1579500.0,405.0,631.4791153846154,705.0482372881356,703.8170384615385,275.88,8.749984656508765,14.127518154470202,36.21513216328549,2.54
410,1599000.0,410.0,631.6638076923076,707.7692033898304,705.0981923076922,275.88,7.1093593082546445,12.898509100371914,35.77615065922398,2.54
415,1618500.0,415.0,632.9230384615386,708.2802033898304,707.6810769230767,275.88,6.650301218199994,12.161810264331361,35.28091102848519,2.54
420,1638000.0,420.0,627.3066538461538,706.1508305084747,707.1313846153846,275.88,6.143285106301778,11.116589204778025,36.569014653466816,2.54
425,1657500.0,425.0,627.1191923076924,709.4493898305084,711.2224230769232,275.88,7.961597794270261,11.509304683324503,38.15106384584448,2.54
430,1677000.0,430.0,630.0462307692308,706.6757796610169,703.8698846153848,275.88,14.879722702496803,15.088661851405408,37.84567733785542,2.54
435,1696500.0,435.0,631.1261153846153,707.2939491525424,708.0619230769231,275.88,11.941279602472749,11.424729373970766,39.479580720813196,2.54
440,1716000.0,440.0,633.6080384615385,707.220593220339,706.9545,275.88,12.660371716693929,13.70275012722622,38.076075934880166,2.54
445,1735500.0,445.0,633.6868076923076,707.817661016949,703.7726538461538,275.88,13.64576075646073,14.195627719524749,32.6809643828784,2.54
450,1755000.0,450.0,637.4931923076923,707.7831355932204,709.3355769230769,275.88,16.186499563325512,15.725906234087446,40.571431289685364,2.54
455,1774500.0,455.0,628.4500384615385,710.2507796610168,710.103423076923,275.88,20.089430222098255,15.188501393774962,38.15175494571336,2.54
460,1794000.0,460.0,630.5538461538462,712.3369322033899,710.8141923076923,275.88,18.428960764127527,14.305413685373924,38.805729609538105,2.54
465,1813500.0,465.0,626.142653846154,710.2274576271185,713.6316153846153,275.88,26.564607280801294,13.721082051074273,39.242695564068136,2.54
470,1833000.0,470.0,627.8154615384615,712.6370847457626,710.4088461538462,275.88,25.98181162074612,14.343568576804039,36.53394195890526,2.54
475,1852500.0,475.0,627.604576923077,711.0816779661018,713.3762692307693,275.88,25.31577757182449,18.24922112319349,38.769265429133156,2.54
480,1872000.0,480.0,626.3963846153845,712.2391355932205,712.6221538461539,275.88,22.190721084595967,18.776729026958456,38.1902305121738,2.54
485,1891500.0,485.0,630.296076923077,707.4130169491525,712.6102692307692,275.88,17.61430531878526,16.802994062691422,38.9997923593067,2.54
490,1911000.0,490.0,630.7372307692308,711.3808644067797,712.4793461538461,275.88,16.9099653163255,13.51483354450446,38.718615203453986,2.54
495,1930500.0,495.0,627.6382307692307,709.1793389830508,712.7318076923077,275.88,19.298312135999772,17.591882152171326,38.343065172152116,2.54


==> figures/imall/undiscounted/data/im3kg95f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,93.9084708,99.693832,100.57801064174946,275.88,2.3744225110604993,1.959409351970178,5.584014754003885,2.54
5,19500.0,5.0,161.71148599999998,143.508818,219.35912253588063,275.88,7.938425278077562,5.9235690977542514,2.9748953317504876,2.54
10,39000.0,10.0,208.442146,185.847416,260.1114306541337,275.88,7.242377901829521,5.74857771243192,1.0949087678062785,2.54
15,58500.0,15.0,233.17778399999997,221.63595999999998,274.46373961249594,275.88,3.2044550022089218,5.404264864067097,2.7296023771024616,2.54
20,78000.0,20.0,250.965386,240.75406000000004,280.5473008976213,275.88,2.8505173438586864,4.423055051646636,2.500817390814922,2.54
25,97500.0,25.0,259.08683,255.90590399999996,283.19228155178763,275.88,1.9318923279702034,2.4027676108714435,2.9466843796717597,2.54
30,117000.0,30.0,265.13268800000003,266.95716000000004,284.90493298713926,275.88,3.0184891137723886,2.626300268093434,2.8879001868137277,2.54
35,136500.0,35.0,270.451016,273.48996,290.8433223523314,275.88,3.6710255991244813,3.841023762862428,4.039039015442446,2.54
40,156000.0,40.0,277.81656200000003,278.080358,291.70519697899914,275.88,3.5042543744420005,2.347374718527963,3.391995512319391,2.54
45,175500.0,45.0,281.244406,282.15902200000005,295.61870266972306,275.88,3.3630377838141547,3.964557495856203,5.470758497210998,2.54
50,195000.0,50.0,283.42202000000003,286.07734,297.6405835161342,275.88,4.356001999691338,4.666401720041523,3.248094007799074,2.54
55,214500.0,55.0,288.252392,289.30968,299.9529406009461,275.88,3.219560141225675,2.570668469975969,2.6937086903738408,2.54
60,234000.0,60.0,290.541112,293.385832,304.1370027122225,275.88,4.519898699335191,3.410212060899227,4.398475370382929,2.54
65,253500.0,65.0,293.053454,295.17986,307.3223542733514,275.88,3.8173689989187243,4.972641241337601,2.9985931049106664,2.54
70,273000.0,70.0,292.471948,298.19210599999997,308.3292180297806,275.88,3.450127640938091,4.143144512182209,5.143457552509642,2.54
75,292500.0,75.0,296.07597999999996,300.260726,309.8908376267681,275.88,5.425628540657149,4.16405874719802,3.945827718261557,2.54
80,312000.0,80.0,297.37017,302.260558,313.4683529815126,275.88,4.62116124928967,3.761391016524432,4.211556845109604,2.54
85,331500.0,85.0,298.41023,305.524274,312.7801947867696,275.88,4.801785199576623,2.1652767940621382,5.184329530163183,2.54
90,351000.0,90.0,299.48479799999996,307.06237600000003,313.4883880723447,275.88,7.29760092903063,3.309423485023391,5.5655192704904755,2.54
95,370500.0,95.0,301.447716,309.731338,317.8870886403418,275.88,5.580467389055831,3.123893673147907,5.712251915746072,2.54
100,390000.0,100.0,301.603568,311.557534,317.3265925796785,275.88,3.8257515883476128,3.3953800247842896,4.958694559298953,2.54
105,409500.0,105.0,305.912368,312.900706,317.25837062326343,275.88,5.457068757380272,3.88227447256394,4.22486652483904,2.54
110,429000.0,110.0,304.637856,315.06901200000004,321.4927118291424,275.88,4.591715844316042,3.76205942760374,6.603369439624174,2.54
115,448500.0,115.0,305.09003199999995,316.595688,320.855234913553,275.88,4.15012481915553,3.5990855305504823,4.1885686499963,2.54
120,468000.0,120.0,308.039534,318.576172,320.70686063463745,275.88,4.6050126180596385,4.05941846483354,4.520877628902222,2.54
125,487500.0,125.0,306.01095999999995,321.15591400000005,321.17272345286136,275.88,5.220881194989942,3.9451358327060744,2.6098738743957046,2.54
130,507000.0,130.0,305.574256,319.767232,326.4909965965494,275.88,6.327979220166567,3.9578372888628692,4.268821766506442,2.54
135,526500.0,135.0,308.145938,322.753514,326.20712842209576,275.88,5.645847180968282,3.0490869953731634,3.9794813078480793,2.54
140,546000.0,140.0,308.30389,320.45219800000007,329.2569211271681,275.88,6.0109100797958135,3.9002076498254,4.2460176611642515,2.54
145,565500.0,145.0,308.980132,318.214992,328.7878893126254,275.88,3.7439360162617037,4.0636842986266215,2.893262152606012,2.54
150,585000.0,150.0,309.747282,322.026316,328.60589543790013,275.88,3.393631898182207,2.854703344923115,3.4245298837699276,2.54
155,604500.0,155.0,310.69792199999995,324.343844,329.17779334535624,275.88,2.463988247521229,3.259567652202316,5.38477059594641,2.54
160,624000.0,160.0,310.415692,325.86519,328.853456522994,275.88,4.079126005749241,3.5689061411533625,3.876857038504766,2.54
165,643500.0,165.0,311.05680600000005,325.624358,332.49719631351354,275.88,3.075937574748203,1.9914262135745622,6.321790492430653,2.54
170,663000.0,170.0,312.66454400000003,324.065868,333.8145683507927,275.88,3.418356549271893,1.8936204947164268,4.048115258408307,2.54
175,682500.0,175.0,312.69162199999994,327.45929800000005,332.94185111338675,275.88,3.475833257406165,3.2337787341335,8.568245931426064,2.54
180,702000.0,180.0,312.790678,326.74085199999996,332.21780770617073,275.88,1.6879405011278825,3.966811446188359,3.2546604813797018,2.54
185,721500.0,185.0,313.834454,327.26267799999994,331.97814195606344,275.88,5.783500546217535,5.145771702758076,5.398020352861627,2.54
190,741000.0,190.0,313.24713,327.90883599999995,335.8171412379926,275.88,4.6430849501857105,4.026272244862232,5.1631395421949104,2.54
195,760500.0,195.0,314.00442400000003,328.069502,335.10147156792334,275.88,3.584920566186412,3.8260365711575934,6.782271972321592,2.54
200,780000.0,200.0,314.735764,329.70108600000003,336.5705425268228,275.88,2.7272328111411013,3.820351160863708,5.6643875739225065,2.54
205,799500.0,205.0,312.590836,329.626958,338.672980379796,275.88,4.334437419295936,2.5739400673650357,5.484001585747904,2.54
210,819000.0,210.0,314.937868,329.20638199999996,338.1791286449292,275.88,3.621871034708417,1.9770441991449617,4.7808305617962725,2.54
215,838500.0,215.0,313.868404,329.95061999999996,338.099055963272,275.88,6.008483857797421,2.6624474126518693,5.607205718228698,2.54
220,858000.0,220.0,315.29596000000004,331.135358,338.00467464317666,275.88,4.313535218640324,2.6779499734000924,6.6343173489843235,2.54
225,877500.0,225.0,315.271486,329.35816400000004,339.36901705131265,275.88,3.9957848879965625,3.0112580762961936,6.760757693490947,2.54
230,897000.0,230.0,316.485294,328.208354,340.5961085833283,275.88,4.57400441608107,3.8576426487622584,7.199906260408005,2.54
235,916500.0,235.0,317.35951,329.24600999999996,338.52497555324777,275.88,2.4332071062176897,3.846625452088176,5.074265835828968,2.54
240,936000.0,240.0,316.32611,328.733748,340.16939066442603,275.88,3.006991876081979,2.805175962083073,7.537278340608312,2.54
245,955500.0,245.0,317.08437200000003,329.615652,339.9227871568285,275.88,3.618262515926788,3.425187665378551,5.379190916984286,2.54
250,975000.0,250.0,317.898534,331.001076,340.6884546879322,275.88,2.753884968048931,4.616578306445627,6.488991582601574,2.54
255,994500.0,255.0,317.208522,330.57314800000006,338.5603973042451,275.88,3.50988943338271,3.5390243906076364,5.602052131208661,2.54
260,1014000.0,260.0,318.939454,331.994548,339.113462835394,275.88,3.4396494803644675,2.801009587548014,6.567315039889974,2.54
265,1033500.0,265.0,318.168642,332.792738,342.3547334810172,275.88,4.122845821343631,3.381599607026231,6.854707580955933,2.54
270,1053000.0,270.0,319.571104,332.70545000000004,342.78182604038176,275.88,3.2377684502053943,1.8797675767344453,5.0941782569634295,2.54
275,1072500.0,275.0,320.76851999999997,335.587562,344.15493353142836,275.88,4.02200307008957,2.073591992090194,6.559078341929009,2.54
280,1092000.0,280.0,321.923766,333.608886,343.50427171700903,275.88,5.319562156212987,2.4587345783233405,7.965703313974503,2.54
285,1111500.0,285.0,319.96805,331.884608,342.1931163432638,275.88,2.8077754347387427,2.592752171812981,7.296854178926648,2.54
290,1131000.0,290.0,322.296564,332.908412,339.3980683168473,275.88,3.6764931336934783,3.126735922905204,6.197505285466272,2.54
295,1150500.0,295.0,320.605942,334.61376199999995,342.83599675133735,275.88,2.159350922706754,3.543888728156654,8.162780521424272,2.54
300,1170000.0,300.0,322.056152,336.078794,342.95433789666214,275.88,3.078147069289897,2.153185047256338,6.776975801848219,2.54
305,1189500.0,305.0,321.84291999999994,335.42312200000003,342.97212939985167,275.88,4.458860588508632,5.090484912125412,7.015842637117154,2.54
310,1209000.0,310.0,322.404224,335.98546799999997,341.70450589873707,275.88,7.070455198184402,2.4254480944214722,4.4213100768745495,2.54
315,1228500.0,315.0,323.27275199999997,334.08300199999996,343.3091549062809,275.88,3.7797432711243797,5.781909280082092,7.011408770250775,2.54
320,1248000.0,320.0,323.589004,334.374184,344.04880297593564,275.88,2.9761615498607266,4.642798521520849,6.230730953601389,2.54
325,1267500.0,325.0,321.430286,334.70696200000003,343.11314453535095,275.88,4.9571626754702525,3.7134815396549263,5.041540961722495,2.54
330,1287000.0,330.0,322.63038199999994,334.340468,339.62736502768826,275.88,4.032059910769086,4.322502264061222,5.942264264544671,2.54
335,1306500.0,335.0,323.620286,334.572468,343.0842463035742,275.88,4.153151093520933,6.428873354119395,4.969271874337444,2.54
340,1326000.0,340.0,322.85316600000004,334.332628,344.5990249753871,275.88,4.113327341459592,5.844033872344187,5.400295253062002,2.54
345,1345500.0,345.0,321.62742799999995,332.889268,345.3970224515789,275.88,4.596596671401392,4.3511313707770825,4.117009916707639,2.54
350,1365000.0,350.0,323.26528399999995,333.940788,348.81046333514246,275.88,4.304349814497959,3.6282544176161884,4.004743613109738,2.54
355,1384500.0,355.0,324.224822,335.543804,346.0823494582381,275.88,5.2404312230480565,3.935587600933488,3.3059092099841094,2.54
360,1404000.0,360.0,324.45311200000003,333.83978400000007,345.54109503097686,275.88,2.596490699661578,5.3852639444701165,4.841384508919926,2.54
365,1423500.0,365.0,325.69545,333.12745,345.67660152686216,275.88,3.4344934847527226,5.008456392700988,3.7268750069562357,2.54
370,1443000.0,370.0,321.572448,335.163428,345.2800869174268,275.88,4.9490181401475875,5.127093747392515,3.382661658565111,2.54
375,1462500.0,375.0,324.71169,333.90532999999994,343.69503993330096,275.88,5.087334473323508,4.771203738447522,3.1287193301395755,2.54
380,1482000.0,380.0,324.714238,335.797626,347.9181189399894,275.88,2.834596750311458,4.863596918232201,3.5030151235171956,2.54
385,1501500.0,385.0,323.4481,334.578306,346.0149009527731,275.88,2.9412659110225747,6.631286589757047,3.481799813236443,2.54
390,1521000.0,390.0,323.07981600000005,333.488032,344.98091038973257,275.88,2.1705588410813346,5.5448318301026385,3.759534680543196,2.54
395,1540500.0,395.0,324.36737800000003,331.613476,347.56793197290233,275.88,2.197434978349042,7.34381668922508,6.6775535707663085,2.54
400,1560000.0,400.0,322.474316,333.492594,345.5291422390728,275.88,2.0879422317126246,5.776432055270054,2.216849855275908,2.54
405,1579500.0,405.0,324.37533999999994,331.96036200000003,346.0951013953841,275.88,3.3761107413381937,6.633596629034413,3.3516875819768726,2.54
410,1599000.0,410.0,324.732204,335.41642599999994,347.10165380647055,275.88,1.9847422948660214,6.189011160736235,3.0966597303541676,2.54
415,1618500.0,415.0,323.530384,336.00120799999996,346.1007874371042,275.88,2.4922970360705756,5.572887694987664,3.262941264244047,2.54
420,1638000.0,420.0,323.53919,334.13928,346.0434152362015,275.88,2.497516999289621,5.597993162522487,3.0777210012993925,2.54
425,1657500.0,425.0,322.54202399999997,336.18619,349.03336648522463,275.88,2.49422888649529,5.253783944862477,5.0917614037144965,2.54
430,1677000.0,430.0,323.968662,334.197088,345.28762496691536,275.88,3.8358190821001172,6.385500389808078,3.383440613209288,2.54
435,1696500.0,435.0,324.737494,333.93729999999994,348.76291806465053,275.88,3.152331353946597,4.259975189722231,3.769111822056315,2.54
440,1716000.0,440.0,324.915834,335.50510599999996,348.88783892282726,275.88,3.0836389729552844,6.569480865433269,2.882979349927405,2.54
445,1735500.0,445.0,325.21721599999995,335.894756,345.6952050651287,275.88,3.539882656327144,5.452583025951256,2.2318769574158095,2.54
450,1755000.0,450.0,325.854406,335.373702,344.87558398234086,275.88,3.486444827445682,7.2795160488532655,4.345875667703176,2.54
455,1774500.0,455.0,324.251632,338.09619599999996,347.68769751684005,275.88,5.6300915769143955,5.52338477701892,4.334742657510108,2.54
460,1794000.0,460.0,326.279306,339.07766,346.9440028276869,275.88,1.9514735386324904,4.477158863828406,3.563031483510672,2.54
465,1813500.0,465.0,324.502896,337.035356,349.0019008279481,275.88,5.769572389923895,4.121573990266851,1.8047503290476636,2.54
470,1833000.0,470.0,324.815384,338.40283800000003,347.2429942206844,275.88,4.809160753968741,4.367511652208737,3.8767303203992376,2.54
475,1852500.0,475.0,323.94641600000006,338.44122600000003,348.28050324199705,275.88,6.372392636642549,5.572978326784994,3.495719738644868,2.54
480,1872000.0,480.0,325.624046,338.63167599999997,347.1355318261809,275.88,4.556400562035731,7.253684484528872,1.4670285774197724,2.54
485,1891500.0,485.0,326.46346400000004,336.23224,347.98579129593446,275.88,4.16056920385487,6.8085356740654825,4.850008471987642,2.54
490,1911000.0,490.0,324.732846,337.848182,346.9541287916039,275.88,3.756331268613155,5.040409580800021,1.0003944519355015,2.54
495,1930500.0,495.0,324.761172,337.085784,348.5216524955485,275.88,4.786440262273281,7.1185045009756545,2.5608605405220595,2.54


==> figures/imall/undiscounted/data/im3kg97f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,86.67317999999997,87.11034615384615,398.14,6.806443414954535,4.65290672780059,18.493664497607824,4.4
5,19500.0,5.0,216.69734615384613,203.27980000000002,360.97738461538455,398.14,13.483438497840702,15.719333721384345,15.323671488399894,4.4
10,39000.0,10.0,324.7118461538461,299.14444,446.7558846153846,398.14,5.422387370349742,27.40967639440831,7.384387545142113,4.4
15,58500.0,15.0,393.4252307692308,375.46975999999995,476.8444615384616,398.14,10.677487441684482,16.251722759780574,5.635819786534427,4.4
20,78000.0,20.0,427.5661153846154,418.91306000000003,487.15211538461534,398.14,11.094197024556337,22.73451002261446,7.242610143625646,4.4
25,97500.0,25.0,445.3906153846154,449.29835999999995,501.17730769230764,398.14,8.32416212043799,11.996662773412243,4.929221649155089,4.4
30,117000.0,30.0,460.1346153846154,470.56856,512.9197692307691,398.14,11.118800467053275,9.517039284684234,3.7772651152299304,4.4
35,136500.0,35.0,468.8407692307692,495.30998,525.5419615384615,398.14,18.30496693185196,10.620363459122466,6.725490130748797,4.4
40,156000.0,40.0,490.44292307692314,507.26480000000004,530.9184230769231,398.14,17.258104825848733,3.478831429732415,7.310328763650478,4.4
45,175500.0,45.0,499.1991923076924,522.12122,541.7388846153847,398.14,15.228893563194521,5.507512118869507,6.488886502299722,4.4
50,195000.0,50.0,508.7459230769231,527.5968999999999,551.4815384615385,398.14,19.67666496131608,7.1367035816131965,9.003813394411898,4.4
55,214500.0,55.0,520.2705384615385,538.77642,562.6615,398.14,15.602542429079461,6.181377810098553,13.1485333265174,4.4
60,234000.0,60.0,529.6166153846153,553.22458,569.0186153846154,398.14,18.99296880230679,6.3628295520688205,13.274482828496376,4.4
65,253500.0,65.0,538.3486538461538,562.48838,573.2892307692307,398.14,16.64751877858419,3.1266132136351463,9.700755369367746,4.4
70,273000.0,70.0,545.74,570.7600799999999,583.2084615384616,398.14,13.047442920856684,8.710100737869952,10.786762198592946,4.4
75,292500.0,75.0,554.2116923076923,580.79884,584.8116538461538,398.14,13.836503343410458,6.6284881119719055,12.771303424302877,4.4
80,312000.0,80.0,557.0457692307692,586.85344,595.6058461538462,398.14,12.465412849084528,6.785023470375824,12.67170788767664,4.4
85,331500.0,85.0,563.0242692307692,599.6435399999999,600.8751923076924,398.14,13.797822697365515,10.20176654138573,12.450744595082162,4.4
90,351000.0,90.0,563.0843076923077,600.48676,608.9433846153846,398.14,17.66751329228331,8.088265140788124,18.142693632618556,4.4
95,370500.0,95.0,571.094,610.3724999999998,612.318576923077,398.14,13.09324313771569,7.233443293835019,16.795614470054414,4.4
100,390000.0,100.0,567.7387307692309,619.82052,621.4855769230769,398.14,10.12227818490246,6.293314499785273,12.815934312645117,4.4
105,409500.0,105.0,579.2826923076924,619.78076,625.5562692307692,398.14,11.109769942646142,4.777794397998198,8.313281148331706,4.4
110,429000.0,110.0,574.9830384615384,621.2906,626.7505384615386,398.14,12.339711082012911,2.687345089106318,10.987104098376003,4.4
115,448500.0,115.0,580.736,628.0183000000001,637.4543846153845,398.14,11.689330113854169,4.654865003475776,11.163277986334117,4.4
120,468000.0,120.0,585.8227307692308,629.52188,641.4427692307693,398.14,13.258008256584978,5.665380294532277,9.860577797563693,4.4
125,487500.0,125.0,589.8979615384616,634.51772,645.698,398.14,10.050786765950509,6.945071090468119,5.033982195607934,4.4
130,507000.0,130.0,588.6871923076924,638.9838400000001,653.7450384615385,398.14,11.305547977248533,9.308409404191877,6.035849437372415,4.4
135,526500.0,135.0,593.9658846153847,640.35682,654.940576923077,398.14,10.467610374115537,10.167711508818778,8.797980134981907,4.4
140,546000.0,140.0,603.1086923076923,643.35904,665.1614999999999,398.14,14.037031838923243,8.44317205183173,5.522530745783838,4.4
145,565500.0,145.0,603.3535384615385,646.65014,669.5342307692308,398.14,12.183091583761582,11.20749300268627,6.442311961670954,4.4
150,585000.0,150.0,604.2538846153845,651.72776,676.832576923077,398.14,12.255205243444973,12.227518053576125,11.363909929078782,4.4
155,604500.0,155.0,611.1771923076924,657.04356,678.5712307692307,398.14,8.427784941131208,6.284098831605412,4.977521425280555,4.4
160,624000.0,160.0,609.3001538461539,654.7497800000001,681.3846923076924,398.14,9.23581576407547,6.258407629969949,2.6425634312433663,4.4
165,643500.0,165.0,611.6021153846153,657.1927600000001,687.5022307692308,398.14,11.075343340107098,8.86418880835344,7.443661934962557,4.4
170,663000.0,170.0,619.2334615384615,658.2547000000001,694.0278076923078,398.14,13.150658374592506,8.93880738057373,2.618070812843513,4.4
175,682500.0,175.0,620.9567692307692,660.4375600000001,699.0667307692307,398.14,13.138871642999474,8.234986662021443,10.276598454392056,4.4
180,702000.0,180.0,624.1009999999999,660.8103600000001,700.6349230769231,398.14,10.786940932831461,9.886720050259038,9.937954318258319,4.4
185,721500.0,185.0,623.2470000000001,665.43632,704.3308076923078,398.14,13.882509790877732,8.440314504547107,5.1225556811329485,4.4
190,741000.0,190.0,624.5705769230769,664.9678,705.8386538461539,398.14,14.944630125988478,7.141199577734804,6.238974726134099,4.4
195,760500.0,195.0,626.5178076923078,663.67516,706.349923076923,398.14,17.16841040326129,10.771788212339247,9.319594895003549,4.4
200,780000.0,200.0,630.0186923076923,668.19186,708.7145,398.14,16.577850215234673,11.049468723132765,5.856271211323856,4.4
205,799500.0,205.0,629.7972307692306,669.7678199999999,714.1393076923077,398.14,17.517746916605656,10.966405557184348,8.093367674823904,4.4
210,819000.0,210.0,636.3287692307692,672.55792,718.0470769230769,398.14,16.9110433942421,9.481567513528624,5.481609457911679,4.4
215,838500.0,215.0,637.7358461538461,676.1325,717.4632307692307,398.14,17.688396325055614,11.741243926428249,8.32376419151144,4.4
220,858000.0,220.0,636.4904230769231,675.1760999999999,720.4736923076923,398.14,20.392825918615397,14.4079160548719,5.469513088442223,4.4
225,877500.0,225.0,640.4633461538461,678.52478,722.2067692307693,398.14,18.277865007063003,11.250628141604848,7.8903229581537495,4.4
230,897000.0,230.0,639.4687692307692,682.25656,722.55,398.14,17.468165656426063,9.957236286688309,4.574729201277183,4.4
235,916500.0,235.0,644.9436923076921,679.8050400000001,724.1004615384616,398.14,17.477005620090722,8.563112446179874,8.949186946070249,4.4
240,936000.0,240.0,642.3745000000001,683.90508,724.3040384615384,398.14,15.373932891267186,13.227796621160303,9.437583796609017,4.4
245,955500.0,245.0,638.6728846153845,685.5049799999999,725.4175,398.14,16.794334530209916,10.4482369124893,9.646752773113935,4.4
250,975000.0,250.0,637.8104999999999,687.11666,725.0543076923077,398.14,16.04464785707243,6.8236526916115725,9.261459504375084,4.4
255,994500.0,255.0,636.5340769230768,689.7237600000001,721.853,398.14,13.961675519329026,8.250414303381513,9.861376364969587,4.4
260,1014000.0,260.0,640.3389999999999,685.3752400000001,725.3397692307692,398.14,13.40802334035359,9.548880403504498,8.741375035136961,4.4
265,1033500.0,265.0,638.5925,688.45558,730.7605384615384,398.14,14.824164274847496,11.044748679820044,7.9730863491054915,4.4
270,1053000.0,270.0,647.9040000000001,687.2029399999999,732.9707307692307,398.14,18.16967465583641,9.559749354454748,5.731674722470745,4.4
275,1072500.0,275.0,651.1921153846154,692.1845800000001,727.577,398.14,17.88320617466354,9.880462256555088,11.838276445007528,4.4
280,1092000.0,280.0,655.8593461538461,690.7364,729.5176153846154,398.14,15.55154797052148,9.324867363423328,7.382176382033219,4.4
285,1111500.0,285.0,653.0928846153845,690.5364400000001,734.2293846153846,398.14,14.50936591205712,9.867327780536396,8.261498611898524,4.4
290,1131000.0,290.0,656.4763076923077,692.9667599999999,733.0383461538461,398.14,13.785083940814543,8.715369321188149,3.782284910738568,4.4
295,1150500.0,295.0,649.501,694.13862,732.0535384615384,398.14,11.599641851778081,7.151853445615622,6.711567006546495,4.4
300,1170000.0,300.0,652.6382307692307,694.42076,732.0734230769232,398.14,12.346885340472008,6.2999229495390185,4.2613191894675975,4.4
305,1189500.0,305.0,655.3872307692309,695.00292,737.6313076923077,398.14,13.498407349329684,7.837335734311939,7.94738191177533,4.4
310,1209000.0,310.0,656.0312692307692,691.22182,734.6612692307692,398.14,15.347406055308985,7.5977076889261514,3.6932621378320483,4.4
315,1228500.0,315.0,659.9197307692307,696.1827599999999,732.4041923076923,398.14,12.05917957516596,8.219247924147627,4.889566987870918,4.4
320,1248000.0,320.0,659.2577692307692,697.3652599999999,740.1544615384615,398.14,14.759871406291934,9.189480263764878,5.6170649500425185,4.4
325,1267500.0,325.0,659.3305769230768,698.11142,735.681923076923,398.14,12.748899309903235,10.373388299414767,3.630272905960266,4.4
330,1287000.0,330.0,657.4136923076924,701.4388399999999,734.2232692307693,398.14,10.443611824298259,12.397831513576131,9.145950669185057,4.4
335,1306500.0,335.0,662.6574230769231,700.6595800000001,740.1309615384616,398.14,9.222156624390422,10.944883724184873,5.688771623940789,4.4
340,1326000.0,340.0,657.8409615384614,700.57228,738.5930384615384,398.14,11.391616024286133,9.700355658610455,8.965105608158794,4.4
345,1345500.0,345.0,657.5368076923077,699.6934600000001,744.3606153846155,398.14,9.908235114254182,8.807992946621344,4.984583501001243,4.4
350,1365000.0,350.0,661.1049999999998,700.64492,743.3074615384614,398.14,7.312393778700245,8.64807153199154,9.584791377381968,4.4
355,1384500.0,355.0,660.8475384615385,702.1445,743.1345384615385,398.14,12.575051904450886,7.031380918297007,6.568716152263797,4.4
360,1404000.0,360.0,663.9114615384615,700.89096,740.667,398.14,13.236025661984375,7.037549983492975,5.648238557586907,4.4
365,1423500.0,365.0,666.6701538461538,698.20172,743.5738461538461,398.14,10.402394828035513,3.449997618944149,7.610656202862082,4.4
370,1443000.0,370.0,660.3518846153847,701.06324,745.6803846153846,398.14,8.735303299749251,7.259723596783411,5.287399415215726,4.4
375,1462500.0,375.0,662.8431153846154,698.22764,745.0461153846153,398.14,12.60270437616,5.281530804330202,6.533165921538351,4.4
380,1482000.0,380.0,659.5396923076923,696.6095799999999,751.7862692307692,398.14,11.285313230775943,7.893599700369077,5.545998531918767,4.4
385,1501500.0,385.0,657.3518846153846,699.6725,744.8920384615385,398.14,14.14397840840919,7.351350377625743,2.9464923820462117,4.4
390,1521000.0,390.0,659.086,697.28928,746.7970384615385,398.14,17.211162518880403,8.627545850310431,4.570785311564638,4.4
395,1540500.0,395.0,661.9938846153844,697.0881199999999,749.0328846153845,398.14,15.981223597664624,7.288828475742804,8.200324957715859,4.4
400,1560000.0,400.0,660.3185384615384,695.8594,743.664,398.14,16.567923891556987,5.753553243116796,3.411350935661193,4.4
405,1579500.0,405.0,661.9297307692307,699.8838600000001,745.7110384615386,398.14,19.175051593254704,9.833709632404677,1.2773502797997494,4.4
410,1599000.0,410.0,663.5801153846154,701.53252,748.7395384615384,398.14,15.026698023247134,6.438349799473995,5.317611332703142,4.4
415,1618500.0,415.0,666.410576923077,698.63588,744.7423846153846,398.14,17.390693575458453,8.711310774167536,4.6632173741001095,4.4
420,1638000.0,420.0,664.6546923076924,701.4160400000002,742.5446153846154,398.14,15.534079318217266,8.175256915546932,4.906001007970813,4.4
425,1657500.0,425.0,664.211,705.77234,751.3445384615384,398.14,14.002337384470502,9.802157393504224,7.072472969904128,4.4
430,1677000.0,430.0,669.0923076923077,707.0988199999999,743.0601923076923,398.14,13.09887534048237,9.688510220997886,1.180475057968285,4.4
435,1696500.0,435.0,663.1631153846154,707.3029,752.0182692307692,398.14,13.000524325977395,12.312711865841287,5.364957371204814,4.4
440,1716000.0,440.0,665.1168076923078,711.72714,745.1714615384615,398.14,8.537432492772982,9.801618365630922,7.452849786959428,4.4
445,1735500.0,445.0,661.848923076923,708.1008400000001,750.0570769230769,398.14,10.022059976359387,10.81080672056765,6.426762071320232,4.4
450,1755000.0,450.0,661.3566153846153,708.57058,748.4096923076922,398.14,6.38281310144136,9.66134330238769,2.114317656668439,4.4
455,1774500.0,455.0,660.1192692307692,711.6292799999999,749.4528076923077,398.14,7.05831395517139,11.172993160533517,5.974728315130268,4.4
460,1794000.0,460.0,660.5102307692308,711.39276,744.1315,398.14,3.241104587729015,11.288187273540782,6.167562993082835,4.4
465,1813500.0,465.0,661.2779230769231,709.4852800000001,748.8556538461538,398.14,7.6324916914429055,14.809877344226729,3.991293411127118,4.4
470,1833000.0,470.0,665.2348076923078,712.7749200000001,750.5743461538461,398.14,6.964237840460675,13.404666678792454,4.792215185523036,4.4
475,1852500.0,475.0,664.1779615384615,709.14978,745.0295769230769,398.14,9.355984249485877,12.484525370007217,3.7450291952816577,4.4
480,1872000.0,480.0,661.6429615384616,712.67482,741.8294615384616,398.14,13.465335495631027,14.262725941646645,4.64934900776569,4.4
485,1891500.0,485.0,659.0059230769232,713.1900400000001,743.3640769230769,398.14,12.526622382768217,13.537555339997372,5.377051735173986,4.4
490,1911000.0,490.0,660.2654230769231,712.1637,746.4833076923076,398.14,13.398701074132381,12.872119494239238,5.490122331753742,4.4
495,1930500.0,495.0,653.2466153846153,715.56348,746.0916538461538,398.14,9.126629394111006,15.1473440776124,8.074712484686437,4.4


==> figures/imall/undiscounted/data/im3kg97f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,92.56025700000001,99.718232,99.68179475074763,398.14,3.54812232630419,3.02535256157776,11.249268857474588,4.4
5,19500.0,5.0,179.336312,169.97223,263.57337405384294,398.14,8.605684876461115,9.25618461121581,8.432352369570609,4.4
10,39000.0,10.0,244.52544200000003,227.01329,317.30408444066427,398.14,3.852696976258309,16.272530961696244,3.8915845525027812,4.4
15,58500.0,15.0,286.838094,273.079886,338.1769445419972,398.14,6.078728004633698,9.876827932853846,3.995736974042136,4.4
20,78000.0,20.0,310.29529,299.59146999999996,347.40585234847424,398.14,6.927757225351684,12.945566419838615,3.9837839033196607,4.4
25,97500.0,25.0,320.32561,318.79971800000004,353.41793296388147,398.14,5.363589989583867,6.016615633462061,3.59601471792321,4.4
30,117000.0,30.0,329.120946,331.41923800000006,358.9355059788569,398.14,6.306450594710454,4.000975208983703,2.711888547027052,4.4
35,136500.0,35.0,335.10136,344.857166,366.18550319379074,398.14,10.16878052229566,6.42756110192979,3.7510537385444174,4.4
40,156000.0,40.0,348.29919,351.36134000000004,368.48653073705805,398.14,9.385539479104663,2.754004689240593,5.071475260090964,4.4
45,175500.0,45.0,353.202876,358.418776,373.8090200223165,398.14,8.031583906461554,2.5247818837788567,4.440867007622071,4.4
50,195000.0,50.0,356.791088,361.54544599999997,380.0105272312484,398.14,9.699830214037824,3.565395550635439,5.065249985882632,4.4
55,214500.0,55.0,364.25074399999994,366.65119799999997,384.1764391623953,398.14,6.857948325179656,2.4403761380804325,6.632030019529177,4.4
60,234000.0,60.0,367.967798,374.080034,388.70933689910515,398.14,9.335024054153656,4.085336325275039,5.904816458301144,4.4
65,253500.0,65.0,372.78256999999996,378.55060199999997,390.02739069000467,398.14,7.8022063585830415,1.3590353974749938,5.19824738255917,4.4
70,273000.0,70.0,374.31508599999995,383.23566800000003,395.5703159757695,398.14,6.662271395109765,3.859852079909424,4.657637065671366,4.4
75,292500.0,75.0,379.729302,388.316016,396.64962630599166,398.14,8.02723487116634,3.4655669714487325,6.599149125205685,4.4
80,312000.0,80.0,381.045878,391.158188,400.74288245369814,398.14,6.745913002297493,2.0399806321940464,6.227469916399191,4.4
85,331500.0,85.0,383.888098,398.04724999999996,403.71452102037875,398.14,5.908810089523766,3.338645173862723,5.014530343707495,4.4
90,351000.0,90.0,384.71430999999995,397.248368,408.06159959835867,398.14,8.463504763112022,4.762468679720808,9.275327218062241,4.4
95,370500.0,95.0,388.7958459999999,401.838028,408.0215805106906,398.14,7.36734158259892,3.429376524801827,7.4089438644368055,4.4
100,390000.0,100.0,387.18118999999996,406.516138,411.8708399317649,398.14,4.740744479247871,2.037079059066069,6.069994676683682,4.4
105,409500.0,105.0,393.124988,407.016608,413.11388220494445,398.14,5.040940866026396,2.1247459592495703,4.291078752223859,4.4
110,429000.0,110.0,390.88166800000005,406.943126,413.23122282220703,398.14,7.691525570530877,2.550424155578524,6.75979818290571,4.4
115,448500.0,115.0,392.455366,410.28680199999997,420.67574694624557,398.14,6.9912751107909825,3.47675431811977,5.854309314213603,4.4
120,468000.0,120.0,395.65081200000003,410.877588,422.07780059463346,398.14,7.151130051999213,1.737057890926811,6.219885112726948,4.4
125,487500.0,125.0,394.873558,413.3334720000001,421.28200687709096,398.14,4.936635351855977,3.2759804700209987,1.0394874830678213,4.4
130,507000.0,130.0,395.80535199999997,416.06916,426.64879671688124,398.14,6.143103978841432,4.219683870919844,5.585531582312975,4.4
135,526500.0,135.0,400.15409200000005,415.39497199999994,426.9947768299562,398.14,5.867482290390607,4.913325524048675,1.812147553438439,4.4
140,546000.0,140.0,403.768948,416.977874,431.9305710333604,398.14,6.831186096835175,4.18967100147367,3.225752839517424,4.4
145,565500.0,145.0,403.434578,418.67373,432.66666905229465,398.14,5.540343487398935,4.8161685381287,6.5629043815172405,4.4
150,585000.0,150.0,404.333656,421.20087,434.6282587561207,398.14,5.77361680085929,4.940977030520618,9.157499986300966,4.4
155,604500.0,155.0,408.781826,423.631604,435.63817068118794,398.14,5.189035621330635,2.1126590905358964,8.048227937689289,4.4
160,624000.0,160.0,407.40948199999997,421.46664999999996,435.87323986714443,398.14,6.128321995052565,1.5894172045361408,5.526882491114865,4.4
165,643500.0,165.0,407.596624,422.13382600000006,437.3195188170542,398.14,6.253929443097759,2.805472221475129,5.38031364455083,4.4
170,663000.0,170.0,411.713162,422.10623599999997,440.0642954791539,398.14,6.779614307780375,3.066332579820326,2.1501529850369354,4.4
175,682500.0,175.0,411.99732000000006,423.915802,441.51132407395596,398.14,6.8395548653137626,3.179374692747043,8.678763873467135,4.4
180,702000.0,180.0,413.46919800000006,423.99446199999994,443.1751467252883,398.14,6.481881310396126,3.1152418906540205,8.02611728018344,4.4
185,721500.0,185.0,413.8057559999999,427.297984,444.4426771089197,398.14,7.285774958873273,3.427764226292172,5.484983924019078,4.4
190,741000.0,190.0,413.402398,425.747528,445.0505545395357,398.14,6.7613751001471725,3.225359744795763,5.083746517221173,4.4
195,760500.0,195.0,415.252866,425.29413400000004,446.67352182532795,398.14,7.333490032629276,4.231900992594743,6.056936098382951,4.4
200,780000.0,200.0,415.22184400000003,427.440124,445.9659777975812,398.14,6.781823461598039,5.068218509294272,4.34176869444988,4.4
205,799500.0,205.0,414.739502,428.92545200000006,448.13067798870577,398.14,8.85773297447894,5.998981168644378,5.389760716126678,4.4
210,819000.0,210.0,418.77635399999997,430.75290800000005,451.3173436475401,398.14,7.251317852225504,3.1967648338894255,5.5907388784063725,4.4
215,838500.0,215.0,418.35122200000006,432.16335200000003,450.19246986119805,398.14,8.59824530270744,4.485131050535495,5.617938519350152,4.4
220,858000.0,220.0,419.10378199999997,432.393668,451.0410458659959,398.14,10.343100044063252,6.804749273210813,4.694879505993582,4.4
225,877500.0,225.0,420.998208,433.8762540000001,450.717936272723,398.14,8.573083143783183,4.286359611382714,5.5091114218021975,4.4
230,897000.0,230.0,419.702124,434.50962,451.31647891388957,398.14,9.109684151764242,4.83731875431483,3.7154756418783648,4.4
235,916500.0,235.0,422.6826939999999,433.20439999999996,452.46765134269407,398.14,8.454317605922926,3.57192419179324,6.3331118039921055,4.4
240,936000.0,240.0,419.739762,433.96772999999996,451.96110194305095,398.14,7.052527741394014,6.47460664337489,7.350719665985834,4.4
245,955500.0,245.0,417.75382,435.261142,452.3493003200748,398.14,7.958442137482973,4.858111815666416,5.949925730645049,4.4
250,975000.0,250.0,418.80756999999994,435.29233400000004,451.75683325041894,398.14,6.48691404871855,4.213670484641576,6.705230417107617,4.4
255,994500.0,255.0,417.9214819999999,436.306034,449.069278396881,398.14,5.529337213771797,3.9317764029755846,7.254826695547372,4.4
260,1014000.0,260.0,420.696546,434.49384200000003,452.6317947285762,398.14,6.538191188148126,4.435315937335014,6.3431833325581835,4.4
265,1033500.0,265.0,419.71484,435.5201660000001,455.9980415548292,398.14,6.901345283214202,6.399916964325963,5.315840641371796,4.4
270,1053000.0,270.0,422.934484,434.511932,457.0948750026755,398.14,8.141986514901621,4.972779400614971,3.4177991549199858,4.4
275,1072500.0,275.0,424.00877999999994,438.417302,452.98956059195626,398.14,7.9846904934567196,6.413779313850198,7.014470873212701,4.4
280,1092000.0,280.0,426.38384800000006,435.347752,453.6235964077854,398.14,7.950811848828033,6.084883754438428,5.761866189323572,4.4
285,1111500.0,285.0,424.186046,434.94085399999994,458.1516483161965,398.14,6.264234698318093,6.236473618357412,5.07601187184221,4.4
290,1131000.0,290.0,426.703846,438.28209,456.8743544579705,398.14,6.866910300628312,6.335355017447713,2.2811711461762427,4.4
295,1150500.0,295.0,423.8936959999999,438.88831799999997,456.3262016163113,398.14,5.159235818255266,4.779215740110985,4.312328781090894,4.4
300,1170000.0,300.0,426.08827199999996,437.78835,455.77060171609736,398.14,7.197407982887197,4.384480924971485,3.2484459779606185,4.4
305,1189500.0,305.0,426.30778,438.42175399999996,458.55992611056354,398.14,6.809169679133152,4.344163384231537,6.994178661390861,4.4
310,1209000.0,310.0,426.38436,435.63199199999997,456.27202354515293,398.14,10.16627813506672,4.142318297351069,4.933186700567016,4.4
315,1228500.0,315.0,428.030984,438.566784,455.6256897037142,398.14,4.751420539086605,4.718398795020657,4.57302359548476,4.4
320,1248000.0,320.0,428.080122,439.9565759999999,460.489755696805,398.14,7.192261444527173,5.306514085184683,5.243542240312987,4.4
325,1267500.0,325.0,426.24214,440.733054,457.7542865303232,398.14,6.746013006601742,5.022010067508909,3.728942445256138,4.4
330,1287000.0,330.0,426.403748,443.37338600000004,455.74094119219836,398.14,5.214416939410781,6.6864943840921525,7.381367213108619,4.4
335,1306500.0,335.0,428.6110460000001,442.048208,460.3409208548561,398.14,6.420456475190803,6.275453441757973,6.185092348894479,4.4
340,1326000.0,340.0,426.32933199999997,441.630846,459.0707522303048,398.14,6.545774434677639,6.247697463990217,6.7128568207419175,4.4
345,1345500.0,345.0,424.134894,441.79562999999996,462.8004824809133,398.14,6.601077299322552,5.976873869107939,4.6277015462981606,4.4
350,1365000.0,350.0,426.155752,443.366806,461.13481457724004,398.14,4.133665657766062,5.900328328858343,4.690945905612353,4.4
355,1384500.0,355.0,426.65330000000006,443.78860199999997,461.48688558053266,398.14,7.312517903695397,5.532037033468146,6.200519007556449,4.4
360,1404000.0,360.0,428.25160999999997,442.66937399999995,458.9062725671236,398.14,6.969971507997027,4.458175370593816,5.918670145364762,4.4
365,1423500.0,365.0,430.10651800000005,441.2545319999999,460.8161641052278,398.14,8.074694687235464,2.379829935993505,6.397966006598198,4.4
370,1443000.0,370.0,426.062508,441.826976,463.43566567094405,398.14,2.9824483294076476,3.8608933733271105,5.847310299315054,4.4
375,1462500.0,375.0,428.89977799999997,441.076682,461.971627722315,398.14,7.430003018314042,2.545636542409396,4.789351284676679,4.4
380,1482000.0,380.0,427.78592799999996,439.36193000000003,467.6594989777933,398.14,4.978305701128362,3.9977440022641755,3.8095081943071705,4.4
385,1501500.0,385.0,426.40529,441.99809400000004,461.55222460414126,398.14,7.007251511122595,3.2545408630352126,3.7791169974698184,4.4
390,1521000.0,390.0,428.07070999999996,439.880548,463.16494252162994,398.14,7.920451789524595,5.143162818905056,5.3192506662620875,4.4
395,1540500.0,395.0,430.351906,439.9469440000001,464.8373538813401,398.14,6.658305712007618,3.977797263632161,5.233073153441418,4.4
400,1560000.0,400.0,427.92236,438.90118599999994,461.063908663825,398.14,8.704426708155939,2.5873548334936327,4.916026290585023,4.4
405,1579500.0,405.0,428.7864579999999,442.24144400000006,462.0936868582312,398.14,10.5517434229329,6.3131821114207,1.9007994909488783,4.4
410,1599000.0,410.0,430.11705,441.809032,464.3879039541991,398.14,6.5159671123551455,4.589097637062921,4.559763429567775,4.4
415,1618500.0,415.0,429.60461799999996,440.35598,462.1666407081526,398.14,8.483343947838604,6.490144356779655,5.462412167040777,4.4
420,1638000.0,420.0,429.80671,442.365032,460.40487300437263,398.14,8.480538003691304,5.407664471029559,4.37656185103228,4.4
425,1657500.0,425.0,428.271042,444.371594,466.95525559399374,398.14,6.8927708389398,6.4446419651151,6.023151238930456,4.4
430,1677000.0,430.0,431.41934000000003,444.310146,460.6163109633641,398.14,8.275173438344483,5.985493415551597,2.7464335209906294,4.4
435,1696500.0,435.0,429.123084,445.61187600000005,468.42597671802196,398.14,8.13142158106172,6.969414634128935,4.863711636338912,4.4
440,1716000.0,440.0,429.51008199999995,448.68454600000007,462.8799933573726,398.14,6.091276245796892,4.9664725648556045,7.060613517535231,4.4
445,1735500.0,445.0,430.009698,444.81128000000007,465.7879252230061,398.14,8.541198059870426,5.546358960380961,5.481863827607173,4.4
450,1755000.0,450.0,429.23843,445.15772,464.1039865568041,398.14,4.46333808435294,4.100204503477068,4.0354285833982315,4.4
455,1774500.0,455.0,428.15437199999997,447.49745199999995,464.9214764445718,398.14,5.220779740875668,5.4345843811732175,6.424064006809137,4.4
460,1794000.0,460.0,429.364144,447.769328,461.0291819351223,398.14,1.1844982733192846,5.152088324664787,5.751045231641402,4.4
465,1813500.0,465.0,429.147718,445.82897199999996,464.63749203614606,398.14,4.884632863274128,6.865479491028389,3.859476310688996,4.4
470,1833000.0,470.0,431.0919400000001,448.944202,466.50566956097236,398.14,4.445431095864705,7.904946880059484,5.4958393229482105,4.4
475,1852500.0,475.0,429.793236,446.32030599999996,462.4318250495826,398.14,5.544182774852837,7.686508686678206,4.76263244395783,4.4
480,1872000.0,480.0,430.64079000000004,449.003024,460.7499099833332,398.14,6.342477213876136,7.3762148366919265,3.723881830656204,4.4
485,1891500.0,485.0,429.701526,449.4400079999999,461.074640814236,398.14,6.505055786681562,7.501583016446445,5.349981248039498,4.4
490,1911000.0,490.0,428.54533599999996,448.66715999999997,463.65077729460535,398.14,6.136719164297897,7.314228179139671,3.764292569391248,4.4
495,1930500.0,495.0,426.564304,450.40779000000003,464.5308723613689,398.14,4.612343653867028,8.639918940822369,4.978854602702262,4.4


==> figures/imall/undiscounted/data/im3kg999f5disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,74.04603846153844,86.72784615384613,82.17772756410257,432.91,6.806443414954535,7.258106918463247,11.579687445450645,3.78
5,19500.0,5.0,214.77030769230768,199.8979487179487,350.17004945054947,432.91,12.900600943367971,11.963996286881303,13.363387287826894,3.78
10,39000.0,10.0,327.2143846153846,292.52099999999996,450.514298076923,432.91,8.708994055504022,25.55604322248139,9.99330201651537,3.78
15,58500.0,15.0,398.85423076923075,365.6377435897436,476.8857939560439,432.91,14.934839573707793,16.372158638119853,7.128876769211253,3.78
20,78000.0,20.0,436.0158076923077,422.70284615384605,497.17472435897434,432.91,13.577845228131308,15.184214651398456,10.200836538304328,3.78
25,97500.0,25.0,466.5707307692308,457.0691538461539,505.44464285714287,432.91,4.565266400256749,7.592844781509856,10.804607348673073,3.78
30,117000.0,30.0,481.70261538461534,477.87756410256407,520.1207275641025,432.91,10.770871891769785,5.487536578132595,13.209462664092651,3.78
35,136500.0,35.0,494.9003076923077,495.82433333333336,528.521771978022,432.91,11.028002612973149,3.980117453542363,10.512225430143182,3.78
40,156000.0,40.0,518.7596538461538,521.0913846153846,539.3589423076922,432.91,8.153782985736857,8.182353954972667,9.471648149360778,3.78
45,175500.0,45.0,533.1971923076923,536.3450256410257,551.4191043956043,432.91,12.26755300150757,9.426189050088931,9.646761567710366,3.78
50,195000.0,50.0,545.0646923076923,545.823076923077,562.3708044871795,432.91,9.003364850286948,7.510710256273566,13.267141181471597,3.78
55,214500.0,55.0,562.6563461538461,563.158794871795,576.339804945055,432.91,8.507437437882475,13.112799624078125,8.007404466463683,3.78
60,234000.0,60.0,574.517923076923,569.6149230769231,581.6578717948718,432.91,11.802107412801567,10.387492827644488,13.19910209295919,3.78
65,253500.0,65.0,588.0576923076924,576.243076923077,582.2295302197803,432.91,13.155838772514755,10.177818948465776,13.063576841053695,3.78
70,273000.0,70.0,594.0390384615384,589.0041025641026,595.2960544871796,432.91,11.326375707869412,11.92600443380331,9.852961854244008,3.78
75,292500.0,75.0,601.8619230769232,594.4962564102564,601.3486675824176,432.91,10.404137706975954,9.665058799504413,14.664616801311972,3.78
80,312000.0,80.0,610.8183076923078,604.4358205128206,604.7734679487179,432.91,12.055185349190324,11.477299295462485,14.726694334955102,3.78
85,331500.0,85.0,611.8769999999998,609.8844102564102,610.0553983516484,432.91,8.34216680553917,11.387785947998243,12.040620248386272,3.78
90,351000.0,90.0,615.8351153846154,618.3840769230769,620.7035480769231,432.91,6.255563466300754,13.953980301807935,14.879231957887724,3.78
95,370500.0,95.0,624.0857692307692,619.6250512820513,624.1184203296702,432.91,5.694349001692336,9.71400862844987,12.347155768028719,3.78
100,390000.0,100.0,624.0536153846155,636.3974615384616,634.2974903846153,432.91,5.307993343551611,12.971124559474397,11.23497059114236,3.78
105,409500.0,105.0,631.4412692307693,640.8823333333333,635.0338956043956,432.91,3.390195847925715,10.764985414024274,9.47915495498016,3.78
110,429000.0,110.0,628.3820000000002,649.215717948718,644.0205032051283,432.91,4.028121380731426,11.111467509836393,15.240960740332703,3.78
115,448500.0,115.0,639.1608846153846,650.2567435897437,652.2554285714286,432.91,12.475450886720884,10.971777266016147,12.034620187155012,3.78
120,468000.0,120.0,643.083576923077,652.9562307692307,653.3465352564103,432.91,7.828605515527943,8.922131399405941,11.672377358834938,3.78
125,487500.0,125.0,645.7015,658.2181538461539,649.3084505494505,432.91,9.485845134313127,10.24863960651028,11.470837977441105,3.78
130,507000.0,130.0,650.4647692307692,662.6598717948717,659.4700833333334,432.91,12.839815307779414,6.809548265682088,14.400625669094817,3.78
135,526500.0,135.0,655.2622692307692,665.3131025641026,655.8876923076923,432.91,11.092995905872261,10.921202550238263,10.554454241253692,3.78
140,546000.0,140.0,657.229076923077,671.4100256410256,662.1407211538461,432.91,12.707448516021564,9.72655967709529,11.48390283079175,3.78
145,565500.0,145.0,658.4438846153847,672.2939487179486,666.9958846153846,432.91,11.427733036948563,3.9101217585675836,13.925663676815468,3.78
150,585000.0,150.0,664.7543461538461,676.5350256410256,676.8028493589743,432.91,12.792597074870823,6.78329347032723,14.318049440180866,3.78
155,604500.0,155.0,671.1451538461539,677.3430769230769,678.0336923076923,432.91,12.87068648749702,7.27488096102623,11.052052189390594,3.78
160,624000.0,160.0,670.2404615384615,679.4057435897436,679.5796378205129,432.91,13.260802880922848,6.499753566689474,12.860128945035585,3.78
165,643500.0,165.0,672.4626153846153,680.3795128205128,681.860010989011,432.91,16.6378191781412,6.708334040606269,11.410794510905454,3.78
170,663000.0,170.0,677.7470384615384,681.254717948718,687.0762467948718,432.91,18.016598566761537,6.87469003753685,9.611608514598373,3.78
175,682500.0,175.0,677.2068846153845,687.5612051282052,689.7475604395605,432.91,14.726092518578202,6.707969470611822,11.411314481731065,3.78
180,702000.0,180.0,677.2713076923076,687.7464615384614,695.799564102564,432.91,14.195528286543498,7.667675514553611,5.450334467229313,3.78
185,721500.0,185.0,673.5591923076923,688.1373076923077,697.9148708791209,432.91,12.87150409693699,5.926232834828536,4.149123515565994,3.78
190,741000.0,190.0,672.3397692307692,690.6513846153846,699.9918621794873,432.91,11.459053480070553,7.829517966536721,11.601330396891054,3.78
195,760500.0,195.0,678.1455769230769,688.4655897435896,702.2809807692307,432.91,13.674076867469571,8.212799907654516,10.785009093514153,3.78
200,780000.0,200.0,679.4743076923077,698.3725897435896,705.7312019230769,432.91,13.78628017420212,9.042687342838029,5.818424019497284,3.78
205,799500.0,205.0,681.2163846153846,698.5856923076923,699.2310357142858,432.91,9.807158066868862,10.159427033473406,7.135918095628676,3.78
210,819000.0,210.0,689.5291538461538,698.5012307692308,705.5301634615385,432.91,14.868781112674268,10.627569860809121,7.545118721831593,3.78
215,838500.0,215.0,683.7646538461538,695.1684871794872,706.0571346153845,432.91,16.5068190920387,7.90767368173883,6.9906412409763155,3.78
220,858000.0,220.0,683.4729615384615,695.8038717948718,709.6452564102565,432.91,20.4393552290133,11.382308471833067,11.833941255884689,3.78
225,877500.0,225.0,684.934,696.6228717948718,711.9097170329671,432.91,16.56027023571341,13.364150262234073,11.615781998173626,3.78
230,897000.0,230.0,684.9296153846153,698.4594871794872,712.5899903846154,432.91,17.044701792972138,9.082883283973276,9.753768005279564,3.78
235,916500.0,235.0,692.1788076923078,697.793794871795,714.9906071428571,432.91,18.287108321161394,11.835728483015485,11.572941957440186,3.78
240,936000.0,240.0,685.5031538461539,701.2517179487179,717.2786378205128,432.91,13.793972617124357,13.038446011752269,8.027143333122947,3.78
245,955500.0,245.0,684.0249615384616,703.7308974358974,715.3780906593407,432.91,16.976873193824648,13.18313315140677,5.134465994173507,3.78
250,975000.0,250.0,685.5667307692308,701.7799743589743,719.6323333333332,432.91,18.045605008351565,14.414740222240855,10.429430760264534,3.78
255,994500.0,255.0,681.0823846153846,703.4084615384616,718.3605027472529,432.91,13.02895534722707,13.675617263943211,11.051937704064603,3.78
260,1014000.0,260.0,683.228,708.589564102564,717.2050673076923,432.91,18.53590889703548,11.791976121358307,5.7704744490060484,3.78
265,1033500.0,265.0,679.7083461538462,703.7132820512821,719.5988131868131,432.91,18.741604540090194,11.176202192538142,8.950023134200077,3.78
270,1053000.0,270.0,689.1578461538462,708.1803589743591,717.4356987179488,432.91,18.62888041842134,6.984026632629923,5.5445813770540795,3.78
275,1072500.0,275.0,692.3493846153846,707.3150256410256,719.2504313186813,432.91,17.162853361108954,8.236729024866086,10.966849784709664,3.78
280,1092000.0,280.0,693.1744230769231,711.9579230769231,719.1138782051281,432.91,13.822291090087388,8.537329550053611,9.614159736560133,3.78
285,1111500.0,285.0,692.0852692307692,712.955641025641,722.5558351648352,432.91,15.862322151744468,8.918696769058213,12.00524621677087,3.78
290,1131000.0,290.0,696.9736538461538,712.2555641025641,725.3535801282051,432.91,18.379555357996335,7.551523577362944,11.185184201477895,3.78
295,1150500.0,295.0,692.8228461538461,710.7368461538462,719.9338241758242,432.91,17.649157845659797,9.728392701087934,8.996408402100567,3.78
300,1170000.0,300.0,698.4866923076924,719.182,727.7208493589744,432.91,18.085715678043876,10.674149653744015,9.841999873008636,3.78
305,1189500.0,305.0,695.5232307692307,714.9537179487181,720.986195054945,432.91,17.923137515425513,9.31197137562232,11.83865007053464,3.78
310,1209000.0,310.0,696.4891153846154,716.4045384615386,725.2635448717949,432.91,17.183917551671335,11.204555071092619,7.812285099078882,3.78
315,1228500.0,315.0,697.3066538461538,719.1611538461539,722.3819285714286,432.91,17.095690503943704,13.47706366295848,10.264178940963578,3.78
320,1248000.0,320.0,701.9630384615386,712.2586666666667,720.9155064102564,432.91,16.1795156273298,14.19435917538339,10.805671832517525,3.78
325,1267500.0,325.0,706.2715384615384,716.9245128205127,727.1435934065935,432.91,15.79091742216889,12.612136613807882,12.321534553681275,3.78
330,1287000.0,330.0,705.5712692307692,715.6453846153847,723.1761474358975,432.91,14.818557846709371,11.307443637580208,12.526088915213377,3.78
335,1306500.0,335.0,709.1423461538462,715.9907435897436,723.5247554945054,432.91,10.920617701555765,12.808984873134833,7.210434013741069,3.78
340,1326000.0,340.0,704.6205000000001,717.3579487179488,723.4370865384616,432.91,13.817141041323898,11.25553112042484,11.73914541086662,3.78
345,1345500.0,345.0,702.0222692307693,720.9955128205128,723.2758406593407,432.91,11.22341324715179,12.471958583096054,9.307720517911068,3.78
350,1365000.0,350.0,704.4190384615384,729.1728717948718,723.9027596153846,432.91,12.8024871374899,9.11071574464006,9.724451493234973,3.78
355,1384500.0,355.0,705.0490384615384,724.185282051282,723.7801208791209,432.91,14.003215699281402,10.043324112944928,11.221290153842446,3.78
360,1404000.0,360.0,705.0472307692307,716.6605384615384,725.7689583333333,432.91,11.05946421350686,12.400932605166435,14.474204637899572,3.78
365,1423500.0,365.0,706.2673076923077,718.698205128205,725.1093049450549,432.91,11.690803814932622,10.280964639594835,8.960965043561782,3.78
370,1443000.0,370.0,698.2806153846154,720.1211282051281,728.2747307692308,432.91,8.501971486461679,10.648224740984286,10.061574048568286,3.78
375,1462500.0,375.0,708.9507692307692,719.3203589743589,729.5941785714285,432.91,14.403252546686945,7.792810488921476,8.383474983148723,3.78
380,1482000.0,380.0,707.1283076923077,720.8202820512822,728.3534358974359,432.91,11.340000225198613,7.4653481920487925,13.636938148028248,3.78
385,1501500.0,385.0,708.3221923076924,720.6557179487179,727.8011043956043,432.91,14.751445479782767,8.985110214596919,13.43674429396216,3.78
390,1521000.0,390.0,710.2028461538462,724.3331538461539,725.1910224358974,432.91,13.623964173462143,6.836461463638062,11.903839349894236,3.78
395,1540500.0,395.0,710.3409230769232,721.7125384615385,726.3387857142858,432.91,16.996511674867314,7.191001699970778,9.937826724023752,3.78
400,1560000.0,400.0,705.9559615384615,718.5658974358973,728.2505705128204,432.91,19.501431872340795,6.136664901675914,8.06080968415141,3.78
405,1579500.0,405.0,708.262,717.1696410256411,725.2329093406594,432.91,20.327071831237895,6.884143894301566,8.028483637656064,3.78
410,1599000.0,410.0,709.5442692307691,721.1658974358975,726.7518846153846,432.91,12.782991803633646,3.2880336931796794,6.254118629626702,3.78
415,1618500.0,415.0,710.456923076923,721.7453076923077,727.1774065934065,432.91,18.89646595877565,5.341554180687911,10.21410009254171,3.78
420,1638000.0,420.0,712.5509230769231,720.918564102564,720.4844647435897,432.91,16.95723010453951,6.128885350371026,7.890788073077107,3.78
425,1657500.0,425.0,704.6771538461538,723.5790512820513,726.8045549450551,432.91,13.342378899669791,8.373175497181288,10.160865751383813,3.78
430,1677000.0,430.0,711.5269615384616,719.8941025641026,727.0953653846153,432.91,16.4122202199276,8.770906733080539,10.415618568785428,3.78
435,1696500.0,435.0,708.7811923076923,722.8733333333333,730.7948626373626,432.91,17.996940595368645,7.2536823664859265,13.715138458129607,3.78
440,1716000.0,440.0,712.4301538461539,725.6011794871795,724.1226025641024,432.91,17.40893451193236,6.934374132782675,13.016678793822207,3.78
445,1735500.0,445.0,712.7586538461538,727.9552820512821,723.7780054945055,432.91,16.080239145388393,7.246124035241937,10.256484933199374,3.78
450,1755000.0,450.0,713.8571538461539,728.7457692307693,728.329141025641,432.91,13.959835566941463,8.505954894295224,12.147859108453593,3.78
455,1774500.0,455.0,708.3430384615384,731.1705128205128,720.4960164835164,432.91,18.102948990368585,6.999155647864055,11.057420075907352,3.78
460,1794000.0,460.0,711.8058076923077,729.5563846153847,730.333173076923,432.91,13.213547161409743,9.91630944744363,10.538507822427327,3.78
465,1813500.0,465.0,708.0046538461538,728.538641025641,727.2250302197803,432.91,19.83271679314046,6.527579675270341,12.796042878278044,3.78
470,1833000.0,470.0,712.3632692307692,729.4588205128205,725.7273846153846,432.91,17.11823600713911,5.813116494307176,12.048714818852039,3.78
475,1852500.0,475.0,709.7786153846153,727.739153846154,722.3018076923078,432.91,21.776604658435097,5.943507601947085,11.3991860843048,3.78
480,1872000.0,480.0,710.7674615384615,722.4422820512821,725.5360865384615,432.91,19.91363236073761,5.595048100091062,11.20593886083663,3.78
485,1891500.0,485.0,713.6602692307692,724.4059487179486,727.0418076923077,432.91,16.291410014872977,6.071162026156936,9.922828374394316,3.78
490,1911000.0,490.0,713.6182692307691,724.9639743589744,725.4982467948718,432.91,16.629143856144832,11.577178619282284,11.344567617726725,3.78
495,1930500.0,495.0,707.5076923076924,729.117923076923,727.7546565934066,432.91,12.053490186967515,6.12625604267143,8.770036511015721,3.78


==> figures/imall/undiscounted/data/im3kg999f5disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,expert,pais_ci,tpais_ci,ppo_ci,expert_ci
0,0.0,0.0,75.1523396,87.6020948,83.15207279504162,432.91,6.65743081409033,7.133856808317676,11.310661182709138,3.78
5,19500.0,5.0,213.46654000000004,198.797482,346.365015215075,432.91,12.670173565570385,11.751588722790867,13.143772693834075,3.78
10,39000.0,10.0,323.94568799999996,289.755374,445.0924290644888,432.91,8.553903278899154,25.107388179721323,9.782851172556644,3.78
15,58500.0,15.0,394.36952800000006,361.600354,471.10792626461915,432.91,14.666517433018875,16.100621217695995,6.974462099799312,3.78
20,78000.0,20.0,430.99328,417.68415999999996,491.002938806513,432.91,13.313640085557934,14.94987410127275,9.940312472881045,3.78
25,97500.0,25.0,460.97609,451.455602,499.16801821921524,432.91,4.477526161035727,7.425559883664802,10.570434089043376,3.78
30,117000.0,30.0,475.79537200000004,471.92919,513.5847330346921,432.91,10.583730767321931,5.369069463299668,12.895512272415765,3.78
35,136500.0,35.0,488.806826,489.445824,521.7983186636559,432.91,10.814553433973872,3.9434856954889086,10.271621764650497,3.78
40,156000.0,40.0,512.168246,514.28952,532.3561730716283,432.91,7.9567665960209615,8.021025698845795,9.23359467355868,3.78
45,175500.0,45.0,526.277382,529.16902,544.0398434689587,432.91,11.982126146302516,9.270339134847081,9.420679692616359,3.78
50,195000.0,50.0,537.8020199999999,538.4166560000001,554.7479522640358,432.91,8.763402281303302,7.314237647163838,12.965989259816412,3.78
55,214500.0,55.0,555.08451,555.372288,568.3920960136109,432.91,8.22667141903493,12.818912303690528,7.808894741081571,3.78
60,234000.0,60.0,566.63195,561.634374,573.5016097063826,432.91,11.466532076125013,10.175299173123912,12.862744878972354,3.78
65,253500.0,65.0,579.89046,568.062616,574.0615584613619,432.91,12.786277601512015,10.035323709858424,12.666167219071673,3.78
70,273000.0,70.0,585.631434,580.6040820000001,586.8251067384602,432.91,11.042278238556078,11.671478096670722,9.591178447638427,3.78
75,292500.0,75.0,593.3603,585.84942,592.7106719359545,432.91,10.117738761513875,9.45911271828919,14.249336128180339,3.78
80,312000.0,80.0,602.058816,595.637874,596.0069815223926,432.91,11.785868086202308,11.17887689999156,14.329416164031496,3.78
85,331500.0,85.0,603.03316,600.911146,601.078754509222,432.91,8.109617365532932,11.203609578037176,11.75843224216829,3.78
90,351000.0,90.0,606.9123259999999,609.283686,611.480423359836,432.91,6.144147525755837,13.610871496434735,14.556249574877125,3.78
95,370500.0,95.0,614.9518,610.3382300000001,614.799509878271,432.91,5.614698125618956,9.453158820485807,12.041977242088914,3.78
100,390000.0,100.0,614.886794,626.808432,624.7406560006865,432.91,5.170742399400597,12.665141104745764,10.839158938930895,3.78
105,409500.0,105.0,622.10216,631.105234,625.428614362093,432.91,3.2648351314449555,10.448069808630121,9.223144417596119,3.78
110,429000.0,110.0,619.1153240000001,639.277918,634.2415602657835,432.91,4.0384844515154565,10.834199478855956,14.846847136091782,3.78
115,448500.0,115.0,629.562332,640.2384420000001,642.2968116321699,432.91,12.197037841664963,10.692340051060668,11.775008278320616,3.78
120,468000.0,120.0,633.450718,642.929476,643.3371930619303,432.91,7.651819748358334,8.683033540409886,11.322615069051883,3.78
125,487500.0,125.0,635.9365520000001,648.10371,639.3130095542776,432.91,9.203476164505071,9.964871906149924,11.123053109017231,3.78
130,507000.0,130.0,640.6229519999999,652.427424,649.215769896486,432.91,12.523459779258056,6.626083063000641,14.10537494943162,3.78
135,526500.0,135.0,645.3634420000001,654.9985819999999,645.7244609437819,432.91,10.825570475636209,10.60492828393309,10.335848871091319,3.78
140,546000.0,140.0,647.2858259999999,660.94183,651.8094964504844,432.91,12.461542823891566,9.445393760339282,11.259424118194344,3.78
145,565500.0,145.0,648.5050800000001,661.78526,656.560282445698,432.91,11.087967362137844,3.726545882626226,13.57688697475332,3.78
150,585000.0,150.0,654.64095,666.00844,666.1739881293281,432.91,12.486393389852685,6.565997084127833,13.983614555467398,3.78
155,604500.0,155.0,660.87491,666.6957219999999,667.3987702532593,432.91,12.572076667796996,7.039817283247441,10.803397766029931,3.78
160,624000.0,160.0,659.9085400000001,668.719568,668.7516453464971,432.91,12.904803352772664,6.215344646903702,12.61916334306431,3.78
165,643500.0,165.0,662.0496500000002,669.6411580000001,670.999795343345,432.91,16.24100326514754,6.452435611187024,11.177981147335196,3.78
170,663000.0,170.0,667.258142,670.50931,676.2093840617468,432.91,17.51223494379434,6.619164772638831,9.41142883841676,3.78
175,682500.0,175.0,666.7045620000001,676.689838,678.7905791026012,432.91,14.282203442173362,6.447779558529835,11.166330619990637,3.78
180,702000.0,180.0,666.7185400000001,676.815826,684.7309069726573,432.91,13.847921845064652,7.457683921184941,5.253339941995978,3.78
185,721500.0,185.0,663.145144,677.215542,686.8087943351861,432.91,12.48377857151365,5.717541373521165,4.0589998317187765,3.78
190,741000.0,190.0,661.9175879999999,679.684378,688.8039323470309,432.91,11.049488192841599,7.614054819269375,11.217065363151331,3.78
195,760500.0,195.0,667.637222,677.481988,691.0052824419474,432.91,13.218068452561077,8.001253360591287,10.49786261947403,3.78
200,780000.0,200.0,668.8622320000001,687.22898,694.3746713318865,432.91,13.382142745777575,8.834086985160203,5.718461578793136,3.78
205,799500.0,205.0,670.526674,687.4927099999999,687.9817016308984,432.91,9.509328373299363,9.958203983142774,7.02181774952002,3.78
210,819000.0,210.0,678.68531,687.318,694.1531308042427,432.91,14.380365852731208,10.380322609233682,7.373438593185167,3.78
215,838500.0,215.0,672.9788679999999,684.0615019999999,694.6934437770378,432.91,16.06670975227419,7.693540061226429,6.786202239566537,3.78
220,858000.0,220.0,672.72258,684.617622,698.1420396391284,432.91,19.941342191211483,11.178059772501607,11.583579296745166,3.78
225,877500.0,225.0,674.114096,685.4658400000001,700.4161593797895,432.91,16.0830913838962,13.080533505295083,11.413889496673399,3.78
230,897000.0,230.0,674.140898,687.2639059999999,701.0938356990779,432.91,16.582631092091077,8.918089457515697,9.598719820131556,3.78
235,916500.0,235.0,681.289798,686.618892,703.4095553741312,432.91,17.82617998274249,11.692077071580501,11.349284902341434,3.78
240,936000.0,240.0,674.766202,689.98074,705.6777514676548,432.91,13.349047552181517,12.810234304387059,7.906939044346833,3.78
245,955500.0,245.0,673.355554,692.417016,703.7986789193403,432.91,16.42591860721143,12.96094343666175,5.080424744954294,3.78
250,975000.0,250.0,674.8841759999999,690.485788,707.9789016358951,432.91,17.520751843747306,14.085483301215781,10.192779146252247,3.78
255,994500.0,255.0,670.494228,692.0599599999999,706.7775932639597,432.91,12.468152788315345,13.403098622558142,10.771164308529347,3.78
260,1014000.0,260.0,672.6341320000001,697.160102,705.6045256330326,432.91,17.94148454570372,11.581428468383445,5.5316227708575925,3.78
265,1033500.0,265.0,669.1484459999999,692.4238600000001,707.946645343813,432.91,18.14547984004584,10.95507497763432,8.726909029418966,3.78
270,1053000.0,270.0,678.36034,696.7745400000001,705.8291326567737,432.91,18.1121276948019,6.800813118344481,5.384809298532488,3.78
275,1072500.0,275.0,681.49111,695.880228,707.6597744550579,432.91,16.61431118601198,8.05366372621753,10.663504446644279,3.78
280,1092000.0,280.0,682.316084,700.447046,707.4618603744364,432.91,13.411189285726486,8.272253440361018,9.328983347679092,3.78
285,1111500.0,285.0,681.173044,701.424962,710.8672312509516,432.91,15.402672523280375,8.807237638592964,11.688125863503268,3.78
290,1131000.0,290.0,685.9839300000001,700.725406,713.5924178900902,432.91,17.943782467370742,7.33516168440329,10.852467667714627,3.78
295,1150500.0,295.0,681.951504,699.17806,708.2495781860819,432.91,17.19010158854239,9.524378412341484,8.713560570243404,3.78
300,1170000.0,300.0,687.5269900000001,707.510584,715.9631042650251,432.91,17.64130947000311,10.39092888474712,9.540351451101973,3.78
305,1189500.0,305.0,684.569452,703.323204,709.3413071833969,432.91,17.473709580126346,9.125512662777519,11.54293002661927,3.78
310,1209000.0,310.0,685.57932,704.7077019999999,713.5309821133603,432.91,16.76333213531243,11.014097889792493,7.5420732458845725,3.78
315,1228500.0,315.0,686.36459,707.447738,710.67565277438,432.91,16.72135933162796,13.250256757590412,9.979049275979726,3.78
320,1248000.0,320.0,690.94568,700.643102,709.229563979273,432.91,15.797974712480274,13.986508637800682,10.5637563546803,3.78
325,1267500.0,325.0,694.9941659999998,705.17942,715.4085943959806,432.91,15.372742106988587,12.37438900950598,11.985085230105858,3.78
330,1287000.0,330.0,694.3741799999999,703.87664,711.4697860458101,432.91,14.474136569215128,11.141915739612642,12.207297385797762,3.78
335,1306500.0,335.0,697.854694,704.2073760000001,711.8291461116908,432.91,10.671385562975413,12.589146632722871,6.916841991681405,3.78
340,1326000.0,340.0,693.4339160000001,705.5524379999999,711.6865215520318,432.91,13.506453880595744,11.128725584846434,11.436609824839099,3.78
345,1345500.0,345.0,690.792522,709.1811,711.5940918557744,432.91,10.927255792943967,12.255999012598133,9.04825681356683,3.78
350,1365000.0,350.0,693.181226,717.233404,712.1462533800319,432.91,12.45850176372005,8.897985503612585,9.41408447240021,3.78
355,1384500.0,355.0,693.83491,712.3588279999999,712.052904994711,432.91,13.65530724380876,9.79688582574013,10.859951246659003,3.78
360,1404000.0,360.0,693.7852780000001,704.92514,714.0586941826435,432.91,10.782395197738278,12.247404621885158,14.118961387094467,3.78
365,1423500.0,365.0,694.99569,706.8705779999999,713.3758170233582,432.91,11.504472662529471,10.140666780342709,8.64106444631011,3.78
370,1443000.0,370.0,687.1108940000001,708.3017199999999,716.4994071972387,432.91,8.225087026432968,10.512818337643154,9.725917377578494,3.78
375,1462500.0,375.0,697.5912780000001,707.52018,717.7946316328334,432.91,14.095094999293826,7.717881976632054,8.085992638380834,3.78
380,1482000.0,380.0,695.8253500000001,708.974132,716.5545535665192,432.91,11.058226981463289,7.367908983054684,13.283135441409161,3.78
385,1501500.0,385.0,697.012938,708.827292,715.9839056920815,432.91,14.349834741608326,8.867785521511202,13.098411275194753,3.78
390,1521000.0,390.0,698.859318,712.438766,713.458917704618,432.91,13.279297718414572,6.706718557065488,11.58203665931234,3.78
395,1540500.0,395.0,699.0389600000001,709.872986,714.5866883316507,432.91,16.53631851222209,7.063034604518389,9.665329477401368,3.78
400,1560000.0,400.0,694.6802799999999,706.788672,716.4491770278233,432.91,19.021294215347158,6.059704205475032,7.743344016493576,3.78
405,1579500.0,405.0,696.968462,705.384292,713.4960563348517,432.91,19.806496279779726,6.767936971304217,7.756269628401784,3.78
410,1599000.0,410.0,698.221886,709.356992,714.983813556035,432.91,12.43347801330494,3.2280305231124347,6.008165317419493,3.78
415,1618500.0,415.0,699.0056519999999,709.9694379999999,715.397158922911,432.91,18.396496267330477,5.226674541025942,9.917428964317017,3.78
420,1638000.0,420.0,701.11883,709.1601619999999,708.784573138237,432.91,16.54628244456499,6.008921766950861,7.626972975450888,3.78
425,1657500.0,425.0,693.38419,711.7585740000001,715.0754973412033,432.91,13.005199076711405,8.174866126506743,9.838765757897246,3.78
430,1677000.0,430.0,700.090928,708.0833279999999,715.3497151142503,432.91,16.036426920792266,8.659738793579722,10.070644007620048,3.78
435,1696500.0,435.0,697.4186179999999,711.002446,718.9869630371455,432.91,17.636831382168783,7.139720078537928,13.327040103522837,3.78
440,1716000.0,440.0,700.96188,713.67432,712.3971183200898,432.91,17.003560966845534,6.815371427899149,12.63257703001894,3.78
445,1735500.0,445.0,701.326092,715.99279,712.0574059673434,432.91,15.69761180806926,7.039571080747447,9.901457126606678,3.78
450,1755000.0,450.0,702.39613,716.7776180000001,716.5933050089109,432.91,13.613214190044115,8.364940164043585,11.750037529635451,3.78
455,1774500.0,455.0,697.0027379999999,719.112792,708.8621350240094,432.91,17.69868872420026,6.780057130440647,10.705001318502555,3.78
460,1794000.0,460.0,700.4463899999998,717.53546,718.4910578513301,432.91,12.86015595017788,9.707627405241636,10.198814635387272,3.78
465,1813500.0,465.0,696.706664,716.57235,715.4594417089654,432.91,19.326885303419225,6.431305717531812,12.39099298268842,3.78
470,1833000.0,470.0,700.958138,717.4967399999999,713.9470679030547,432.91,16.68711549066659,5.7011682207036625,11.692323714229923,3.78
475,1852500.0,475.0,698.370968,715.7716199999999,710.5696342334757,432.91,21.267242677946186,5.824521989023461,11.025323815743818,3.78
480,1872000.0,480.0,699.416982,710.5851839999999,713.7287932428637,432.91,19.395106108049323,5.532734080984543,10.87412418100501,3.78
485,1891500.0,485.0,702.308038,712.4524240000001,715.3438687968983,432.91,15.91783801963695,6.000015553401252,9.599252511814415,3.78
490,1911000.0,490.0,702.204434,713.0186980000001,713.7469509163217,432.91,16.210258310574456,11.457622646556826,10.984800614147085,3.78
495,1930500.0,495.0,696.2604859999999,717.123688,715.9768006342406,432.91,11.75882930275455,6.017421486839391,8.47272141573993,3.78


==> figures/inflow/inflow.csv <==
,days,inflow
0,0.0,0.5
1,1.0,0.5262498478693147
2,2.0,0.5524816050455799
3,3.0,0.5786771933033676
4,4.0,0.6048185593439013
5,5.0,0.6308876872369059
6,6.0,0.6568666108367063
7,7.0,0.6827374261640126
8,8.0,0.7084823037448653
9,9.0,0.7340835008982313
10,10.0,0.759523373963785
11,11.0,0.7847843904614471
12,12.0,0.8098491411743014
13,13.0,0.8347003521465606
14,14.0,0.8593208965883156
15,15.0,0.8836938066788599
16,16.0,0.907802285260459
17,17.0,0.9316297174145014
18,18.0,0.9551596819120562
19,19.0,0.9783759625309454
20,20.0,1.0012625592315296
21,21.0,1.0238036991835084
22,22.0,1.045983847636132
23,23.0,1.0677877186243376
24,24.0,1.0892002855034255
25,25.0,1.1102067913050222
26,26.0,1.1307927589071884
27,27.0,1.1509440010116632
28,28.0,1.1706466299213716
29,29.0,1.1898870671114525
30,30.0,1.208652052587217
31,31.0,1.2269286540225801
32,32.0,1.2447042756726754
33,33.0,1.2619666670545036
34,34.0,1.2787039313896398
35,35.0,1.2949045338031744
36,36.0,1.3105573092732397
37,37.0,1.3256514703256448
38,38.0,1.3401766144683145
39,39.0,1.3541227313604078
40,40.0,1.3674802097111782
41,41.0,1.3802398439038175
42,42.0,1.392392840339721
43,43.0,1.403930823498799
44,44.0,1.4148458417116645
45,45.0,1.4251303726397075
46,46.0,1.434777328459292
47,47.0,1.4437800607464928
48,48.0,1.4521323650590132
49,49.0,1.4598284852121188
50,50.0,1.4668631172456477
51,51.0,1.4732314130793567
52,52.0,1.4789289838540896
53,53.0,1.4839519029564605
54,54.0,1.4882967087249717
55,55.0,1.4919604068356977
56,56.0,1.4949404723658928
57,57.0,1.4972348515341016
58,58.0,1.4988419631155683
59,59.0,1.4997606995319768
60,60.0,1.4999904276147618
61,61.0,1.4995309890414732
62,62.0,1.4983827004448873
63,63.0,1.4965463531947918
64,64.0,1.4940232128525948
65,65.0,1.4908150182991338
66,66.0,1.486923980536286
67,67.0,1.482352781163204
68,68.0,1.477104570528231
69,69.0,1.4711829655577628
70,70.0,1.4645920472635607
71,71.0,1.4573363579302265
72,72.0,1.4494208979847814
73,73.0,1.4408511225505056
74,74.0,1.4316329376874144
75,75.0,1.4217726963219566
76,76.0,1.411277193868751
77,77.0,1.4001536635473664
78,78.0,1.38840977139738
79,79.0,1.376053610995149
80,80.0,1.3630936978759338
81,81.0,1.3495389636652184
82,82.0,1.3353987499232745
83,83.0,1.3206828017072056
84,84.0,1.3054012608549166
85,85.0,1.289564658995629
86,86.0,1.2731839102917646
87,87.0,1.2562703039171956
88,88.0,1.2388354962770487
89,89.0,1.220891502974423
90,90.0,1.2024506905295567
91,91.0,1.1835257678571511
92,92.0,1.164129777507731
93,93.0,1.1442760866790613
94,94.0,1.1239783780038375
95,95.0,1.103250640119977
96,96.0,1.082107158030027
97,97.0,1.060562503256322
98,98.0,1.0386315237986783
99,99.0,1.0163293339015533
100,100.0,0.9936713036377103
101,101.0,0.9706730483155739
102,102.0,0.9473504177175809
103,103.0,0.9237194851769315
104,104.0,0.8997965365002788
105,105.0,0.8755980587439857
106,106.0,0.8511407288516878
107,107.0,0.8264414021609898
108,108.0,0.8015171007872159
109,109.0,0.7763850018922256
110,110.0,0.7510624258463722
111,111.0,0.7255668242917652
112,112.0,0.6999157681150683
113,113.0,0.6741269353381131
114,114.0,0.6482180989346771
115,115.0,0.6222071145818292
116,116.0,0.5961119083542729
117,117.0,0.5699504643701733
118,118.0,0.5437408123969876
119,119.0,0.5175010154258292
120,120.0,0.4956245786114683
121,121.0,0.4825016649334139
122,122.0,0.4693908106398619
123,123.0,0.4563010513809154
124,124.0,0.4432414082685468
125,125.0,0.4302208816594827
126,126.0,0.4172484449524044
127,127.0,0.404333038403718
128,128.0,0.3914835629661694
129,129.0,0.3787088741545468
130,130.0,0.36601777594269613
131,131.0,0.3534190146960571
132,132.0,0.3409212731439034
133,133.0,0.3285331643954372
134,134.0,0.31626322600386403
135,135.0,0.30411991408254113
136,136.0,0.29211159747724824
137,137.0,0.28024655199860493
138,138.0,0.268532954718602
139,139.0,0.2569788783351822
140,140.0,0.24559228560875335
141,141.0,0.23438102387446685
142,142.0,0.22335281963404313
143,143.0,0.2125152732308745
144,144.0,0.20187585361207194
145,145.0,0.1914418931810643
146,146.0,0.1812205827443053
147,147.0,0.17121896655555974
148,148.0,0.16144393746119196
149,149.0,0.15190223214980303
150,150.0,0.14260042650948168
151,151.0,0.13354493109588145
152,152.0,0.12474198671423498
153,153.0,0.11619766011835847
154,154.0,0.1079178398296074
155,155.0,0.09990823207866578
156,156.0,0.09217435687296321
157,157.0,0.084721544192434
158,158.0,0.07755493031623856
159,159.0,0.07067945428297512
160,160.0,0.06409985448682892
161,161.0,0.05782066541199471
162,162.0,0.05184621450763449
163,163.0,0.046180619205513695
164,164.0,0.04082778408237736
165,165.0,0.03579139816902033
166,166.0,0.031074932407906874
167,167.0,0.026681637261088464
168,168.0,0.02261454047007322
169,169.0,0.018876444969187556
170,170.0,0.015469926953868063
171,171.0,0.012397334105217095
172,172.0,0.00966078397204373
173,173.0,0.007262162511505521
174,174.0,0.005203122789357306
175,175.0,0.0034850838407027296
176,176.0,0.0021092296920330322
177,177.0,0.0010765085452275613
178,178.0,0.0003876321240786629
179,179.0,4.307518379054187e-05
180,180.0,4.307518379054187e-05
181,181.0,0.0003876321240786629
182,182.0,0.0010765085452275613
183,183.0,0.0021092296920329767
184,184.0,0.0034850838407027296
185,185.0,0.005203122789357306
186,186.0,0.0072621625115054655
187,187.0,0.009660783972043674
188,188.0,0.01239733410521704
189,189.0,0.015469926953868007
190,190.0,0.0188764449691875
191,191.0,0.022614540470073163
192,192.0,0.02668163726108841
193,193.0,0.031074932407906763
194,194.0,0.03579139816902027
195,195.0,0.04082778408237725
196,196.0,0.04618061920551364
197,197.0,0.05184621450763438
198,198.0,0.0578206654119946
199,199.0,0.06409985448682864
200,200.0,0.07067945428297501
201,201.0,0.07755493031623845
202,202.0,0.08472154419243388
203,203.0,0.0921743568729631
204,204.0,0.09990823207866567
205,205.0,0.10791783982960729
206,206.0,0.11619766011835836
207,207.0,0.12474198671423486
208,208.0,0.13354493109588134
209,209.0,0.14260042650948174
210,210.0,0.15190223214980275
211,211.0,0.1614439374611918
212,212.0,0.17121896655555963
213,213.0,0.1812205827443053
214,214.0,0.19144189318106414
215,215.0,0.20187585361207178
216,216.0,0.21251527323087455
217,217.0,0.2233528196340428
218,218.0,0.23438102387446674
219,219.0,0.24559228560875357
220,220.0,0.2569788783351818
221,221.0,0.26853295471860145
222,222.0,0.28024655199860476
223,223.0,0.29211159747724835
224,224.0,0.30411991408254097
225,225.0,0.3162632260038643
226,226.0,0.3285331643954368
227,227.0,0.340921273143903
228,228.0,0.35341901469605697
229,229.0,0.36601777594269613
230,230.0,0.3787088741545468
231,231.0,0.39148356296616876
232,232.0,0.4043330384037176
233,233.0,0.41724844495240443
234,234.0,0.4302208816594825
235,235.0,0.4432414082685466
236,236.0,0.4563010513809155
237,237.0,0.4693908106398615
238,238.0,0.4825016649334137
239,239.0,0.49562457861146814
240,240.0,0.5175010154258284
241,241.0,0.5437408123969877
242,242.0,0.5699504643701738
243,243.0,0.5961119083542721
244,244.0,0.6222071145818284
245,245.0,0.6482180989346767
246,246.0,0.6741269353381132
247,247.0,0.6999157681150684
248,248.0,0.7255668242917639
249,249.0,0.7510624258463714
250,250.0,0.7763850018922257
251,251.0,0.8015171007872156
252,252.0,0.8264414021609899
253,253.0,0.8511407288516879
254,254.0,0.8755980587439853
255,255.0,0.899796536500278
256,256.0,0.9237194851769315
257,257.0,0.9473504177175807
258,258.0,0.970673048315574
259,259.0,0.9936713036377092
260,260.0,1.0163293339015533
261,261.0,1.0386315237986778
262,262.0,1.0605625032563215
263,263.0,1.0821071580300266
264,264.0,1.103250640119977
265,265.0,1.1239783780038364
266,266.0,1.144276086679061
267,267.0,1.1641297775077306
268,268.0,1.1835257678571514
269,269.0,1.2024506905295567
270,270.0,1.2208915029744225
271,271.0,1.2388354962770478
272,272.0,1.256270303917195
273,273.0,1.2731839102917646
274,274.0,1.2895646589956289
275,275.0,1.3054012608549168
276,276.0,1.3206828017072052
277,277.0,1.3353987499232742
278,278.0,1.3495389636652182
279,279.0,1.3630936978759336
280,280.0,1.3760536109951487
281,281.0,1.38840977139738
282,282.0,1.400153663547366
283,283.0,1.411277193868751
284,284.0,1.4217726963219564
285,285.0,1.4316329376874144
286,286.0,1.440851122550506
287,287.0,1.4494208979847811
288,288.0,1.457336357930226
289,289.0,1.4645920472635607
290,290.0,1.4711829655577628
291,291.0,1.477104570528231
292,292.0,1.4823527811632042
293,293.0,1.4869239805362857
294,294.0,1.4908150182991335
295,295.0,1.4940232128525945
296,296.0,1.4965463531947918
297,297.0,1.4983827004448873
298,298.0,1.4995309890414732
299,299.0,1.4999904276147618
300,300.0,1.4997606995319768
301,301.0,1.4988419631155683
302,302.0,1.4972348515341016
303,303.0,1.4949404723658928
304,304.0,1.4919604068356977
305,305.0,1.4882967087249717
306,306.0,1.4839519029564607
307,307.0,1.4789289838540896
308,308.0,1.4732314130793567
309,309.0,1.4668631172456479
310,310.0,1.4598284852121188
311,311.0,1.452132365059013
312,312.0,1.4437800607464932
313,313.0,1.4347773284592922
314,314.0,1.4251303726397075
315,315.0,1.414845841711665
316,316.0,1.4039308234987993
317,317.0,1.3923928403397208
318,318.0,1.3802398439038175
319,319.0,1.3674802097111787
320,320.0,1.354122731360409
321,321.0,1.3401766144683152
322,322.0,1.3256514703256452
323,323.0,1.3105573092732397
324,324.0,1.2949045338031742
325,325.0,1.2787039313896402
326,326.0,1.2619666670545036
327,327.0,1.2447042756726763
328,328.0,1.2269286540225808
329,329.0,1.208652052587217
330,330.0,1.189887067111452
331,331.0,1.1706466299213707
332,332.0,1.1509440010116634
333,333.0,1.1307927589071896
334,334.0,1.110206791305023
335,335.0,1.0892002855034257
336,336.0,1.0677877186243374
337,337.0,1.045983847636133
338,338.0,1.0238036991835084
339,339.0,1.0012625592315292
340,340.0,0.978375962530946
341,341.0,0.9551596819120565
342,342.0,0.9316297174145011
343,343.0,0.9078022852604597
344,344.0,0.8836938066788601
345,345.0,0.8593208965883152
346,346.0,0.8347003521465615
347,347.0,0.8098491411743016
348,348.0,0.7847843904614487
349,349.0,0.7595233739637859
350,350.0,0.7340835008982316
351,351.0,0.708482303744865
352,352.0,0.6827374261640135
353,353.0,0.6568666108367065
354,354.0,0.6308876872369075
355,355.0,0.6048185593439022
356,356.0,0.578677193303368
357,357.0,0.5524816050455796
358,358.0,0.526249847869314
359,359.0,0.5000000000000003


==> figures/reacherall/discounted/data/myreacher4kg95f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-437.95075924397497,-434.16676759514695,6.822923310643609,6.9857751631117155
25,100000.0,25.0,-407.3832784182867,-304.98073864354063,14.473932190681225,22.59435572618607
50,200000.0,50.0,-390.1292890100285,-208.036109698537,25.709212427252343,15.531051379629478
75,300000.0,75.0,-367.16918736979596,-159.67640648869573,24.547577241429995,11.481416415327386
100,400000.0,100.0,-350.7051782424558,-118.84082823579281,19.085757840385536,13.222011290289096
125,500000.0,125.0,-335.5627223336265,-108.88281967988173,17.896990100197925,13.76184950978853
150,600000.0,150.0,-331.26921220213455,-96.29406525880866,11.929674069486515,18.899839900892434
175,700000.0,175.0,-323.7878909793649,-93.95744005801394,20.572555630234994,15.21202547346109
200,800000.0,200.0,-329.224225279312,-91.90656557827396,29.71463193688156,15.546197816095054
225,900000.0,225.0,-316.38516958377807,-84.43415480118458,20.10469747592443,13.04576733165713
250,1000000.0,250.0,-315.8437442053761,-73.57144163700971,22.329409388085264,8.409989538989505
275,1100000.0,275.0,-309.07920037406564,-76.00506271826099,24.081304113204457,11.204503779982529
300,1200000.0,300.0,-298.8603214682035,-74.5294604825942,21.57300829859321,10.985879822273793
325,1300000.0,325.0,-301.24648232970213,-72.20122102978983,21.240249154134585,10.678188789737774
350,1400000.0,350.0,-295.87767998183597,-68.27933890565627,10.844774600469222,7.924938843329319
375,1500000.0,375.0,-291.595969848369,-68.27669080748555,26.623024189186985,8.189319752203875
400,1600000.0,400.0,-272.9579511847103,-67.86716216033162,26.766105489725625,7.155909433429774
425,1700000.0,425.0,-258.7468945633103,-69.68520270582977,23.922519925446068,10.109535245816636
450,1800000.0,450.0,-260.3839323502671,-65.00112854374986,14.554558789994239,8.362718055009433
475,1900000.0,475.0,-257.9596855922083,-64.54791389444387,20.251703273117954,9.3686973844773
500,2000000.0,500.0,-252.26943960366083,-69.53685889815749,21.302571107135726,12.963475808990506
525,2100000.0,525.0,-240.92908226361882,-64.58467072063353,18.10840500820886,8.316557613947724
550,2200000.0,550.0,-240.15076735280394,-62.21542337146261,19.751671104032024,6.171407250250145
575,2300000.0,575.0,-233.59888239413053,-62.185709662383815,28.70706394741514,6.713490118687867
600,2400000.0,600.0,-227.5403936811518,-60.44380977177268,29.40699554869476,4.971084150584125
625,2500000.0,625.0,-240.61389869879895,-58.26830633478225,13.937301240825429,6.571949578602268
650,2600000.0,650.0,-222.79344415325863,-57.56775501420179,7.434945491978288,4.441598392892107
675,2700000.0,675.0,-216.38160357213934,-57.6118746573822,17.13229987166637,3.276289235981932
700,2800000.0,700.0,-209.60313183523462,-59.429311314805965,28.394240203998095,6.40272929065973
725,2900000.0,725.0,-219.31686464319873,-58.24041993227176,16.639840517185934,5.049627993820749
750,3000000.0,750.0,-206.6970552957774,-55.72395663426166,18.907140988007242,5.944597557142249
775,3100000.0,775.0,-196.13976520860527,-60.154623148246706,21.698360593649163,7.241399188228679
800,3200000.0,800.0,-201.69313642130433,-57.46389656998382,13.548906786566658,4.647304270597069
825,3300000.0,825.0,-193.1345605234304,-62.045333415502355,19.45864970213241,9.547272949067011
850,3400000.0,850.0,-194.426983414702,-59.27440709999105,16.557961824119445,7.622181018255128
875,3500000.0,875.0,-190.64819830506158,-57.28625007299729,20.79467559387102,7.4565618868601575
900,3600000.0,900.0,-187.48970442974493,-58.640506373168684,18.56060043521392,8.702908109971215
925,3700000.0,925.0,-187.42262582928254,-58.32224878739038,7.480269499118612,9.187506302538775
950,3800000.0,950.0,-181.53692514819778,-61.95587701225908,10.142483414659706,9.343841376590671
975,3900000.0,975.0,-179.41660532042025,-63.474305823210486,14.582428298083814,7.659047179045513
1000,4000000.0,1000.0,-187.63628563807458,-60.551305510440706,10.483151776958536,8.435239229858837
1025,4100000.0,1025.0,-182.09638540220797,-62.81120891625445,8.777694209736113,10.065681643853427
1050,4200000.0,1050.0,-180.63625107157335,-59.289258556153165,12.308288710285952,9.411412016427201
1075,4300000.0,1075.0,-178.63198673644962,-59.2801669058159,9.81411847807889,10.444708335079143
1100,4400000.0,1100.0,-183.7283522882546,-58.180136782218526,16.854968580654536,7.922954758172306
1125,4500000.0,1125.0,-171.30858551861306,-57.46003478137461,8.329024120500979,7.8234828574520865
1150,4600000.0,1150.0,-176.25531959797962,-57.06991010768363,12.82416403799848,6.58856702975387
1175,4700000.0,1175.0,-174.27794416630366,-59.18795766147538,23.304738843328266,7.872159490382991
1200,4800000.0,1200.0,-166.3055436029291,-54.82668962766165,17.25445790685483,5.024661379316308
1225,4900000.0,1225.0,-161.97989997183623,-56.07094186781778,8.479075054517324,8.472071506743609
1250,5000000.0,1250.0,-158.36747912300265,-57.37583667322688,14.272843107774335,8.36885325596011
1275,5100000.0,1275.0,-155.06965037090222,-58.237453876490335,19.83540131531932,10.349439280652753
1300,5200000.0,1300.0,-155.13349982805613,-57.53087750896619,15.629481226606664,9.09256964090316
1325,5300000.0,1325.0,-160.15730404003563,-56.75941438882944,11.977181834265044,8.996107577496922
1350,5400000.0,1350.0,-156.05808117705274,-55.41043217953118,9.935470706296238,10.084610515634543
1375,5500000.0,1375.0,-153.89012820572822,-57.50625680415892,17.831141858543702,9.559198425880306
1400,5600000.0,1400.0,-141.36363416201047,-57.38240691130577,9.775047902232526,8.606909585854295
1425,5700000.0,1425.0,-144.75934541190853,-55.55493374937852,14.520870653583081,5.399807871176828
1450,5800000.0,1450.0,-144.54294117651756,-52.35819563235899,10.59544471737046,6.348912963890445
1475,5900000.0,1475.0,-148.37877762589636,-53.1170632287893,12.103299823834623,4.922767768514785
1500,6000000.0,1500.0,-142.56988252998943,-51.61701811388597,8.400796684112999,4.887147465398972
1525,6100000.0,1525.0,-138.14042801259103,-51.656333857925574,16.494049589708894,3.925593755761084
1550,6200000.0,1550.0,-141.06514242041735,-49.90844509868641,10.75617922516664,3.614273847111166
1575,6300000.0,1575.0,-159.6899955295473,-50.856834686784865,11.877674945560964,4.125120135040858
1600,6400000.0,1600.0,-152.4321907077702,-51.6133555709315,12.141673819803595,4.577577269646553
1625,6500000.0,1625.0,-137.31452654877154,-53.439457124975696,15.593799093629803,5.879987896132169
1650,6600000.0,1650.0,-145.105409392658,-57.39683298432669,19.9537761814675,9.323321080246474
1675,6700000.0,1675.0,-139.53245892100722,-57.97509664819089,13.859363016469295,9.94417393672648
1700,6800000.0,1700.0,-147.20280330486796,-54.2176499813085,8.940940616572714,7.8782670438703555
1725,6900000.0,1725.0,-149.2868333305893,-55.17602123381359,17.849173793768763,7.907969169410518
1750,7000000.0,1750.0,-153.56693094258276,-55.5836909414402,16.21190663193472,6.118188881082494
1775,7100000.0,1775.0,-143.97241966349182,-54.7540629479695,14.09684665751716,5.484656011777193
1800,7200000.0,1800.0,-155.30915696463742,-55.11187070459956,15.072087653511586,6.941000181838237
1825,7300000.0,1825.0,-145.2985287370522,-52.785920380817494,10.322519684069116,2.713977974374599
1850,7400000.0,1850.0,-157.23729855431353,-51.16753546816578,14.480510928659632,3.456390711318809
1875,7500000.0,1875.0,-144.68144754305445,-53.375067461748834,17.383695699099572,3.931008691788092
1900,7600000.0,1900.0,-142.61405743930547,-52.330941836919656,10.148934320140514,3.331919255746302
1925,7700000.0,1925.0,-143.63880557486235,-52.8883191328415,16.683492045073773,4.116612495326763
1950,7800000.0,1950.0,-149.9335579663885,-51.75044982609611,17.306854145007865,2.518442187582637
1975,7900000.0,1975.0,-151.93253734495073,-52.19845217782,16.434452748771974,2.989090937371015
2000,8000000.0,2000.0,-137.76015480842366,-50.8238086092205,8.955752413891213,3.680936133689039
2025,8100000.0,2025.0,-136.1290146881569,-48.603958043065504,13.217510638247484,1.468033906507602
2050,8200000.0,2050.0,-137.00265327198767,-49.801607544998696,15.427195480539279,1.5210766399420816
2075,8300000.0,2075.0,-138.2580398392777,-46.47831995597777,10.652576646517286,1.8264449993434562
2100,8400000.0,2100.0,-142.7853685346807,-49.203488059653445,13.805987749240762,1.6347610266956312
2125,8500000.0,2125.0,-135.6597360375936,-50.72969721027493,13.615900231465366,4.151961460033739
2150,8600000.0,2150.0,-148.19027060390812,-52.67132921370404,14.209738483653483,8.058769804177233
2175,8700000.0,2175.0,-143.53395057406857,-55.05978567681598,15.232938890620817,10.333427689908453
2200,8800000.0,2200.0,-144.48399313328855,-54.267869273754386,15.664818139044362,7.97209917552075
2225,8900000.0,2225.0,-138.4997140358988,-59.12150586964269,14.22655714678436,14.115071293382336
2250,9000000.0,2250.0,-143.92634367944993,-57.68809738424686,14.029968337985862,8.257133480870744
2275,9100000.0,2275.0,-136.5263697541513,-57.339711778584444,20.4092326494205,10.345267229377715
2300,9200000.0,2300.0,-143.11368680591244,-57.99455771221697,24.678441842600865,8.119852931934801
2325,9300000.0,2325.0,-144.04172054403062,-56.808799272644094,19.917259270516833,8.138276852922512
2350,9400000.0,2350.0,-148.60407888993444,-54.74112419541425,15.194841630233634,6.012919382219015
2375,9500000.0,2375.0,-150.3516245496784,-56.497331311040284,19.779372090034943,7.720298584505167
2400,9600000.0,2400.0,-143.3172802266622,-56.72596573528169,12.012609646184368,4.599235149486854
2425,9700000.0,2425.0,-158.6720321032198,-58.59523988007402,15.49157690551984,10.549890513785584
2450,9800000.0,2450.0,-144.817446409059,-56.86281500586024,12.178129753312131,10.63449247932525
2475,9900000.0,2475.0,-144.1248540553454,-56.070155086892484,12.472710249384825,11.697546560139761


==> figures/reacherall/discounted/data/myreacher4kg95f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-43.2985204,-44.3356116,0.6136936887696315,1.1706306117239051
25,100000.0,25.0,-39.0754934,-26.324995,1.9227837833238688,1.2591764827187601
50,200000.0,50.0,-37.0811898,-13.783076500000002,2.9607218267601296,0.6985571001692682
75,300000.0,75.0,-34.0737448,-9.13836352,2.421170337133721,0.9510617829119913
100,400000.0,100.0,-33.536281200000005,-7.2641374999999995,2.570213946546086,0.4573579791274959
125,500000.0,125.0,-30.734951000000002,-6.676652939999999,2.0844447186733372,0.405276220903214
150,600000.0,150.0,-28.8615172,-6.37604866,1.4547950333685484,0.371246930762222
175,700000.0,175.0,-27.603742,-6.16822494,1.6164009415545237,0.1911722136916578
200,800000.0,200.0,-27.815794800000003,-6.00752052,2.858055091014304,0.23128514013347565
225,900000.0,225.0,-26.5664226,-5.77744768,2.0037398589427973,0.20179699809217788
250,1000000.0,250.0,-25.404484200000006,-5.6929814,1.6197583672648357,0.10501088863838574
275,1100000.0,275.0,-24.0868186,-5.59972386,1.5421455096085848,0.20429750798635063
300,1200000.0,300.0,-23.682835,-5.47434472,1.5157448093098598,0.20476751639288027
325,1300000.0,325.0,-22.8041678,-5.3745962,2.0751032629427724,0.19776252521465745
350,1400000.0,350.0,-22.290690000000005,-5.3559035,1.709984566022746,0.08925354087479347
375,1500000.0,375.0,-21.5116444,-5.32280722,1.520076663853005,0.10940555571450596
400,1600000.0,400.0,-19.899183599999997,-5.30912556,0.683979230342486,0.10519532583854153
425,1700000.0,425.0,-18.2932428,-5.29088354,0.5325557817934151,0.12961784403710253
450,1800000.0,450.0,-17.5002316,-5.23598972,1.008451971561383,0.16420572122615235
475,1900000.0,475.0,-17.5167114,-5.177780920000001,1.6865320251996354,0.10329420161019269
500,2000000.0,500.0,-16.381525599999996,-5.26152822,1.2274103943155943,0.034556805302746324
525,2100000.0,525.0,-15.576634799999999,-5.22680242,0.7387476225930595,0.0847697973331002
550,2200000.0,550.0,-15.2946112,-5.1751125600000005,0.7957674777227634,0.10132318066676274
575,2300000.0,575.0,-14.258955599999998,-5.063026020000001,0.7557473403812511,0.10513834587038047
600,2400000.0,600.0,-13.8228533,-5.14315412,0.9024300420870549,0.11766914682173828
625,2500000.0,625.0,-14.215475600000001,-4.96588806,1.524381006394166,0.08343548289451183
650,2600000.0,650.0,-13.284789,-5.1093635399999995,1.0030747026947302,0.07549316787021258
675,2700000.0,675.0,-12.708509000000001,-5.125701599999999,0.9471048947316161,0.07269463142456492
700,2800000.0,700.0,-12.325846600000002,-5.07493206,0.7435086911602278,0.16303474149913727
725,2900000.0,725.0,-12.5552938,-5.06180916,1.6371752482126212,0.11936283530077679
750,3000000.0,750.0,-11.4563742,-5.05746902,1.034190358144782,0.1914501081776776
775,3100000.0,775.0,-11.2750188,-4.99908908,1.1915893416923358,0.11799914261875803
800,3200000.0,800.0,-11.2175768,-5.1081968,1.636419464014647,0.072668570087499
825,3300000.0,825.0,-10.7856165,-5.08289168,0.8605789905214142,0.20170516844364414
850,3400000.0,850.0,-10.546537599999999,-5.0205722999999995,1.2189725707952812,0.19631026912930105
875,3500000.0,875.0,-9.797824499999999,-4.88475428,1.1863894248590456,0.10434461281418375
900,3600000.0,900.0,-9.986619899999999,-4.9721226199999995,1.193388336739755,0.10237424137697393
925,3700000.0,925.0,-9.7971398,-5.01232716,1.5112775741040239,0.08414025891783779
950,3800000.0,950.0,-9.187766139999999,-5.0417290800000005,1.4932737425449285,0.10149618825474596
975,3900000.0,975.0,-9.027220119999999,-5.099099219999999,1.6262883300118884,0.14727360337885118
1000,4000000.0,1000.0,-9.455063599999999,-4.9385813,1.7764890098222421,0.14162368740685388
1025,4100000.0,1025.0,-9.02158586,-4.912331280000001,1.5219934641154305,0.13215122488629394
1050,4200000.0,1050.0,-8.75344188,-4.84852282,1.4074380717566428,0.13886531805071908
1075,4300000.0,1075.0,-8.95201132,-4.91602292,1.5475501814131591,0.16257907555458426
1100,4400000.0,1100.0,-8.5114923,-4.9834051,1.0954865718896267,0.05102490619188569
1125,4500000.0,1125.0,-8.182796880000001,-5.0047773399999995,0.9910423238576629,0.11710557711995535
1150,4600000.0,1150.0,-8.39442354,-4.97787818,0.9400774295611755,0.1774472059666089
1175,4700000.0,1175.0,-7.747411319999999,-4.89201264,1.2944801255590188,0.10809967308880147
1200,4800000.0,1200.0,-8.13755666,-4.817627,0.6726609604967325,0.17793944241328158
1225,4900000.0,1225.0,-7.19746904,-4.86113196,1.223025084404285,0.094951056159437
1250,5000000.0,1250.0,-8.05890916,-4.9003068800000005,0.7210215994472869,0.10885705117017014
1275,5100000.0,1275.0,-7.658130160000001,-4.807539179999999,0.7937378180632131,0.07530122139023476
1300,5200000.0,1300.0,-7.5997372599999995,-4.85654992,1.1790937351889037,0.07614414799363611
1325,5300000.0,1325.0,-7.601559679999999,-4.961987219999999,1.6070083606759904,0.0631748723150308
1350,5400000.0,1350.0,-7.135642280000001,-4.8000314799999995,0.9694775620928379,0.08049816710706699
1375,5500000.0,1375.0,-7.50166508,-4.8187157,0.9000440891614795,0.15096774269659535
1400,5600000.0,1400.0,-6.857306540000001,-4.8014956600000005,0.7530126136849551,0.17113426640600413
1425,5700000.0,1425.0,-7.04567488,-4.9695044,1.0687534981896487,0.06937110558819999
1450,5800000.0,1450.0,-6.958630739999999,-4.785418900000001,0.952475457588058,0.07769546285808868
1475,5900000.0,1475.0,-7.0691708,-4.87225246,0.8847592523463135,0.11913867949773593
1500,6000000.0,1500.0,-7.22169686,-4.800340299999999,0.710815385635028,0.1510799241212016
1525,6100000.0,1525.0,-7.11849342,-4.90581248,0.8815806844121513,0.09804214101935578
1550,6200000.0,1550.0,-6.3809445600000005,-4.876127939999999,0.9826876805883009,0.17343596193645622
1575,6300000.0,1575.0,-7.3165738199999995,-4.8776764,1.1397043213747464,0.15763946580038163
1600,6400000.0,1600.0,-6.53713834,-4.84211474,0.7282800631120088,0.1363802980563837
1625,6500000.0,1625.0,-6.574621639999999,-4.87081182,0.648354844564585,0.15300799824743624
1650,6600000.0,1650.0,-6.70827416,-4.84582236,0.4088599043291649,0.08392346959217432
1675,6700000.0,1675.0,-6.73891418,-4.82952754,0.8347136149144356,0.18968601052767362
1700,6800000.0,1700.0,-6.31655782,-4.76753884,0.4411595835715298,0.1484929254753446
1725,6900000.0,1725.0,-6.3840966,-4.80928752,0.7011026764213626,0.048104683511138294
1750,7000000.0,1750.0,-6.56319912,-4.86590764,0.8703960399996076,0.1494589517664958
1775,7100000.0,1775.0,-6.44226338,-4.8384503,0.7801427364468525,0.15334801101742476
1800,7200000.0,1800.0,-6.79963188,-4.7648224599999995,0.5713123546023057,0.15127943579549993
1825,7300000.0,1825.0,-6.187678200000001,-4.86051312,0.6430587332402834,0.1098406188467977
1850,7400000.0,1850.0,-6.217105760000001,-4.86856772,0.8608198303345518,0.10986540051085886
1875,7500000.0,1875.0,-6.23465754,-4.90197284,0.48871115152911915,0.048180780882801685
1900,7600000.0,1900.0,-6.24405528,-4.7982093599999995,0.7107859369302864,0.1396244784810061
1925,7700000.0,1925.0,-6.24667564,-4.8404960599999995,0.4418016656211766,0.09047374133760597
1950,7800000.0,1950.0,-6.526444119999999,-4.9089852800000005,0.7218879821803714,0.11975890686895477
1975,7900000.0,1975.0,-6.2633591,-4.8536623400000005,0.6555095742554957,0.12166484428431774
2000,8000000.0,2000.0,-5.93473204,-4.726905360000001,0.820404386527818,0.0752441394305546
2025,8100000.0,2025.0,-5.84014318,-4.78916724,0.30113427991202824,0.14095152341071787
2050,8200000.0,2050.0,-6.04257552,-4.850429360000001,0.47310578096061684,0.13323012191909714
2075,8300000.0,2075.0,-6.02994794,-4.596250100000001,0.5048363695535175,0.12328389638194212
2100,8400000.0,2100.0,-6.1898610199999995,-4.727683540000001,0.4555721134698425,0.09626856640763089
2125,8500000.0,2125.0,-5.89887776,-4.78757274,0.35125508951220363,0.19912763012054965
2150,8600000.0,2150.0,-6.1517502,-4.809559899999999,0.5320386082917987,0.11101419933022956
2175,8700000.0,2175.0,-6.120432040000001,-4.7683205200000005,0.19563821818972646,0.15078240186231665
2200,8800000.0,2200.0,-5.90999934,-4.759196,0.49721171534842,0.12284389276291782
2225,8900000.0,2225.0,-5.9544368,-4.8162898400000005,0.49587586963738317,0.1674252457993259
2250,9000000.0,2250.0,-5.7391302,-4.81283232,0.4896409773677842,0.03711089511876013
2275,9100000.0,2275.0,-5.7469715799999985,-4.75168598,0.3367672079111193,0.19122430066345103
2300,9200000.0,2300.0,-5.9162434600000005,-4.80304462,0.3950926093273343,0.07636094659209311
2325,9300000.0,2325.0,-5.90885154,-4.7381363,0.3461950703475762,0.1339266119928931
2350,9400000.0,2350.0,-6.134164159999999,-4.69899,0.25011815366909645,0.058961338793081866
2375,9500000.0,2375.0,-6.096424879999999,-4.71510022,0.19472389996993278,0.16286107291516172
2400,9600000.0,2400.0,-5.647679640000001,-4.8108887199999995,0.2539389301883824,0.24764919177177794
2425,9700000.0,2425.0,-5.8720016600000005,-4.7568812000000005,0.7256275852138508,0.1560595699345214
2450,9800000.0,2450.0,-5.79225016,-4.75636892,0.36822685495624724,0.15688431530743505
2475,9900000.0,2475.0,-5.7945745,-4.741914840000001,0.4926239368848344,0.17479379721395194


==> figures/reacherall/discounted/data/myreacher4kg995f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-439.08656964389763,-436.1278595622392,4.927556750750672,6.822576263808303
25,100000.0,25.0,-405.6517004674189,-393.29365983119453,13.480671308763293,11.05465214757861
50,200000.0,50.0,-384.62819165753046,-367.82280057454545,23.036982650981113,23.04823159829301
75,300000.0,75.0,-357.4957803368867,-340.2775055733767,29.122122690995486,26.775802811931364
100,400000.0,100.0,-340.16752577074396,-322.35323086513256,19.451506968789282,31.083931399084086
125,500000.0,125.0,-332.14850527287456,-304.80124714364376,29.364165955826362,38.50713507116564
150,600000.0,150.0,-323.9168277609366,-281.6632269613122,21.74147730818721,43.849950300949615
175,700000.0,175.0,-320.9163506246035,-265.7139160525698,29.817240598190402,39.742216097855355
200,800000.0,200.0,-318.29321102355976,-252.15277153193188,26.792116808131137,39.28257166456333
225,900000.0,225.0,-316.16412520633673,-238.1862112218248,25.887226310047858,31.24287213625954
250,1000000.0,250.0,-301.0093326418882,-230.20128344641088,21.37722325820471,26.132630103382894
275,1100000.0,275.0,-298.17549396511015,-218.14292955015375,32.828918014174754,21.341861164335263
300,1200000.0,300.0,-284.17678768642764,-207.13684287864353,28.142478074847823,19.42600044338616
325,1300000.0,325.0,-284.81995318138667,-198.88461028477246,37.822442751425505,18.81360330166478
350,1400000.0,350.0,-277.1262335805319,-193.18288527997257,27.63058497271105,19.916066105712627
375,1500000.0,375.0,-271.5146498219654,-188.53950485619603,33.93101908562221,19.52288609729312
400,1600000.0,400.0,-251.53226102968785,-181.9429227155608,24.309424161828396,20.550548882317297
425,1700000.0,425.0,-244.47550822855595,-172.56397897587854,27.591919796642863,14.889059595657258
450,1800000.0,450.0,-236.97705086741752,-167.33766881825795,21.102218165626233,15.858107042160999
475,1900000.0,475.0,-229.1191203999935,-159.95757379324647,24.6558997402498,13.496673403857738
500,2000000.0,500.0,-228.13540875677148,-154.50396163174568,29.803096925516698,12.455853618300482
525,2100000.0,525.0,-219.57367825462705,-153.30343890532492,29.711151754961186,14.987062713829125
550,2200000.0,550.0,-220.48667722052292,-144.93936955865212,22.140816922783927,13.368851168399992
575,2300000.0,575.0,-213.91506331307318,-140.62716576627014,27.184102986981383,20.045490572188644
600,2400000.0,600.0,-208.5103865580671,-138.11118178106705,24.201570463937664,16.40473451816291
625,2500000.0,625.0,-203.93551903772263,-132.35919903266694,24.94698766608568,16.65554533307433
650,2600000.0,650.0,-200.83078363803693,-130.5421484337531,25.128791566506607,19.152496499657843
675,2700000.0,675.0,-193.26434923135935,-120.39398617915435,27.36681377591356,15.28915297269372
700,2800000.0,700.0,-184.95459378748257,-115.25773160510728,31.11443982051502,11.379307915135433
725,2900000.0,725.0,-188.1776101696476,-113.70630036392201,30.139277061873383,11.620247915888179
750,3000000.0,750.0,-187.16419917041418,-114.1240533909909,27.0074706054329,14.55633558728729
775,3100000.0,775.0,-179.31202216268588,-107.5062372486927,30.744315149361782,11.968706358017005
800,3200000.0,800.0,-177.5807093602356,-106.31855063635314,24.07799489724913,13.97917147570353
825,3300000.0,825.0,-177.4460027163592,-98.73334056221469,27.588071642087375,15.034458028850972
850,3400000.0,850.0,-168.31189661636046,-99.20159920686001,22.96808885696467,14.001144323334783
875,3500000.0,875.0,-181.9851104021248,-97.73923490057405,27.72472795103652,12.076378561926578
900,3600000.0,900.0,-171.79438420466033,-95.90692745399733,26.388980947951634,8.244183683823305
925,3700000.0,925.0,-167.51180803313963,-93.03029014720006,22.861275755206705,10.53964666300801
950,3800000.0,950.0,-165.01370477794194,-91.6632421607636,20.123389916464546,9.863759138251755
975,3900000.0,975.0,-161.1430895034017,-90.6631340780356,25.051827410306593,8.94279847852766
1000,4000000.0,1000.0,-154.80620687058737,-87.92757987000996,24.216565550841555,6.626773864111408
1025,4100000.0,1025.0,-148.21432892442652,-89.56611195035634,26.366979525283988,10.320914481378058
1050,4200000.0,1050.0,-147.6789092849491,-83.76309700270349,21.104327136234314,8.605494023131792
1075,4300000.0,1075.0,-138.71907866192868,-81.37837154423553,21.429468992550145,7.274369607675548
1100,4400000.0,1100.0,-136.6895180750685,-80.9009288851439,18.492625953723728,10.531713799830131
1125,4500000.0,1125.0,-138.76574971338482,-78.17319447452635,20.222719969322014,10.453448708338485
1150,4600000.0,1150.0,-130.60476337820182,-77.20258477016247,14.809073449199905,11.216373553164868
1175,4700000.0,1175.0,-129.65068432954027,-74.77102282672504,19.837986433321824,8.37431348951642
1200,4800000.0,1200.0,-126.53280411559108,-74.58330972478134,12.99118317956962,9.124792113040062
1225,4900000.0,1225.0,-125.75434005582323,-74.90799840312896,14.706081197378182,8.129259947514502
1250,5000000.0,1250.0,-119.58124587212914,-75.30817072247274,16.158009783738503,7.8573092774596205
1275,5100000.0,1275.0,-122.2245263453492,-73.77866313828318,14.175290321347575,10.334491802395396
1300,5200000.0,1300.0,-120.00980928797556,-78.45506932643681,19.111618225927227,10.5833920675327
1325,5300000.0,1325.0,-116.32368851997555,-73.55413957772703,22.788747991827076,10.431143007157248
1350,5400000.0,1350.0,-123.46171714005554,-71.98953985409665,19.164675578298848,11.000252571937326
1375,5500000.0,1375.0,-116.1782589280585,-72.92892540376477,21.016662377772178,11.939247360670388
1400,5600000.0,1400.0,-114.44812763940722,-68.30739150071948,22.4843953189912,9.663311269669192
1425,5700000.0,1425.0,-111.71524616940474,-71.49286800825718,21.763901134551677,8.420075398489384
1450,5800000.0,1450.0,-108.39930491540005,-69.97820588155791,17.378319959871185,11.703044239530849
1475,5900000.0,1475.0,-109.18612718715315,-70.5301630963239,19.130945725750774,11.048870080684589
1500,6000000.0,1500.0,-112.83215866200207,-69.94932995738596,16.841514869545776,8.971398314980545
1525,6100000.0,1525.0,-103.31754837531699,-69.8941779819773,19.748727312589082,10.034114915760904
1550,6200000.0,1550.0,-104.25058955982213,-68.0129533861343,20.1824232751964,8.315400275687441
1575,6300000.0,1575.0,-109.15088883790145,-68.41344779729266,16.316146417151987,6.850609068867443
1600,6400000.0,1600.0,-99.5784299466267,-66.32368617016964,15.629253818372986,8.436509306094829
1625,6500000.0,1625.0,-98.67444926545011,-65.7319858716265,17.266649271987436,6.264474602806978
1650,6600000.0,1650.0,-99.03921290766257,-67.60442576886656,19.515472167189614,5.978826041445524
1675,6700000.0,1675.0,-101.6047061840602,-68.25211184470386,23.897018629196563,6.353656184104997
1700,6800000.0,1700.0,-103.62232815424363,-67.3281487903333,18.103143431195452,5.025734807057822
1725,6900000.0,1725.0,-100.08616145788395,-67.83337571699599,23.4695185865942,4.941764683838775
1750,7000000.0,1750.0,-102.55692176616799,-65.60993052188482,22.195824919011564,7.556691001437083
1775,7100000.0,1775.0,-97.65398064552767,-67.13224445075639,22.895294786085707,8.04290457003853
1800,7200000.0,1800.0,-92.5619781002069,-65.20871907990319,24.75475115567823,4.393861941241087
1825,7300000.0,1825.0,-94.11035411698872,-65.92623977661647,18.80170327678007,6.947376616532939
1850,7400000.0,1850.0,-91.77707477658264,-67.64924330177624,20.245970887561153,5.976168723851612
1875,7500000.0,1875.0,-94.58016023765154,-65.89737824630876,15.234464497929176,7.737537128296715
1900,7600000.0,1900.0,-93.716553571078,-62.78335198325475,15.763881450771384,6.955405284223192
1925,7700000.0,1925.0,-92.79795202698119,-64.84729658250815,16.028723710604357,8.14725036923632
1950,7800000.0,1950.0,-88.5498566917257,-63.12778639191269,17.880601588782607,6.547181659354102
1975,7900000.0,1975.0,-85.23922063484272,-61.75938529665846,14.956398676201845,3.446087598280748
2000,8000000.0,2000.0,-83.30764654124943,-61.26716015111451,13.020285531630194,5.523915909377926
2025,8100000.0,2025.0,-84.55537331624701,-58.09126237494934,15.298521255008927,5.411985293800104
2050,8200000.0,2050.0,-87.5641548032753,-59.587821743507995,17.28409455933648,3.614798727973379
2075,8300000.0,2075.0,-78.9347013656091,-59.942843047462794,15.775863716094097,5.276970072384925
2100,8400000.0,2100.0,-81.87950813947552,-57.927513444412895,17.542400960753984,2.301660477456487
2125,8500000.0,2125.0,-82.63290264009366,-57.17276656401022,13.152126959912481,3.236835317705814
2150,8600000.0,2150.0,-84.05184645501745,-56.419651538975565,14.417261320556273,1.6590552585756837
2175,8700000.0,2175.0,-83.42765813517495,-56.94445904287428,14.942531343391002,1.1541808027619926
2200,8800000.0,2200.0,-85.58163143045107,-56.66661569548995,15.561780480270723,3.4533094845876087
2225,8900000.0,2225.0,-90.05746054742426,-57.64579080105233,22.3699532896452,3.8808375228763854
2250,9000000.0,2250.0,-80.18742853917782,-57.652356892669204,15.655077677989516,4.229809865834093
2275,9100000.0,2275.0,-84.40222921931402,-57.14945672281069,14.523725903992899,3.7186502084025888
2300,9200000.0,2300.0,-81.5003066901228,-54.9340531494145,17.395352138304066,4.219347198098326
2325,9300000.0,2325.0,-79.73320066960571,-55.7444867774263,13.000938479705155,3.969248992425174
2350,9400000.0,2350.0,-82.35965627800104,-57.027538376275785,15.158539584819513,4.372793221196728
2375,9500000.0,2375.0,-77.56172985434661,-56.82155168952941,16.601713955967078,3.9864580055760643
2400,9600000.0,2400.0,-77.4709282776158,-57.5112089384822,13.64141245795025,4.4117005328848995
2425,9700000.0,2425.0,-76.25633794849186,-57.67995714148547,16.979679311779314,4.578152420073836
2450,9800000.0,2450.0,-75.74953099467079,-59.09125123599222,19.36862035897469,4.202032429162848
2475,9900000.0,2475.0,-81.16986842294352,-56.496799971182966,25.31577843472317,3.472830888890888


==> figures/reacherall/discounted/data/myreacher4kg995f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-278.01407800000004,-276.69608200000005,2.782607699435562,3.768984050813713
25,100000.0,25.0,-256.747518,-249.28808400000003,9.260825017843864,7.026581221205833
50,200000.0,50.0,-242.76316200000002,-233.635986,14.388857442625705,13.871265554396793
75,300000.0,75.0,-226.442508,-215.395262,18.007713307955953,16.25302534865287
100,400000.0,100.0,-216.905372,-204.646496,11.847095996915336,19.5177802830275
125,500000.0,125.0,-211.435046,-192.12731,19.33926551049428,23.51047055578896
150,600000.0,150.0,-205.23641600000002,-178.054976,13.41457052212673,27.92971166434082
175,700000.0,175.0,-203.201792,-167.904556,18.78293021463839,24.10643905978765
200,800000.0,200.0,-201.04483799999997,-159.5669172,16.130036066507724,24.24287970503953
225,900000.0,225.0,-200.30263399999998,-150.528258,15.758839131357442,19.57887093552995
250,1000000.0,250.0,-190.24420800000001,-145.509523,12.453171999599743,16.46921811049657
275,1100000.0,275.0,-189.69675800000002,-137.7131108,19.248195057355293,13.063570200110222
300,1200000.0,300.0,-180.333338,-131.05312999999998,16.1456607757107,11.746102405990108
325,1300000.0,325.0,-181.111216,-125.42843520000001,23.109955307136122,11.680981090604606
350,1400000.0,350.0,-176.01741199999998,-121.9948574,16.764046003825182,11.98046500802598
375,1500000.0,375.0,-172.548474,-118.19634900000001,21.45349730918666,11.256308779280525
400,1600000.0,400.0,-159.64796800000002,-114.484501,15.03406489685199,11.964355162100066
425,1700000.0,425.0,-155.595312,-109.11046280000001,16.298277296706342,8.946716306788515
450,1800000.0,450.0,-151.167714,-105.47252039999998,12.651106016392113,9.337165709707282
475,1900000.0,475.0,-146.4878448,-101.565287,14.798635077530182,8.465836404509043
500,2000000.0,500.0,-146.755808,-97.32567080000001,19.58928811696392,7.427029295482173
525,2100000.0,525.0,-140.664933,-96.693688,18.126671321740037,9.241194110240018
550,2200000.0,550.0,-141.04576600000001,-91.57047700000001,13.410365671987291,7.60707817090976
575,2300000.0,575.0,-136.81043599999998,-88.9459354,16.600135389491314,12.250870648326925
600,2400000.0,600.0,-133.92843879999998,-86.70706279999999,14.908721186071727,10.054756148161234
625,2500000.0,625.0,-131.0461,-83.49369499999999,15.718165166568953,10.345909322460892
650,2600000.0,650.0,-129.479403,-82.27864,16.56078711232365,11.61489905606158
675,2700000.0,675.0,-123.682756,-76.378064,17.155031302406353,9.528118106260901
700,2800000.0,700.0,-118.13166999999999,-72.9654888,20.067356898733347,7.606005065217442
725,2900000.0,725.0,-121.26360300000002,-72.12300520000001,19.198105296475134,7.248506597515839
750,3000000.0,750.0,-120.7319518,-72.30237619999998,16.436061630731533,9.071945057358239
775,3100000.0,775.0,-115.69637399999999,-68.0909896,19.53779112137219,7.601559775491264
800,3200000.0,800.0,-114.52311279999999,-67.9174292,14.833427025682433,9.389771598564012
825,3300000.0,825.0,-114.397434,-62.996905000000005,17.91521919113252,9.679194865376866
850,3400000.0,850.0,-108.7300798,-63.013663199999996,14.289817172101484,9.256890964487097
875,3500000.0,875.0,-117.33679219999999,-62.27237660000001,17.433428547889378,8.509312632177997
900,3600000.0,900.0,-111.41185700000001,-61.011663799999994,17.233714967632277,6.006781145903169
925,3700000.0,925.0,-108.35468,-58.9345824,14.914785040300757,7.352026517783773
950,3800000.0,950.0,-106.914988,-58.099289399999996,13.657199872619476,7.05253751316466
975,3900000.0,975.0,-103.6703568,-57.509056199999996,16.330855141858816,6.412861775843781
1000,4000000.0,1000.0,-99.9050252,-55.3558394,15.32022623998076,4.886994082029343
1025,4100000.0,1025.0,-95.71732,-56.64471579999999,17.318798583126668,7.534172681997144
1050,4200000.0,1050.0,-95.00528120000001,-52.932597400000006,13.80030807169375,6.216869780220169
1075,4300000.0,1075.0,-89.60738599999999,-51.7204796,13.671950128430623,5.3442273706215815
1100,4400000.0,1100.0,-87.7878752,-51.2868602,11.991439941697042,7.341700367007353
1125,4500000.0,1125.0,-89.045226,-49.987212799999995,12.341793345276512,7.353548660229072
1150,4600000.0,1150.0,-83.992304,-49.345378000000004,9.76079348026303,7.772747498189579
1175,4700000.0,1175.0,-83.2606932,-47.9337272,12.85966919710501,6.0412202137697255
1200,4800000.0,1200.0,-81.248311,-47.589884,8.444956870760903,6.401200065148589
1225,4900000.0,1225.0,-80.76148800000001,-47.7345176,9.916541559322791,6.089181573289767
1250,5000000.0,1250.0,-76.149219,-47.97569180000001,10.64313636995967,5.88068543812815
1275,5100000.0,1275.0,-78.5982764,-47.356656,9.451059395699644,6.865216337819711
1300,5200000.0,1300.0,-76.8564476,-49.69848699999999,11.741407800829275,6.989074191771626
1325,5300000.0,1325.0,-74.4111656,-46.8462524,14.367003012836507,6.774144522390529
1350,5400000.0,1350.0,-79.394405,-45.941903599999996,12.396605014808822,7.160153163966435
1375,5500000.0,1375.0,-74.1910374,-46.189092,13.296772449420782,7.320057603456061
1400,5600000.0,1400.0,-73.77492500000001,-43.7529392,14.447546312221975,6.4424948751940585
1425,5700000.0,1425.0,-71.4894906,-45.6500988,14.087388650374253,5.712067874705854
1450,5800000.0,1450.0,-69.831035,-44.4758188,11.32405955024376,7.443199554025713
1475,5900000.0,1475.0,-69.93956360000001,-44.599794599999996,12.575066477852364,7.05816707334886
1500,6000000.0,1500.0,-72.37084439999998,-44.361399199999994,10.73603816685299,5.901525516664899
1525,6100000.0,1525.0,-66.37653499999999,-44.3840886,13.016993808466385,6.621632851323103
1550,6200000.0,1550.0,-66.8294104,-43.1060072,12.832004620566018,5.49194746799533
1575,6300000.0,1575.0,-70.487864,-43.27297180000001,10.069237943018344,5.12840471658023
1600,6400000.0,1600.0,-63.6732886,-41.9553846,9.717300693124988,5.482513042357711
1625,6500000.0,1625.0,-63.3896558,-41.67144939999999,10.852900780298825,4.1350023708391594
1650,6600000.0,1650.0,-62.972600799999995,-42.957008,12.340739340152165,4.276516199140927
1675,6700000.0,1675.0,-65.516879,-42.776337,15.579944609504478,4.1171492729895025
1700,6800000.0,1700.0,-66.5388624,-42.253771799999996,11.161005219503794,3.411978619495791
1725,6900000.0,1725.0,-64.18636760000001,-42.534364,14.534110821594455,3.505289446643177
1750,7000000.0,1750.0,-66.1958554,-41.4326438,14.835633999823006,4.9557967134444585
1775,7100000.0,1775.0,-63.283178199999995,-42.206294400000004,14.508994047138875,4.915734970748441
1800,7200000.0,1800.0,-59.0086246,-40.953017599999995,15.163169435691334,2.823325779991659
1825,7300000.0,1825.0,-60.573543400000005,-41.277426199999994,11.726077058401714,4.374371709108375
1850,7400000.0,1850.0,-59.1426332,-41.96398380000001,12.294284334811614,3.760069819567153
1875,7500000.0,1875.0,-61.097477600000005,-41.220228199999994,9.597398670191723,4.555658403875335
1900,7600000.0,1900.0,-60.5281332,-39.454252000000004,10.00147553694135,4.041768726993155
1925,7700000.0,1925.0,-59.8895258,-40.616095200000004,10.08534779293743,4.7862616033880405
1950,7800000.0,1950.0,-57.2635306,-39.673515599999995,12.266588250854994,3.7826765398973135
1975,7900000.0,1975.0,-55.215371000000005,-38.99599919999999,9.689501256917548,2.0605179687567152
2000,8000000.0,2000.0,-53.568495,-38.441602599999996,8.52621316817973,3.4841457099244844
2025,8100000.0,2025.0,-54.533346800000004,-36.81118740000001,10.116780138726604,3.578843759680215
2050,8200000.0,2050.0,-56.8907248,-37.39685660000001,12.009060410847637,2.347134861779835
2075,8300000.0,2075.0,-51.090282,-37.59665319999999,10.375959340349134,3.6905347607575454
2100,8400000.0,2100.0,-52.9315678,-36.6110058,10.894448426978835,1.5309954719373708
2125,8500000.0,2125.0,-53.343669399999996,-36.417825,8.827431092663847,2.523044197181941
2150,8600000.0,2150.0,-54.17771640000001,-35.9026356,9.241536414881077,1.3265733934155646
2175,8700000.0,2175.0,-53.70733799999999,-36.287244199999996,9.528478156656965,1.2255839192479292
2200,8800000.0,2200.0,-55.2955692,-35.9535164,9.683388856484527,2.5017774271294995
2225,8900000.0,2225.0,-57.56492479999999,-36.4240792,12.910400423281576,2.495470924459123
2250,9000000.0,2250.0,-52.3936002,-36.348391400000004,10.833505975004964,2.9325443936144113
2275,9100000.0,2275.0,-54.74231400000001,-36.263617999999994,10.21756345420339,2.674029149388519
2300,9200000.0,2300.0,-52.71085839999999,-35.096639599999996,11.667840446805906,2.9164975550878913
2325,9300000.0,2325.0,-51.8690608,-35.345712,8.466589367399514,2.8634586905858423
2350,9400000.0,2350.0,-53.8077254,-36.10248879999999,9.748965332449682,3.25984666950056
2375,9500000.0,2375.0,-51.120647000000005,-35.7388132,11.215778638541254,3.16909597717822
2400,9600000.0,2400.0,-50.416992199999996,-36.230724800000004,8.844858325838022,2.9877260257588962
2425,9700000.0,2425.0,-50.249588200000005,-36.3787522,11.963326192873543,2.7618681105245964
2450,9800000.0,2450.0,-49.232747,-37.0393102,12.373588068934732,3.2088889024610485
2475,9900000.0,2475.0,-52.6742172,-35.27208040000001,15.596837715974521,2.6898171464825857


==> figures/reacherall/discounted/data/myreacher4kg999f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-438.05093202148674,-437.32021334143667,5.582009950086247,6.797770453494161
25,100000.0,25.0,-403.73470701911003,-394.1823445148873,11.380521730807464,8.673932143575382
50,200000.0,50.0,-386.7974584953612,-373.68150971728517,23.816619908007358,16.412236756513263
75,300000.0,75.0,-361.9299498519535,-346.44395254686384,22.818368600589586,18.333843895518662
100,400000.0,100.0,-345.8559110028488,-328.2337944956727,20.990912724938454,20.373074666844733
125,500000.0,125.0,-336.8326584125381,-319.36203939888236,33.10112848193468,22.491940121900058
150,600000.0,150.0,-331.925750439649,-300.4150239341012,22.06013421977564,13.30002545540784
175,700000.0,175.0,-328.6759591251295,-300.8505892971508,32.640160174984885,16.88080187976938
200,800000.0,200.0,-329.9523678190384,-287.69569045317155,27.830508495444686,15.751887437434142
225,900000.0,225.0,-320.0607875450416,-273.745424858342,17.38008327800309,14.467660947482127
250,1000000.0,250.0,-304.3337735133168,-269.2246824252188,18.738365035573874,17.820654803453877
275,1100000.0,275.0,-312.7857358216374,-254.51508351915572,33.48058511963792,24.66300997914375
300,1200000.0,300.0,-303.72262367892415,-244.12893001728213,28.1426056698211,16.166948032410406
325,1300000.0,325.0,-299.6413708276321,-234.46824569554624,37.01796757234232,18.65496702469557
350,1400000.0,350.0,-294.7388112942113,-230.22131553459513,22.914049613013326,19.320394814890548
375,1500000.0,375.0,-289.6987775102356,-224.54753328539078,27.616709611644577,15.157994810081531
400,1600000.0,400.0,-275.79880323510156,-212.44450308990886,27.266384891119504,19.762545546853683
425,1700000.0,425.0,-280.415796025689,-201.69243483456276,26.335305791512187,20.90527524401162
450,1800000.0,450.0,-264.5110961931047,-187.1920884544514,21.22455326430122,15.775014549797412
475,1900000.0,475.0,-259.53316046176417,-186.3131215846451,14.518680778299927,22.31099682048406
500,2000000.0,500.0,-251.59604628406646,-182.18337684933817,16.860528665826397,21.67965626196552
525,2100000.0,525.0,-235.627025186073,-168.00733762193892,17.426712990091456,16.017166662244602
550,2200000.0,550.0,-237.2834680171433,-163.9698449122849,18.14925916622248,14.806132662815758
575,2300000.0,575.0,-233.54849597231754,-161.32857243262006,23.52194669923619,20.66614327503935
600,2400000.0,600.0,-234.89132599707233,-159.4875643382743,30.5135292818094,21.630676320481218
625,2500000.0,625.0,-236.0471068107111,-154.6709756172209,33.42109947030517,16.513173702005613
650,2600000.0,650.0,-232.1336375278238,-148.01281517928217,32.87807583207564,18.39682068830964
675,2700000.0,675.0,-219.26220521624214,-148.88837514521157,25.324901577592158,16.86460707926712
700,2800000.0,700.0,-215.8106652928121,-139.88571083637984,31.322802021320427,14.210237428577019
725,2900000.0,725.0,-209.90738216792738,-139.91176955458994,30.82214966953875,13.349375753402828
750,3000000.0,750.0,-214.68389906333988,-141.46336684275684,37.12159929719889,18.583943886826464
775,3100000.0,775.0,-208.701054237975,-139.1502550052885,36.96610088939621,17.821547316724462
800,3200000.0,800.0,-207.45049316731092,-133.83400170898608,29.378787099180222,14.41446576157348
825,3300000.0,825.0,-199.1726280687417,-128.37747890284808,30.88636574279431,10.87422498822642
850,3400000.0,850.0,-190.95102739381235,-126.03564869865787,32.68670882847375,13.452610176580626
875,3500000.0,875.0,-193.31272746547378,-123.08134245778183,30.578957799568993,13.16582087831869
900,3600000.0,900.0,-192.75008474264627,-125.4161156141708,32.24326296406765,11.698348927587942
925,3700000.0,925.0,-186.5449065661763,-121.81579300062451,36.86116199752804,12.229892892054693
950,3800000.0,950.0,-187.64479879906224,-118.96753965211617,33.98750457477153,11.860645286042706
975,3900000.0,975.0,-180.70786990021037,-118.0990386253867,41.15345473482658,12.395503009703274
1000,4000000.0,1000.0,-180.17294635213324,-116.54258888064498,44.22411211740703,12.738797700436272
1025,4100000.0,1025.0,-172.3308778597929,-115.6384588463078,39.342812801868746,13.051192162128588
1050,4200000.0,1050.0,-170.2764868806274,-113.97566997021622,30.561213927646026,11.866803805340489
1075,4300000.0,1075.0,-172.20719853621353,-113.57321089914123,34.15470321153445,11.463087448310972
1100,4400000.0,1100.0,-168.8810746027779,-111.47780372614216,25.900589581469063,13.257909056962484
1125,4500000.0,1125.0,-166.8907846650697,-108.92973281344072,27.23681762408973,13.462772596144347
1150,4600000.0,1150.0,-157.5156930510438,-108.98122332098887,24.656935609717017,12.66035285432164
1175,4700000.0,1175.0,-156.56551849393554,-108.48636097486622,27.408535901361226,16.901581690655703
1200,4800000.0,1200.0,-148.30430828033406,-101.8852019433156,22.676313826019268,12.933917327091303
1225,4900000.0,1225.0,-147.62258654400227,-106.46399768141877,26.731323785630707,11.20645944951445
1250,5000000.0,1250.0,-146.96953809090706,-99.82607381756645,20.941164958951138,14.256928551000357
1275,5100000.0,1275.0,-147.15686943567002,-102.36975231493349,22.18623717816076,12.863863124293099
1300,5200000.0,1300.0,-147.41149015517465,-99.97326024066516,20.82677418362093,13.422530718170593
1325,5300000.0,1325.0,-149.3350655833265,-96.75175587391944,32.134848097329616,11.131861621187236
1350,5400000.0,1350.0,-145.12570709083562,-99.84201367185896,21.708094527209965,10.201915765353728
1375,5500000.0,1375.0,-141.01055661817628,-96.72450830931174,25.900436447744422,8.100316041054846
1400,5600000.0,1400.0,-136.12371910820906,-96.39714430686702,22.81644425687928,10.208811108591364
1425,5700000.0,1425.0,-138.8857963955414,-93.9590032652301,27.86171177654387,8.880865666746391
1450,5800000.0,1450.0,-136.1988229538012,-94.17940249191153,20.1647958705913,9.155605163836237
1475,5900000.0,1475.0,-134.89672684019968,-94.20543595342251,15.230754692309096,9.523126088971193
1500,6000000.0,1500.0,-140.78599243048944,-92.74744118307484,26.717671501326794,8.61502742955771
1525,6100000.0,1525.0,-131.79298472948722,-91.48421973232259,22.02742782808078,7.230533111419284
1550,6200000.0,1550.0,-134.87540174599542,-90.08838980819522,22.72719881595232,7.719818820219834
1575,6300000.0,1575.0,-137.02104034448206,-89.01050832065877,22.00739848328438,4.868586889110982
1600,6400000.0,1600.0,-132.17454149075527,-86.91074807426358,30.45770318932889,4.862426140414707
1625,6500000.0,1625.0,-127.0697090800093,-82.71726519491068,21.859229482442526,5.128456359928083
1650,6600000.0,1650.0,-126.80096092163735,-81.90624238776154,21.48292379420297,3.0157978706904705
1675,6700000.0,1675.0,-126.21940322521316,-83.33301470401231,24.835140141248353,3.978105567424798
1700,6800000.0,1700.0,-121.0562995698233,-82.27315959043503,20.415528547513443,4.210546719403969
1725,6900000.0,1725.0,-130.55272721468958,-80.16457632117012,16.110405115500562,4.302357611486276
1750,7000000.0,1750.0,-123.01344596000547,-77.71358586183067,19.30630229749058,3.771741189908235
1775,7100000.0,1775.0,-125.68635253847947,-80.86990334642105,17.767199870930824,6.307542774832894
1800,7200000.0,1800.0,-121.42988712247015,-79.0414561520391,20.518414642064517,4.843763817141886
1825,7300000.0,1825.0,-124.50298525455312,-80.54721759172962,24.259438565401112,6.7796471587973075
1850,7400000.0,1850.0,-118.6216692857613,-77.17616605067552,16.919631832502755,6.840969635383897
1875,7500000.0,1875.0,-121.48839067869247,-76.17308253777946,21.58101385801947,7.112555551878293
1900,7600000.0,1900.0,-119.3231099012468,-74.92474308893436,18.623066735224988,4.778777436199346
1925,7700000.0,1925.0,-116.91002661933808,-74.57658649361035,16.23709849195382,6.172409272780197
1950,7800000.0,1950.0,-116.18523060772131,-74.71410122895907,19.109107128160392,5.6253333979004045
1975,7900000.0,1975.0,-118.39430862933553,-74.86954359001393,23.550140394973173,8.114405430683213
2000,8000000.0,2000.0,-114.9100561066841,-75.34403296102968,23.107910112937272,6.394356180961994
2025,8100000.0,2025.0,-111.81766251787727,-73.80964570441446,18.45180431860485,5.198943471545569
2050,8200000.0,2050.0,-112.80113596632027,-71.3813109484677,21.885499566550642,4.890051886235394
2075,8300000.0,2075.0,-110.71145259691843,-74.31405297510882,20.932995657388457,4.4304643940830735
2100,8400000.0,2100.0,-111.05197382318299,-71.29011146497251,17.098168992115397,5.754882654996651
2125,8500000.0,2125.0,-107.84896909247755,-69.39078271616174,22.80522311134667,7.2428430813566065
2150,8600000.0,2150.0,-106.75683106530127,-70.25728751422871,24.97502228286427,7.23619642142431
2175,8700000.0,2175.0,-102.61184150008833,-70.61734088803995,18.661795556715898,5.655536385088353
2200,8800000.0,2200.0,-96.60855861452794,-69.58597158282933,17.940280088142256,5.027596570068533
2225,8900000.0,2225.0,-101.21089739923259,-71.05309553133102,17.69489706000728,8.426912570272949
2250,9000000.0,2250.0,-100.66386035833973,-69.82472708359032,20.48066343055025,6.567254375704123
2275,9100000.0,2275.0,-100.64382643012473,-69.1392398038263,10.621432133079308,5.032805270604955
2300,9200000.0,2300.0,-98.37808588589527,-69.42731155882856,14.436968262518075,5.750295163402249
2325,9300000.0,2325.0,-101.90736573356168,-68.94853436029327,25.817871668337176,4.707904846295638
2350,9400000.0,2350.0,-101.33398480470477,-68.9069133811718,15.849420009614027,3.399280896002102
2375,9500000.0,2375.0,-95.94986373091852,-66.48526802044367,15.27453621163333,4.4173554845918295
2400,9600000.0,2400.0,-92.42157409067639,-63.97572859122361,15.579428070115602,4.803691776412663
2425,9700000.0,2425.0,-89.81556466698336,-65.16352926572253,19.610552164819524,5.107443599560488
2450,9800000.0,2450.0,-96.53082773196954,-67.98993139977213,23.765681811494932,7.008130414508748
2475,9900000.0,2475.0,-88.97019244932424,-65.66382154283684,16.056827719115887,5.595557349771186


==> figures/reacherall/discounted/data/myreacher4kg999f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-397.239678,-396.564964,4.9343513803688,6.017090096927857
25,100000.0,25.0,-365.98558,-357.635462,10.514763095352558,7.960344567608338
50,200000.0,50.0,-350.62547800000004,-338.8475,21.408583368778995,14.972494627968368
75,300000.0,75.0,-328.133056,-314.25575200000003,20.558276516687364,16.81349578083915
100,400000.0,100.0,-313.91012600000005,-298.07153400000004,18.909742643184863,18.909006841525024
125,500000.0,125.0,-305.63334399999997,-289.91936599999997,30.192405587050292,20.801489034362238
150,600000.0,150.0,-300.754314,-272.53410399999996,20.031240824422962,12.373002674808708
175,700000.0,175.0,-297.92100999999997,-272.89108799999997,29.362566971608384,15.524347613918465
200,800000.0,200.0,-298.978396,-261.04906000000005,25.290770212360528,14.381845624631195
225,900000.0,225.0,-289.992792,-248.38239199999998,15.72635094183043,12.914171854279154
250,1000000.0,250.0,-275.855634,-244.26376600000003,16.94950314074866,16.08047679582355
275,1100000.0,275.0,-283.41585999999995,-230.698238,30.239138578477228,22.15798172959579
300,1200000.0,300.0,-275.133358,-221.46707999999998,25.320673832233705,14.517707560120503
325,1300000.0,325.0,-271.802048,-212.87075599999997,33.675141545548925,16.869199065857234
350,1400000.0,350.0,-267.014282,-208.956252,20.80529188918302,17.300631031797923
375,1500000.0,375.0,-262.418564,-203.67820999999998,24.885520991214516,13.757907298289329
400,1600000.0,400.0,-249.68547599999997,-192.690584,24.34489395451476,17.290578768722
425,1700000.0,425.0,-254.08109,-183.01656599999998,23.69119558236279,18.515580430334392
450,1800000.0,450.0,-239.80776799999998,-170.050906,19.136696381978478,13.859331223500742
475,1900000.0,475.0,-235.303734,-169.09044,13.089292115952851,19.539842281370326
500,2000000.0,500.0,-228.28799799999996,-165.24476199999998,15.430935749090903,19.149255223388923
525,2100000.0,525.0,-213.63907,-152.484312,15.726392898137325,14.166588850355414
550,2200000.0,550.0,-214.8766,-149.066754,16.38608216707408,13.362441233142745
575,2300000.0,575.0,-211.63215799999998,-146.546654,21.283119777671757,18.414795097808867
600,2400000.0,600.0,-212.98595,-144.981116,27.84983007111682,19.363405729288928
625,2500000.0,625.0,-213.906788,-140.480914,30.135716831365027,14.749506942752067
650,2600000.0,650.0,-210.675042,-134.34077399999998,29.9059369319227,16.42022811923307
675,2700000.0,675.0,-198.94608399999998,-135.341539,23.13584216671952,15.296340048758134
700,2800000.0,700.0,-195.47521,-127.20935800000002,28.365253695443823,12.724559823296964
725,2900000.0,725.0,-190.403882,-127.30096099999999,27.953817979558185,12.130888940633012
750,3000000.0,750.0,-194.70268000000002,-128.85873,33.7980456986642,17.014967079963476
775,3100000.0,775.0,-189.584946,-126.5696688,33.73596298775079,16.353189429350618
800,3200000.0,800.0,-188.110388,-121.7980032,26.89372849058742,13.084210873885564
825,3300000.0,825.0,-180.72689,-116.775782,28.36099480015547,9.908846301189435
850,3400000.0,850.0,-173.249738,-114.76875400000002,29.742377224650774,12.444286111550865
875,3500000.0,875.0,-175.32478600000002,-112.051196,27.789031606656767,12.082175722279601
900,3600000.0,900.0,-175.02855399999999,-114.1380128,29.268193982044604,10.593625679629575
925,3700000.0,925.0,-169.25459800000002,-110.88328080000001,33.55188633189258,11.215316464639244
950,3800000.0,950.0,-170.518598,-108.32126000000001,30.820753481682907,11.011162370135672
975,3900000.0,975.0,-163.97890999999998,-107.41013500000001,37.25625637492753,11.200813916086673
1000,4000000.0,1000.0,-163.5838952,-106.098918,40.11676058101437,11.623807795282362
1025,4100000.0,1025.0,-156.428438,-105.2354,35.788453267264146,11.867718789567041
1050,4200000.0,1050.0,-154.2230692,-103.63426199999999,27.677892689996135,10.801482155890605
1075,4300000.0,1075.0,-156.220392,-103.4050426,31.077781010800994,10.367880022045348
1100,4400000.0,1100.0,-152.992114,-101.46890160000001,23.5568416552055,12.10901942813782
1125,4500000.0,1125.0,-151.41319600000003,-99.05765799999999,24.452988718734264,12.273099634954647
1150,4600000.0,1150.0,-142.735094,-99.2422272,22.30127232494127,11.406607813912865
1175,4700000.0,1175.0,-141.853901,-98.785348,24.72394206245732,15.469256045640762
1200,4800000.0,1200.0,-134.372428,-92.729232,20.510245620547295,11.710618101388976
1225,4900000.0,1225.0,-133.833388,-96.837008,24.301743944376806,9.929944303061493
1250,5000000.0,1250.0,-133.19329,-90.735062,18.876854225451577,12.760289109166706
1275,5100000.0,1275.0,-133.612387,-93.264122,20.045702244449725,11.498305153634108
1300,5200000.0,1300.0,-133.74974479999997,-90.98248679999999,18.562221514067357,12.105841203050856
1325,5300000.0,1325.0,-135.567011,-88.0645602,29.012334468095997,9.996871271757122
1350,5400000.0,1350.0,-131.685157,-90.98343,19.451783256594904,9.257553417495869
1375,5500000.0,1375.0,-127.8305732,-88.10617400000001,23.315962822990713,7.457100417874284
1400,5600000.0,1400.0,-123.4879192,-87.798979,20.45626909533345,9.352778156222135
1425,5700000.0,1425.0,-125.97692220000002,-85.4777392,25.04384362036134,7.9376929520226955
1450,5800000.0,1450.0,-123.52910200000001,-85.716754,18.06407814816401,8.276065078994796
1475,5900000.0,1475.0,-122.388834,-85.65694879999998,13.489233405482603,8.561087401181537
1500,6000000.0,1500.0,-127.84573600000002,-84.5001792,24.101793027322692,7.561491346227878
1525,6100000.0,1525.0,-119.5819938,-83.3243234,19.756907572686206,6.368215168779714
1550,6200000.0,1550.0,-122.37353279999999,-82.01788619999999,20.423138098117615,6.795751201628825
1575,6300000.0,1575.0,-124.60695520000002,-81.062873,19.73216193840763,4.365444932127856
1600,6400000.0,1600.0,-120.03760200000002,-79.179525,27.546819735496374,4.371731478081449
1625,6500000.0,1625.0,-115.33017500000001,-75.407836,19.65840422920532,4.77053191163826
1650,6600000.0,1650.0,-114.9870468,-74.63868500000001,19.02442664509538,2.8733084122967916
1675,6700000.0,1675.0,-114.65205,-75.99054119999998,22.342657044206902,3.6497376286140946
1700,6800000.0,1700.0,-109.798632,-74.954644,18.10283229471116,3.8232260024576883
1725,6900000.0,1725.0,-118.39749120000002,-73.11934499999998,14.388607544548984,4.098703743824231
1750,7000000.0,1750.0,-111.647453,-70.82185179999999,17.29725947145248,3.410635116789652
1775,7100000.0,1775.0,-114.13558,-73.6936092,15.819821429969144,5.637746856476903
1800,7200000.0,1800.0,-110.099982,-71.92343919999999,18.203744463649937,4.350362016144348
1825,7300000.0,1825.0,-112.9502972,-73.4448384,21.60595293624339,6.110566044280432
1850,7400000.0,1850.0,-107.65050000000001,-70.29562920000001,14.854628575481717,6.233014040379349
1875,7500000.0,1875.0,-110.37238299999999,-69.385036,19.406397622725272,6.423698421839252
1900,7600000.0,1900.0,-108.24096320000001,-68.392862,16.53382843122771,4.406911825195931
1925,7700000.0,1925.0,-105.8945588,-68.0388556,14.172680683335495,5.672625418091009
1950,7800000.0,1950.0,-105.3656542,-68.1155324,16.986229753214822,5.20134299781772
1975,7900000.0,1975.0,-107.195498,-68.3058186,20.746895309829537,7.337581607091246
2000,8000000.0,2000.0,-104.107901,-68.7016562,20.568836713624858,5.762610843489505
2025,8100000.0,2025.0,-101.32298499999999,-67.30518780000001,16.370176448195803,4.721850821121953
2050,8200000.0,2050.0,-102.242408,-65.07824439999999,19.521365651249575,4.4765699602188604
2075,8300000.0,2075.0,-100.28764960000001,-67.70959,18.62157105796437,3.8078732753121316
2100,8400000.0,2100.0,-100.837098,-64.94601800000001,14.950538853420538,5.154265467489346
2125,8500000.0,2125.0,-97.87095120000001,-63.2442568,20.455127376980702,6.500760025410621
2150,8600000.0,2150.0,-96.7310632,-64.06574459999999,22.24626690450455,6.6133446704079
2175,8700000.0,2175.0,-92.881105,-64.3594492,16.38064150040751,5.141311091414259
2200,8800000.0,2200.0,-87.679824,-63.510379599999986,16.124653589838818,4.579896709712049
2225,8900000.0,2225.0,-92.03029839999999,-64.794793,15.87458470376722,7.716542915455375
2250,9000000.0,2250.0,-91.42423699999999,-63.62872180000001,18.429454849643463,5.88775049494304
2275,9100000.0,2275.0,-91.3653498,-63.0849968,9.337666256424374,4.569726140010935
2300,9200000.0,2300.0,-89.33596800000001,-63.2978622,13.002300554740623,5.153121796024442
2325,9300000.0,2325.0,-92.73375519999999,-62.8107182,23.357237892636913,4.240164619384034
2350,9400000.0,2350.0,-92.1033052,-62.9877886,14.178355396367134,3.1367826050148135
2375,9500000.0,2375.0,-87.2861868,-60.6470872,13.72972727636452,3.9532096555355722
2400,9600000.0,2400.0,-84.00451699999999,-58.3116728,13.972786001295095,4.211483872463622
2425,9700000.0,2425.0,-81.57380020000001,-59.3798556,17.500963897791145,4.611343470012631
2450,9800000.0,2450.0,-87.79105200000001,-62.016654800000005,21.48206151143643,6.400003740823955
2475,9900000.0,2475.0,-80.969165,-59.883948,14.44327972467692,4.9525186621112285


==> figures/reacherall/discounted/data/myreacher8kg95f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-436.159341555875,-434.74487335417524,-434.6294519254596,3.137278054597822,4.101819573040451,4.508171129931203
12,96000.0,12.0,-414.63157344846877,-363.8130023861685,-256.2949098438497,10.193172580417588,7.507689570492372,2.4685917296284083
24,192000.0,24.0,-395.51438678571765,-272.7781166941992,-151.34398027851722,18.034146185840942,9.526435195236516,1.4629985940591999
36,288000.0,36.0,-382.0928744436478,-224.18650527125874,-99.71254365089206,17.803233294009853,8.992296649754286,1.2787389090796
48,384000.0,48.0,-373.2401559272365,-188.5422764101658,-70.45392416263518,10.274945623972021,10.21586561633267,1.3952863690413975
60,480000.0,60.0,-368.66203475148586,-152.22481618591547,-54.330562404049466,14.266057881109822,5.98527370191428,0.3976045553051338
72,576000.0,72.0,-357.0893285942864,-129.4217628303416,-45.10768922048806,19.888112284179822,6.561087204259434,0.5971242130117462
84,672000.0,84.0,-341.22589916137355,-114.64843740451597,-37.96426814471031,15.499838952618013,12.034028389058575,1.039265231607503
96,768000.0,96.0,-351.76908647935727,-103.49987099344203,-31.921456523359147,22.81721011734129,13.730220014215877,2.2077604005461096
108,864000.0,108.0,-341.89926864655297,-95.17787768092484,-25.03326379902019,19.56480086169208,14.035202473559593,2.209548701534056
120,960000.0,120.0,-337.6634243029159,-91.26675443691299,-19.727529036368963,29.59715964433536,12.64927330502049,2.668530442159877
132,1056000.0,132.0,-324.62139974015406,-89.08309811750257,-16.43458452449188,17.684720787220222,13.602735537152592,2.234169493318308
144,1152000.0,144.0,-327.6617148187497,-86.05892872379478,-13.275961006728412,14.123611649793485,13.24710443121228,1.990409038016396
156,1248000.0,156.0,-313.7506369673956,-87.54574077071335,-12.0974043770649,10.520111006519514,12.283879006438639,1.8983449062441007
168,1344000.0,168.0,-313.99686033105525,-85.7317399216838,-10.537736923315046,15.884560081076515,9.213202629395491,1.234134788461575
180,1440000.0,180.0,-313.2369415131117,-79.80799445905095,-10.282622455715948,21.389480374324048,6.6519261058386885,1.3454037133552603
192,1536000.0,192.0,-296.89966396710673,-78.96921056245046,-9.16841246526978,16.35925040478087,8.26003376417503,0.8608713355223393
204,1632000.0,204.0,-290.7078241490632,-74.57472375199006,-9.095986677636436,21.553871583236162,7.680362449055331,1.3548944275504449
216,1728000.0,216.0,-284.2427608543496,-74.83667861445863,-9.06158101778907,19.878110252632233,5.75007960417141,1.3477776141407904
228,1824000.0,228.0,-283.42031717488464,-77.62676095603196,-8.874448556434677,16.5611022976462,6.651378028903784,1.136544031128006
240,1920000.0,240.0,-269.3610541332886,-77.94265668354123,-8.873902065595164,17.21753955516977,7.188238600984144,2.113510659252012
252,2016000.0,252.0,-264.3562895416272,-76.20987238151426,-8.436914775162123,16.589158808406125,7.31535649433075,1.4895775315391793
264,2112000.0,264.0,-266.6287703466091,-76.19110863185529,-8.518740779417826,22.3140124096361,10.364386918219818,1.5676906565122193
276,2208000.0,276.0,-264.0066716030954,-77.25622391341383,-7.524101154380114,16.719000613619666,9.317710737025816,0.9119716906505926
288,2304000.0,288.0,-256.1715894459214,-78.5504980606357,-7.860865316015426,16.605049378422382,11.978796760922457,0.47650910093953003
300,2400000.0,300.0,-258.01452975532976,-77.96016002295056,-7.461890340385786,14.648007921528208,13.406689696240177,0.6511609916046559
312,2496000.0,312.0,-256.4382293086495,-77.32300743358498,-7.368759453521103,17.16637134768819,10.032010152818643,0.6330741219007323
324,2592000.0,324.0,-248.622624088819,-71.72010888232319,-7.168220832849897,14.93632040339236,9.958253209412558,0.7199371995460593
336,2688000.0,336.0,-241.98961689875313,-74.76684388943937,-7.3082269245222,14.775748881208044,10.582278805153443,1.122592842876914
348,2784000.0,348.0,-235.0600652475911,-71.97247136629855,-7.792327551785329,18.200429377894004,9.210189173966413,0.8454106681754274
360,2880000.0,360.0,-232.28182783223596,-72.29069551783063,-7.998173709391952,18.35855887123484,7.762980719017998,1.3777100124479722
372,2976000.0,372.0,-234.71301924794662,-70.87344985415248,-7.614527068246703,21.915993330753302,8.983948240608877,1.1018255236574148
384,3072000.0,384.0,-229.68655232553024,-72.53550591785762,-6.979327825428038,26.078824152232592,9.104972552597316,0.6632516287064171
396,3168000.0,396.0,-224.11261459001744,-73.035527829003,-7.219711978599278,21.31051232691602,8.285511850110883,0.5971820304134601
408,3264000.0,408.0,-215.30569510396035,-74.37209879020034,-6.560240056473708,22.061158350948073,8.237315670720337,0.31120390686652355
420,3360000.0,420.0,-216.85546870761246,-73.25690776744707,-6.5705904790091285,24.894159558912616,8.05780815616807,0.2948256756182458
432,3456000.0,432.0,-209.21808467143873,-74.87620036245777,-7.118133469816575,25.011647925361505,9.290304686381399,0.42682532183944927
444,3552000.0,444.0,-208.85798135539616,-76.40583378630018,-6.628959299784411,23.888502038140015,11.521474176925084,0.4544927166661165
456,3648000.0,456.0,-211.22212668139747,-78.25722376740342,-6.825309056228612,26.711908066462748,12.532404399218692,0.484616270420896
468,3744000.0,468.0,-206.45356064579596,-80.15127198718264,-6.663400031456999,22.837326718220012,14.086436816136871,0.5004715177814377
480,3840000.0,480.0,-201.77263199501243,-79.81858237266756,-7.446285162730288,22.163082315554483,13.256926927477057,1.0476589618872822
492,3936000.0,492.0,-201.57120199520494,-75.36716227186791,-6.544880436798098,22.688878495281504,12.754659454207737,0.17557693554940665
504,4032000.0,504.0,-190.57120811416885,-72.96837465298056,-6.804870884702328,25.19581631549288,11.86237029509329,0.4622838594947847
516,4128000.0,516.0,-197.21335671704165,-70.83698719731231,-6.45637088599054,18.626818266579395,11.50670603361604,0.5496140989978726
528,4224000.0,528.0,-194.84078919578923,-71.05897370519344,-6.733512835561131,28.92160777708152,13.359407627276015,0.41384250448665844
540,4320000.0,540.0,-193.4533481817814,-71.525098759177,-7.74151838589823,31.77440890352594,13.680376343622545,1.4471885827389854
552,4416000.0,552.0,-189.69032944217577,-71.53307127658255,-7.200702387717658,34.46543903287388,12.248036097770893,0.4133815056292825
564,4512000.0,564.0,-192.71064027201473,-67.39189560570767,-6.65997195120085,35.30020109915699,9.486154464578284,0.3174455700685716
576,4608000.0,576.0,-192.093519159156,-65.55147987363861,-6.832044510642642,33.60694547868151,9.576767171091191,0.23806420857877364
588,4704000.0,588.0,-183.27478257736541,-65.1700103155044,-6.795752181829661,28.19340235785531,7.9617550163752915,0.3104311852863408
600,4800000.0,600.0,-189.77276652349204,-67.0361540302828,-6.548997631108202,26.195054301002433,11.222484793400355,0.28550019645439784
612,4896000.0,612.0,-184.84278677589356,-65.7827671308729,-6.661910394506831,30.54779005646767,8.93520500353117,0.3569593992314043
624,4992000.0,624.0,-175.40846267712683,-67.68414815156243,-6.440774191212481,26.993174001234713,10.082491374467574,0.22699993941206512
636,5088000.0,636.0,-179.6009121296932,-67.0226465765981,-6.5590204167217845,21.40727063321719,8.177125297111585,0.5889791901202057
648,5184000.0,648.0,-169.28740119097165,-65.9314810406324,-6.158397279515724,21.596328819371866,7.8096347165868965,0.11826865255812133
660,5280000.0,660.0,-177.3418390419582,-67.69969766974171,-6.0534728033228955,29.326562149874672,9.306463150241953,0.24597578535956605
672,5376000.0,672.0,-168.52583845881844,-68.20589471925238,-6.456505756615114,26.308416169929046,11.082246694485727,0.3558184533857614
684,5472000.0,684.0,-171.1614729098323,-68.47032901445978,-7.7489118389216,25.031154756256246,11.94400878578393,1.081620477685053
696,5568000.0,696.0,-169.42740375864855,-72.11291901997451,-7.640008049589713,25.135535319825696,15.391961413795402,0.6855793490954649
708,5664000.0,708.0,-166.33709168669196,-73.4996091189362,-6.870472530265941,20.42219721511615,13.96901547393491,0.41040897234164575
720,5760000.0,720.0,-171.31844689106458,-73.84897811925325,-6.598407782862017,25.28790496573527,13.32846932976169,0.4239900240018024
732,5856000.0,732.0,-163.3317303627402,-73.29485230381525,-6.360930008974539,19.391326428416164,13.395783504831211,0.24516147755882836
744,5952000.0,744.0,-156.52977252683678,-72.36711971219964,-5.9943407398527295,22.70447182789483,13.852396421962988,0.29011536079217565
756,6048000.0,756.0,-162.2851798379384,-76.63158759646994,-6.391080856623818,22.098775732264187,14.672916669659916,0.44752663663362874
768,6144000.0,768.0,-160.23868889258046,-74.10452198226851,-6.0299451342402595,20.945414871390547,13.133248817789717,0.3094856729721185
780,6240000.0,780.0,-150.08325606770464,-75.46443874547064,-6.269173933711596,18.860012351835607,15.149385619560471,0.25222026466576597
792,6336000.0,792.0,-148.21578852151956,-77.41848524891739,-6.656074781488636,21.209961688233896,16.70040755995254,0.6749326747409724
804,6432000.0,804.0,-144.12921864095216,-77.6726369616799,-6.2386239023953705,21.575364611164755,13.743712426767313,0.5736356828733288
816,6528000.0,816.0,-149.60787170709466,-78.2255051921682,-6.29324337107236,15.38213019011068,14.925116724939112,0.2878992447960563
828,6624000.0,828.0,-142.7215248118408,-76.2460719795077,-6.276871832064265,18.045266001782547,12.025606362887556,0.34276116644452154
840,6720000.0,840.0,-142.090983483329,-74.6266949242358,-6.230086008241321,27.845777752395236,12.32086107038976,0.3743717157098988
852,6816000.0,852.0,-143.83929659477755,-70.48430391455823,-5.903782947649409,23.759812037171326,7.9088841885402426,0.301421078322726
864,6912000.0,864.0,-141.63401116424632,-67.58179706514287,-5.6518184585385445,21.715912219086455,6.641729688747306,0.33133870444736074
876,7008000.0,876.0,-139.4704640424485,-66.55816857228285,-6.432080550661899,23.660867116145507,5.233669994744388,0.7635300605279555
888,7104000.0,888.0,-142.30384955423085,-65.93305356128023,-6.218905946402695,24.98858335245079,5.404130156981412,0.5846946553238359
900,7200000.0,900.0,-141.17293003135427,-63.19436408276897,-5.987644836954767,17.640611071678087,4.559775897922176,0.6068649249059788
912,7296000.0,912.0,-141.3331827548107,-59.25683943349888,-5.99275527674516,18.981310395057836,4.381366780849413,0.4583133161697459
924,7392000.0,924.0,-144.50952388160422,-63.281581073555955,-5.731825714102987,16.15657637940593,5.135815150907593,0.3386327984391043
936,7488000.0,936.0,-134.5602880148468,-62.58120755019062,-5.7636456883874745,23.060851330896583,6.46971929078294,0.2902969967225992
948,7584000.0,948.0,-140.1515557393346,-62.26156985654588,-5.914194511383677,20.210964707414153,7.262176234042048,0.4645791435711216
960,7680000.0,960.0,-135.59432056251782,-61.167943902073446,-5.984093956831936,17.35520698946068,5.552001602746972,0.515061057561238
972,7776000.0,972.0,-133.63256392114926,-60.04720565500819,-5.777483477151025,20.781174090468166,4.949536008483682,0.36302984017013323
984,7872000.0,984.0,-138.91497772517738,-57.693378899634055,-6.098188431928056,18.60609049216542,3.3694593201417193,0.23290662373276055
996,7968000.0,996.0,-130.52909794199977,-59.437484063227814,-5.602595746602054,20.20726835016775,3.150767318014368,0.2280645348447394
1008,8064000.0,1008.0,-139.4892148443015,-60.15898822715415,-6.153689823173602,19.456893353750033,5.096104940205353,0.45053477155226684
1020,8160000.0,1020.0,-136.12295274945637,-60.64551731882193,-6.221137025672845,22.408822184569537,5.352032653324259,0.7137389438881896
1032,8256000.0,1032.0,-130.6316938090788,-60.1131217522291,-5.794543011875875,21.449778586669783,5.675289458799383,0.4894088390948888
1044,8352000.0,1044.0,-133.87593870219786,-61.414823567735766,-6.087034601352511,19.930616841093176,7.258563304206412,0.7233026781370869
1056,8448000.0,1056.0,-137.66451513406676,-60.1961955366623,-8.293629620225653,22.485324647304214,5.79688014910602,4.300559421679491
1068,8544000.0,1068.0,-131.1441976933082,-60.29665526670651,-8.472809430847594,23.27396229539318,6.003412305272994,4.215309652851918
1080,8640000.0,1080.0,-137.60012499598062,-59.77982684971107,-7.860416169439863,24.560884601398005,5.147095076354804,4.075416970792841
1092,8736000.0,1092.0,-131.5527470612896,-59.272176484070314,-6.6803054174888015,28.271289179200696,5.894513175524101,1.9283695739332907
1104,8832000.0,1104.0,-135.28084085949592,-56.86428839803872,-6.414177150669881,23.8577947822376,4.8029624238373385,1.0818002625752667
1116,8928000.0,1116.0,-134.87604753675816,-56.762079275976205,-5.924548902593385,24.19011968700587,4.070287938628641,0.3890793999482344
1128,9024000.0,1128.0,-135.977789883589,-57.05182215078253,-5.668298708998853,23.90383205038092,3.651002890337671,0.15356389087033098
1140,9120000.0,1140.0,-132.57759649575124,-57.24097840611106,-5.896633984292966,28.14920629660464,5.059437677048536,0.4306268788748037
1152,9216000.0,1152.0,-130.13409248891807,-58.77891135159221,-5.454869869493142,27.400565781251405,6.349810098707068,0.24175633517334255
1164,9312000.0,1164.0,-134.03609277447748,-58.85358700431616,-5.705822708510293,25.602618774076863,8.449571849095255,0.5318381430383105
1176,9408000.0,1176.0,-127.42237990008138,-59.02391447925204,-5.533555720778336,23.730185764719433,7.817424367964557,0.20419379611787278
1188,9504000.0,1188.0,-128.75618770635617,-62.06708415273798,-5.457696356366247,21.996334597397166,8.37114546307504,0.2656318826731158
1200,9600000.0,1200.0,-124.25438349947672,-62.130449933815086,-5.392610729821924,23.60581330356021,9.461574602989609,0.3377125375100001
1212,9696000.0,1212.0,-134.66827964306225,-63.58867730629602,-5.539665949002109,19.937223103950217,10.737065574254178,0.2448345528839431
1224,9792000.0,1224.0,-126.01130608063131,-63.36103269567923,-5.48254414598022,26.315117067959708,10.679422540906799,0.26521243711589665
1236,9888000.0,1236.0,-123.05244342113278,-64.01968051985371,-5.266565718658208,23.880351349748015,10.897097108993902,0.36475019463243
1248,9984000.0,1248.0,-128.04792394880775,-65.5080125157574,-5.398814430917571,20.505016705042447,9.45166510420343,0.27626879608667254


==> figures/reacherall/discounted/data/myreacher8kg95f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-43.918125999999994,-44.0776458,-45.05221751535101,0.5219306264265912,0.6829261071377775,0.6071745830571057
12,96000.0,12.0,-40.7599438,-34.271673199999995,-26.192199009767897,0.8557666566755624,1.1118371078046339,0.14912909031022872
24,192000.0,24.0,-39.33557259999999,-21.7821664,-15.737024771105677,2.2499947377040823,0.6948875090217085,0.15934242621699388
36,288000.0,36.0,-37.456410600000005,-15.205001200000002,-10.820472866278264,2.055350291961398,0.6318963320705117,0.10669853992038206
48,384000.0,48.0,-36.1055666,-11.1578504,-7.922961252470396,1.7601263140215977,0.46940516280762373,0.0983031777389377
60,480000.0,60.0,-35.2841598,-8.861034,-6.405213053736543,2.044937232924337,0.2754181743992174,0.08453367069866158
72,576000.0,72.0,-33.340545399999996,-7.713209019999999,-5.452551909346104,2.523397373118936,0.11456665175124155,0.09096541234969821
84,672000.0,84.0,-32.7106036,-7.15360968,-4.79744876490773,1.9078774234543188,0.15709191611126744,0.14966276114026356
96,768000.0,96.0,-33.8195268,-6.73213578,-4.403204813719223,3.784269836857845,0.12991440566922874,0.11293529499340918
108,864000.0,108.0,-31.4971072,-6.458024739999999,-3.904480630644339,3.4367290019706127,0.14298921750938973,0.1782480227687912
120,960000.0,120.0,-31.56055,-6.33967326,-3.585070456773888,4.015779551443111,0.07184192562910738,0.14025105642885394
132,1056000.0,132.0,-29.375060800000007,-6.1869481,-3.458194302201433,2.9013071523210225,0.09139624218443054,0.1260707600400789
144,1152000.0,144.0,-29.5408002,-6.0812556,-3.2566249430989,2.961781102082795,0.06110881213258903,0.12697103764215784
156,1248000.0,156.0,-27.723721,-6.0537208399999995,-3.123879662879333,2.8190847463316557,0.07467153369789101,0.07762985837359232
168,1344000.0,168.0,-27.618737399999997,-5.96645156,-3.056905690269393,2.7192725926071555,0.07759721626429902,0.12908784376705063
180,1440000.0,180.0,-27.1625216,-5.8324572,-3.1218063361736923,3.29069611856101,0.07139203917276815,0.12530462120137717
192,1536000.0,192.0,-26.118892199999994,-5.890272619999999,-2.9845466965813547,3.985523150321265,0.12142755335485499,0.06833915216854493
204,1632000.0,204.0,-24.6126262,-5.748029460000001,-2.974791839622904,2.606893608859393,0.06498234182889977,0.13820765714203587
216,1728000.0,216.0,-23.566728599999998,-5.75197202,-3.005427903800082,2.827708768967611,0.09790469733690095,0.07818498096129392
228,1824000.0,228.0,-23.1851612,-5.65828272,-2.991983464582135,3.271707566231956,0.07128406518218923,0.14356122702376975
240,1920000.0,240.0,-22.414238,-5.67054072,-2.948810438174027,2.796761171863207,0.03311418204657605,0.1001177873362657
252,2016000.0,252.0,-21.789276,-5.643130220000001,-2.9509555470226685,2.699130438785537,0.0983939632283976,0.19500684444386934
264,2112000.0,264.0,-20.924876400000002,-5.543402980000001,-3.055922370887751,2.8511254456013315,0.14244702514806892,0.1856149216074265
276,2208000.0,276.0,-20.647991,-5.56237366,-2.9285172400214825,3.31179083418985,0.07468219091486017,0.13296388649966384
288,2304000.0,288.0,-20.1257192,-5.62422448,-2.927702329579675,2.8516808988782305,0.061246748938862075,0.04688999725190864
300,2400000.0,300.0,-20.3052482,-5.44851788,-2.9077046839409864,3.0441142984105376,0.03160928691689034,0.1283694292325792
312,2496000.0,312.0,-19.727869,-5.49360158,-2.9888156738111205,3.191946035541206,0.1314418108642204,0.05656767019021292
324,2592000.0,324.0,-19.511693799999996,-5.45138946,-2.861949700185261,2.8041026791854247,0.10870749908258928,0.08472853436412064
336,2688000.0,336.0,-18.578857199999998,-5.4874239000000005,-2.8273279038479524,2.8865206037777114,0.04322961552159678,0.03252248139497935
348,2784000.0,348.0,-17.6608606,-5.393369680000001,-2.9466572243184883,2.735555301433867,0.10353081151979864,0.09746205002032857
360,2880000.0,360.0,-17.2917102,-5.471268739999999,-2.8595853895012304,2.484910933833105,0.10121394741976986,0.07188111308003292
372,2976000.0,372.0,-16.974444300000002,-5.358782799999999,-2.898300995704202,2.735571151225324,0.1133536725131929,0.07882288217012924
384,3072000.0,384.0,-16.6430256,-5.36005366,-2.8795617864809886,2.676427818154443,0.04169929348952745,0.14723489808991047
396,3168000.0,396.0,-16.130288,-5.30758138,-2.8765795198482533,2.7096092673162078,0.059316648281041356,0.1518127833395844
408,3264000.0,408.0,-15.333237399999998,-5.4281440000000005,-2.814214919731639,2.22657914427854,0.06188687912908096,0.05476461795454115
420,3360000.0,420.0,-15.699194600000002,-5.377493299999999,-2.811558783685425,2.6767234867015124,0.0921273039495991,0.08192618035299386
432,3456000.0,432.0,-15.2268802,-5.32576056,-2.9412390205024486,2.539690135736871,0.04205631903021677,0.08846968345707913
444,3552000.0,444.0,-15.230602600000001,-5.32870354,-2.8558412703940648,2.6789578567213588,0.11691643621466964,0.11908241525177751
456,3648000.0,456.0,-14.8263924,-5.31315264,-2.8961571946109395,2.16017962624567,0.09801318887676957,0.0927602854998833
468,3744000.0,468.0,-13.976314200000001,-5.34284622,-2.8181413166242892,1.9835405450123698,0.05744806792921367,0.11946396687044186
480,3840000.0,480.0,-14.125891199999998,-5.24220168,-2.933008680611132,2.529081568846917,0.052439354730427316,0.04401536950018379
492,3936000.0,492.0,-13.748724999999999,-5.25599104,-2.8947729524791774,2.340572096915739,0.04249980483841929,0.055754569262661216
504,4032000.0,504.0,-13.3375072,-5.220266179999999,-2.9351987244803395,1.9166363415093686,0.06273839759465391,0.08638154452175348
516,4128000.0,516.0,-13.1318528,-5.29786848,-2.8006963862689664,2.2664373943216343,0.04916499753724927,0.10025610787570938
528,4224000.0,528.0,-12.707549499999999,-5.26669602,-2.8939839844587203,2.2986953123956755,0.03691164932136002,0.11534883555969995
540,4320000.0,540.0,-12.3453042,-5.21510668,-2.9736647586082343,2.367188426608192,0.0726860452771432,0.12952784201384787
552,4416000.0,552.0,-12.162017,-5.28582112,-2.862854492525412,2.053795118105813,0.11002675354172099,0.0898387750331198
564,4512000.0,564.0,-12.1683288,-5.1973163200000005,-2.8167689768927064,2.21961892205882,0.10003978009434925,0.11555619582331801
576,4608000.0,576.0,-11.7097546,-5.1533457799999995,-2.8616716064006136,2.022121613528072,0.06621854951623786,0.10219804291960959
588,4704000.0,588.0,-11.43957336,-5.21416842,-2.821311797172045,1.7448974638879242,0.12168565277869396,0.0510926387118152
600,4800000.0,600.0,-11.5293192,-5.21670494,-2.8415702425291016,2.068967433672619,0.05095567204574312,0.11439587271614553
612,4896000.0,612.0,-11.4174378,-5.1913461000000005,-2.915778678371394,2.0728710912856307,0.08998050599362765,0.0912741774585421
624,4992000.0,624.0,-10.674152520000002,-5.23448606,-2.925250491015692,1.8242770461533273,0.08609302288606072,0.11169890969161494
636,5088000.0,636.0,-10.897509800000002,-5.23928106,-2.9031648437357283,1.749846180621126,0.10245340414101599,0.08348933116741349
648,5184000.0,648.0,-10.417758160000002,-5.14527288,-2.881677469700191,2.2591132353996435,0.04798112395918435,0.10390782613390184
660,5280000.0,660.0,-10.725334900000002,-5.2039727,-2.818355363444708,2.0936873193116687,0.08416458001237576,0.07996312766994931
672,5376000.0,672.0,-10.6361156,-5.1534084799999995,-2.8682311694901013,2.0383292142302207,0.0687684371403331,0.11243815972547508
684,5472000.0,684.0,-10.1872304,-5.1647164000000005,-2.9627163282279967,1.643863463194915,0.08643769086159497,0.1539261408179135
696,5568000.0,696.0,-9.8683754,-5.15768276,-2.931732094191491,1.9010288965965638,0.08078963461172167,0.105192277969517
708,5664000.0,708.0,-9.86095002,-5.243220979999999,-2.9367203165707565,1.8453737491172542,0.09103256537667936,0.07512975550414357
720,5760000.0,720.0,-9.665468180000001,-5.190283259999999,-2.840370350992164,1.722153823408503,0.09990912977587443,0.14408010217332015
732,5856000.0,732.0,-9.4340648,-5.18009066,-2.859298547454713,1.795848146949513,0.04626539346618523,0.03386341288076715
744,5952000.0,744.0,-9.128456799999999,-5.13540708,-2.7531551313042426,1.5373032269107485,0.090671144189966,0.0487208914953839
756,6048000.0,756.0,-9.35313912,-5.13862988,-2.8357477669963083,1.5657939683903688,0.09380524740707283,0.017173096220534805
768,6144000.0,768.0,-9.2274835,-5.1059570800000005,-2.8464119597009905,1.4450284601975811,0.10090733606671674,0.09279019726406092
780,6240000.0,780.0,-8.79681652,-5.07627008,-2.823330558467718,1.215498658993011,0.07935108472065908,0.05811964439352952
792,6336000.0,792.0,-8.73022278,-5.05620112,-2.9027432373001596,1.4003491512591255,0.027311616661727742,0.08414185387773646
804,6432000.0,804.0,-8.4326536,-5.137240780000001,-2.7779509105777516,1.3294633964752858,0.1060775125541131,0.09809913582529432
816,6528000.0,816.0,-8.546591240000001,-5.1196438,-2.9423437679769004,1.282741021831437,0.10681736396430908,0.17256407914098373
828,6624000.0,828.0,-8.467531400000002,-5.113027,-2.829079283358889,1.0832493744900296,0.05876564406434206,0.1478822203173898
840,6720000.0,840.0,-8.53858704,-5.118362,-2.877466188652109,1.182213493712494,0.04846697172550353,0.16415900756134674
852,6816000.0,852.0,-8.283132320000002,-5.1454857,-2.8809501422367294,1.3767275608134695,0.13175286693580665,0.12859386092626043
864,6912000.0,864.0,-8.18468034,-5.01150036,-2.7517489303184632,1.6623844066606852,0.028566903749091203,0.08728700444645869
876,7008000.0,876.0,-8.03130508,-5.14348342,-2.8526306297282664,1.3516171268114727,0.07484190065802333,0.0598595801584602
888,7104000.0,888.0,-8.131653799999999,-5.062327460000001,-2.812045542547599,1.2204157858926095,0.09899052290297633,0.11374461763329786
900,7200000.0,900.0,-7.8659232,-5.15109344,-2.776953674839223,1.0203251980270043,0.06494899000646738,0.07330668952036706
912,7296000.0,912.0,-7.963065240000001,-5.029371240000001,-2.803085832581774,1.1598688882938826,0.07856556160186219,0.11887845506571272
924,7392000.0,924.0,-8.01318948,-5.1177994,-2.8918426001316324,1.2185685500718857,0.04970327256474811,0.09314254404743783
936,7488000.0,936.0,-7.87251334,-5.024264700000001,-2.8222836868181096,1.0157615382395118,0.05087898304356425,0.09205652677647608
948,7584000.0,948.0,-7.699809599999999,-5.02497276,-2.808313922186102,1.1256238458493082,0.08365063979167943,0.13502405844817172
960,7680000.0,960.0,-7.345747919999999,-5.0286681600000005,-2.8484552296252033,0.9086901927000726,0.02593085364430596,0.043701618086110935
972,7776000.0,972.0,-7.5506901,-5.09493514,-2.8787078516337883,1.0733885939519405,0.05578859845899333,0.05187633434808507
984,7872000.0,984.0,-7.67704454,-5.111663920000001,-2.8635002288394884,1.0037335414940167,0.07666573422169645,0.18071599563919313
996,7968000.0,996.0,-7.302627659999999,-5.07776696,-2.7897977453565668,1.2826319238524067,0.0972484893883836,0.05060135915847283
1008,8064000.0,1008.0,-7.44552768,-5.03608708,-2.9116454897832513,1.0235898494323425,0.09721654981058611,0.056343255197762974
1020,8160000.0,1020.0,-7.54380316,-5.03302232,-2.845220644048973,1.1430290778599839,0.13077281070118776,0.09252592861059429
1032,8256000.0,1032.0,-7.197321860000001,-5.05967836,-2.7779033229980095,0.8746480228019926,0.05831300830089153,0.1159404470789448
1044,8352000.0,1044.0,-7.2215346600000005,-4.998566680000001,-2.8201567860909225,0.9935771231210135,0.10065012572103246,0.05866066862082213
1056,8448000.0,1056.0,-7.51331366,-4.99987808,-2.837391236219562,1.147041952823678,0.05817068194030801,0.18765168328121234
1068,8544000.0,1068.0,-7.18687568,-5.02394592,-2.9609370926971676,0.987734508111711,0.02826840140625697,0.14976131761934364
1080,8640000.0,1080.0,-7.37139928,-4.9564143199999995,-2.8452791661684946,0.9587149338456025,0.1463439184595932,0.21435627748813657
1092,8736000.0,1092.0,-7.18874758,-5.05090292,-2.7615230241421025,1.0061404828348868,0.07119026738715423,0.13209730552385732
1104,8832000.0,1104.0,-7.08984686,-5.047085839999999,-2.8774494083337485,1.057679538547712,0.07724358587870045,0.15549659371705524
1116,8928000.0,1116.0,-7.096884299999999,-5.069971959999999,-2.803493664634921,0.9117863014725298,0.04472203363932052,0.05633543948224231
1128,9024000.0,1128.0,-7.126792979999999,-5.0091314,-2.7891514497927665,0.8845227018483482,0.12316386171631742,0.08416295342848731
1140,9120000.0,1140.0,-7.231965499999999,-4.96013424,-2.852379632246115,1.1066501282279217,0.05719390853227937,0.03278862482225464
1152,9216000.0,1152.0,-7.06937162,-5.07021376,-2.8087704540793856,0.7556321260508589,0.0893366824360711,0.04974821907762061
1164,9312000.0,1164.0,-6.9296919400000005,-5.0348528,-2.768434084932646,0.8495765569406124,0.05405243754469899,0.03898117641417553
1176,9408000.0,1176.0,-7.00413356,-4.97722902,-2.74983811274256,0.7636389031336988,0.07099776435808683,0.04531499556980062
1188,9504000.0,1188.0,-6.93243542,-5.05034866,-2.789519378669747,0.8628207569604537,0.1227760674942915,0.03832201263309109
1200,9600000.0,1200.0,-6.695758860000001,-4.99564852,-2.7406465672211766,0.9112875226606051,0.05587905136415485,0.1087892524524118
1212,9696000.0,1212.0,-6.908348940000001,-5.0131146,-2.777765517763038,0.6983465182261536,0.03557401705149936,0.04181413375335101
1224,9792000.0,1224.0,-6.95644308,-4.95461668,-2.8581509241056287,0.9247738879767199,0.0830496480256594,0.11610978335720207
1236,9888000.0,1236.0,-6.69297552,-5.025685080000001,-2.761586723543002,0.9923539416503895,0.10646837157153703,0.14503139766149345
1248,9984000.0,1248.0,-6.743470199999999,-4.92941636,-2.7925359331814628,0.7440525726440594,0.09641656653406598,0.08128909293847475


==> figures/reacherall/discounted/data/myreacher8kg995f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-436.5092396788629,-435.91426169567285,-435.0745378184244,3.627450024322154,2.8575574889957607,2.7059367832783163
12,96000.0,12.0,-416.55607707836253,-409.09501853515576,-283.01926112411604,10.62049018178628,8.29154471797991,2.7335286441517552
24,192000.0,24.0,-398.73307908972026,-387.3060541162873,-190.37746742718457,19.58486515181447,12.419119554224114,2.954950666344572
36,288000.0,36.0,-384.39795734042434,-379.6309232696242,-139.74806120435656,20.008150112364987,17.704722623422928,1.2701833487481509
48,384000.0,48.0,-374.032201676058,-363.98536743541774,-114.95197633564594,10.44234675250278,12.911819749864389,2.8605960004989615
60,480000.0,60.0,-370.32101504676496,-351.7198005295851,-99.10536720358186,14.871921568000019,10.179383339492446,1.4363986933458497
72,576000.0,72.0,-353.1296079228819,-334.8942638059522,-89.95097913186616,21.24488124224113,9.626931637595305,2.945196835273246
84,672000.0,84.0,-332.315536862087,-323.45147963544366,-81.76632804539341,18.21533672364586,6.747237429420784,1.9063362404777358
96,768000.0,96.0,-336.69863861462983,-304.1282902025308,-73.64955415068823,21.75080393501283,10.435609430817927,0.44327200712888587
108,864000.0,108.0,-330.5544422911604,-287.85174153688297,-70.75007109577659,22.01534667118383,11.600956071891602,1.164917848748427
120,960000.0,120.0,-329.62461892485936,-277.64789766369876,-66.89336138992043,31.164885507711197,9.856011411436294,2.433510229160164
132,1056000.0,132.0,-319.30998090361567,-265.90458851435466,-62.672338288147195,18.167492241831347,8.519702711172858,2.1180379346692733
144,1152000.0,144.0,-310.91241095724035,-263.6387299144549,-61.029524158239475,19.408936664221404,10.29083416155686,1.7517478517307943
156,1248000.0,156.0,-303.79590251253944,-250.1927934309327,-56.36038269868701,16.678714629026103,9.425429838546982,2.0464071887807673
168,1344000.0,168.0,-296.95510149182644,-247.50368941466186,-52.388022706833816,21.795381153414,11.961816439749844,1.3216500513206841
180,1440000.0,180.0,-295.24292683182904,-238.3209020760436,-49.87943724795956,26.367097005968816,12.721204379550574,2.2337399720269753
192,1536000.0,192.0,-291.30153993525823,-231.4267763923086,-48.343865732124605,26.640786732342843,10.084369250212193,1.7835228825505445
204,1632000.0,204.0,-276.1722435750304,-218.34223531683642,-46.55491476327426,30.190199700674455,12.235879827911758,2.38636642719627
216,1728000.0,216.0,-268.18965936244297,-212.94401728889244,-45.869151835820546,25.796456657003322,11.427386354008892,2.3033185314630953
228,1824000.0,228.0,-268.09165950856374,-204.72373381902852,-45.49218601014847,28.25064994975202,12.121273131009362,2.060725901147821
240,1920000.0,240.0,-255.54536519203916,-205.8912514653191,-43.077961967913076,21.39615625036493,8.709772065323154,2.6594569360545055
252,2016000.0,252.0,-259.3276626547507,-196.0644094578084,-43.310551308489295,20.693859281948388,7.751023431254897,3.501465082135976
264,2112000.0,264.0,-255.0880808286016,-188.95108565513618,-42.67563839363156,22.579168984803424,8.118142852704722,2.80042286322708
276,2208000.0,276.0,-249.24971042867855,-184.74552276698927,-41.60571569750256,26.30495108535168,6.875139502406624,2.8119791622497154
288,2304000.0,288.0,-244.7873877342432,-177.25526394196953,-40.158635971955654,25.48438104091939,8.277106873243346,2.7885496925683984
300,2400000.0,300.0,-246.29212182502692,-174.45779331920608,-39.81393830358316,24.868603115941603,9.112110988317191,2.426210158181124
312,2496000.0,312.0,-246.5441834741617,-168.14976756059048,-38.77083833454377,21.78017036016456,5.891547182534372,2.264634109541111
324,2592000.0,324.0,-237.04722162821935,-162.75424234904887,-38.650804699791635,27.022786520506468,7.424304900740337,2.092100960469672
336,2688000.0,336.0,-234.73216423531753,-160.26637252016448,-37.96660091814353,28.265054053456858,6.467381227014516,2.6711732894492775
348,2784000.0,348.0,-223.5844388234169,-158.27719240801449,-37.70550928640626,28.936471389812763,6.660736411891243,2.6822819341904447
360,2880000.0,360.0,-224.26737306001732,-156.1526914802632,-37.311561505918974,29.776921385842144,7.176183025645625,1.6203451908816753
372,2976000.0,372.0,-220.97216589146632,-148.82500402634454,-37.01901285781109,32.93499583278757,6.361946016465153,1.7299609995989402
384,3072000.0,384.0,-212.99207182600338,-145.77638623386548,-36.74875292462466,29.53736289166384,7.865989215623905,2.5072849081706936
396,3168000.0,396.0,-206.99936039159087,-142.29511225846892,-36.7772940111727,29.614598788843608,8.909112620311003,1.962839429224188
408,3264000.0,408.0,-203.90848836762774,-141.56204841746734,-35.68072154647921,25.898448068327014,7.251600863863767,1.168572267230697
420,3360000.0,420.0,-202.77475121931332,-136.89168373578863,-35.40172765244275,29.51334252599775,6.521840685796111,2.122724000624121
432,3456000.0,432.0,-194.4512379385243,-131.79893728251378,-35.798592679795554,30.263448986209806,5.469452548177946,2.02601801894729
444,3552000.0,444.0,-192.95984143371274,-129.39031876196526,-35.29943182999068,27.44707116502905,2.976065282823716,2.518300473520232
456,3648000.0,456.0,-187.4008266850999,-125.78291248680083,-35.65271887942323,29.034116279601374,3.1347427375414396,2.761291015489542
468,3744000.0,468.0,-185.57630540119166,-124.07393528114005,-34.46171394127644,25.08769172154,3.215044823508523,2.749067276113256
480,3840000.0,480.0,-181.0856473284478,-123.35382602910602,-34.52812747777777,25.276806185941282,3.343220698504273,2.8092310285284716
492,3936000.0,492.0,-179.80756981959956,-118.38667535442694,-33.38041527531661,27.764090695402466,5.691559863029049,2.356837885565741
504,4032000.0,504.0,-174.9533275776177,-113.75915507437234,-33.73884023427438,26.560015942060232,4.3695437333964255,1.7555215196229783
516,4128000.0,516.0,-174.1669054305523,-109.3298121313637,-33.71686570339507,28.612464256996915,4.720606118772298,2.849508952801426
528,4224000.0,528.0,-169.22486215183355,-110.19066427241611,-34.43595288704496,25.659171616195554,4.179103539474081,2.189085317891044
540,4320000.0,540.0,-165.316221926662,-109.20907926198758,-34.82816902220425,25.27847456356586,4.494438069286863,1.6693608944642855
552,4416000.0,552.0,-161.96697608804527,-108.83655347193174,-34.5125814978985,25.848935342742156,4.749966764394007,2.8375093449018496
564,4512000.0,564.0,-161.62897527109905,-105.00704590146752,-33.43763877350743,26.154332682575838,4.06931734271428,2.7530673525346323
576,4608000.0,576.0,-158.6954010957176,-104.05547166573963,-34.12119796048266,23.627086193073065,5.01266477040725,3.5341327316434916
588,4704000.0,588.0,-154.31311769686982,-102.1600038647824,-33.64081060280612,26.047834162648844,4.241914493188371,3.969582498371839
600,4800000.0,600.0,-152.80956345149914,-100.28362410217768,-33.51497107164262,22.620148811218993,5.149820376959049,3.1382689403680684
612,4896000.0,612.0,-150.95059639729845,-100.48035326393973,-31.5635067241199,22.287884718561255,5.033767220056968,3.1149437544621583
624,4992000.0,624.0,-150.44621399774337,-98.63467261370451,-32.45112161278124,20.893514084078202,6.338065140801773,2.971601160546228
636,5088000.0,636.0,-149.91582038043586,-98.13437508003645,-32.7940289620333,20.09877754603144,8.234006735494715,2.0154206817244056
648,5184000.0,648.0,-147.8439719389701,-97.02986665284818,-31.80831807435868,21.67461409697411,8.103100342492576,2.851223191724877
660,5280000.0,660.0,-147.5520846560953,-96.23551856146659,-32.791950989326324,22.22618904807521,6.1141449307071225,2.6001738218321266
672,5376000.0,672.0,-144.21236266130543,-95.86488789009067,-34.021074785865736,22.689497533179775,7.1776604541672455,1.8777315544379174
684,5472000.0,684.0,-139.95874400769637,-94.49004209035482,-33.4438933939376,24.07671125622323,8.09728072536637,2.0202138585440776
696,5568000.0,696.0,-141.21346813186676,-93.80368918962407,-32.13928548179853,22.257536161201738,9.470713075138908,2.4551613757360506
708,5664000.0,708.0,-139.69813483496623,-91.77966275449369,-34.01969252209256,22.037615734689464,8.678906789241239,2.734709724217042
720,5760000.0,720.0,-137.5059812139588,-89.32034235792754,-33.87284008601336,22.722263355630993,9.695546023624852,2.6785988508531986
732,5856000.0,732.0,-131.6249910997578,-88.34672942393588,-34.35364767976242,20.989923568478712,9.594803433172503,1.9111993524501854
744,5952000.0,744.0,-130.3784893196867,-86.44765299177509,-33.187046591470626,19.118710314965192,10.709459331530795,1.3587537364286244
756,6048000.0,756.0,-130.66223333258455,-86.5000743032468,-34.4549673336018,21.625577444291956,10.647328342833758,1.5218805705354548
768,6144000.0,768.0,-132.20930995177545,-85.32995966795826,-35.16736647910496,19.68187021726585,11.50250464855793,1.03093354333765
780,6240000.0,780.0,-128.75899141085307,-81.42364155887205,-34.85718050076448,19.29677577474301,10.77812928346566,1.8229535643987576
792,6336000.0,792.0,-127.42526328966808,-81.65677651870972,-35.67266886745125,21.283370458903157,11.070268002989737,2.4009728927347447
804,6432000.0,804.0,-124.34510743393943,-79.50956615620365,-34.26114392358246,20.913100230725107,10.70689017712062,2.0313344758551666
816,6528000.0,816.0,-121.86572340602697,-77.47604200465697,-35.433752589325806,18.76795748630517,11.286607692916078,1.257436926457422
828,6624000.0,828.0,-120.89891314141735,-78.71596021383532,-35.052576778477835,16.634554820028246,12.033178906325048,1.5242449202302455
840,6720000.0,840.0,-121.96549276858009,-76.83081174634826,-34.43405544206473,19.470178833200702,11.59302100333281,1.2655077488161766
852,6816000.0,852.0,-121.27785720121938,-78.52955415169262,-34.693179586337735,16.913168561016608,12.066709832714821,1.8082443055797741
864,6912000.0,864.0,-116.94585568545725,-76.85808632341897,-34.89586053076656,14.530599514658217,13.347000800542599,1.0748998227534832
876,7008000.0,876.0,-117.96774171105517,-74.26894463623908,-34.65534651234552,15.9731253444685,11.261035475838403,1.1770179780025907
888,7104000.0,888.0,-115.30112177042447,-75.66640037338172,-35.016634508798106,15.94221371737137,11.828706098605814,1.5707712470109343
900,7200000.0,900.0,-115.72228495010545,-74.46359173995276,-34.95023799188753,14.879204851955205,11.301412815089058,1.4797689698600784
912,7296000.0,912.0,-116.1655976730744,-75.8065101998699,-35.46904876623858,14.749321561708845,11.75246708505381,1.2231777860388284
924,7392000.0,924.0,-112.77266197701476,-73.31140720553098,-35.130742928280455,9.807173138336916,13.272430415265301,1.565187722058071
936,7488000.0,936.0,-111.34560161572267,-74.97725197040255,-35.53909940507626,14.925793504506371,12.91737414739934,2.137307400677333
948,7584000.0,948.0,-108.05985964239485,-72.81105287455713,-33.602560987289145,13.391030194331949,13.726580423512415,2.1759858235321863
960,7680000.0,960.0,-106.75929745912546,-72.52808601742068,-33.47390386703321,14.035430723128941,13.798975146470683,2.3419041198770123
972,7776000.0,972.0,-106.63609960528836,-71.59017195051214,-33.862891589238764,14.00738798202347,13.031455991846041,1.6308953467958027
984,7872000.0,984.0,-106.65340716344572,-71.71885774706955,-34.254025336688485,13.711860220258005,14.355070623049885,2.1413711748722197
996,7968000.0,996.0,-106.88805568132673,-69.21488556952701,-34.436527231733514,15.563254967212389,11.933654624154311,1.276416239393221
1008,8064000.0,1008.0,-103.67812444133153,-70.06523886319737,-34.43834172422526,13.459654637474209,13.211656173811972,1.5348265638040655
1020,8160000.0,1020.0,-105.96643264129175,-66.48245656235855,-35.178846504850334,16.13829963979462,11.786290633258409,1.6401135486186025
1032,8256000.0,1032.0,-101.029595302208,-66.5179383127484,-34.882151096723874,16.128087619707834,12.545603854334626,1.7712678117895466
1044,8352000.0,1044.0,-101.6836243255289,-66.88025030501205,-34.85740179851753,15.419941152145768,12.646393412351472,1.628105035093406
1056,8448000.0,1056.0,-101.50002648389813,-66.41565419468766,-35.92761903253463,16.277728370433927,13.328152118903105,2.2947735179508464
1068,8544000.0,1068.0,-102.27389088060595,-65.3682418060372,-35.287407995047815,15.360534797254147,13.140234125339402,2.1587218922391758
1080,8640000.0,1080.0,-100.1760464898147,-65.6708627236977,-34.53095805030579,13.902167634301357,12.982183535801678,1.9775337678821214
1092,8736000.0,1092.0,-98.26762996805249,-65.82902390450442,-34.883818015994564,14.612552284786338,13.399087477651872,2.395703204219369
1104,8832000.0,1104.0,-96.59462765782173,-66.40207090018642,-34.00015573111224,14.15918575090539,13.587670109483973,2.2780172543718247
1116,8928000.0,1116.0,-99.93075579978111,-67.140796699689,-33.61206445797009,15.108081507303458,13.408185051477016,2.3057850163111278
1128,9024000.0,1128.0,-98.19142954949567,-65.18549217331956,-34.806485431829216,14.517600919409153,13.027041185789164,1.8407228169716339
1140,9120000.0,1140.0,-96.7322660782409,-64.03758296080326,-34.65173050002083,14.978799085811922,11.878062421304909,1.8970315736854444
1152,9216000.0,1152.0,-96.07321662551858,-63.04517100601005,-34.11406794822779,14.840476434117564,11.771944950530962,2.8882175548544415
1164,9312000.0,1164.0,-95.9610546140135,-62.936283328524304,-35.35170397400208,13.778610329241419,11.695543951661797,2.4299409249368145
1176,9408000.0,1176.0,-95.73338143821924,-62.92740638816923,-35.587865307490205,14.673689497093868,10.70548651541696,2.6715416279972257
1188,9504000.0,1188.0,-96.81332032585897,-64.62272031554018,-35.77011347529547,9.533635181750794,12.393894094821796,2.3155697378527327
1200,9600000.0,1200.0,-94.28972561375042,-61.60876805523036,-34.78530032067596,10.379790967480348,9.924592799133695,2.694708307698462
1212,9696000.0,1212.0,-93.94300408161584,-60.242320255785465,-35.11524705119452,11.185940360467349,10.546212469844548,2.763157394866264
1224,9792000.0,1224.0,-92.52006480531271,-58.90442433323797,-35.43234309163972,11.24879421969823,9.888292636500493,2.263437363821122
1236,9888000.0,1236.0,-90.83513697232,-60.10060589057224,-35.43849527127838,10.355684930955997,9.271756598253312,3.4661172337341943
1248,9984000.0,1248.0,-88.07861597158752,-59.45938587091359,-34.58713890787512,12.206224371064572,10.568847465365533,2.4301342535395336


==> figures/reacherall/discounted/data/myreacher8kg995f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-276.84993199999997,-276.84172,-275.65842230869396,2.308115559840973,2.096877526580649,1.6660952520043846
12,96000.0,12.0,-263.74260799999996,-259.34087200000005,-179.35135836684518,6.583669345765081,5.162740031264861,1.7599553564799126
24,192000.0,24.0,-252.799674,-245.72973399999995,-121.0083292369529,12.53937467407917,7.645780791179015,1.9112694798230252
36,288000.0,36.0,-243.78074399999997,-240.817844,-88.84197616089716,12.245821535687032,10.827416465440294,0.8644175424062909
48,384000.0,48.0,-236.94885600000003,-231.039718,-73.11944040609937,6.57107240522812,8.026664609204799,1.6683582590825934
60,480000.0,60.0,-234.91935399999997,-223.25514400000003,-63.1298911109871,9.174658575375247,6.267328623964541,0.8718519974125188
72,576000.0,72.0,-223.73976,-212.463142,-57.49363508180829,13.48910909946625,5.990425624830255,1.734847222183956
84,672000.0,84.0,-210.985808,-205.37186000000003,-52.29094984474714,11.479182578177884,4.016157483635457,1.1476216087414814
96,768000.0,96.0,-214.89545400000003,-192.588006,-47.14091885087357,14.303517539071391,5.950707013873242,0.2576307763118182
108,864000.0,108.0,-210.30974,-182.30313999999998,-45.28993025012563,14.636757231412602,7.066662276830252,0.6726795356343125
120,960000.0,120.0,-210.225354,-175.85873999999998,-42.75470064968801,19.836504798978083,6.140501759847808,1.3701944591382413
132,1056000.0,132.0,-202.971026,-168.86459200000002,-40.273639225283105,11.839592671331253,5.2492912996206815,1.4171338121895274
144,1152000.0,144.0,-198.07045,-167.21947799999998,-39.224022977294716,12.835429897601466,6.101397120408076,1.1379280236977127
156,1248000.0,156.0,-193.757356,-158.580942,-36.31307231690688,10.908897595614391,5.360494217558199,1.314857075288317
168,1344000.0,168.0,-189.284998,-156.95066200000002,-33.82402576897577,14.151655606482638,7.08176784555968,0.6846261020886122
180,1440000.0,180.0,-188.25970999999998,-151.051692,-32.253562638061545,17.287786441600492,7.930609840661895,1.2617504112505527
192,1536000.0,192.0,-186.004278,-147.026338,-31.234036825954387,18.055743094010996,6.126906565794049,1.0104579761333554
204,1632000.0,204.0,-175.56940000000003,-138.438096,-29.996846279631313,19.314384666216455,7.427105402844308,1.4035989796049384
216,1728000.0,216.0,-170.900328,-134.98172200000002,-29.548288223233477,17.228887945143384,7.024304740020515,1.2915496576564
228,1824000.0,228.0,-171.364364,-129.6371372,-29.326397139424692,18.965457628729943,7.510802066135896,1.141816008305112
240,1920000.0,240.0,-163.99025799999998,-130.546898,-27.803790135196614,14.511616182053968,5.5736620440943145,1.4996129411201577
252,2016000.0,252.0,-165.55034999999998,-124.2212612,-27.937768468407807,13.235571869097901,4.634150545637996,2.093168692075756
264,2112000.0,264.0,-162.611876,-119.73040800000001,-27.683501084871374,14.602006380816333,5.191529161344025,1.6927554065779087
276,2208000.0,276.0,-159.524032,-117.22809720000001,-26.866680262500495,17.38252243409794,3.9913117896965806,1.7051093045127
288,2304000.0,288.0,-156.36652199999997,-112.416663,-25.98848657762057,16.785343137166283,4.837158698043241,1.635017355267869
300,2400000.0,300.0,-157.75442,-110.279676,-25.692700810099797,16.588796315019206,4.87578784281123,1.3906135258497765
312,2496000.0,312.0,-157.20168399999997,-106.48111099999998,-25.04103397830939,14.416547939597661,3.3453817188394703,1.2477892785633342
324,2592000.0,324.0,-151.448452,-103.22554600000001,-24.985749193669534,17.74493234732004,4.388089101541895,1.2351983140704081
336,2688000.0,336.0,-150.30541,-101.2081,-24.521119364292826,18.727202903683477,4.106006363095602,1.5852933298393803
348,2784000.0,348.0,-142.948806,-100.1261398,-24.409118570199865,18.86058830907917,4.297053309223378,1.6320428652059094
360,2880000.0,360.0,-142.94627599999998,-98.67275400000001,-24.011697249019925,19.273862372265256,4.341428712724097,0.9882111465084583
372,2976000.0,372.0,-141.302844,-93.6335522,-23.829082802902732,20.969101529084554,3.7593824914161664,0.8684377560723997
384,3072000.0,384.0,-136.198112,-91.74906999999999,-23.637280615021638,19.100717649318224,4.37971927936747,1.3716204377234278
396,3168000.0,396.0,-132.698058,-89.42366960000001,-23.651488680496904,19.41401392803413,4.379760408248612,0.9335850306213522
408,3264000.0,408.0,-130.63166199999998,-89.0143822,-23.03448279530835,16.745496445793556,3.448483818844188,0.6645750617435465
420,3360000.0,420.0,-130.27501,-86.1750228,-22.80685602911996,19.511511908892953,3.456639442353268,1.260269228911042
432,3456000.0,432.0,-124.189194,-83.2743072,-23.07962600518055,19.91949059708411,3.8542213730660144,1.1614974184261488
444,3552000.0,444.0,-123.85549600000002,-81.4596008,-22.7925932653539,18.35892703019512,1.1593773748508032,1.4261984136981216
456,3648000.0,456.0,-119.66313,-79.33596680000001,-23.099821116124097,19.1845748013205,2.6055181419810935,1.6274942211273224
468,3744000.0,468.0,-118.48122880000001,-78.147188,-22.39674710260325,16.61752142769653,2.5874284783214327,1.653412298981937
480,3840000.0,480.0,-115.60324,-77.692104,-22.45699917930305,16.868736922195087,2.8975818636125585,1.7422160642140234
492,3936000.0,492.0,-115.176752,-74.75366079999999,-21.802707165720115,18.40588224381545,4.222743553183276,1.4380416202483421
504,4032000.0,504.0,-112.071532,-71.87458319999999,-22.013200598744767,17.91023952863453,3.358619433858967,1.0533158556838087
516,4128000.0,516.0,-111.2509282,-68.990537,-21.97594198589944,19.4625262899865,3.595800285266201,1.7059947661325894
528,4224000.0,528.0,-108.6942742,-69.5641822,-22.465937496510456,16.819980172658106,2.8797062285079362,1.3291402762102429
540,4320000.0,540.0,-105.993173,-69.0396368,-22.673771442249965,17.069295395629727,2.95464471173628,1.0506567366154038
552,4416000.0,552.0,-104.060175,-68.5588238,-22.507345975592465,17.369956673521774,3.0504100111790704,1.708964981442952
564,4512000.0,564.0,-104.06575000000001,-66.1974972,-21.84410791557437,17.64062806822036,2.602206173442633,1.6730075706540635
576,4608000.0,576.0,-101.81168499999998,-65.63193700000001,-22.287304612762142,15.740006183607893,3.4985913630051546,2.0556866176559767
588,4704000.0,588.0,-99.225931,-64.34446999999999,-21.952666507486793,17.559757807244143,2.6399843827402494,2.3369377822545054
600,4800000.0,600.0,-97.77978060000001,-63.1892652,-21.961025953286004,15.297784165888825,3.265067785132491,1.9563125585641088
612,4896000.0,612.0,-97.03501579999998,-63.109683999999994,-20.921893366297603,14.978008707743484,3.419340643897388,1.9706985358757665
624,4992000.0,624.0,-96.65971099999999,-61.90967400000001,-21.401076975569225,14.1633508071672,3.714335802442778,1.9310540977132136
636,5088000.0,636.0,-96.137151,-61.782599000000005,-21.61029130069001,13.90238340024098,5.082964246930292,1.3344857058950548
648,5184000.0,648.0,-95.2652708,-61.0923672,-20.977184929122224,14.996713135884933,5.063689209405554,2.045700995543422
660,5280000.0,660.0,-94.7825112,-60.3471676,-21.487050933906787,14.590149863336302,3.8971083080396216,1.8630583394533968
672,5376000.0,672.0,-93.3064694,-60.0999732,-22.303023401266337,15.343359951953174,4.333901597142592,1.2919713311183176
684,5472000.0,684.0,-89.9579846,-59.4043056,-21.97407224178288,15.632993647733898,4.96724955670804,1.4002148500870073
696,5568000.0,696.0,-91.1004914,-58.7522408,-21.204420096114895,15.030991930701981,5.7007425074278055,1.7047954783620536
708,5664000.0,708.0,-90.4737484,-57.959761400000005,-22.37067740738133,14.876616296821515,5.543851919141318,1.8191366760568828
720,5760000.0,720.0,-89.2141444,-56.102164200000004,-22.19235068726515,15.339342169589061,6.077142609813358,1.8042010649532916
732,5856000.0,732.0,-84.98312999999999,-55.6679264,-22.534124242372492,13.886383739993693,6.059719842045701,1.4077906537163074
744,5952000.0,744.0,-84.61944979999998,-54.58244440000001,-21.87346364548435,13.098675201077759,6.673504591226528,1.0808628476132214
756,6048000.0,756.0,-84.60237019999998,-54.344408599999994,-22.55778810201939,14.56884171560931,6.320791348849935,0.9853036287176734
768,6144000.0,768.0,-85.8323608,-53.885355000000004,-22.869129511651128,13.629457656993779,6.78154924676929,0.5114135877497723
780,6240000.0,780.0,-83.5013606,-51.410226,-22.632272040957822,12.949447843966107,6.544514350504722,0.9141152722497768
792,6336000.0,792.0,-82.5146508,-51.3073886,-23.12538661897759,14.172899985542307,6.648883287706594,1.2927268675422559
804,6432000.0,804.0,-80.40304619999999,-50.0634066,-22.270190700051927,13.882946958177952,6.5803089176554055,1.0663892596273812
816,6528000.0,816.0,-78.8571114,-48.9006986,-22.871073062942614,12.55724327326368,6.888656424021651,0.5848341130716868
828,6624000.0,828.0,-78.187236,-49.7519404,-22.68678751607826,11.270363260350079,7.273783512594427,0.8575346928851248
840,6720000.0,840.0,-79.0038296,-48.612093599999994,-22.402921039807474,13.01043287324883,7.064860383945447,0.7844827142996498
852,6816000.0,852.0,-78.5085988,-49.586122,-22.52829457482683,11.486716744494068,7.577000899298501,1.2156506340278028
864,6912000.0,864.0,-75.725888,-48.53178,-22.707985519241998,9.85622893785602,8.151776393567909,0.797973139541111
876,7008000.0,876.0,-76.4067244,-46.9582038,-22.530416981467575,10.748121117690111,6.972959316988356,0.8188411542227579
888,7104000.0,888.0,-75.03879119999999,-47.76416880000001,-22.777358328885448,10.723038486287324,7.36666312778857,0.8893650711723327
900,7200000.0,900.0,-74.28947880000001,-46.9616998,-22.713906647883515,10.019045870829977,7.190002748601089,0.9856397108849732
912,7296000.0,912.0,-75.1456218,-47.92746520000001,-22.932913930304043,10.07512494522295,7.253570573348566,0.7213881025781961
924,7392000.0,924.0,-72.6676128,-46.725442199999996,-22.7931513837152,6.991908885929358,8.514727837621743,0.892530693606952
936,7488000.0,936.0,-71.72794259999999,-47.289604800000006,-22.942971009413313,10.659950989707248,7.8786461926005655,1.3078520952050663
948,7584000.0,948.0,-69.75670360000001,-46.34361359999999,-21.748554925825268,8.907853292410723,8.721764890380717,1.085275320609837
960,7680000.0,960.0,-68.9006056,-45.97095100000001,-21.639543711536234,9.572135779925329,8.450788900413352,1.2324224074608452
972,7776000.0,972.0,-68.9980342,-45.4814516,-21.88523979642601,9.73995701873231,8.21057764118377,0.8373325217193375
984,7872000.0,984.0,-68.9305474,-45.7307636,-22.151364518463218,9.279805872032924,9.062262103375621,1.2959464825173774
996,7968000.0,996.0,-69.29854700000001,-43.9114474,-22.32591648398654,10.77280032504739,7.34112266487247,0.6977500617364161
1008,8064000.0,1008.0,-66.833915,-44.574769,-22.226141521658104,9.045877968588956,8.289903243357172,0.8816318926173521
1020,8160000.0,1020.0,-69.12805399999999,-42.1825246,-22.780810123490454,10.972648432397635,7.0975016084392095,0.9868746985147082
1032,8256000.0,1032.0,-65.1476386,-42.1973558,-22.60485134024532,10.651311173553,7.510854591435577,1.0993388282922503
1044,8352000.0,1044.0,-65.51693800000001,-42.514045599999996,-22.51102341000928,10.126767891175371,7.589229679714266,0.8714311181554593
1056,8448000.0,1056.0,-65.714557,-42.168803600000004,-23.282862427340024,10.992271626645286,8.07614788772528,1.2423487791292172
1068,8544000.0,1068.0,-66.0828166,-41.53702019999999,-22.866552297790356,10.273136133848503,7.905477516509818,1.1809229990295635
1080,8640000.0,1080.0,-64.8401572,-41.577576199999996,-22.2597913628802,9.355220261024433,7.633361628324636,0.978937748658554
1092,8736000.0,1092.0,-63.409154799999996,-41.7758606,-22.588816175886038,9.608855376709757,7.991957252780045,1.252165203988539
1104,8832000.0,1104.0,-62.454707400000004,-42.0987542,-22.067588117978538,9.447213275535583,8.030026610012396,1.1794901284360284
1116,8928000.0,1116.0,-64.519935,-42.8579902,-21.760158651580003,10.496259744893152,8.144021364444521,1.3328238352266926
1128,9024000.0,1128.0,-63.43038359999999,-41.312543399999996,-22.432358913290948,9.815451226055297,7.647930791806548,1.0079023993206022
1140,9120000.0,1140.0,-62.437692000000006,-40.7921118,-22.317133156487465,9.90059413418741,7.26157494945466,1.1267420988218848
1152,9216000.0,1152.0,-62.369935199999986,-40.1113248,-21.923277039271575,9.778850584202486,7.064273862243349,1.6211570277071266
1164,9312000.0,1164.0,-62.035419000000005,-40.1169118,-22.714157514998607,9.305861090143697,7.092426875348276,1.3633083219775826
1176,9408000.0,1176.0,-62.312288,-39.71673940000001,-22.74395448573147,9.84615087613382,6.203670882129829,1.5157296112608307
1188,9504000.0,1188.0,-62.2258724,-40.93516040000001,-22.886765334221113,6.883812974352324,7.397184388670873,1.3963655960395325
1200,9600000.0,1200.0,-60.691856200000004,-38.9208146,-22.266749147748907,7.745447776311686,5.704332159613663,1.4891213562337053
1212,9696000.0,1212.0,-61.044802600000004,-38.1818036,-22.50439307280641,7.724196255171719,6.150787378668892,1.6516022001491348
1224,9792000.0,1224.0,-59.7313078,-37.427478799999996,-22.655071497339335,7.860141591730723,5.834782925853875,1.2792729014741433
1236,9888000.0,1236.0,-58.655343200000004,-38.154112000000005,-22.74693159116613,7.1448532903382205,5.541014640387029,2.089776586364968
1248,9984000.0,1248.0,-57.16134519999999,-37.8833552,-22.092024815496472,8.327044745998313,6.310191322294644,1.4345794035215633


==> figures/reacherall/discounted/data/myreacher8kg999f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-437.15040173776686,-436.039835890232,-433.5461361339918,4.270491130879686,4.8427136306360605,1.759922989102678
12,96000.0,12.0,-417.0865922377041,-411.48339320450816,-289.889984073069,7.737706237539536,13.57924353436984,3.0252755787799526
24,192000.0,24.0,-399.8207504723822,-382.3015873123498,-197.5733767015908,16.560522676362094,15.785023426511504,2.980422422442855
36,288000.0,36.0,-385.9929435709443,-371.21592028251354,-147.41655423009985,15.039354329059103,14.233213181880618,4.005538847861683
48,384000.0,48.0,-371.4183112700156,-363.5251193363355,-121.21955442192188,9.509455945167138,13.464544007394823,3.398791592577477
60,480000.0,60.0,-370.90261420141894,-348.59259117443287,-103.41816847950372,12.342025388211844,19.199248988351805,3.3934169942578527
72,576000.0,72.0,-361.83470569429676,-340.27184536411795,-90.90733198004719,19.27266733273784,24.08611892897859,1.8466419061569954
84,672000.0,84.0,-341.00196710813333,-334.7846925248367,-84.74431102185201,16.094786255130582,24.133186668113034,2.2572139627790513
96,768000.0,96.0,-345.01819336257876,-318.2680018127395,-78.8300527347678,20.42920517246202,26.889775487969207,2.340605428605625
108,864000.0,108.0,-339.1229117168376,-307.18383950642107,-73.4149781625323,20.962974430512116,32.346709618649896,1.6088437710410683
120,960000.0,120.0,-338.8057236584459,-294.5584957948191,-70.68605487629074,24.546891122896636,31.020770296548772,1.69514707341993
132,1056000.0,132.0,-326.65938558239617,-280.9238359405887,-67.72587103663002,14.612334890660833,26.222837387407612,1.9973410670399403
144,1152000.0,144.0,-323.9674130920019,-275.79106789268155,-66.40049874662638,19.44102884595495,25.901646165980267,3.7290379235120934
156,1248000.0,156.0,-317.57734318518214,-262.6778706636067,-67.04182478974424,19.986476288423702,20.128135045672416,4.839070531919964
168,1344000.0,168.0,-308.1821953978252,-256.0234861198548,-62.73259567054932,16.628691685397353,18.133628472285352,2.270063500435086
180,1440000.0,180.0,-304.15403544954705,-253.17716496706043,-60.26172647842931,22.68333503896406,20.598186633512125,1.9005313925150646
192,1536000.0,192.0,-301.10023369263934,-248.03576925559508,-58.59334873115021,17.601587092630954,16.103765372015488,0.857332061861199
204,1632000.0,204.0,-284.46348712527043,-240.4419484666035,-59.10305059395305,23.915380680451676,19.015527225163787,3.2756651034970696
216,1728000.0,216.0,-281.50802209774463,-232.3392977299853,-56.35750771008168,23.770241082175566,13.676487724696337,3.26408820516798
228,1824000.0,228.0,-280.16070109785267,-225.51695925916357,-55.70916464746756,26.011114851597775,12.859820588495321,5.197400821951444
240,1920000.0,240.0,-270.511455871938,-218.168560173078,-54.63918425330818,16.953930569327547,12.872273359891645,6.543107715639947
252,2016000.0,252.0,-267.6981338358578,-213.66960716739496,-53.917562617824856,17.309649644395037,11.733536358501034,6.086660071844296
264,2112000.0,264.0,-267.18354643968485,-204.79988371011217,-55.365877857971,12.659022386018805,12.055956387888681,9.365467187674618
276,2208000.0,276.0,-263.9827406963833,-203.17416960458308,-51.55914487320287,17.679179504182077,14.031501565864305,6.3804858145305765
288,2304000.0,288.0,-251.819534678103,-198.64233832710312,-51.66790908535459,14.219222126247825,14.606900877230625,5.200416823319613
300,2400000.0,300.0,-251.95797777856978,-193.76898418060068,-51.507656898635354,10.02470143051126,16.83662771844517,6.332404193288748
312,2496000.0,312.0,-253.380394296725,-189.7890792689356,-49.53739522444738,9.71620315423721,15.447485245008231,4.003545227740863
324,2592000.0,324.0,-246.86388908073167,-183.8247424107904,-47.03233437054236,10.126973387314731,19.376590728231328,5.984566936136798
336,2688000.0,336.0,-241.46689633969785,-179.15525189346164,-47.65675713280957,11.827684924565759,18.194960187689567,5.684912221041277
348,2784000.0,348.0,-231.03953329295058,-173.98706513651086,-46.88662712298301,8.834294539578815,17.274548810605296,3.4280081151899555
360,2880000.0,360.0,-230.60529982737677,-170.18299364738465,-46.634023697347004,10.489621075812495,18.450937062396637,3.5829335048422974
372,2976000.0,372.0,-225.5863584978923,-166.9221733110726,-45.184109166573606,12.32127134871221,16.73234185011888,5.167034827656661
384,3072000.0,384.0,-225.3791875996918,-163.87879575028464,-46.4427415078567,13.44538111086939,17.093361301217918,5.804463406910389
396,3168000.0,396.0,-224.27599514855487,-157.09731624953983,-46.575235999919066,16.073623728267297,17.50765219366841,8.442158682329413
408,3264000.0,408.0,-222.13261357422954,-154.61072469726864,-45.509029330332915,12.591617936368415,17.119373393178467,6.8648887270822
420,3360000.0,420.0,-220.6941397297231,-155.22829834754947,-47.93596163895994,16.63072357381682,19.41626230274882,7.385108651095405
432,3456000.0,432.0,-210.9196893039347,-150.81554213517222,-47.11894368879615,14.59919944591395,19.283821339391803,4.417426320429611
444,3552000.0,444.0,-211.4947493986155,-147.41975285444286,-43.41422861998438,16.05295052192751,21.113238410766513,4.050611498545647
456,3648000.0,456.0,-206.71766066351398,-143.72141810053478,-44.6022768952461,15.91859187655169,18.091451536633752,4.420307496850935
468,3744000.0,468.0,-204.46102278424345,-140.69101052593714,-42.63509562594107,12.410626870006867,16.45748957292512,3.468372669928589
480,3840000.0,480.0,-201.47881310487634,-134.97395020274686,-40.560538248252456,14.76680240129229,16.70821465393844,2.691505378956341
492,3936000.0,492.0,-196.80263486059215,-132.80393553994708,-41.2680987944764,8.609828742399571,16.902866169990073,3.8636360732657353
504,4032000.0,504.0,-192.15748442286082,-132.15645472724594,-42.68992356166247,13.296126332689855,16.46302214087866,3.5775339914458746
516,4128000.0,516.0,-187.69971800174687,-126.6514558888625,-43.33880362230154,11.673270255095444,15.399872363103619,4.070435777599056
528,4224000.0,528.0,-187.72479074044935,-125.68364816346438,-44.18219844332627,14.445919525691536,14.918644735850057,3.261891425114647
540,4320000.0,540.0,-179.5612102038352,-123.5725427444681,-43.7520602263145,12.125843803004317,16.646689291489064,3.394940699868332
552,4416000.0,552.0,-178.28850631303317,-122.99698719356358,-43.64362172922846,10.84542084055787,15.271782161385234,4.3157913248015705
564,4512000.0,564.0,-176.23212089776243,-118.8715214347471,-42.878291137134816,14.53558356784648,16.814184004006517,3.3831405436060082
576,4608000.0,576.0,-173.34942834506745,-113.65851811146649,-41.925697429624066,12.316821175853425,15.175548763701553,3.7610384345819368
588,4704000.0,588.0,-169.45880934442732,-111.08385139909929,-42.216019641340104,10.421426983391319,14.262681750476526,2.6813743122478892
600,4800000.0,600.0,-166.45680489498898,-108.1952736789649,-41.854113210806716,11.439126001682176,14.638576032335314,2.735825719124566
612,4896000.0,612.0,-168.46382767673913,-106.00400780841724,-42.482546503379176,12.207266983004128,14.788761980533605,3.483748204523577
624,4992000.0,624.0,-165.08563968392946,-107.13256087326765,-42.758251137263684,15.954648902197446,13.749155713822207,3.2903143569209257
636,5088000.0,636.0,-167.8218530810802,-102.76287116555662,-41.69773548881379,11.12783736636747,12.558147250036129,3.409459886009521
648,5184000.0,648.0,-163.4771522042455,-104.9634571691494,-40.51707343156295,13.829082379080388,13.4286966462701,2.552968151796002
660,5280000.0,660.0,-161.28494253653568,-103.63552250024213,-41.11925407049556,13.58455615254324,12.360369858564004,2.1504364215535396
672,5376000.0,672.0,-161.5266301027451,-102.39212510876106,-41.58031932071104,13.760341126367013,9.864798967891657,1.6541647043288115
684,5472000.0,684.0,-155.49250679911137,-98.6056001660211,-41.6946165422887,15.885789881458283,11.34167121498322,2.7828445847349386
696,5568000.0,696.0,-159.25147491935155,-96.13393098198178,-41.65505507053479,14.445614054783094,10.899857478401838,3.260745914131486
708,5664000.0,708.0,-155.0516586989892,-96.60689033889773,-40.68393486409927,13.439732728254992,11.042003871475915,1.9799429979688488
720,5760000.0,720.0,-154.45015623295163,-93.87145778138844,-40.332613505982266,16.566924625032193,10.572140761757923,2.0493558060118517
732,5856000.0,732.0,-149.3614563310934,-92.68519646572224,-40.330472736419345,18.438315895426626,10.522440899385565,2.2105938846654607
744,5952000.0,744.0,-148.2082266983793,-93.45159811552628,-39.60613429877878,16.147861442173244,12.180121144274473,2.925442008815198
756,6048000.0,756.0,-149.12126237109246,-91.75309495056015,-38.27024507091707,17.10018326345089,10.776596741325477,2.740683917088765
768,6144000.0,768.0,-148.03914955869186,-90.3075670476971,-40.094332146321065,14.992023692770173,12.981189000573336,3.705322621467158
780,6240000.0,780.0,-143.79012679291807,-87.21879059328305,-38.899697767143834,14.648863361106878,12.442999992491728,2.7145583932116653
792,6336000.0,792.0,-141.12986299526082,-87.72245058058073,-38.08418171610197,15.12090779294884,11.102324652348269,2.643084933439063
804,6432000.0,804.0,-138.4412894048463,-88.04341406335001,-38.98845206710941,14.995892554723468,13.221033975717754,2.922910157497683
816,6528000.0,816.0,-136.13876635369942,-85.13235124182484,-37.63876463103261,12.731046256049652,11.036318495133344,3.2603197429195165
828,6624000.0,828.0,-133.08286310261119,-84.09174622002617,-38.216822050872764,13.580765428160058,11.403302546012629,4.1360348769863355
840,6720000.0,840.0,-135.65908728543658,-84.14749449740313,-36.66233550265204,17.61222952176757,12.070146836515482,3.29002083481738
852,6816000.0,852.0,-132.9573729097664,-83.8434069614648,-38.1657635985714,12.912789118580422,11.049420452213251,2.8140870820017008
864,6912000.0,864.0,-128.1906682198015,-81.39237433492139,-36.91966581428089,12.15481785009915,12.487909855426386,3.079620998484377
876,7008000.0,876.0,-129.6778449932322,-82.80174301740982,-38.197695942043666,8.592086448126205,11.992605361273228,2.2639078408159867
888,7104000.0,888.0,-130.05252042117507,-80.84214608248678,-36.81153045887154,11.898709797665875,11.165373832906068,1.5361305430960832
900,7200000.0,900.0,-124.91701471367564,-77.6910179711854,-38.81398914631978,12.738846608395955,10.957644217554709,2.2157141859068745
912,7296000.0,912.0,-127.77225142340441,-77.75328328280617,-40.037174938717996,10.178138218649966,9.354417727578017,2.4882491308882813
924,7392000.0,924.0,-122.81392770475527,-77.05463729763733,-38.833625501554515,10.90116285401748,8.833782704718464,2.3798022147694415
936,7488000.0,936.0,-120.58998047968205,-77.22812086742657,-38.16919438395387,12.537717704075645,9.633690269827058,2.231017606820609
948,7584000.0,948.0,-118.29388930666418,-74.25687370431342,-38.53242144889416,12.538713818170075,9.683646649083553,1.474194954495955
960,7680000.0,960.0,-118.10691260034159,-74.99618973325971,-39.6149630192982,11.448864988958855,9.189816328354643,3.1078349170217066
972,7776000.0,972.0,-118.2856299833812,-74.65410476172617,-39.235211849182576,10.758616448899478,9.585017061666104,3.070221373379049
984,7872000.0,984.0,-119.72104002371027,-74.69150914383833,-36.495509209665194,11.908077842877473,10.061204619644185,2.7256354731311085
996,7968000.0,996.0,-118.72487829648762,-74.11149397677339,-37.31444173457525,9.691250633828572,9.269861547704624,2.6169918930547365
1008,8064000.0,1008.0,-115.3952900840801,-71.17418431965754,-37.425407040969105,14.470308987188998,7.455494685242626,3.4161915516759094
1020,8160000.0,1020.0,-116.60200477145978,-72.46855727867708,-37.21904539220057,13.41639698611822,10.231153667215953,3.6143527858491282
1032,8256000.0,1032.0,-113.25872267891836,-71.04383711746542,-36.6415145046195,14.886202836913863,7.713496956585762,2.5397693644217934
1044,8352000.0,1044.0,-114.92146732060897,-70.18191033396332,-37.52704315673063,14.44791324496982,7.887699125344008,3.344126222467466
1056,8448000.0,1056.0,-115.90421876729113,-70.02182977649447,-37.85655322596864,15.138084027032383,8.578553821290337,3.7802725946918176
1068,8544000.0,1068.0,-114.44201034738998,-68.79683554604915,-38.5801294860315,13.324128081751795,7.416806850837743,2.5267879426858433
1080,8640000.0,1080.0,-111.31361430456877,-68.50810668877465,-37.203163364993216,13.210340180966513,8.454347659740447,2.861894458575283
1092,8736000.0,1092.0,-111.05518977769952,-66.85786909172906,-38.58801163780299,13.583592096375577,8.076481418060965,3.33145808684219
1104,8832000.0,1104.0,-111.6494463298679,-66.87064325727272,-38.72667723230371,9.22649157663485,7.360457537176413,2.980580325705836
1116,8928000.0,1116.0,-113.39209262557274,-65.87631902184656,-38.93412482788479,10.21179083288591,8.214316227369228,3.2318496728849113
1128,9024000.0,1128.0,-107.90800309053807,-65.58028252649828,-37.68797133347391,11.361326335282111,7.078648105158269,2.3636998829728366
1140,9120000.0,1140.0,-106.668682098451,-64.77145592457676,-36.866927573748534,11.219193098409432,7.181942300394265,3.101772381737579
1152,9216000.0,1152.0,-106.98280192979448,-64.12526249306164,-38.14191585390829,12.322007633464136,7.598742761684125,3.660327314445915
1164,9312000.0,1164.0,-109.09644799737525,-63.15058580960905,-38.095065717250144,11.937560437701007,6.3770884801534695,3.0330744829883862
1176,9408000.0,1176.0,-107.76440117355537,-64.76184548137755,-38.70308178258017,9.379295885896799,5.187925189713964,4.05761664336909
1188,9504000.0,1188.0,-106.96243376915557,-64.70950952234678,-37.63733696452111,10.29987300959941,7.098066163752738,3.6833229669611085
1200,9600000.0,1200.0,-106.13636670365732,-64.57672658926775,-37.37838061493435,12.161102658645529,6.565700402255631,3.909179179486609
1212,9696000.0,1212.0,-104.91808219528465,-63.673225204602275,-37.713388596958076,10.756101350806508,6.9814252383708775,4.197101234346453
1224,9792000.0,1224.0,-102.18833649169707,-62.66249599087887,-37.946260374236466,11.390819505677932,5.232757587516573,4.169747852675672
1236,9888000.0,1236.0,-101.75733814024619,-63.711983476971895,-36.214575549681165,9.915617155414196,7.36587216944185,5.253961040026511
1248,9984000.0,1248.0,-100.94411251126932,-62.74703839637954,-36.955442673136524,11.194928759031349,5.222446180474227,5.670933251494063


==> figures/reacherall/discounted/data/myreacher8kg999f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-396.54531799999995,-395.652944,-393.3721363505573,3.836471614937315,4.385922436565435,1.5261375841082783
12,96000.0,12.0,-378.237678,-373.2056100000001,-262.9721510729554,6.968826109606041,12.397122649892768,2.704987806542899
24,192000.0,24.0,-362.531056,-346.62564999999995,-179.33154377238378,15.118612935881204,14.259224526766971,2.735014054343466
36,288000.0,36.0,-350.023718,-336.61512600000003,-133.7677550354694,13.554505349764481,12.998544096616234,3.6418688279935654
48,384000.0,48.0,-336.694794,-329.64176399999997,-110.04451301739604,8.721965036954153,12.177533976590237,3.0818742271244206
60,480000.0,60.0,-336.339614,-316.38874599999997,-93.88435237191922,11.23817854103831,17.50731808771209,3.063826238353123
72,576000.0,72.0,-327.740226,-308.7263,-82.55927725468166,17.425720327832835,21.886356256840745,1.6637742674538942
84,672000.0,84.0,-309.289844,-303.65148200000004,-76.99491265941744,14.66200579449195,22.0871113981252,2.015874244967354
96,768000.0,96.0,-313.021964,-288.716474,-71.57020018414457,18.70127022703543,24.466874641838466,2.1039360352774557
108,864000.0,108.0,-307.525208,-278.764214,-66.73869216521796,19.293701156463708,29.61012799634802,1.4782414613438557
120,960000.0,120.0,-307.345076,-267.32824999999997,-64.24148482531047,22.387725627017517,28.333649657251343,1.5834835096256523
132,1056000.0,132.0,-296.03591,-254.88514800000002,-61.59971257404264,13.32970020328573,23.927005667043417,1.8525926209286765
144,1152000.0,144.0,-293.796144,-250.18650000000002,-60.34200382525354,17.68126333721938,23.754787868689444,3.381527824532183
156,1248000.0,156.0,-288.02862000000005,-238.418426,-60.83157844189316,18.120550609777172,18.480752009568608,4.345473916981699
168,1344000.0,168.0,-279.52522,-232.380134,-56.981723275234216,15.117746435628462,16.62677856378545,2.038456444134831
180,1440000.0,180.0,-275.852392,-229.74482400000002,-54.73308765956036,20.646473575397618,18.79567670963442,1.683294847836831
192,1536000.0,192.0,-273.213638,-225.112284,-53.2141339231887,16.019153908771315,14.837722861484366,0.7684431710483864
204,1632000.0,204.0,-257.834854,-218.18736200000004,-53.62009840851323,21.623711608170286,17.429599265366267,2.8777085895122765
216,1728000.0,216.0,-255.29159999999996,-210.898286,-51.19505498875182,21.500152095849195,12.64236916498525,2.852477700512855
228,1824000.0,228.0,-254.06706599999998,-204.770178,-50.608085203263514,23.523257580101678,12.000677866510692,4.617967400477493
240,1920000.0,240.0,-245.5776,-198.213662,-49.701346802841314,15.335292621630815,12.084001664867491,5.824450176494286
252,2016000.0,252.0,-242.97378600000002,-194.12079,-49.0132213308196,15.470062937079145,11.039479347103331,5.4637541378165535
264,2112000.0,264.0,-242.472384,-186.101518,-50.23972667426496,11.295486357211917,11.224941203317336,8.386554507293832
276,2208000.0,276.0,-239.663418,-184.625862,-46.859195955057835,15.903639096856606,12.94794445075829,5.68466553150126
288,2304000.0,288.0,-228.58846,-180.39170599999997,-46.98385865738055,12.875603518299448,13.614126321035776,4.690054886466265
300,2400000.0,300.0,-228.798954,-176.149658,-46.85481820813734,9.05069577530735,15.681998238674332,5.6835922542703985
312,2496000.0,312.0,-230.07349400000004,-172.639716,-45.0440445699581,8.769015950832909,14.449294409275776,3.5916006265150573
324,2592000.0,324.0,-224.243084,-167.260196,-42.8294892615984,9.183587686059045,18.008100443712337,5.403122295540239
336,2688000.0,336.0,-219.42652600000002,-163.035998,-43.366372297547244,10.80007115688784,16.791766044462705,5.12136656309372
348,2784000.0,348.0,-210.03008799999998,-158.17497,-42.70577120143529,7.915134002509845,16.01167451928699,3.1107773364890585
360,2880000.0,360.0,-209.39870200000001,-154.703306,-42.463626307954996,9.675209037558483,17.051143153202897,3.2554044492277527
372,2976000.0,372.0,-204.91603999999998,-151.721606,-41.131234783318135,10.93316874569206,15.559000865306551,4.703505776933461
384,3072000.0,384.0,-204.76103799999999,-149.069634,-42.27087309528257,12.283880320633717,15.845349831725057,5.248569255341305
396,3168000.0,396.0,-203.738606,-142.88518000000002,-42.3496593343588,14.761115521966452,16.188229630807815,7.5212916701636665
408,3264000.0,408.0,-201.81222200000002,-140.63757300000003,-41.424129134908654,11.619902173896449,15.871056686878804,6.121788673510964
420,3360000.0,420.0,-200.54637999999997,-141.2445128,-43.57344500603942,15.29875825074981,18.040054691249622,6.54683368270398
432,3456000.0,432.0,-191.61501800000002,-137.21524000000002,-42.74298031634558,13.368820210636445,17.873845665251423,3.917091778142146
444,3552000.0,444.0,-192.33871600000003,-134.145813,-39.522008364194775,14.630646954334061,19.48895168373528,3.5992625343608413
456,3648000.0,456.0,-187.86818399999999,-130.76552999999998,-40.49716038077076,14.542914856329194,16.812606193874597,3.9628044824561477
468,3744000.0,468.0,-185.812256,-127.98833300000001,-38.7693327809415,11.25530212659089,15.130109165817611,3.1324126528089944
480,3840000.0,480.0,-183.026648,-122.862089,-36.92178825747247,13.532546630094766,15.412893759036992,2.422352999482668
492,3936000.0,492.0,-178.95962000000003,-120.84510599999999,-37.56447781603332,7.984377973203635,15.55090976231956,3.4896926179583034
504,4032000.0,504.0,-174.70057400000002,-120.281882,-38.81920125277492,12.125875430814961,15.138574734670895,3.2903074079814183
516,4128000.0,516.0,-170.63395800000004,-115.276056,-39.38376406705692,10.713062777497385,14.198202766947658,3.697780998898018
528,4224000.0,528.0,-170.660896,-114.402639,-40.166054664909005,13.205956320321349,13.827792527642972,2.946824223738344
540,4320000.0,540.0,-163.302918,-112.55202800000002,-39.81711426168869,11.287669381333629,15.325257682648463,3.1216898444760517
552,4416000.0,552.0,-162.24367999999998,-111.93606480000001,-39.6834429543126,10.067158593967859,14.067585034854064,3.91549457550709
564,4512000.0,564.0,-160.40205,-108.1137166,-38.96612993346629,13.31225518835024,15.46826235763071,3.065166453465734
576,4608000.0,576.0,-157.788804,-103.55704639999999,-38.12085377929019,11.363304050582338,14.023549022845083,3.400964076741137
588,4704000.0,588.0,-154.269116,-101.1377454,-38.40036658343554,9.64924596679829,13.154133156414892,2.4189069662782
600,4800000.0,600.0,-151.491524,-98.53339120000001,-38.06838664380739,10.545752948435592,13.50243852065752,2.458223868088909
612,4896000.0,612.0,-153.219542,-96.5376572,-38.608670957268124,11.155248280625411,13.684039035528086,3.108999247757375
624,4992000.0,624.0,-150.4695592,-97.55928639999999,-38.86177544334955,14.722195440332374,12.76980991899157,2.959126650052905
636,5088000.0,636.0,-152.81840400000002,-93.6028368,-37.86198348527064,10.076221548559825,11.596458012052675,3.0353349518676755
648,5184000.0,648.0,-148.920979,-95.62905359999999,-36.8146008073288,12.723229850100022,12.40544589646041,2.28705205645182
660,5280000.0,660.0,-146.79730600000002,-94.44199899999998,-37.40425859228985,12.46031967080946,11.46944089624715,1.8969946967282285
672,5376000.0,672.0,-147.254922,-93.26684800000001,-37.81889816819881,12.726713822064752,9.162669157369494,1.4638982069823152
684,5472000.0,684.0,-141.607446,-89.87437600000001,-37.92462086269899,14.56093211443898,10.495244349594481,2.481351151114442
696,5568000.0,696.0,-144.93223999999998,-87.559464,-37.91261906188387,13.220430247792226,10.100825471297922,2.8422357347829212
708,5664000.0,708.0,-141.223342,-88.0400352,-37.09997764629899,12.408667771440738,10.277839989481595,1.7124395027445174
720,5760000.0,720.0,-140.74618999999998,-85.53209100000001,-36.757781973338865,15.20283679756356,9.864217631116318,1.7921295658923366
732,5856000.0,732.0,-136.016057,-84.4154788,-36.7775459568134,16.96261525652381,9.573058905279943,1.8847409318609374
744,5952000.0,744.0,-135.03424,-85.23522620000001,-36.08877668780494,14.799641911420622,11.176828115094859,2.553688187218426
756,6048000.0,756.0,-135.867592,-83.70955799999999,-34.89677193531425,15.681335534366587,9.891974807963438,2.394789709875725
768,6144000.0,768.0,-134.88643999999996,-82.36345560000001,-36.539900836596004,13.730805420969707,11.894970747134607,3.2344446887532885
780,6240000.0,780.0,-130.8344792,-79.487755,-35.530206465937326,13.33111210999651,11.392089044218704,2.335058194652318
792,6336000.0,792.0,-128.49236739999998,-79.96781200000001,-34.765357957017684,13.761525956923638,10.163496253454044,2.303610652244753
804,6432000.0,804.0,-126.07443,-80.28406399999999,-35.58176252088212,13.79981429434055,12.193026431100968,2.5413218236128765
816,6528000.0,816.0,-123.94619400000002,-77.62156,-34.41111182022477,11.58407915386294,10.20418416769428,2.8744001737575733
828,6624000.0,828.0,-121.16003600000002,-76.6690652,-34.93630770967557,12.441416102013367,10.509151402935284,3.6050843082888258
840,6720000.0,840.0,-123.58380399999999,-76.82889300000001,-33.471910026199,16.00945114661018,11.161100406302264,2.8680813284074405
852,6816000.0,852.0,-121.132039,-76.45513,-34.820001123944465,11.863322001448749,10.200489849202354,2.4474242293299464
864,6912000.0,864.0,-116.70466400000001,-74.21646419999999,-33.72487061051626,11.043043785847258,11.523510983651398,2.68408302404442
876,7008000.0,876.0,-118.161669,-75.5351532,-34.87054521464196,7.791805681880114,11.076583245635405,1.970227868193629
888,7104000.0,888.0,-118.57339120000002,-73.72142799999999,-33.61372122893391,10.961208703323075,10.393129359368832,1.334286771037856
900,7200000.0,900.0,-113.74004639999998,-70.872476,-35.411757727364616,11.670235915182968,10.077810018172686,1.9347648449440595
912,7296000.0,912.0,-116.49743779999999,-70.92310319999999,-36.523010255092814,9.170853206459578,8.685464477471465,2.198456461475815
924,7392000.0,924.0,-111.86618619999999,-70.2636922,-35.43178934011716,9.84648180685194,8.124218329181495,2.0849314214651806
936,7488000.0,936.0,-109.86156299999998,-70.4058668,-34.78950009289497,11.412364479915308,8.874405606569354,1.9934269339076036
948,7584000.0,948.0,-107.73694680000001,-67.75113300000001,-35.15575392829254,11.526761573950113,8.925960860161917,1.3135460605562084
960,7680000.0,960.0,-107.57301500000001,-68.4012434,-36.11050762035852,10.368564887960881,8.5258963696146,2.8128427067340276
972,7776000.0,972.0,-107.825242,-68.062849,-35.78907881548986,9.884408769333595,8.851395278978513,2.786068720716145
984,7872000.0,984.0,-109.163983,-68.1639192,-33.35901916806163,10.846191092747715,9.258203587473325,2.4300004646730047
996,7968000.0,996.0,-108.24297299999998,-67.64764899999999,-34.018875486909394,8.882698510562374,8.62558360393229,2.3169378148862485
1008,8064000.0,1008.0,-105.1743892,-64.9704584,-34.16418095069817,13.20075469718765,6.8844077757229885,3.0471993719183184
1020,8160000.0,1020.0,-106.378811,-66.1637494,-33.95890961140205,12.337131890210745,9.454263062813421,3.211245309705815
1032,8256000.0,1032.0,-103.182873,-64.81407759999999,-33.418115449458824,13.574059658649627,7.152185701744332,2.2521255110762435
1044,8352000.0,1044.0,-104.642892,-64.03057220000001,-34.195535965547094,13.12358593562732,7.278519908441522,2.987315549576474
1056,8448000.0,1056.0,-105.6326188,-63.924226,-34.46775852378871,13.81065843297218,7.9134474154300305,3.3812604707958758
1068,8544000.0,1068.0,-104.33757320000002,-62.7743164,-35.13278747585774,12.213646365459383,6.906392925555242,2.2351516055369975
1080,8640000.0,1080.0,-101.433001,-62.5331586,-33.94451477419674,12.027799905817199,7.86550218652087,2.5741965883586
1092,8736000.0,1092.0,-101.2004648,-61.08937040000001,-35.104782020809026,12.441228711108428,7.454508373034987,2.970353807200604
1104,8832000.0,1104.0,-101.72968019999999,-61.05658860000001,-35.254817370344185,8.314626235375382,6.80691955985053,2.662430711725423
1116,8928000.0,1116.0,-103.41448499999998,-60.1755714,-35.43929887075196,9.335540899694251,7.616079146152847,2.8837785684644732
1128,9024000.0,1128.0,-98.4039332,-59.89458,-34.31451516415922,10.377369830293993,6.5881789965400595,2.1294122218365983
1140,9120000.0,1140.0,-97.193034,-59.156328200000004,-33.593024896798966,10.32379891120447,6.633063377423295,2.7764861108090018
1152,9216000.0,1152.0,-97.527524,-58.5876714,-34.74249264076358,11.299375990413884,6.995023289854418,3.2693432101537345
1164,9312000.0,1164.0,-99.51968199999999,-57.648199999999996,-34.663993327737856,11.053756478883393,5.929951181631179,2.740614151945945
1176,9408000.0,1176.0,-98.261719,-59.0974478,-35.21993738853632,8.71055072242294,4.879636334474193,3.6427447405099573
1188,9504000.0,1188.0,-97.46766699999999,-59.064014,-34.26786438009852,9.40502031843131,6.546058590357831,3.329293072640508
1200,9600000.0,1200.0,-96.72827980000001,-58.922122200000004,-34.08728706993187,11.168389573670924,6.106551394089753,3.4994424027058093
1212,9696000.0,1212.0,-95.690078,-58.1108426,-34.38839243101777,9.91840335393829,6.482920660121187,3.737700598000388
1224,9792000.0,1224.0,-93.16047400000001,-57.238414,-34.59489337296772,10.501849193230182,4.867695720273477,3.7263391572752154
1236,9888000.0,1236.0,-92.749716,-58.2081792,-33.04689889750339,9.123662720842347,6.894104061906609,4.706508766800725
1248,9984000.0,1248.0,-92.13511020000001,-57.2403004,-33.68027295425417,10.312245537579395,4.836980857889181,5.094569824756441


==> figures/reacherall/undiscounted/data/myreacher4kg95f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-437.95075924397497,-434.16676759514695,6.822923310643609,6.9857751631117155
25,100000.0,25.0,-407.3832784182867,-304.98073864354063,14.473932190681225,22.59435572618607
50,200000.0,50.0,-390.1292890100285,-208.036109698537,25.709212427252343,15.531051379629478
75,300000.0,75.0,-367.16918736979596,-159.67640648869573,24.547577241429995,11.481416415327386
100,400000.0,100.0,-350.7051782424558,-118.84082823579281,19.085757840385536,13.222011290289096
125,500000.0,125.0,-335.5627223336265,-108.88281967988173,17.896990100197925,13.76184950978853
150,600000.0,150.0,-331.26921220213455,-96.29406525880866,11.929674069486515,18.899839900892434
175,700000.0,175.0,-323.7878909793649,-93.95744005801394,20.572555630234994,15.21202547346109
200,800000.0,200.0,-329.224225279312,-91.90656557827396,29.71463193688156,15.546197816095054
225,900000.0,225.0,-316.38516958377807,-84.43415480118458,20.10469747592443,13.04576733165713
250,1000000.0,250.0,-315.8437442053761,-73.57144163700971,22.329409388085264,8.409989538989505
275,1100000.0,275.0,-309.07920037406564,-76.00506271826099,24.081304113204457,11.204503779982529
300,1200000.0,300.0,-298.8603214682035,-74.5294604825942,21.57300829859321,10.985879822273793
325,1300000.0,325.0,-301.24648232970213,-72.20122102978983,21.240249154134585,10.678188789737774
350,1400000.0,350.0,-295.87767998183597,-68.27933890565627,10.844774600469222,7.924938843329319
375,1500000.0,375.0,-291.595969848369,-68.27669080748555,26.623024189186985,8.189319752203875
400,1600000.0,400.0,-272.9579511847103,-67.86716216033162,26.766105489725625,7.155909433429774
425,1700000.0,425.0,-258.7468945633103,-69.68520270582977,23.922519925446068,10.109535245816636
450,1800000.0,450.0,-260.3839323502671,-65.00112854374986,14.554558789994239,8.362718055009433
475,1900000.0,475.0,-257.9596855922083,-64.54791389444387,20.251703273117954,9.3686973844773
500,2000000.0,500.0,-252.26943960366083,-69.53685889815749,21.302571107135726,12.963475808990506
525,2100000.0,525.0,-240.92908226361882,-64.58467072063353,18.10840500820886,8.316557613947724
550,2200000.0,550.0,-240.15076735280394,-62.21542337146261,19.751671104032024,6.171407250250145
575,2300000.0,575.0,-233.59888239413053,-62.185709662383815,28.70706394741514,6.713490118687867
600,2400000.0,600.0,-227.5403936811518,-60.44380977177268,29.40699554869476,4.971084150584125
625,2500000.0,625.0,-240.61389869879895,-58.26830633478225,13.937301240825429,6.571949578602268
650,2600000.0,650.0,-222.79344415325863,-57.56775501420179,7.434945491978288,4.441598392892107
675,2700000.0,675.0,-216.38160357213934,-57.6118746573822,17.13229987166637,3.276289235981932
700,2800000.0,700.0,-209.60313183523462,-59.429311314805965,28.394240203998095,6.40272929065973
725,2900000.0,725.0,-219.31686464319873,-58.24041993227176,16.639840517185934,5.049627993820749
750,3000000.0,750.0,-206.6970552957774,-55.72395663426166,18.907140988007242,5.944597557142249
775,3100000.0,775.0,-196.13976520860527,-60.154623148246706,21.698360593649163,7.241399188228679
800,3200000.0,800.0,-201.69313642130433,-57.46389656998382,13.548906786566658,4.647304270597069
825,3300000.0,825.0,-193.1345605234304,-62.045333415502355,19.45864970213241,9.547272949067011
850,3400000.0,850.0,-194.426983414702,-59.27440709999105,16.557961824119445,7.622181018255128
875,3500000.0,875.0,-190.64819830506158,-57.28625007299729,20.79467559387102,7.4565618868601575
900,3600000.0,900.0,-187.48970442974493,-58.640506373168684,18.56060043521392,8.702908109971215
925,3700000.0,925.0,-187.42262582928254,-58.32224878739038,7.480269499118612,9.187506302538775
950,3800000.0,950.0,-181.53692514819778,-61.95587701225908,10.142483414659706,9.343841376590671
975,3900000.0,975.0,-179.41660532042025,-63.474305823210486,14.582428298083814,7.659047179045513
1000,4000000.0,1000.0,-187.63628563807458,-60.551305510440706,10.483151776958536,8.435239229858837
1025,4100000.0,1025.0,-182.09638540220797,-62.81120891625445,8.777694209736113,10.065681643853427
1050,4200000.0,1050.0,-180.63625107157335,-59.289258556153165,12.308288710285952,9.411412016427201
1075,4300000.0,1075.0,-178.63198673644962,-59.2801669058159,9.81411847807889,10.444708335079143
1100,4400000.0,1100.0,-183.7283522882546,-58.180136782218526,16.854968580654536,7.922954758172306
1125,4500000.0,1125.0,-171.30858551861306,-57.46003478137461,8.329024120500979,7.8234828574520865
1150,4600000.0,1150.0,-176.25531959797962,-57.06991010768363,12.82416403799848,6.58856702975387
1175,4700000.0,1175.0,-174.27794416630366,-59.18795766147538,23.304738843328266,7.872159490382991
1200,4800000.0,1200.0,-166.3055436029291,-54.82668962766165,17.25445790685483,5.024661379316308
1225,4900000.0,1225.0,-161.97989997183623,-56.07094186781778,8.479075054517324,8.472071506743609
1250,5000000.0,1250.0,-158.36747912300265,-57.37583667322688,14.272843107774335,8.36885325596011
1275,5100000.0,1275.0,-155.06965037090222,-58.237453876490335,19.83540131531932,10.349439280652753
1300,5200000.0,1300.0,-155.13349982805613,-57.53087750896619,15.629481226606664,9.09256964090316
1325,5300000.0,1325.0,-160.15730404003563,-56.75941438882944,11.977181834265044,8.996107577496922
1350,5400000.0,1350.0,-156.05808117705274,-55.41043217953118,9.935470706296238,10.084610515634543
1375,5500000.0,1375.0,-153.89012820572822,-57.50625680415892,17.831141858543702,9.559198425880306
1400,5600000.0,1400.0,-141.36363416201047,-57.38240691130577,9.775047902232526,8.606909585854295
1425,5700000.0,1425.0,-144.75934541190853,-55.55493374937852,14.520870653583081,5.399807871176828
1450,5800000.0,1450.0,-144.54294117651756,-52.35819563235899,10.59544471737046,6.348912963890445
1475,5900000.0,1475.0,-148.37877762589636,-53.1170632287893,12.103299823834623,4.922767768514785
1500,6000000.0,1500.0,-142.56988252998943,-51.61701811388597,8.400796684112999,4.887147465398972
1525,6100000.0,1525.0,-138.14042801259103,-51.656333857925574,16.494049589708894,3.925593755761084
1550,6200000.0,1550.0,-141.06514242041735,-49.90844509868641,10.75617922516664,3.614273847111166
1575,6300000.0,1575.0,-159.6899955295473,-50.856834686784865,11.877674945560964,4.125120135040858
1600,6400000.0,1600.0,-152.4321907077702,-51.6133555709315,12.141673819803595,4.577577269646553
1625,6500000.0,1625.0,-137.31452654877154,-53.439457124975696,15.593799093629803,5.879987896132169
1650,6600000.0,1650.0,-145.105409392658,-57.39683298432669,19.9537761814675,9.323321080246474
1675,6700000.0,1675.0,-139.53245892100722,-57.97509664819089,13.859363016469295,9.94417393672648
1700,6800000.0,1700.0,-147.20280330486796,-54.2176499813085,8.940940616572714,7.8782670438703555
1725,6900000.0,1725.0,-149.2868333305893,-55.17602123381359,17.849173793768763,7.907969169410518
1750,7000000.0,1750.0,-153.56693094258276,-55.5836909414402,16.21190663193472,6.118188881082494
1775,7100000.0,1775.0,-143.97241966349182,-54.7540629479695,14.09684665751716,5.484656011777193
1800,7200000.0,1800.0,-155.30915696463742,-55.11187070459956,15.072087653511586,6.941000181838237
1825,7300000.0,1825.0,-145.2985287370522,-52.785920380817494,10.322519684069116,2.713977974374599
1850,7400000.0,1850.0,-157.23729855431353,-51.16753546816578,14.480510928659632,3.456390711318809
1875,7500000.0,1875.0,-144.68144754305445,-53.375067461748834,17.383695699099572,3.931008691788092
1900,7600000.0,1900.0,-142.61405743930547,-52.330941836919656,10.148934320140514,3.331919255746302
1925,7700000.0,1925.0,-143.63880557486235,-52.8883191328415,16.683492045073773,4.116612495326763
1950,7800000.0,1950.0,-149.9335579663885,-51.75044982609611,17.306854145007865,2.518442187582637
1975,7900000.0,1975.0,-151.93253734495073,-52.19845217782,16.434452748771974,2.989090937371015
2000,8000000.0,2000.0,-137.76015480842366,-50.8238086092205,8.955752413891213,3.680936133689039
2025,8100000.0,2025.0,-136.1290146881569,-48.603958043065504,13.217510638247484,1.468033906507602
2050,8200000.0,2050.0,-137.00265327198767,-49.801607544998696,15.427195480539279,1.5210766399420816
2075,8300000.0,2075.0,-138.2580398392777,-46.47831995597777,10.652576646517286,1.8264449993434562
2100,8400000.0,2100.0,-142.7853685346807,-49.203488059653445,13.805987749240762,1.6347610266956312
2125,8500000.0,2125.0,-135.6597360375936,-50.72969721027493,13.615900231465366,4.151961460033739
2150,8600000.0,2150.0,-148.19027060390812,-52.67132921370404,14.209738483653483,8.058769804177233
2175,8700000.0,2175.0,-143.53395057406857,-55.05978567681598,15.232938890620817,10.333427689908453
2200,8800000.0,2200.0,-144.48399313328855,-54.267869273754386,15.664818139044362,7.97209917552075
2225,8900000.0,2225.0,-138.4997140358988,-59.12150586964269,14.22655714678436,14.115071293382336
2250,9000000.0,2250.0,-143.92634367944993,-57.68809738424686,14.029968337985862,8.257133480870744
2275,9100000.0,2275.0,-136.5263697541513,-57.339711778584444,20.4092326494205,10.345267229377715
2300,9200000.0,2300.0,-143.11368680591244,-57.99455771221697,24.678441842600865,8.119852931934801
2325,9300000.0,2325.0,-144.04172054403062,-56.808799272644094,19.917259270516833,8.138276852922512
2350,9400000.0,2350.0,-148.60407888993444,-54.74112419541425,15.194841630233634,6.012919382219015
2375,9500000.0,2375.0,-150.3516245496784,-56.497331311040284,19.779372090034943,7.720298584505167
2400,9600000.0,2400.0,-143.3172802266622,-56.72596573528169,12.012609646184368,4.599235149486854
2425,9700000.0,2425.0,-158.6720321032198,-58.59523988007402,15.49157690551984,10.549890513785584
2450,9800000.0,2450.0,-144.817446409059,-56.86281500586024,12.178129753312131,10.63449247932525
2475,9900000.0,2475.0,-144.1248540553454,-56.070155086892484,12.472710249384825,11.697546560139761


==> figures/reacherall/undiscounted/data/myreacher4kg95f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-43.2985204,-44.3356116,0.6136936887696315,1.1706306117239051
25,100000.0,25.0,-39.0754934,-26.324995,1.9227837833238688,1.2591764827187601
50,200000.0,50.0,-37.0811898,-13.783076500000002,2.9607218267601296,0.6985571001692682
75,300000.0,75.0,-34.0737448,-9.13836352,2.421170337133721,0.9510617829119913
100,400000.0,100.0,-33.536281200000005,-7.2641374999999995,2.570213946546086,0.4573579791274959
125,500000.0,125.0,-30.734951000000002,-6.676652939999999,2.0844447186733372,0.405276220903214
150,600000.0,150.0,-28.8615172,-6.37604866,1.4547950333685484,0.371246930762222
175,700000.0,175.0,-27.603742,-6.16822494,1.6164009415545237,0.1911722136916578
200,800000.0,200.0,-27.815794800000003,-6.00752052,2.858055091014304,0.23128514013347565
225,900000.0,225.0,-26.5664226,-5.77744768,2.0037398589427973,0.20179699809217788
250,1000000.0,250.0,-25.404484200000006,-5.6929814,1.6197583672648357,0.10501088863838574
275,1100000.0,275.0,-24.0868186,-5.59972386,1.5421455096085848,0.20429750798635063
300,1200000.0,300.0,-23.682835,-5.47434472,1.5157448093098598,0.20476751639288027
325,1300000.0,325.0,-22.8041678,-5.3745962,2.0751032629427724,0.19776252521465745
350,1400000.0,350.0,-22.290690000000005,-5.3559035,1.709984566022746,0.08925354087479347
375,1500000.0,375.0,-21.5116444,-5.32280722,1.520076663853005,0.10940555571450596
400,1600000.0,400.0,-19.899183599999997,-5.30912556,0.683979230342486,0.10519532583854153
425,1700000.0,425.0,-18.2932428,-5.29088354,0.5325557817934151,0.12961784403710253
450,1800000.0,450.0,-17.5002316,-5.23598972,1.008451971561383,0.16420572122615235
475,1900000.0,475.0,-17.5167114,-5.177780920000001,1.6865320251996354,0.10329420161019269
500,2000000.0,500.0,-16.381525599999996,-5.26152822,1.2274103943155943,0.034556805302746324
525,2100000.0,525.0,-15.576634799999999,-5.22680242,0.7387476225930595,0.0847697973331002
550,2200000.0,550.0,-15.2946112,-5.1751125600000005,0.7957674777227634,0.10132318066676274
575,2300000.0,575.0,-14.258955599999998,-5.063026020000001,0.7557473403812511,0.10513834587038047
600,2400000.0,600.0,-13.8228533,-5.14315412,0.9024300420870549,0.11766914682173828
625,2500000.0,625.0,-14.215475600000001,-4.96588806,1.524381006394166,0.08343548289451183
650,2600000.0,650.0,-13.284789,-5.1093635399999995,1.0030747026947302,0.07549316787021258
675,2700000.0,675.0,-12.708509000000001,-5.125701599999999,0.9471048947316161,0.07269463142456492
700,2800000.0,700.0,-12.325846600000002,-5.07493206,0.7435086911602278,0.16303474149913727
725,2900000.0,725.0,-12.5552938,-5.06180916,1.6371752482126212,0.11936283530077679
750,3000000.0,750.0,-11.4563742,-5.05746902,1.034190358144782,0.1914501081776776
775,3100000.0,775.0,-11.2750188,-4.99908908,1.1915893416923358,0.11799914261875803
800,3200000.0,800.0,-11.2175768,-5.1081968,1.636419464014647,0.072668570087499
825,3300000.0,825.0,-10.7856165,-5.08289168,0.8605789905214142,0.20170516844364414
850,3400000.0,850.0,-10.546537599999999,-5.0205722999999995,1.2189725707952812,0.19631026912930105
875,3500000.0,875.0,-9.797824499999999,-4.88475428,1.1863894248590456,0.10434461281418375
900,3600000.0,900.0,-9.986619899999999,-4.9721226199999995,1.193388336739755,0.10237424137697393
925,3700000.0,925.0,-9.7971398,-5.01232716,1.5112775741040239,0.08414025891783779
950,3800000.0,950.0,-9.187766139999999,-5.0417290800000005,1.4932737425449285,0.10149618825474596
975,3900000.0,975.0,-9.027220119999999,-5.099099219999999,1.6262883300118884,0.14727360337885118
1000,4000000.0,1000.0,-9.455063599999999,-4.9385813,1.7764890098222421,0.14162368740685388
1025,4100000.0,1025.0,-9.02158586,-4.912331280000001,1.5219934641154305,0.13215122488629394
1050,4200000.0,1050.0,-8.75344188,-4.84852282,1.4074380717566428,0.13886531805071908
1075,4300000.0,1075.0,-8.95201132,-4.91602292,1.5475501814131591,0.16257907555458426
1100,4400000.0,1100.0,-8.5114923,-4.9834051,1.0954865718896267,0.05102490619188569
1125,4500000.0,1125.0,-8.182796880000001,-5.0047773399999995,0.9910423238576629,0.11710557711995535
1150,4600000.0,1150.0,-8.39442354,-4.97787818,0.9400774295611755,0.1774472059666089
1175,4700000.0,1175.0,-7.747411319999999,-4.89201264,1.2944801255590188,0.10809967308880147
1200,4800000.0,1200.0,-8.13755666,-4.817627,0.6726609604967325,0.17793944241328158
1225,4900000.0,1225.0,-7.19746904,-4.86113196,1.223025084404285,0.094951056159437
1250,5000000.0,1250.0,-8.05890916,-4.9003068800000005,0.7210215994472869,0.10885705117017014
1275,5100000.0,1275.0,-7.658130160000001,-4.807539179999999,0.7937378180632131,0.07530122139023476
1300,5200000.0,1300.0,-7.5997372599999995,-4.85654992,1.1790937351889037,0.07614414799363611
1325,5300000.0,1325.0,-7.601559679999999,-4.961987219999999,1.6070083606759904,0.0631748723150308
1350,5400000.0,1350.0,-7.135642280000001,-4.8000314799999995,0.9694775620928379,0.08049816710706699
1375,5500000.0,1375.0,-7.50166508,-4.8187157,0.9000440891614795,0.15096774269659535
1400,5600000.0,1400.0,-6.857306540000001,-4.8014956600000005,0.7530126136849551,0.17113426640600413
1425,5700000.0,1425.0,-7.04567488,-4.9695044,1.0687534981896487,0.06937110558819999
1450,5800000.0,1450.0,-6.958630739999999,-4.785418900000001,0.952475457588058,0.07769546285808868
1475,5900000.0,1475.0,-7.0691708,-4.87225246,0.8847592523463135,0.11913867949773593
1500,6000000.0,1500.0,-7.22169686,-4.800340299999999,0.710815385635028,0.1510799241212016
1525,6100000.0,1525.0,-7.11849342,-4.90581248,0.8815806844121513,0.09804214101935578
1550,6200000.0,1550.0,-6.3809445600000005,-4.876127939999999,0.9826876805883009,0.17343596193645622
1575,6300000.0,1575.0,-7.3165738199999995,-4.8776764,1.1397043213747464,0.15763946580038163
1600,6400000.0,1600.0,-6.53713834,-4.84211474,0.7282800631120088,0.1363802980563837
1625,6500000.0,1625.0,-6.574621639999999,-4.87081182,0.648354844564585,0.15300799824743624
1650,6600000.0,1650.0,-6.70827416,-4.84582236,0.4088599043291649,0.08392346959217432
1675,6700000.0,1675.0,-6.73891418,-4.82952754,0.8347136149144356,0.18968601052767362
1700,6800000.0,1700.0,-6.31655782,-4.76753884,0.4411595835715298,0.1484929254753446
1725,6900000.0,1725.0,-6.3840966,-4.80928752,0.7011026764213626,0.048104683511138294
1750,7000000.0,1750.0,-6.56319912,-4.86590764,0.8703960399996076,0.1494589517664958
1775,7100000.0,1775.0,-6.44226338,-4.8384503,0.7801427364468525,0.15334801101742476
1800,7200000.0,1800.0,-6.79963188,-4.7648224599999995,0.5713123546023057,0.15127943579549993
1825,7300000.0,1825.0,-6.187678200000001,-4.86051312,0.6430587332402834,0.1098406188467977
1850,7400000.0,1850.0,-6.217105760000001,-4.86856772,0.8608198303345518,0.10986540051085886
1875,7500000.0,1875.0,-6.23465754,-4.90197284,0.48871115152911915,0.048180780882801685
1900,7600000.0,1900.0,-6.24405528,-4.7982093599999995,0.7107859369302864,0.1396244784810061
1925,7700000.0,1925.0,-6.24667564,-4.8404960599999995,0.4418016656211766,0.09047374133760597
1950,7800000.0,1950.0,-6.526444119999999,-4.9089852800000005,0.7218879821803714,0.11975890686895477
1975,7900000.0,1975.0,-6.2633591,-4.8536623400000005,0.6555095742554957,0.12166484428431774
2000,8000000.0,2000.0,-5.93473204,-4.726905360000001,0.820404386527818,0.0752441394305546
2025,8100000.0,2025.0,-5.84014318,-4.78916724,0.30113427991202824,0.14095152341071787
2050,8200000.0,2050.0,-6.04257552,-4.850429360000001,0.47310578096061684,0.13323012191909714
2075,8300000.0,2075.0,-6.02994794,-4.596250100000001,0.5048363695535175,0.12328389638194212
2100,8400000.0,2100.0,-6.1898610199999995,-4.727683540000001,0.4555721134698425,0.09626856640763089
2125,8500000.0,2125.0,-5.89887776,-4.78757274,0.35125508951220363,0.19912763012054965
2150,8600000.0,2150.0,-6.1517502,-4.809559899999999,0.5320386082917987,0.11101419933022956
2175,8700000.0,2175.0,-6.120432040000001,-4.7683205200000005,0.19563821818972646,0.15078240186231665
2200,8800000.0,2200.0,-5.90999934,-4.759196,0.49721171534842,0.12284389276291782
2225,8900000.0,2225.0,-5.9544368,-4.8162898400000005,0.49587586963738317,0.1674252457993259
2250,9000000.0,2250.0,-5.7391302,-4.81283232,0.4896409773677842,0.03711089511876013
2275,9100000.0,2275.0,-5.7469715799999985,-4.75168598,0.3367672079111193,0.19122430066345103
2300,9200000.0,2300.0,-5.9162434600000005,-4.80304462,0.3950926093273343,0.07636094659209311
2325,9300000.0,2325.0,-5.90885154,-4.7381363,0.3461950703475762,0.1339266119928931
2350,9400000.0,2350.0,-6.134164159999999,-4.69899,0.25011815366909645,0.058961338793081866
2375,9500000.0,2375.0,-6.096424879999999,-4.71510022,0.19472389996993278,0.16286107291516172
2400,9600000.0,2400.0,-5.647679640000001,-4.8108887199999995,0.2539389301883824,0.24764919177177794
2425,9700000.0,2425.0,-5.8720016600000005,-4.7568812000000005,0.7256275852138508,0.1560595699345214
2450,9800000.0,2450.0,-5.79225016,-4.75636892,0.36822685495624724,0.15688431530743505
2475,9900000.0,2475.0,-5.7945745,-4.741914840000001,0.4926239368848344,0.17479379721395194


==> figures/reacherall/undiscounted/data/myreacher4kg995f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-439.08656964389763,-436.1278595622392,4.927556750750672,6.822576263808303
25,100000.0,25.0,-405.6517004674189,-393.29365983119453,13.480671308763293,11.05465214757861
50,200000.0,50.0,-384.62819165753046,-367.82280057454545,23.036982650981113,23.04823159829301
75,300000.0,75.0,-357.4957803368867,-340.2775055733767,29.122122690995486,26.775802811931364
100,400000.0,100.0,-340.16752577074396,-322.35323086513256,19.451506968789282,31.083931399084086
125,500000.0,125.0,-332.14850527287456,-304.80124714364376,29.364165955826362,38.50713507116564
150,600000.0,150.0,-323.9168277609366,-281.6632269613122,21.74147730818721,43.849950300949615
175,700000.0,175.0,-320.9163506246035,-265.7139160525698,29.817240598190402,39.742216097855355
200,800000.0,200.0,-318.29321102355976,-252.15277153193188,26.792116808131137,39.28257166456333
225,900000.0,225.0,-316.16412520633673,-238.1862112218248,25.887226310047858,31.24287213625954
250,1000000.0,250.0,-301.0093326418882,-230.20128344641088,21.37722325820471,26.132630103382894
275,1100000.0,275.0,-298.17549396511015,-218.14292955015375,32.828918014174754,21.341861164335263
300,1200000.0,300.0,-284.17678768642764,-207.13684287864353,28.142478074847823,19.42600044338616
325,1300000.0,325.0,-284.81995318138667,-198.88461028477246,37.822442751425505,18.81360330166478
350,1400000.0,350.0,-277.1262335805319,-193.18288527997257,27.63058497271105,19.916066105712627
375,1500000.0,375.0,-271.5146498219654,-188.53950485619603,33.93101908562221,19.52288609729312
400,1600000.0,400.0,-251.53226102968785,-181.9429227155608,24.309424161828396,20.550548882317297
425,1700000.0,425.0,-244.47550822855595,-172.56397897587854,27.591919796642863,14.889059595657258
450,1800000.0,450.0,-236.97705086741752,-167.33766881825795,21.102218165626233,15.858107042160999
475,1900000.0,475.0,-229.1191203999935,-159.95757379324647,24.6558997402498,13.496673403857738
500,2000000.0,500.0,-228.13540875677148,-154.50396163174568,29.803096925516698,12.455853618300482
525,2100000.0,525.0,-219.57367825462705,-153.30343890532492,29.711151754961186,14.987062713829125
550,2200000.0,550.0,-220.48667722052292,-144.93936955865212,22.140816922783927,13.368851168399992
575,2300000.0,575.0,-213.91506331307318,-140.62716576627014,27.184102986981383,20.045490572188644
600,2400000.0,600.0,-208.5103865580671,-138.11118178106705,24.201570463937664,16.40473451816291
625,2500000.0,625.0,-203.93551903772263,-132.35919903266694,24.94698766608568,16.65554533307433
650,2600000.0,650.0,-200.83078363803693,-130.5421484337531,25.128791566506607,19.152496499657843
675,2700000.0,675.0,-193.26434923135935,-120.39398617915435,27.36681377591356,15.28915297269372
700,2800000.0,700.0,-184.95459378748257,-115.25773160510728,31.11443982051502,11.379307915135433
725,2900000.0,725.0,-188.1776101696476,-113.70630036392201,30.139277061873383,11.620247915888179
750,3000000.0,750.0,-187.16419917041418,-114.1240533909909,27.0074706054329,14.55633558728729
775,3100000.0,775.0,-179.31202216268588,-107.5062372486927,30.744315149361782,11.968706358017005
800,3200000.0,800.0,-177.5807093602356,-106.31855063635314,24.07799489724913,13.97917147570353
825,3300000.0,825.0,-177.4460027163592,-98.73334056221469,27.588071642087375,15.034458028850972
850,3400000.0,850.0,-168.31189661636046,-99.20159920686001,22.96808885696467,14.001144323334783
875,3500000.0,875.0,-181.9851104021248,-97.73923490057405,27.72472795103652,12.076378561926578
900,3600000.0,900.0,-171.79438420466033,-95.90692745399733,26.388980947951634,8.244183683823305
925,3700000.0,925.0,-167.51180803313963,-93.03029014720006,22.861275755206705,10.53964666300801
950,3800000.0,950.0,-165.01370477794194,-91.6632421607636,20.123389916464546,9.863759138251755
975,3900000.0,975.0,-161.1430895034017,-90.6631340780356,25.051827410306593,8.94279847852766
1000,4000000.0,1000.0,-154.80620687058737,-87.92757987000996,24.216565550841555,6.626773864111408
1025,4100000.0,1025.0,-148.21432892442652,-89.56611195035634,26.366979525283988,10.320914481378058
1050,4200000.0,1050.0,-147.6789092849491,-83.76309700270349,21.104327136234314,8.605494023131792
1075,4300000.0,1075.0,-138.71907866192868,-81.37837154423553,21.429468992550145,7.274369607675548
1100,4400000.0,1100.0,-136.6895180750685,-80.9009288851439,18.492625953723728,10.531713799830131
1125,4500000.0,1125.0,-138.76574971338482,-78.17319447452635,20.222719969322014,10.453448708338485
1150,4600000.0,1150.0,-130.60476337820182,-77.20258477016247,14.809073449199905,11.216373553164868
1175,4700000.0,1175.0,-129.65068432954027,-74.77102282672504,19.837986433321824,8.37431348951642
1200,4800000.0,1200.0,-126.53280411559108,-74.58330972478134,12.99118317956962,9.124792113040062
1225,4900000.0,1225.0,-125.75434005582323,-74.90799840312896,14.706081197378182,8.129259947514502
1250,5000000.0,1250.0,-119.58124587212914,-75.30817072247274,16.158009783738503,7.8573092774596205
1275,5100000.0,1275.0,-122.2245263453492,-73.77866313828318,14.175290321347575,10.334491802395396
1300,5200000.0,1300.0,-120.00980928797556,-78.45506932643681,19.111618225927227,10.5833920675327
1325,5300000.0,1325.0,-116.32368851997555,-73.55413957772703,22.788747991827076,10.431143007157248
1350,5400000.0,1350.0,-123.46171714005554,-71.98953985409665,19.164675578298848,11.000252571937326
1375,5500000.0,1375.0,-116.1782589280585,-72.92892540376477,21.016662377772178,11.939247360670388
1400,5600000.0,1400.0,-114.44812763940722,-68.30739150071948,22.4843953189912,9.663311269669192
1425,5700000.0,1425.0,-111.71524616940474,-71.49286800825718,21.763901134551677,8.420075398489384
1450,5800000.0,1450.0,-108.39930491540005,-69.97820588155791,17.378319959871185,11.703044239530849
1475,5900000.0,1475.0,-109.18612718715315,-70.5301630963239,19.130945725750774,11.048870080684589
1500,6000000.0,1500.0,-112.83215866200207,-69.94932995738596,16.841514869545776,8.971398314980545
1525,6100000.0,1525.0,-103.31754837531699,-69.8941779819773,19.748727312589082,10.034114915760904
1550,6200000.0,1550.0,-104.25058955982213,-68.0129533861343,20.1824232751964,8.315400275687441
1575,6300000.0,1575.0,-109.15088883790145,-68.41344779729266,16.316146417151987,6.850609068867443
1600,6400000.0,1600.0,-99.5784299466267,-66.32368617016964,15.629253818372986,8.436509306094829
1625,6500000.0,1625.0,-98.67444926545011,-65.7319858716265,17.266649271987436,6.264474602806978
1650,6600000.0,1650.0,-99.03921290766257,-67.60442576886656,19.515472167189614,5.978826041445524
1675,6700000.0,1675.0,-101.6047061840602,-68.25211184470386,23.897018629196563,6.353656184104997
1700,6800000.0,1700.0,-103.62232815424363,-67.3281487903333,18.103143431195452,5.025734807057822
1725,6900000.0,1725.0,-100.08616145788395,-67.83337571699599,23.4695185865942,4.941764683838775
1750,7000000.0,1750.0,-102.55692176616799,-65.60993052188482,22.195824919011564,7.556691001437083
1775,7100000.0,1775.0,-97.65398064552767,-67.13224445075639,22.895294786085707,8.04290457003853
1800,7200000.0,1800.0,-92.5619781002069,-65.20871907990319,24.75475115567823,4.393861941241087
1825,7300000.0,1825.0,-94.11035411698872,-65.92623977661647,18.80170327678007,6.947376616532939
1850,7400000.0,1850.0,-91.77707477658264,-67.64924330177624,20.245970887561153,5.976168723851612
1875,7500000.0,1875.0,-94.58016023765154,-65.89737824630876,15.234464497929176,7.737537128296715
1900,7600000.0,1900.0,-93.716553571078,-62.78335198325475,15.763881450771384,6.955405284223192
1925,7700000.0,1925.0,-92.79795202698119,-64.84729658250815,16.028723710604357,8.14725036923632
1950,7800000.0,1950.0,-88.5498566917257,-63.12778639191269,17.880601588782607,6.547181659354102
1975,7900000.0,1975.0,-85.23922063484272,-61.75938529665846,14.956398676201845,3.446087598280748
2000,8000000.0,2000.0,-83.30764654124943,-61.26716015111451,13.020285531630194,5.523915909377926
2025,8100000.0,2025.0,-84.55537331624701,-58.09126237494934,15.298521255008927,5.411985293800104
2050,8200000.0,2050.0,-87.5641548032753,-59.587821743507995,17.28409455933648,3.614798727973379
2075,8300000.0,2075.0,-78.9347013656091,-59.942843047462794,15.775863716094097,5.276970072384925
2100,8400000.0,2100.0,-81.87950813947552,-57.927513444412895,17.542400960753984,2.301660477456487
2125,8500000.0,2125.0,-82.63290264009366,-57.17276656401022,13.152126959912481,3.236835317705814
2150,8600000.0,2150.0,-84.05184645501745,-56.419651538975565,14.417261320556273,1.6590552585756837
2175,8700000.0,2175.0,-83.42765813517495,-56.94445904287428,14.942531343391002,1.1541808027619926
2200,8800000.0,2200.0,-85.58163143045107,-56.66661569548995,15.561780480270723,3.4533094845876087
2225,8900000.0,2225.0,-90.05746054742426,-57.64579080105233,22.3699532896452,3.8808375228763854
2250,9000000.0,2250.0,-80.18742853917782,-57.652356892669204,15.655077677989516,4.229809865834093
2275,9100000.0,2275.0,-84.40222921931402,-57.14945672281069,14.523725903992899,3.7186502084025888
2300,9200000.0,2300.0,-81.5003066901228,-54.9340531494145,17.395352138304066,4.219347198098326
2325,9300000.0,2325.0,-79.73320066960571,-55.7444867774263,13.000938479705155,3.969248992425174
2350,9400000.0,2350.0,-82.35965627800104,-57.027538376275785,15.158539584819513,4.372793221196728
2375,9500000.0,2375.0,-77.56172985434661,-56.82155168952941,16.601713955967078,3.9864580055760643
2400,9600000.0,2400.0,-77.4709282776158,-57.5112089384822,13.64141245795025,4.4117005328848995
2425,9700000.0,2425.0,-76.25633794849186,-57.67995714148547,16.979679311779314,4.578152420073836
2450,9800000.0,2450.0,-75.74953099467079,-59.09125123599222,19.36862035897469,4.202032429162848
2475,9900000.0,2475.0,-81.16986842294352,-56.496799971182966,25.31577843472317,3.472830888890888


==> figures/reacherall/undiscounted/data/myreacher4kg995f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-278.01407800000004,-276.69608200000005,2.782607699435562,3.768984050813713
25,100000.0,25.0,-256.747518,-249.28808400000003,9.260825017843864,7.026581221205833
50,200000.0,50.0,-242.76316200000002,-233.635986,14.388857442625705,13.871265554396793
75,300000.0,75.0,-226.442508,-215.395262,18.007713307955953,16.25302534865287
100,400000.0,100.0,-216.905372,-204.646496,11.847095996915336,19.5177802830275
125,500000.0,125.0,-211.435046,-192.12731,19.33926551049428,23.51047055578896
150,600000.0,150.0,-205.23641600000002,-178.054976,13.41457052212673,27.92971166434082
175,700000.0,175.0,-203.201792,-167.904556,18.78293021463839,24.10643905978765
200,800000.0,200.0,-201.04483799999997,-159.5669172,16.130036066507724,24.24287970503953
225,900000.0,225.0,-200.30263399999998,-150.528258,15.758839131357442,19.57887093552995
250,1000000.0,250.0,-190.24420800000001,-145.509523,12.453171999599743,16.46921811049657
275,1100000.0,275.0,-189.69675800000002,-137.7131108,19.248195057355293,13.063570200110222
300,1200000.0,300.0,-180.333338,-131.05312999999998,16.1456607757107,11.746102405990108
325,1300000.0,325.0,-181.111216,-125.42843520000001,23.109955307136122,11.680981090604606
350,1400000.0,350.0,-176.01741199999998,-121.9948574,16.764046003825182,11.98046500802598
375,1500000.0,375.0,-172.548474,-118.19634900000001,21.45349730918666,11.256308779280525
400,1600000.0,400.0,-159.64796800000002,-114.484501,15.03406489685199,11.964355162100066
425,1700000.0,425.0,-155.595312,-109.11046280000001,16.298277296706342,8.946716306788515
450,1800000.0,450.0,-151.167714,-105.47252039999998,12.651106016392113,9.337165709707282
475,1900000.0,475.0,-146.4878448,-101.565287,14.798635077530182,8.465836404509043
500,2000000.0,500.0,-146.755808,-97.32567080000001,19.58928811696392,7.427029295482173
525,2100000.0,525.0,-140.664933,-96.693688,18.126671321740037,9.241194110240018
550,2200000.0,550.0,-141.04576600000001,-91.57047700000001,13.410365671987291,7.60707817090976
575,2300000.0,575.0,-136.81043599999998,-88.9459354,16.600135389491314,12.250870648326925
600,2400000.0,600.0,-133.92843879999998,-86.70706279999999,14.908721186071727,10.054756148161234
625,2500000.0,625.0,-131.0461,-83.49369499999999,15.718165166568953,10.345909322460892
650,2600000.0,650.0,-129.479403,-82.27864,16.56078711232365,11.61489905606158
675,2700000.0,675.0,-123.682756,-76.378064,17.155031302406353,9.528118106260901
700,2800000.0,700.0,-118.13166999999999,-72.9654888,20.067356898733347,7.606005065217442
725,2900000.0,725.0,-121.26360300000002,-72.12300520000001,19.198105296475134,7.248506597515839
750,3000000.0,750.0,-120.7319518,-72.30237619999998,16.436061630731533,9.071945057358239
775,3100000.0,775.0,-115.69637399999999,-68.0909896,19.53779112137219,7.601559775491264
800,3200000.0,800.0,-114.52311279999999,-67.9174292,14.833427025682433,9.389771598564012
825,3300000.0,825.0,-114.397434,-62.996905000000005,17.91521919113252,9.679194865376866
850,3400000.0,850.0,-108.7300798,-63.013663199999996,14.289817172101484,9.256890964487097
875,3500000.0,875.0,-117.33679219999999,-62.27237660000001,17.433428547889378,8.509312632177997
900,3600000.0,900.0,-111.41185700000001,-61.011663799999994,17.233714967632277,6.006781145903169
925,3700000.0,925.0,-108.35468,-58.9345824,14.914785040300757,7.352026517783773
950,3800000.0,950.0,-106.914988,-58.099289399999996,13.657199872619476,7.05253751316466
975,3900000.0,975.0,-103.6703568,-57.509056199999996,16.330855141858816,6.412861775843781
1000,4000000.0,1000.0,-99.9050252,-55.3558394,15.32022623998076,4.886994082029343
1025,4100000.0,1025.0,-95.71732,-56.64471579999999,17.318798583126668,7.534172681997144
1050,4200000.0,1050.0,-95.00528120000001,-52.932597400000006,13.80030807169375,6.216869780220169
1075,4300000.0,1075.0,-89.60738599999999,-51.7204796,13.671950128430623,5.3442273706215815
1100,4400000.0,1100.0,-87.7878752,-51.2868602,11.991439941697042,7.341700367007353
1125,4500000.0,1125.0,-89.045226,-49.987212799999995,12.341793345276512,7.353548660229072
1150,4600000.0,1150.0,-83.992304,-49.345378000000004,9.76079348026303,7.772747498189579
1175,4700000.0,1175.0,-83.2606932,-47.9337272,12.85966919710501,6.0412202137697255
1200,4800000.0,1200.0,-81.248311,-47.589884,8.444956870760903,6.401200065148589
1225,4900000.0,1225.0,-80.76148800000001,-47.7345176,9.916541559322791,6.089181573289767
1250,5000000.0,1250.0,-76.149219,-47.97569180000001,10.64313636995967,5.88068543812815
1275,5100000.0,1275.0,-78.5982764,-47.356656,9.451059395699644,6.865216337819711
1300,5200000.0,1300.0,-76.8564476,-49.69848699999999,11.741407800829275,6.989074191771626
1325,5300000.0,1325.0,-74.4111656,-46.8462524,14.367003012836507,6.774144522390529
1350,5400000.0,1350.0,-79.394405,-45.941903599999996,12.396605014808822,7.160153163966435
1375,5500000.0,1375.0,-74.1910374,-46.189092,13.296772449420782,7.320057603456061
1400,5600000.0,1400.0,-73.77492500000001,-43.7529392,14.447546312221975,6.4424948751940585
1425,5700000.0,1425.0,-71.4894906,-45.6500988,14.087388650374253,5.712067874705854
1450,5800000.0,1450.0,-69.831035,-44.4758188,11.32405955024376,7.443199554025713
1475,5900000.0,1475.0,-69.93956360000001,-44.599794599999996,12.575066477852364,7.05816707334886
1500,6000000.0,1500.0,-72.37084439999998,-44.361399199999994,10.73603816685299,5.901525516664899
1525,6100000.0,1525.0,-66.37653499999999,-44.3840886,13.016993808466385,6.621632851323103
1550,6200000.0,1550.0,-66.8294104,-43.1060072,12.832004620566018,5.49194746799533
1575,6300000.0,1575.0,-70.487864,-43.27297180000001,10.069237943018344,5.12840471658023
1600,6400000.0,1600.0,-63.6732886,-41.9553846,9.717300693124988,5.482513042357711
1625,6500000.0,1625.0,-63.3896558,-41.67144939999999,10.852900780298825,4.1350023708391594
1650,6600000.0,1650.0,-62.972600799999995,-42.957008,12.340739340152165,4.276516199140927
1675,6700000.0,1675.0,-65.516879,-42.776337,15.579944609504478,4.1171492729895025
1700,6800000.0,1700.0,-66.5388624,-42.253771799999996,11.161005219503794,3.411978619495791
1725,6900000.0,1725.0,-64.18636760000001,-42.534364,14.534110821594455,3.505289446643177
1750,7000000.0,1750.0,-66.1958554,-41.4326438,14.835633999823006,4.9557967134444585
1775,7100000.0,1775.0,-63.283178199999995,-42.206294400000004,14.508994047138875,4.915734970748441
1800,7200000.0,1800.0,-59.0086246,-40.953017599999995,15.163169435691334,2.823325779991659
1825,7300000.0,1825.0,-60.573543400000005,-41.277426199999994,11.726077058401714,4.374371709108375
1850,7400000.0,1850.0,-59.1426332,-41.96398380000001,12.294284334811614,3.760069819567153
1875,7500000.0,1875.0,-61.097477600000005,-41.220228199999994,9.597398670191723,4.555658403875335
1900,7600000.0,1900.0,-60.5281332,-39.454252000000004,10.00147553694135,4.041768726993155
1925,7700000.0,1925.0,-59.8895258,-40.616095200000004,10.08534779293743,4.7862616033880405
1950,7800000.0,1950.0,-57.2635306,-39.673515599999995,12.266588250854994,3.7826765398973135
1975,7900000.0,1975.0,-55.215371000000005,-38.99599919999999,9.689501256917548,2.0605179687567152
2000,8000000.0,2000.0,-53.568495,-38.441602599999996,8.52621316817973,3.4841457099244844
2025,8100000.0,2025.0,-54.533346800000004,-36.81118740000001,10.116780138726604,3.578843759680215
2050,8200000.0,2050.0,-56.8907248,-37.39685660000001,12.009060410847637,2.347134861779835
2075,8300000.0,2075.0,-51.090282,-37.59665319999999,10.375959340349134,3.6905347607575454
2100,8400000.0,2100.0,-52.9315678,-36.6110058,10.894448426978835,1.5309954719373708
2125,8500000.0,2125.0,-53.343669399999996,-36.417825,8.827431092663847,2.523044197181941
2150,8600000.0,2150.0,-54.17771640000001,-35.9026356,9.241536414881077,1.3265733934155646
2175,8700000.0,2175.0,-53.70733799999999,-36.287244199999996,9.528478156656965,1.2255839192479292
2200,8800000.0,2200.0,-55.2955692,-35.9535164,9.683388856484527,2.5017774271294995
2225,8900000.0,2225.0,-57.56492479999999,-36.4240792,12.910400423281576,2.495470924459123
2250,9000000.0,2250.0,-52.3936002,-36.348391400000004,10.833505975004964,2.9325443936144113
2275,9100000.0,2275.0,-54.74231400000001,-36.263617999999994,10.21756345420339,2.674029149388519
2300,9200000.0,2300.0,-52.71085839999999,-35.096639599999996,11.667840446805906,2.9164975550878913
2325,9300000.0,2325.0,-51.8690608,-35.345712,8.466589367399514,2.8634586905858423
2350,9400000.0,2350.0,-53.8077254,-36.10248879999999,9.748965332449682,3.25984666950056
2375,9500000.0,2375.0,-51.120647000000005,-35.7388132,11.215778638541254,3.16909597717822
2400,9600000.0,2400.0,-50.416992199999996,-36.230724800000004,8.844858325838022,2.9877260257588962
2425,9700000.0,2425.0,-50.249588200000005,-36.3787522,11.963326192873543,2.7618681105245964
2450,9800000.0,2450.0,-49.232747,-37.0393102,12.373588068934732,3.2088889024610485
2475,9900000.0,2475.0,-52.6742172,-35.27208040000001,15.596837715974521,2.6898171464825857


==> figures/reacherall/undiscounted/data/myreacher4kg999f25disc0.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-438.05093202148674,-437.32021334143667,5.582009950086247,6.797770453494161
25,100000.0,25.0,-403.73470701911003,-394.1823445148873,11.380521730807464,8.673932143575382
50,200000.0,50.0,-386.7974584953612,-373.68150971728517,23.816619908007358,16.412236756513263
75,300000.0,75.0,-361.9299498519535,-346.44395254686384,22.818368600589586,18.333843895518662
100,400000.0,100.0,-345.8559110028488,-328.2337944956727,20.990912724938454,20.373074666844733
125,500000.0,125.0,-336.8326584125381,-319.36203939888236,33.10112848193468,22.491940121900058
150,600000.0,150.0,-331.925750439649,-300.4150239341012,22.06013421977564,13.30002545540784
175,700000.0,175.0,-328.6759591251295,-300.8505892971508,32.640160174984885,16.88080187976938
200,800000.0,200.0,-329.9523678190384,-287.69569045317155,27.830508495444686,15.751887437434142
225,900000.0,225.0,-320.0607875450416,-273.745424858342,17.38008327800309,14.467660947482127
250,1000000.0,250.0,-304.3337735133168,-269.2246824252188,18.738365035573874,17.820654803453877
275,1100000.0,275.0,-312.7857358216374,-254.51508351915572,33.48058511963792,24.66300997914375
300,1200000.0,300.0,-303.72262367892415,-244.12893001728213,28.1426056698211,16.166948032410406
325,1300000.0,325.0,-299.6413708276321,-234.46824569554624,37.01796757234232,18.65496702469557
350,1400000.0,350.0,-294.7388112942113,-230.22131553459513,22.914049613013326,19.320394814890548
375,1500000.0,375.0,-289.6987775102356,-224.54753328539078,27.616709611644577,15.157994810081531
400,1600000.0,400.0,-275.79880323510156,-212.44450308990886,27.266384891119504,19.762545546853683
425,1700000.0,425.0,-280.415796025689,-201.69243483456276,26.335305791512187,20.90527524401162
450,1800000.0,450.0,-264.5110961931047,-187.1920884544514,21.22455326430122,15.775014549797412
475,1900000.0,475.0,-259.53316046176417,-186.3131215846451,14.518680778299927,22.31099682048406
500,2000000.0,500.0,-251.59604628406646,-182.18337684933817,16.860528665826397,21.67965626196552
525,2100000.0,525.0,-235.627025186073,-168.00733762193892,17.426712990091456,16.017166662244602
550,2200000.0,550.0,-237.2834680171433,-163.9698449122849,18.14925916622248,14.806132662815758
575,2300000.0,575.0,-233.54849597231754,-161.32857243262006,23.52194669923619,20.66614327503935
600,2400000.0,600.0,-234.89132599707233,-159.4875643382743,30.5135292818094,21.630676320481218
625,2500000.0,625.0,-236.0471068107111,-154.6709756172209,33.42109947030517,16.513173702005613
650,2600000.0,650.0,-232.1336375278238,-148.01281517928217,32.87807583207564,18.39682068830964
675,2700000.0,675.0,-219.26220521624214,-148.88837514521157,25.324901577592158,16.86460707926712
700,2800000.0,700.0,-215.8106652928121,-139.88571083637984,31.322802021320427,14.210237428577019
725,2900000.0,725.0,-209.90738216792738,-139.91176955458994,30.82214966953875,13.349375753402828
750,3000000.0,750.0,-214.68389906333988,-141.46336684275684,37.12159929719889,18.583943886826464
775,3100000.0,775.0,-208.701054237975,-139.1502550052885,36.96610088939621,17.821547316724462
800,3200000.0,800.0,-207.45049316731092,-133.83400170898608,29.378787099180222,14.41446576157348
825,3300000.0,825.0,-199.1726280687417,-128.37747890284808,30.88636574279431,10.87422498822642
850,3400000.0,850.0,-190.95102739381235,-126.03564869865787,32.68670882847375,13.452610176580626
875,3500000.0,875.0,-193.31272746547378,-123.08134245778183,30.578957799568993,13.16582087831869
900,3600000.0,900.0,-192.75008474264627,-125.4161156141708,32.24326296406765,11.698348927587942
925,3700000.0,925.0,-186.5449065661763,-121.81579300062451,36.86116199752804,12.229892892054693
950,3800000.0,950.0,-187.64479879906224,-118.96753965211617,33.98750457477153,11.860645286042706
975,3900000.0,975.0,-180.70786990021037,-118.0990386253867,41.15345473482658,12.395503009703274
1000,4000000.0,1000.0,-180.17294635213324,-116.54258888064498,44.22411211740703,12.738797700436272
1025,4100000.0,1025.0,-172.3308778597929,-115.6384588463078,39.342812801868746,13.051192162128588
1050,4200000.0,1050.0,-170.2764868806274,-113.97566997021622,30.561213927646026,11.866803805340489
1075,4300000.0,1075.0,-172.20719853621353,-113.57321089914123,34.15470321153445,11.463087448310972
1100,4400000.0,1100.0,-168.8810746027779,-111.47780372614216,25.900589581469063,13.257909056962484
1125,4500000.0,1125.0,-166.8907846650697,-108.92973281344072,27.23681762408973,13.462772596144347
1150,4600000.0,1150.0,-157.5156930510438,-108.98122332098887,24.656935609717017,12.66035285432164
1175,4700000.0,1175.0,-156.56551849393554,-108.48636097486622,27.408535901361226,16.901581690655703
1200,4800000.0,1200.0,-148.30430828033406,-101.8852019433156,22.676313826019268,12.933917327091303
1225,4900000.0,1225.0,-147.62258654400227,-106.46399768141877,26.731323785630707,11.20645944951445
1250,5000000.0,1250.0,-146.96953809090706,-99.82607381756645,20.941164958951138,14.256928551000357
1275,5100000.0,1275.0,-147.15686943567002,-102.36975231493349,22.18623717816076,12.863863124293099
1300,5200000.0,1300.0,-147.41149015517465,-99.97326024066516,20.82677418362093,13.422530718170593
1325,5300000.0,1325.0,-149.3350655833265,-96.75175587391944,32.134848097329616,11.131861621187236
1350,5400000.0,1350.0,-145.12570709083562,-99.84201367185896,21.708094527209965,10.201915765353728
1375,5500000.0,1375.0,-141.01055661817628,-96.72450830931174,25.900436447744422,8.100316041054846
1400,5600000.0,1400.0,-136.12371910820906,-96.39714430686702,22.81644425687928,10.208811108591364
1425,5700000.0,1425.0,-138.8857963955414,-93.9590032652301,27.86171177654387,8.880865666746391
1450,5800000.0,1450.0,-136.1988229538012,-94.17940249191153,20.1647958705913,9.155605163836237
1475,5900000.0,1475.0,-134.89672684019968,-94.20543595342251,15.230754692309096,9.523126088971193
1500,6000000.0,1500.0,-140.78599243048944,-92.74744118307484,26.717671501326794,8.61502742955771
1525,6100000.0,1525.0,-131.79298472948722,-91.48421973232259,22.02742782808078,7.230533111419284
1550,6200000.0,1550.0,-134.87540174599542,-90.08838980819522,22.72719881595232,7.719818820219834
1575,6300000.0,1575.0,-137.02104034448206,-89.01050832065877,22.00739848328438,4.868586889110982
1600,6400000.0,1600.0,-132.17454149075527,-86.91074807426358,30.45770318932889,4.862426140414707
1625,6500000.0,1625.0,-127.0697090800093,-82.71726519491068,21.859229482442526,5.128456359928083
1650,6600000.0,1650.0,-126.80096092163735,-81.90624238776154,21.48292379420297,3.0157978706904705
1675,6700000.0,1675.0,-126.21940322521316,-83.33301470401231,24.835140141248353,3.978105567424798
1700,6800000.0,1700.0,-121.0562995698233,-82.27315959043503,20.415528547513443,4.210546719403969
1725,6900000.0,1725.0,-130.55272721468958,-80.16457632117012,16.110405115500562,4.302357611486276
1750,7000000.0,1750.0,-123.01344596000547,-77.71358586183067,19.30630229749058,3.771741189908235
1775,7100000.0,1775.0,-125.68635253847947,-80.86990334642105,17.767199870930824,6.307542774832894
1800,7200000.0,1800.0,-121.42988712247015,-79.0414561520391,20.518414642064517,4.843763817141886
1825,7300000.0,1825.0,-124.50298525455312,-80.54721759172962,24.259438565401112,6.7796471587973075
1850,7400000.0,1850.0,-118.6216692857613,-77.17616605067552,16.919631832502755,6.840969635383897
1875,7500000.0,1875.0,-121.48839067869247,-76.17308253777946,21.58101385801947,7.112555551878293
1900,7600000.0,1900.0,-119.3231099012468,-74.92474308893436,18.623066735224988,4.778777436199346
1925,7700000.0,1925.0,-116.91002661933808,-74.57658649361035,16.23709849195382,6.172409272780197
1950,7800000.0,1950.0,-116.18523060772131,-74.71410122895907,19.109107128160392,5.6253333979004045
1975,7900000.0,1975.0,-118.39430862933553,-74.86954359001393,23.550140394973173,8.114405430683213
2000,8000000.0,2000.0,-114.9100561066841,-75.34403296102968,23.107910112937272,6.394356180961994
2025,8100000.0,2025.0,-111.81766251787727,-73.80964570441446,18.45180431860485,5.198943471545569
2050,8200000.0,2050.0,-112.80113596632027,-71.3813109484677,21.885499566550642,4.890051886235394
2075,8300000.0,2075.0,-110.71145259691843,-74.31405297510882,20.932995657388457,4.4304643940830735
2100,8400000.0,2100.0,-111.05197382318299,-71.29011146497251,17.098168992115397,5.754882654996651
2125,8500000.0,2125.0,-107.84896909247755,-69.39078271616174,22.80522311134667,7.2428430813566065
2150,8600000.0,2150.0,-106.75683106530127,-70.25728751422871,24.97502228286427,7.23619642142431
2175,8700000.0,2175.0,-102.61184150008833,-70.61734088803995,18.661795556715898,5.655536385088353
2200,8800000.0,2200.0,-96.60855861452794,-69.58597158282933,17.940280088142256,5.027596570068533
2225,8900000.0,2225.0,-101.21089739923259,-71.05309553133102,17.69489706000728,8.426912570272949
2250,9000000.0,2250.0,-100.66386035833973,-69.82472708359032,20.48066343055025,6.567254375704123
2275,9100000.0,2275.0,-100.64382643012473,-69.1392398038263,10.621432133079308,5.032805270604955
2300,9200000.0,2300.0,-98.37808588589527,-69.42731155882856,14.436968262518075,5.750295163402249
2325,9300000.0,2325.0,-101.90736573356168,-68.94853436029327,25.817871668337176,4.707904846295638
2350,9400000.0,2350.0,-101.33398480470477,-68.9069133811718,15.849420009614027,3.399280896002102
2375,9500000.0,2375.0,-95.94986373091852,-66.48526802044367,15.27453621163333,4.4173554845918295
2400,9600000.0,2400.0,-92.42157409067639,-63.97572859122361,15.579428070115602,4.803691776412663
2425,9700000.0,2425.0,-89.81556466698336,-65.16352926572253,19.610552164819524,5.107443599560488
2450,9800000.0,2450.0,-96.53082773196954,-67.98993139977213,23.765681811494932,7.008130414508748
2475,9900000.0,2475.0,-88.97019244932424,-65.66382154283684,16.056827719115887,5.595557349771186


==> figures/reacherall/undiscounted/data/myreacher4kg999f25disc1.csv <==
,num_samples,num_iters,pais,tpais,pais_ci,tpais_ci
0,0.0,0.0,-397.239678,-396.564964,4.9343513803688,6.017090096927857
25,100000.0,25.0,-365.98558,-357.635462,10.514763095352558,7.960344567608338
50,200000.0,50.0,-350.62547800000004,-338.8475,21.408583368778995,14.972494627968368
75,300000.0,75.0,-328.133056,-314.25575200000003,20.558276516687364,16.81349578083915
100,400000.0,100.0,-313.91012600000005,-298.07153400000004,18.909742643184863,18.909006841525024
125,500000.0,125.0,-305.63334399999997,-289.91936599999997,30.192405587050292,20.801489034362238
150,600000.0,150.0,-300.754314,-272.53410399999996,20.031240824422962,12.373002674808708
175,700000.0,175.0,-297.92100999999997,-272.89108799999997,29.362566971608384,15.524347613918465
200,800000.0,200.0,-298.978396,-261.04906000000005,25.290770212360528,14.381845624631195
225,900000.0,225.0,-289.992792,-248.38239199999998,15.72635094183043,12.914171854279154
250,1000000.0,250.0,-275.855634,-244.26376600000003,16.94950314074866,16.08047679582355
275,1100000.0,275.0,-283.41585999999995,-230.698238,30.239138578477228,22.15798172959579
300,1200000.0,300.0,-275.133358,-221.46707999999998,25.320673832233705,14.517707560120503
325,1300000.0,325.0,-271.802048,-212.87075599999997,33.675141545548925,16.869199065857234
350,1400000.0,350.0,-267.014282,-208.956252,20.80529188918302,17.300631031797923
375,1500000.0,375.0,-262.418564,-203.67820999999998,24.885520991214516,13.757907298289329
400,1600000.0,400.0,-249.68547599999997,-192.690584,24.34489395451476,17.290578768722
425,1700000.0,425.0,-254.08109,-183.01656599999998,23.69119558236279,18.515580430334392
450,1800000.0,450.0,-239.80776799999998,-170.050906,19.136696381978478,13.859331223500742
475,1900000.0,475.0,-235.303734,-169.09044,13.089292115952851,19.539842281370326
500,2000000.0,500.0,-228.28799799999996,-165.24476199999998,15.430935749090903,19.149255223388923
525,2100000.0,525.0,-213.63907,-152.484312,15.726392898137325,14.166588850355414
550,2200000.0,550.0,-214.8766,-149.066754,16.38608216707408,13.362441233142745
575,2300000.0,575.0,-211.63215799999998,-146.546654,21.283119777671757,18.414795097808867
600,2400000.0,600.0,-212.98595,-144.981116,27.84983007111682,19.363405729288928
625,2500000.0,625.0,-213.906788,-140.480914,30.135716831365027,14.749506942752067
650,2600000.0,650.0,-210.675042,-134.34077399999998,29.9059369319227,16.42022811923307
675,2700000.0,675.0,-198.94608399999998,-135.341539,23.13584216671952,15.296340048758134
700,2800000.0,700.0,-195.47521,-127.20935800000002,28.365253695443823,12.724559823296964
725,2900000.0,725.0,-190.403882,-127.30096099999999,27.953817979558185,12.130888940633012
750,3000000.0,750.0,-194.70268000000002,-128.85873,33.7980456986642,17.014967079963476
775,3100000.0,775.0,-189.584946,-126.5696688,33.73596298775079,16.353189429350618
800,3200000.0,800.0,-188.110388,-121.7980032,26.89372849058742,13.084210873885564
825,3300000.0,825.0,-180.72689,-116.775782,28.36099480015547,9.908846301189435
850,3400000.0,850.0,-173.249738,-114.76875400000002,29.742377224650774,12.444286111550865
875,3500000.0,875.0,-175.32478600000002,-112.051196,27.789031606656767,12.082175722279601
900,3600000.0,900.0,-175.02855399999999,-114.1380128,29.268193982044604,10.593625679629575
925,3700000.0,925.0,-169.25459800000002,-110.88328080000001,33.55188633189258,11.215316464639244
950,3800000.0,950.0,-170.518598,-108.32126000000001,30.820753481682907,11.011162370135672
975,3900000.0,975.0,-163.97890999999998,-107.41013500000001,37.25625637492753,11.200813916086673
1000,4000000.0,1000.0,-163.5838952,-106.098918,40.11676058101437,11.623807795282362
1025,4100000.0,1025.0,-156.428438,-105.2354,35.788453267264146,11.867718789567041
1050,4200000.0,1050.0,-154.2230692,-103.63426199999999,27.677892689996135,10.801482155890605
1075,4300000.0,1075.0,-156.220392,-103.4050426,31.077781010800994,10.367880022045348
1100,4400000.0,1100.0,-152.992114,-101.46890160000001,23.5568416552055,12.10901942813782
1125,4500000.0,1125.0,-151.41319600000003,-99.05765799999999,24.452988718734264,12.273099634954647
1150,4600000.0,1150.0,-142.735094,-99.2422272,22.30127232494127,11.406607813912865
1175,4700000.0,1175.0,-141.853901,-98.785348,24.72394206245732,15.469256045640762
1200,4800000.0,1200.0,-134.372428,-92.729232,20.510245620547295,11.710618101388976
1225,4900000.0,1225.0,-133.833388,-96.837008,24.301743944376806,9.929944303061493
1250,5000000.0,1250.0,-133.19329,-90.735062,18.876854225451577,12.760289109166706
1275,5100000.0,1275.0,-133.612387,-93.264122,20.045702244449725,11.498305153634108
1300,5200000.0,1300.0,-133.74974479999997,-90.98248679999999,18.562221514067357,12.105841203050856
1325,5300000.0,1325.0,-135.567011,-88.0645602,29.012334468095997,9.996871271757122
1350,5400000.0,1350.0,-131.685157,-90.98343,19.451783256594904,9.257553417495869
1375,5500000.0,1375.0,-127.8305732,-88.10617400000001,23.315962822990713,7.457100417874284
1400,5600000.0,1400.0,-123.4879192,-87.798979,20.45626909533345,9.352778156222135
1425,5700000.0,1425.0,-125.97692220000002,-85.4777392,25.04384362036134,7.9376929520226955
1450,5800000.0,1450.0,-123.52910200000001,-85.716754,18.06407814816401,8.276065078994796
1475,5900000.0,1475.0,-122.388834,-85.65694879999998,13.489233405482603,8.561087401181537
1500,6000000.0,1500.0,-127.84573600000002,-84.5001792,24.101793027322692,7.561491346227878
1525,6100000.0,1525.0,-119.5819938,-83.3243234,19.756907572686206,6.368215168779714
1550,6200000.0,1550.0,-122.37353279999999,-82.01788619999999,20.423138098117615,6.795751201628825
1575,6300000.0,1575.0,-124.60695520000002,-81.062873,19.73216193840763,4.365444932127856
1600,6400000.0,1600.0,-120.03760200000002,-79.179525,27.546819735496374,4.371731478081449
1625,6500000.0,1625.0,-115.33017500000001,-75.407836,19.65840422920532,4.77053191163826
1650,6600000.0,1650.0,-114.9870468,-74.63868500000001,19.02442664509538,2.8733084122967916
1675,6700000.0,1675.0,-114.65205,-75.99054119999998,22.342657044206902,3.6497376286140946
1700,6800000.0,1700.0,-109.798632,-74.954644,18.10283229471116,3.8232260024576883
1725,6900000.0,1725.0,-118.39749120000002,-73.11934499999998,14.388607544548984,4.098703743824231
1750,7000000.0,1750.0,-111.647453,-70.82185179999999,17.29725947145248,3.410635116789652
1775,7100000.0,1775.0,-114.13558,-73.6936092,15.819821429969144,5.637746856476903
1800,7200000.0,1800.0,-110.099982,-71.92343919999999,18.203744463649937,4.350362016144348
1825,7300000.0,1825.0,-112.9502972,-73.4448384,21.60595293624339,6.110566044280432
1850,7400000.0,1850.0,-107.65050000000001,-70.29562920000001,14.854628575481717,6.233014040379349
1875,7500000.0,1875.0,-110.37238299999999,-69.385036,19.406397622725272,6.423698421839252
1900,7600000.0,1900.0,-108.24096320000001,-68.392862,16.53382843122771,4.406911825195931
1925,7700000.0,1925.0,-105.8945588,-68.0388556,14.172680683335495,5.672625418091009
1950,7800000.0,1950.0,-105.3656542,-68.1155324,16.986229753214822,5.20134299781772
1975,7900000.0,1975.0,-107.195498,-68.3058186,20.746895309829537,7.337581607091246
2000,8000000.0,2000.0,-104.107901,-68.7016562,20.568836713624858,5.762610843489505
2025,8100000.0,2025.0,-101.32298499999999,-67.30518780000001,16.370176448195803,4.721850821121953
2050,8200000.0,2050.0,-102.242408,-65.07824439999999,19.521365651249575,4.4765699602188604
2075,8300000.0,2075.0,-100.28764960000001,-67.70959,18.62157105796437,3.8078732753121316
2100,8400000.0,2100.0,-100.837098,-64.94601800000001,14.950538853420538,5.154265467489346
2125,8500000.0,2125.0,-97.87095120000001,-63.2442568,20.455127376980702,6.500760025410621
2150,8600000.0,2150.0,-96.7310632,-64.06574459999999,22.24626690450455,6.6133446704079
2175,8700000.0,2175.0,-92.881105,-64.3594492,16.38064150040751,5.141311091414259
2200,8800000.0,2200.0,-87.679824,-63.510379599999986,16.124653589838818,4.579896709712049
2225,8900000.0,2225.0,-92.03029839999999,-64.794793,15.87458470376722,7.716542915455375
2250,9000000.0,2250.0,-91.42423699999999,-63.62872180000001,18.429454849643463,5.88775049494304
2275,9100000.0,2275.0,-91.3653498,-63.0849968,9.337666256424374,4.569726140010935
2300,9200000.0,2300.0,-89.33596800000001,-63.2978622,13.002300554740623,5.153121796024442
2325,9300000.0,2325.0,-92.73375519999999,-62.8107182,23.357237892636913,4.240164619384034
2350,9400000.0,2350.0,-92.1033052,-62.9877886,14.178355396367134,3.1367826050148135
2375,9500000.0,2375.0,-87.2861868,-60.6470872,13.72972727636452,3.9532096555355722
2400,9600000.0,2400.0,-84.00451699999999,-58.3116728,13.972786001295095,4.211483872463622
2425,9700000.0,2425.0,-81.57380020000001,-59.3798556,17.500963897791145,4.611343470012631
2450,9800000.0,2450.0,-87.79105200000001,-62.016654800000005,21.48206151143643,6.400003740823955
2475,9900000.0,2475.0,-80.969165,-59.883948,14.44327972467692,4.9525186621112285


==> figures/reacherall/undiscounted/data/myreacher8kg95f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-436.159341555875,-434.74487335417524,-434.6294519254596,3.137278054597822,4.101819573040451,4.508171129931203
12,96000.0,12.0,-414.63157344846877,-363.8130023861685,-256.2949098438497,10.193172580417588,7.507689570492372,2.4685917296284083
24,192000.0,24.0,-395.51438678571765,-272.7781166941992,-151.34398027851722,18.034146185840942,9.526435195236516,1.4629985940591999
36,288000.0,36.0,-382.0928744436478,-224.18650527125874,-99.71254365089206,17.803233294009853,8.992296649754286,1.2787389090796
48,384000.0,48.0,-373.2401559272365,-188.5422764101658,-70.45392416263518,10.274945623972021,10.21586561633267,1.3952863690413975
60,480000.0,60.0,-368.66203475148586,-152.22481618591547,-54.330562404049466,14.266057881109822,5.98527370191428,0.3976045553051338
72,576000.0,72.0,-357.0893285942864,-129.4217628303416,-45.10768922048806,19.888112284179822,6.561087204259434,0.5971242130117462
84,672000.0,84.0,-341.22589916137355,-114.64843740451597,-37.96426814471031,15.499838952618013,12.034028389058575,1.039265231607503
96,768000.0,96.0,-351.76908647935727,-103.49987099344203,-31.921456523359147,22.81721011734129,13.730220014215877,2.2077604005461096
108,864000.0,108.0,-341.89926864655297,-95.17787768092484,-25.03326379902019,19.56480086169208,14.035202473559593,2.209548701534056
120,960000.0,120.0,-337.6634243029159,-91.26675443691299,-19.727529036368963,29.59715964433536,12.64927330502049,2.668530442159877
132,1056000.0,132.0,-324.62139974015406,-89.08309811750257,-16.43458452449188,17.684720787220222,13.602735537152592,2.234169493318308
144,1152000.0,144.0,-327.6617148187497,-86.05892872379478,-13.275961006728412,14.123611649793485,13.24710443121228,1.990409038016396
156,1248000.0,156.0,-313.7506369673956,-87.54574077071335,-12.0974043770649,10.520111006519514,12.283879006438639,1.8983449062441007
168,1344000.0,168.0,-313.99686033105525,-85.7317399216838,-10.537736923315046,15.884560081076515,9.213202629395491,1.234134788461575
180,1440000.0,180.0,-313.2369415131117,-79.80799445905095,-10.282622455715948,21.389480374324048,6.6519261058386885,1.3454037133552603
192,1536000.0,192.0,-296.89966396710673,-78.96921056245046,-9.16841246526978,16.35925040478087,8.26003376417503,0.8608713355223393
204,1632000.0,204.0,-290.7078241490632,-74.57472375199006,-9.095986677636436,21.553871583236162,7.680362449055331,1.3548944275504449
216,1728000.0,216.0,-284.2427608543496,-74.83667861445863,-9.06158101778907,19.878110252632233,5.75007960417141,1.3477776141407904
228,1824000.0,228.0,-283.42031717488464,-77.62676095603196,-8.874448556434677,16.5611022976462,6.651378028903784,1.136544031128006
240,1920000.0,240.0,-269.3610541332886,-77.94265668354123,-8.873902065595164,17.21753955516977,7.188238600984144,2.113510659252012
252,2016000.0,252.0,-264.3562895416272,-76.20987238151426,-8.436914775162123,16.589158808406125,7.31535649433075,1.4895775315391793
264,2112000.0,264.0,-266.6287703466091,-76.19110863185529,-8.518740779417826,22.3140124096361,10.364386918219818,1.5676906565122193
276,2208000.0,276.0,-264.0066716030954,-77.25622391341383,-7.524101154380114,16.719000613619666,9.317710737025816,0.9119716906505926
288,2304000.0,288.0,-256.1715894459214,-78.5504980606357,-7.860865316015426,16.605049378422382,11.978796760922457,0.47650910093953003
300,2400000.0,300.0,-258.01452975532976,-77.96016002295056,-7.461890340385786,14.648007921528208,13.406689696240177,0.6511609916046559
312,2496000.0,312.0,-256.4382293086495,-77.32300743358498,-7.368759453521103,17.16637134768819,10.032010152818643,0.6330741219007323
324,2592000.0,324.0,-248.622624088819,-71.72010888232319,-7.168220832849897,14.93632040339236,9.958253209412558,0.7199371995460593
336,2688000.0,336.0,-241.98961689875313,-74.76684388943937,-7.3082269245222,14.775748881208044,10.582278805153443,1.122592842876914
348,2784000.0,348.0,-235.0600652475911,-71.97247136629855,-7.792327551785329,18.200429377894004,9.210189173966413,0.8454106681754274
360,2880000.0,360.0,-232.28182783223596,-72.29069551783063,-7.998173709391952,18.35855887123484,7.762980719017998,1.3777100124479722
372,2976000.0,372.0,-234.71301924794662,-70.87344985415248,-7.614527068246703,21.915993330753302,8.983948240608877,1.1018255236574148
384,3072000.0,384.0,-229.68655232553024,-72.53550591785762,-6.979327825428038,26.078824152232592,9.104972552597316,0.6632516287064171
396,3168000.0,396.0,-224.11261459001744,-73.035527829003,-7.219711978599278,21.31051232691602,8.285511850110883,0.5971820304134601
408,3264000.0,408.0,-215.30569510396035,-74.37209879020034,-6.560240056473708,22.061158350948073,8.237315670720337,0.31120390686652355
420,3360000.0,420.0,-216.85546870761246,-73.25690776744707,-6.5705904790091285,24.894159558912616,8.05780815616807,0.2948256756182458
432,3456000.0,432.0,-209.21808467143873,-74.87620036245777,-7.118133469816575,25.011647925361505,9.290304686381399,0.42682532183944927
444,3552000.0,444.0,-208.85798135539616,-76.40583378630018,-6.628959299784411,23.888502038140015,11.521474176925084,0.4544927166661165
456,3648000.0,456.0,-211.22212668139747,-78.25722376740342,-6.825309056228612,26.711908066462748,12.532404399218692,0.484616270420896
468,3744000.0,468.0,-206.45356064579596,-80.15127198718264,-6.663400031456999,22.837326718220012,14.086436816136871,0.5004715177814377
480,3840000.0,480.0,-201.77263199501243,-79.81858237266756,-7.446285162730288,22.163082315554483,13.256926927477057,1.0476589618872822
492,3936000.0,492.0,-201.57120199520494,-75.36716227186791,-6.544880436798098,22.688878495281504,12.754659454207737,0.17557693554940665
504,4032000.0,504.0,-190.57120811416885,-72.96837465298056,-6.804870884702328,25.19581631549288,11.86237029509329,0.4622838594947847
516,4128000.0,516.0,-197.21335671704165,-70.83698719731231,-6.45637088599054,18.626818266579395,11.50670603361604,0.5496140989978726
528,4224000.0,528.0,-194.84078919578923,-71.05897370519344,-6.733512835561131,28.92160777708152,13.359407627276015,0.41384250448665844
540,4320000.0,540.0,-193.4533481817814,-71.525098759177,-7.74151838589823,31.77440890352594,13.680376343622545,1.4471885827389854
552,4416000.0,552.0,-189.69032944217577,-71.53307127658255,-7.200702387717658,34.46543903287388,12.248036097770893,0.4133815056292825
564,4512000.0,564.0,-192.71064027201473,-67.39189560570767,-6.65997195120085,35.30020109915699,9.486154464578284,0.3174455700685716
576,4608000.0,576.0,-192.093519159156,-65.55147987363861,-6.832044510642642,33.60694547868151,9.576767171091191,0.23806420857877364
588,4704000.0,588.0,-183.27478257736541,-65.1700103155044,-6.795752181829661,28.19340235785531,7.9617550163752915,0.3104311852863408
600,4800000.0,600.0,-189.77276652349204,-67.0361540302828,-6.548997631108202,26.195054301002433,11.222484793400355,0.28550019645439784
612,4896000.0,612.0,-184.84278677589356,-65.7827671308729,-6.661910394506831,30.54779005646767,8.93520500353117,0.3569593992314043
624,4992000.0,624.0,-175.40846267712683,-67.68414815156243,-6.440774191212481,26.993174001234713,10.082491374467574,0.22699993941206512
636,5088000.0,636.0,-179.6009121296932,-67.0226465765981,-6.5590204167217845,21.40727063321719,8.177125297111585,0.5889791901202057
648,5184000.0,648.0,-169.28740119097165,-65.9314810406324,-6.158397279515724,21.596328819371866,7.8096347165868965,0.11826865255812133
660,5280000.0,660.0,-177.3418390419582,-67.69969766974171,-6.0534728033228955,29.326562149874672,9.306463150241953,0.24597578535956605
672,5376000.0,672.0,-168.52583845881844,-68.20589471925238,-6.456505756615114,26.308416169929046,11.082246694485727,0.3558184533857614
684,5472000.0,684.0,-171.1614729098323,-68.47032901445978,-7.7489118389216,25.031154756256246,11.94400878578393,1.081620477685053
696,5568000.0,696.0,-169.42740375864855,-72.11291901997451,-7.640008049589713,25.135535319825696,15.391961413795402,0.6855793490954649
708,5664000.0,708.0,-166.33709168669196,-73.4996091189362,-6.870472530265941,20.42219721511615,13.96901547393491,0.41040897234164575
720,5760000.0,720.0,-171.31844689106458,-73.84897811925325,-6.598407782862017,25.28790496573527,13.32846932976169,0.4239900240018024
732,5856000.0,732.0,-163.3317303627402,-73.29485230381525,-6.360930008974539,19.391326428416164,13.395783504831211,0.24516147755882836
744,5952000.0,744.0,-156.52977252683678,-72.36711971219964,-5.9943407398527295,22.70447182789483,13.852396421962988,0.29011536079217565
756,6048000.0,756.0,-162.2851798379384,-76.63158759646994,-6.391080856623818,22.098775732264187,14.672916669659916,0.44752663663362874
768,6144000.0,768.0,-160.23868889258046,-74.10452198226851,-6.0299451342402595,20.945414871390547,13.133248817789717,0.3094856729721185
780,6240000.0,780.0,-150.08325606770464,-75.46443874547064,-6.269173933711596,18.860012351835607,15.149385619560471,0.25222026466576597
792,6336000.0,792.0,-148.21578852151956,-77.41848524891739,-6.656074781488636,21.209961688233896,16.70040755995254,0.6749326747409724
804,6432000.0,804.0,-144.12921864095216,-77.6726369616799,-6.2386239023953705,21.575364611164755,13.743712426767313,0.5736356828733288
816,6528000.0,816.0,-149.60787170709466,-78.2255051921682,-6.29324337107236,15.38213019011068,14.925116724939112,0.2878992447960563
828,6624000.0,828.0,-142.7215248118408,-76.2460719795077,-6.276871832064265,18.045266001782547,12.025606362887556,0.34276116644452154
840,6720000.0,840.0,-142.090983483329,-74.6266949242358,-6.230086008241321,27.845777752395236,12.32086107038976,0.3743717157098988
852,6816000.0,852.0,-143.83929659477755,-70.48430391455823,-5.903782947649409,23.759812037171326,7.9088841885402426,0.301421078322726
864,6912000.0,864.0,-141.63401116424632,-67.58179706514287,-5.6518184585385445,21.715912219086455,6.641729688747306,0.33133870444736074
876,7008000.0,876.0,-139.4704640424485,-66.55816857228285,-6.432080550661899,23.660867116145507,5.233669994744388,0.7635300605279555
888,7104000.0,888.0,-142.30384955423085,-65.93305356128023,-6.218905946402695,24.98858335245079,5.404130156981412,0.5846946553238359
900,7200000.0,900.0,-141.17293003135427,-63.19436408276897,-5.987644836954767,17.640611071678087,4.559775897922176,0.6068649249059788
912,7296000.0,912.0,-141.3331827548107,-59.25683943349888,-5.99275527674516,18.981310395057836,4.381366780849413,0.4583133161697459
924,7392000.0,924.0,-144.50952388160422,-63.281581073555955,-5.731825714102987,16.15657637940593,5.135815150907593,0.3386327984391043
936,7488000.0,936.0,-134.5602880148468,-62.58120755019062,-5.7636456883874745,23.060851330896583,6.46971929078294,0.2902969967225992
948,7584000.0,948.0,-140.1515557393346,-62.26156985654588,-5.914194511383677,20.210964707414153,7.262176234042048,0.4645791435711216
960,7680000.0,960.0,-135.59432056251782,-61.167943902073446,-5.984093956831936,17.35520698946068,5.552001602746972,0.515061057561238
972,7776000.0,972.0,-133.63256392114926,-60.04720565500819,-5.777483477151025,20.781174090468166,4.949536008483682,0.36302984017013323
984,7872000.0,984.0,-138.91497772517738,-57.693378899634055,-6.098188431928056,18.60609049216542,3.3694593201417193,0.23290662373276055
996,7968000.0,996.0,-130.52909794199977,-59.437484063227814,-5.602595746602054,20.20726835016775,3.150767318014368,0.2280645348447394
1008,8064000.0,1008.0,-139.4892148443015,-60.15898822715415,-6.153689823173602,19.456893353750033,5.096104940205353,0.45053477155226684
1020,8160000.0,1020.0,-136.12295274945637,-60.64551731882193,-6.221137025672845,22.408822184569537,5.352032653324259,0.7137389438881896
1032,8256000.0,1032.0,-130.6316938090788,-60.1131217522291,-5.794543011875875,21.449778586669783,5.675289458799383,0.4894088390948888
1044,8352000.0,1044.0,-133.87593870219786,-61.414823567735766,-6.087034601352511,19.930616841093176,7.258563304206412,0.7233026781370869
1056,8448000.0,1056.0,-137.66451513406676,-60.1961955366623,-8.293629620225653,22.485324647304214,5.79688014910602,4.300559421679491
1068,8544000.0,1068.0,-131.1441976933082,-60.29665526670651,-8.472809430847594,23.27396229539318,6.003412305272994,4.215309652851918
1080,8640000.0,1080.0,-137.60012499598062,-59.77982684971107,-7.860416169439863,24.560884601398005,5.147095076354804,4.075416970792841
1092,8736000.0,1092.0,-131.5527470612896,-59.272176484070314,-6.6803054174888015,28.271289179200696,5.894513175524101,1.9283695739332907
1104,8832000.0,1104.0,-135.28084085949592,-56.86428839803872,-6.414177150669881,23.8577947822376,4.8029624238373385,1.0818002625752667
1116,8928000.0,1116.0,-134.87604753675816,-56.762079275976205,-5.924548902593385,24.19011968700587,4.070287938628641,0.3890793999482344
1128,9024000.0,1128.0,-135.977789883589,-57.05182215078253,-5.668298708998853,23.90383205038092,3.651002890337671,0.15356389087033098
1140,9120000.0,1140.0,-132.57759649575124,-57.24097840611106,-5.896633984292966,28.14920629660464,5.059437677048536,0.4306268788748037
1152,9216000.0,1152.0,-130.13409248891807,-58.77891135159221,-5.454869869493142,27.400565781251405,6.349810098707068,0.24175633517334255
1164,9312000.0,1164.0,-134.03609277447748,-58.85358700431616,-5.705822708510293,25.602618774076863,8.449571849095255,0.5318381430383105
1176,9408000.0,1176.0,-127.42237990008138,-59.02391447925204,-5.533555720778336,23.730185764719433,7.817424367964557,0.20419379611787278
1188,9504000.0,1188.0,-128.75618770635617,-62.06708415273798,-5.457696356366247,21.996334597397166,8.37114546307504,0.2656318826731158
1200,9600000.0,1200.0,-124.25438349947672,-62.130449933815086,-5.392610729821924,23.60581330356021,9.461574602989609,0.3377125375100001
1212,9696000.0,1212.0,-134.66827964306225,-63.58867730629602,-5.539665949002109,19.937223103950217,10.737065574254178,0.2448345528839431
1224,9792000.0,1224.0,-126.01130608063131,-63.36103269567923,-5.48254414598022,26.315117067959708,10.679422540906799,0.26521243711589665
1236,9888000.0,1236.0,-123.05244342113278,-64.01968051985371,-5.266565718658208,23.880351349748015,10.897097108993902,0.36475019463243
1248,9984000.0,1248.0,-128.04792394880775,-65.5080125157574,-5.398814430917571,20.505016705042447,9.45166510420343,0.27626879608667254


==> figures/reacherall/undiscounted/data/myreacher8kg95f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-43.918125999999994,-44.0776458,-45.05221751535101,0.5219306264265912,0.6829261071377775,0.6071745830571057
12,96000.0,12.0,-40.7599438,-34.271673199999995,-26.192199009767897,0.8557666566755624,1.1118371078046339,0.14912909031022872
24,192000.0,24.0,-39.33557259999999,-21.7821664,-15.737024771105677,2.2499947377040823,0.6948875090217085,0.15934242621699388
36,288000.0,36.0,-37.456410600000005,-15.205001200000002,-10.820472866278264,2.055350291961398,0.6318963320705117,0.10669853992038206
48,384000.0,48.0,-36.1055666,-11.1578504,-7.922961252470396,1.7601263140215977,0.46940516280762373,0.0983031777389377
60,480000.0,60.0,-35.2841598,-8.861034,-6.405213053736543,2.044937232924337,0.2754181743992174,0.08453367069866158
72,576000.0,72.0,-33.340545399999996,-7.713209019999999,-5.452551909346104,2.523397373118936,0.11456665175124155,0.09096541234969821
84,672000.0,84.0,-32.7106036,-7.15360968,-4.79744876490773,1.9078774234543188,0.15709191611126744,0.14966276114026356
96,768000.0,96.0,-33.8195268,-6.73213578,-4.403204813719223,3.784269836857845,0.12991440566922874,0.11293529499340918
108,864000.0,108.0,-31.4971072,-6.458024739999999,-3.904480630644339,3.4367290019706127,0.14298921750938973,0.1782480227687912
120,960000.0,120.0,-31.56055,-6.33967326,-3.585070456773888,4.015779551443111,0.07184192562910738,0.14025105642885394
132,1056000.0,132.0,-29.375060800000007,-6.1869481,-3.458194302201433,2.9013071523210225,0.09139624218443054,0.1260707600400789
144,1152000.0,144.0,-29.5408002,-6.0812556,-3.2566249430989,2.961781102082795,0.06110881213258903,0.12697103764215784
156,1248000.0,156.0,-27.723721,-6.0537208399999995,-3.123879662879333,2.8190847463316557,0.07467153369789101,0.07762985837359232
168,1344000.0,168.0,-27.618737399999997,-5.96645156,-3.056905690269393,2.7192725926071555,0.07759721626429902,0.12908784376705063
180,1440000.0,180.0,-27.1625216,-5.8324572,-3.1218063361736923,3.29069611856101,0.07139203917276815,0.12530462120137717
192,1536000.0,192.0,-26.118892199999994,-5.890272619999999,-2.9845466965813547,3.985523150321265,0.12142755335485499,0.06833915216854493
204,1632000.0,204.0,-24.6126262,-5.748029460000001,-2.974791839622904,2.606893608859393,0.06498234182889977,0.13820765714203587
216,1728000.0,216.0,-23.566728599999998,-5.75197202,-3.005427903800082,2.827708768967611,0.09790469733690095,0.07818498096129392
228,1824000.0,228.0,-23.1851612,-5.65828272,-2.991983464582135,3.271707566231956,0.07128406518218923,0.14356122702376975
240,1920000.0,240.0,-22.414238,-5.67054072,-2.948810438174027,2.796761171863207,0.03311418204657605,0.1001177873362657
252,2016000.0,252.0,-21.789276,-5.643130220000001,-2.9509555470226685,2.699130438785537,0.0983939632283976,0.19500684444386934
264,2112000.0,264.0,-20.924876400000002,-5.543402980000001,-3.055922370887751,2.8511254456013315,0.14244702514806892,0.1856149216074265
276,2208000.0,276.0,-20.647991,-5.56237366,-2.9285172400214825,3.31179083418985,0.07468219091486017,0.13296388649966384
288,2304000.0,288.0,-20.1257192,-5.62422448,-2.927702329579675,2.8516808988782305,0.061246748938862075,0.04688999725190864
300,2400000.0,300.0,-20.3052482,-5.44851788,-2.9077046839409864,3.0441142984105376,0.03160928691689034,0.1283694292325792
312,2496000.0,312.0,-19.727869,-5.49360158,-2.9888156738111205,3.191946035541206,0.1314418108642204,0.05656767019021292
324,2592000.0,324.0,-19.511693799999996,-5.45138946,-2.861949700185261,2.8041026791854247,0.10870749908258928,0.08472853436412064
336,2688000.0,336.0,-18.578857199999998,-5.4874239000000005,-2.8273279038479524,2.8865206037777114,0.04322961552159678,0.03252248139497935
348,2784000.0,348.0,-17.6608606,-5.393369680000001,-2.9466572243184883,2.735555301433867,0.10353081151979864,0.09746205002032857
360,2880000.0,360.0,-17.2917102,-5.471268739999999,-2.8595853895012304,2.484910933833105,0.10121394741976986,0.07188111308003292
372,2976000.0,372.0,-16.974444300000002,-5.358782799999999,-2.898300995704202,2.735571151225324,0.1133536725131929,0.07882288217012924
384,3072000.0,384.0,-16.6430256,-5.36005366,-2.8795617864809886,2.676427818154443,0.04169929348952745,0.14723489808991047
396,3168000.0,396.0,-16.130288,-5.30758138,-2.8765795198482533,2.7096092673162078,0.059316648281041356,0.1518127833395844
408,3264000.0,408.0,-15.333237399999998,-5.4281440000000005,-2.814214919731639,2.22657914427854,0.06188687912908096,0.05476461795454115
420,3360000.0,420.0,-15.699194600000002,-5.377493299999999,-2.811558783685425,2.6767234867015124,0.0921273039495991,0.08192618035299386
432,3456000.0,432.0,-15.2268802,-5.32576056,-2.9412390205024486,2.539690135736871,0.04205631903021677,0.08846968345707913
444,3552000.0,444.0,-15.230602600000001,-5.32870354,-2.8558412703940648,2.6789578567213588,0.11691643621466964,0.11908241525177751
456,3648000.0,456.0,-14.8263924,-5.31315264,-2.8961571946109395,2.16017962624567,0.09801318887676957,0.0927602854998833
468,3744000.0,468.0,-13.976314200000001,-5.34284622,-2.8181413166242892,1.9835405450123698,0.05744806792921367,0.11946396687044186
480,3840000.0,480.0,-14.125891199999998,-5.24220168,-2.933008680611132,2.529081568846917,0.052439354730427316,0.04401536950018379
492,3936000.0,492.0,-13.748724999999999,-5.25599104,-2.8947729524791774,2.340572096915739,0.04249980483841929,0.055754569262661216
504,4032000.0,504.0,-13.3375072,-5.220266179999999,-2.9351987244803395,1.9166363415093686,0.06273839759465391,0.08638154452175348
516,4128000.0,516.0,-13.1318528,-5.29786848,-2.8006963862689664,2.2664373943216343,0.04916499753724927,0.10025610787570938
528,4224000.0,528.0,-12.707549499999999,-5.26669602,-2.8939839844587203,2.2986953123956755,0.03691164932136002,0.11534883555969995
540,4320000.0,540.0,-12.3453042,-5.21510668,-2.9736647586082343,2.367188426608192,0.0726860452771432,0.12952784201384787
552,4416000.0,552.0,-12.162017,-5.28582112,-2.862854492525412,2.053795118105813,0.11002675354172099,0.0898387750331198
564,4512000.0,564.0,-12.1683288,-5.1973163200000005,-2.8167689768927064,2.21961892205882,0.10003978009434925,0.11555619582331801
576,4608000.0,576.0,-11.7097546,-5.1533457799999995,-2.8616716064006136,2.022121613528072,0.06621854951623786,0.10219804291960959
588,4704000.0,588.0,-11.43957336,-5.21416842,-2.821311797172045,1.7448974638879242,0.12168565277869396,0.0510926387118152
600,4800000.0,600.0,-11.5293192,-5.21670494,-2.8415702425291016,2.068967433672619,0.05095567204574312,0.11439587271614553
612,4896000.0,612.0,-11.4174378,-5.1913461000000005,-2.915778678371394,2.0728710912856307,0.08998050599362765,0.0912741774585421
624,4992000.0,624.0,-10.674152520000002,-5.23448606,-2.925250491015692,1.8242770461533273,0.08609302288606072,0.11169890969161494
636,5088000.0,636.0,-10.897509800000002,-5.23928106,-2.9031648437357283,1.749846180621126,0.10245340414101599,0.08348933116741349
648,5184000.0,648.0,-10.417758160000002,-5.14527288,-2.881677469700191,2.2591132353996435,0.04798112395918435,0.10390782613390184
660,5280000.0,660.0,-10.725334900000002,-5.2039727,-2.818355363444708,2.0936873193116687,0.08416458001237576,0.07996312766994931
672,5376000.0,672.0,-10.6361156,-5.1534084799999995,-2.8682311694901013,2.0383292142302207,0.0687684371403331,0.11243815972547508
684,5472000.0,684.0,-10.1872304,-5.1647164000000005,-2.9627163282279967,1.643863463194915,0.08643769086159497,0.1539261408179135
696,5568000.0,696.0,-9.8683754,-5.15768276,-2.931732094191491,1.9010288965965638,0.08078963461172167,0.105192277969517
708,5664000.0,708.0,-9.86095002,-5.243220979999999,-2.9367203165707565,1.8453737491172542,0.09103256537667936,0.07512975550414357
720,5760000.0,720.0,-9.665468180000001,-5.190283259999999,-2.840370350992164,1.722153823408503,0.09990912977587443,0.14408010217332015
732,5856000.0,732.0,-9.4340648,-5.18009066,-2.859298547454713,1.795848146949513,0.04626539346618523,0.03386341288076715
744,5952000.0,744.0,-9.128456799999999,-5.13540708,-2.7531551313042426,1.5373032269107485,0.090671144189966,0.0487208914953839
756,6048000.0,756.0,-9.35313912,-5.13862988,-2.8357477669963083,1.5657939683903688,0.09380524740707283,0.017173096220534805
768,6144000.0,768.0,-9.2274835,-5.1059570800000005,-2.8464119597009905,1.4450284601975811,0.10090733606671674,0.09279019726406092
780,6240000.0,780.0,-8.79681652,-5.07627008,-2.823330558467718,1.215498658993011,0.07935108472065908,0.05811964439352952
792,6336000.0,792.0,-8.73022278,-5.05620112,-2.9027432373001596,1.4003491512591255,0.027311616661727742,0.08414185387773646
804,6432000.0,804.0,-8.4326536,-5.137240780000001,-2.7779509105777516,1.3294633964752858,0.1060775125541131,0.09809913582529432
816,6528000.0,816.0,-8.546591240000001,-5.1196438,-2.9423437679769004,1.282741021831437,0.10681736396430908,0.17256407914098373
828,6624000.0,828.0,-8.467531400000002,-5.113027,-2.829079283358889,1.0832493744900296,0.05876564406434206,0.1478822203173898
840,6720000.0,840.0,-8.53858704,-5.118362,-2.877466188652109,1.182213493712494,0.04846697172550353,0.16415900756134674
852,6816000.0,852.0,-8.283132320000002,-5.1454857,-2.8809501422367294,1.3767275608134695,0.13175286693580665,0.12859386092626043
864,6912000.0,864.0,-8.18468034,-5.01150036,-2.7517489303184632,1.6623844066606852,0.028566903749091203,0.08728700444645869
876,7008000.0,876.0,-8.03130508,-5.14348342,-2.8526306297282664,1.3516171268114727,0.07484190065802333,0.0598595801584602
888,7104000.0,888.0,-8.131653799999999,-5.062327460000001,-2.812045542547599,1.2204157858926095,0.09899052290297633,0.11374461763329786
900,7200000.0,900.0,-7.8659232,-5.15109344,-2.776953674839223,1.0203251980270043,0.06494899000646738,0.07330668952036706
912,7296000.0,912.0,-7.963065240000001,-5.029371240000001,-2.803085832581774,1.1598688882938826,0.07856556160186219,0.11887845506571272
924,7392000.0,924.0,-8.01318948,-5.1177994,-2.8918426001316324,1.2185685500718857,0.04970327256474811,0.09314254404743783
936,7488000.0,936.0,-7.87251334,-5.024264700000001,-2.8222836868181096,1.0157615382395118,0.05087898304356425,0.09205652677647608
948,7584000.0,948.0,-7.699809599999999,-5.02497276,-2.808313922186102,1.1256238458493082,0.08365063979167943,0.13502405844817172
960,7680000.0,960.0,-7.345747919999999,-5.0286681600000005,-2.8484552296252033,0.9086901927000726,0.02593085364430596,0.043701618086110935
972,7776000.0,972.0,-7.5506901,-5.09493514,-2.8787078516337883,1.0733885939519405,0.05578859845899333,0.05187633434808507
984,7872000.0,984.0,-7.67704454,-5.111663920000001,-2.8635002288394884,1.0037335414940167,0.07666573422169645,0.18071599563919313
996,7968000.0,996.0,-7.302627659999999,-5.07776696,-2.7897977453565668,1.2826319238524067,0.0972484893883836,0.05060135915847283
1008,8064000.0,1008.0,-7.44552768,-5.03608708,-2.9116454897832513,1.0235898494323425,0.09721654981058611,0.056343255197762974
1020,8160000.0,1020.0,-7.54380316,-5.03302232,-2.845220644048973,1.1430290778599839,0.13077281070118776,0.09252592861059429
1032,8256000.0,1032.0,-7.197321860000001,-5.05967836,-2.7779033229980095,0.8746480228019926,0.05831300830089153,0.1159404470789448
1044,8352000.0,1044.0,-7.2215346600000005,-4.998566680000001,-2.8201567860909225,0.9935771231210135,0.10065012572103246,0.05866066862082213
1056,8448000.0,1056.0,-7.51331366,-4.99987808,-2.837391236219562,1.147041952823678,0.05817068194030801,0.18765168328121234
1068,8544000.0,1068.0,-7.18687568,-5.02394592,-2.9609370926971676,0.987734508111711,0.02826840140625697,0.14976131761934364
1080,8640000.0,1080.0,-7.37139928,-4.9564143199999995,-2.8452791661684946,0.9587149338456025,0.1463439184595932,0.21435627748813657
1092,8736000.0,1092.0,-7.18874758,-5.05090292,-2.7615230241421025,1.0061404828348868,0.07119026738715423,0.13209730552385732
1104,8832000.0,1104.0,-7.08984686,-5.047085839999999,-2.8774494083337485,1.057679538547712,0.07724358587870045,0.15549659371705524
1116,8928000.0,1116.0,-7.096884299999999,-5.069971959999999,-2.803493664634921,0.9117863014725298,0.04472203363932052,0.05633543948224231
1128,9024000.0,1128.0,-7.126792979999999,-5.0091314,-2.7891514497927665,0.8845227018483482,0.12316386171631742,0.08416295342848731
1140,9120000.0,1140.0,-7.231965499999999,-4.96013424,-2.852379632246115,1.1066501282279217,0.05719390853227937,0.03278862482225464
1152,9216000.0,1152.0,-7.06937162,-5.07021376,-2.8087704540793856,0.7556321260508589,0.0893366824360711,0.04974821907762061
1164,9312000.0,1164.0,-6.9296919400000005,-5.0348528,-2.768434084932646,0.8495765569406124,0.05405243754469899,0.03898117641417553
1176,9408000.0,1176.0,-7.00413356,-4.97722902,-2.74983811274256,0.7636389031336988,0.07099776435808683,0.04531499556980062
1188,9504000.0,1188.0,-6.93243542,-5.05034866,-2.789519378669747,0.8628207569604537,0.1227760674942915,0.03832201263309109
1200,9600000.0,1200.0,-6.695758860000001,-4.99564852,-2.7406465672211766,0.9112875226606051,0.05587905136415485,0.1087892524524118
1212,9696000.0,1212.0,-6.908348940000001,-5.0131146,-2.777765517763038,0.6983465182261536,0.03557401705149936,0.04181413375335101
1224,9792000.0,1224.0,-6.95644308,-4.95461668,-2.8581509241056287,0.9247738879767199,0.0830496480256594,0.11610978335720207
1236,9888000.0,1236.0,-6.69297552,-5.025685080000001,-2.761586723543002,0.9923539416503895,0.10646837157153703,0.14503139766149345
1248,9984000.0,1248.0,-6.743470199999999,-4.92941636,-2.7925359331814628,0.7440525726440594,0.09641656653406598,0.08128909293847475


==> figures/reacherall/undiscounted/data/myreacher8kg995f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-436.5092396788629,-435.91426169567285,-435.0745378184244,3.627450024322154,2.8575574889957607,2.7059367832783163
12,96000.0,12.0,-416.55607707836253,-409.09501853515576,-283.01926112411604,10.62049018178628,8.29154471797991,2.7335286441517552
24,192000.0,24.0,-398.73307908972026,-387.3060541162873,-190.37746742718457,19.58486515181447,12.419119554224114,2.954950666344572
36,288000.0,36.0,-384.39795734042434,-379.6309232696242,-139.74806120435656,20.008150112364987,17.704722623422928,1.2701833487481509
48,384000.0,48.0,-374.032201676058,-363.98536743541774,-114.95197633564594,10.44234675250278,12.911819749864389,2.8605960004989615
60,480000.0,60.0,-370.32101504676496,-351.7198005295851,-99.10536720358186,14.871921568000019,10.179383339492446,1.4363986933458497
72,576000.0,72.0,-353.1296079228819,-334.8942638059522,-89.95097913186616,21.24488124224113,9.626931637595305,2.945196835273246
84,672000.0,84.0,-332.315536862087,-323.45147963544366,-81.76632804539341,18.21533672364586,6.747237429420784,1.9063362404777358
96,768000.0,96.0,-336.69863861462983,-304.1282902025308,-73.64955415068823,21.75080393501283,10.435609430817927,0.44327200712888587
108,864000.0,108.0,-330.5544422911604,-287.85174153688297,-70.75007109577659,22.01534667118383,11.600956071891602,1.164917848748427
120,960000.0,120.0,-329.62461892485936,-277.64789766369876,-66.89336138992043,31.164885507711197,9.856011411436294,2.433510229160164
132,1056000.0,132.0,-319.30998090361567,-265.90458851435466,-62.672338288147195,18.167492241831347,8.519702711172858,2.1180379346692733
144,1152000.0,144.0,-310.91241095724035,-263.6387299144549,-61.029524158239475,19.408936664221404,10.29083416155686,1.7517478517307943
156,1248000.0,156.0,-303.79590251253944,-250.1927934309327,-56.36038269868701,16.678714629026103,9.425429838546982,2.0464071887807673
168,1344000.0,168.0,-296.95510149182644,-247.50368941466186,-52.388022706833816,21.795381153414,11.961816439749844,1.3216500513206841
180,1440000.0,180.0,-295.24292683182904,-238.3209020760436,-49.87943724795956,26.367097005968816,12.721204379550574,2.2337399720269753
192,1536000.0,192.0,-291.30153993525823,-231.4267763923086,-48.343865732124605,26.640786732342843,10.084369250212193,1.7835228825505445
204,1632000.0,204.0,-276.1722435750304,-218.34223531683642,-46.55491476327426,30.190199700674455,12.235879827911758,2.38636642719627
216,1728000.0,216.0,-268.18965936244297,-212.94401728889244,-45.869151835820546,25.796456657003322,11.427386354008892,2.3033185314630953
228,1824000.0,228.0,-268.09165950856374,-204.72373381902852,-45.49218601014847,28.25064994975202,12.121273131009362,2.060725901147821
240,1920000.0,240.0,-255.54536519203916,-205.8912514653191,-43.077961967913076,21.39615625036493,8.709772065323154,2.6594569360545055
252,2016000.0,252.0,-259.3276626547507,-196.0644094578084,-43.310551308489295,20.693859281948388,7.751023431254897,3.501465082135976
264,2112000.0,264.0,-255.0880808286016,-188.95108565513618,-42.67563839363156,22.579168984803424,8.118142852704722,2.80042286322708
276,2208000.0,276.0,-249.24971042867855,-184.74552276698927,-41.60571569750256,26.30495108535168,6.875139502406624,2.8119791622497154
288,2304000.0,288.0,-244.7873877342432,-177.25526394196953,-40.158635971955654,25.48438104091939,8.277106873243346,2.7885496925683984
300,2400000.0,300.0,-246.29212182502692,-174.45779331920608,-39.81393830358316,24.868603115941603,9.112110988317191,2.426210158181124
312,2496000.0,312.0,-246.5441834741617,-168.14976756059048,-38.77083833454377,21.78017036016456,5.891547182534372,2.264634109541111
324,2592000.0,324.0,-237.04722162821935,-162.75424234904887,-38.650804699791635,27.022786520506468,7.424304900740337,2.092100960469672
336,2688000.0,336.0,-234.73216423531753,-160.26637252016448,-37.96660091814353,28.265054053456858,6.467381227014516,2.6711732894492775
348,2784000.0,348.0,-223.5844388234169,-158.27719240801449,-37.70550928640626,28.936471389812763,6.660736411891243,2.6822819341904447
360,2880000.0,360.0,-224.26737306001732,-156.1526914802632,-37.311561505918974,29.776921385842144,7.176183025645625,1.6203451908816753
372,2976000.0,372.0,-220.97216589146632,-148.82500402634454,-37.01901285781109,32.93499583278757,6.361946016465153,1.7299609995989402
384,3072000.0,384.0,-212.99207182600338,-145.77638623386548,-36.74875292462466,29.53736289166384,7.865989215623905,2.5072849081706936
396,3168000.0,396.0,-206.99936039159087,-142.29511225846892,-36.7772940111727,29.614598788843608,8.909112620311003,1.962839429224188
408,3264000.0,408.0,-203.90848836762774,-141.56204841746734,-35.68072154647921,25.898448068327014,7.251600863863767,1.168572267230697
420,3360000.0,420.0,-202.77475121931332,-136.89168373578863,-35.40172765244275,29.51334252599775,6.521840685796111,2.122724000624121
432,3456000.0,432.0,-194.4512379385243,-131.79893728251378,-35.798592679795554,30.263448986209806,5.469452548177946,2.02601801894729
444,3552000.0,444.0,-192.95984143371274,-129.39031876196526,-35.29943182999068,27.44707116502905,2.976065282823716,2.518300473520232
456,3648000.0,456.0,-187.4008266850999,-125.78291248680083,-35.65271887942323,29.034116279601374,3.1347427375414396,2.761291015489542
468,3744000.0,468.0,-185.57630540119166,-124.07393528114005,-34.46171394127644,25.08769172154,3.215044823508523,2.749067276113256
480,3840000.0,480.0,-181.0856473284478,-123.35382602910602,-34.52812747777777,25.276806185941282,3.343220698504273,2.8092310285284716
492,3936000.0,492.0,-179.80756981959956,-118.38667535442694,-33.38041527531661,27.764090695402466,5.691559863029049,2.356837885565741
504,4032000.0,504.0,-174.9533275776177,-113.75915507437234,-33.73884023427438,26.560015942060232,4.3695437333964255,1.7555215196229783
516,4128000.0,516.0,-174.1669054305523,-109.3298121313637,-33.71686570339507,28.612464256996915,4.720606118772298,2.849508952801426
528,4224000.0,528.0,-169.22486215183355,-110.19066427241611,-34.43595288704496,25.659171616195554,4.179103539474081,2.189085317891044
540,4320000.0,540.0,-165.316221926662,-109.20907926198758,-34.82816902220425,25.27847456356586,4.494438069286863,1.6693608944642855
552,4416000.0,552.0,-161.96697608804527,-108.83655347193174,-34.5125814978985,25.848935342742156,4.749966764394007,2.8375093449018496
564,4512000.0,564.0,-161.62897527109905,-105.00704590146752,-33.43763877350743,26.154332682575838,4.06931734271428,2.7530673525346323
576,4608000.0,576.0,-158.6954010957176,-104.05547166573963,-34.12119796048266,23.627086193073065,5.01266477040725,3.5341327316434916
588,4704000.0,588.0,-154.31311769686982,-102.1600038647824,-33.64081060280612,26.047834162648844,4.241914493188371,3.969582498371839
600,4800000.0,600.0,-152.80956345149914,-100.28362410217768,-33.51497107164262,22.620148811218993,5.149820376959049,3.1382689403680684
612,4896000.0,612.0,-150.95059639729845,-100.48035326393973,-31.5635067241199,22.287884718561255,5.033767220056968,3.1149437544621583
624,4992000.0,624.0,-150.44621399774337,-98.63467261370451,-32.45112161278124,20.893514084078202,6.338065140801773,2.971601160546228
636,5088000.0,636.0,-149.91582038043586,-98.13437508003645,-32.7940289620333,20.09877754603144,8.234006735494715,2.0154206817244056
648,5184000.0,648.0,-147.8439719389701,-97.02986665284818,-31.80831807435868,21.67461409697411,8.103100342492576,2.851223191724877
660,5280000.0,660.0,-147.5520846560953,-96.23551856146659,-32.791950989326324,22.22618904807521,6.1141449307071225,2.6001738218321266
672,5376000.0,672.0,-144.21236266130543,-95.86488789009067,-34.021074785865736,22.689497533179775,7.1776604541672455,1.8777315544379174
684,5472000.0,684.0,-139.95874400769637,-94.49004209035482,-33.4438933939376,24.07671125622323,8.09728072536637,2.0202138585440776
696,5568000.0,696.0,-141.21346813186676,-93.80368918962407,-32.13928548179853,22.257536161201738,9.470713075138908,2.4551613757360506
708,5664000.0,708.0,-139.69813483496623,-91.77966275449369,-34.01969252209256,22.037615734689464,8.678906789241239,2.734709724217042
720,5760000.0,720.0,-137.5059812139588,-89.32034235792754,-33.87284008601336,22.722263355630993,9.695546023624852,2.6785988508531986
732,5856000.0,732.0,-131.6249910997578,-88.34672942393588,-34.35364767976242,20.989923568478712,9.594803433172503,1.9111993524501854
744,5952000.0,744.0,-130.3784893196867,-86.44765299177509,-33.187046591470626,19.118710314965192,10.709459331530795,1.3587537364286244
756,6048000.0,756.0,-130.66223333258455,-86.5000743032468,-34.4549673336018,21.625577444291956,10.647328342833758,1.5218805705354548
768,6144000.0,768.0,-132.20930995177545,-85.32995966795826,-35.16736647910496,19.68187021726585,11.50250464855793,1.03093354333765
780,6240000.0,780.0,-128.75899141085307,-81.42364155887205,-34.85718050076448,19.29677577474301,10.77812928346566,1.8229535643987576
792,6336000.0,792.0,-127.42526328966808,-81.65677651870972,-35.67266886745125,21.283370458903157,11.070268002989737,2.4009728927347447
804,6432000.0,804.0,-124.34510743393943,-79.50956615620365,-34.26114392358246,20.913100230725107,10.70689017712062,2.0313344758551666
816,6528000.0,816.0,-121.86572340602697,-77.47604200465697,-35.433752589325806,18.76795748630517,11.286607692916078,1.257436926457422
828,6624000.0,828.0,-120.89891314141735,-78.71596021383532,-35.052576778477835,16.634554820028246,12.033178906325048,1.5242449202302455
840,6720000.0,840.0,-121.96549276858009,-76.83081174634826,-34.43405544206473,19.470178833200702,11.59302100333281,1.2655077488161766
852,6816000.0,852.0,-121.27785720121938,-78.52955415169262,-34.693179586337735,16.913168561016608,12.066709832714821,1.8082443055797741
864,6912000.0,864.0,-116.94585568545725,-76.85808632341897,-34.89586053076656,14.530599514658217,13.347000800542599,1.0748998227534832
876,7008000.0,876.0,-117.96774171105517,-74.26894463623908,-34.65534651234552,15.9731253444685,11.261035475838403,1.1770179780025907
888,7104000.0,888.0,-115.30112177042447,-75.66640037338172,-35.016634508798106,15.94221371737137,11.828706098605814,1.5707712470109343
900,7200000.0,900.0,-115.72228495010545,-74.46359173995276,-34.95023799188753,14.879204851955205,11.301412815089058,1.4797689698600784
912,7296000.0,912.0,-116.1655976730744,-75.8065101998699,-35.46904876623858,14.749321561708845,11.75246708505381,1.2231777860388284
924,7392000.0,924.0,-112.77266197701476,-73.31140720553098,-35.130742928280455,9.807173138336916,13.272430415265301,1.565187722058071
936,7488000.0,936.0,-111.34560161572267,-74.97725197040255,-35.53909940507626,14.925793504506371,12.91737414739934,2.137307400677333
948,7584000.0,948.0,-108.05985964239485,-72.81105287455713,-33.602560987289145,13.391030194331949,13.726580423512415,2.1759858235321863
960,7680000.0,960.0,-106.75929745912546,-72.52808601742068,-33.47390386703321,14.035430723128941,13.798975146470683,2.3419041198770123
972,7776000.0,972.0,-106.63609960528836,-71.59017195051214,-33.862891589238764,14.00738798202347,13.031455991846041,1.6308953467958027
984,7872000.0,984.0,-106.65340716344572,-71.71885774706955,-34.254025336688485,13.711860220258005,14.355070623049885,2.1413711748722197
996,7968000.0,996.0,-106.88805568132673,-69.21488556952701,-34.436527231733514,15.563254967212389,11.933654624154311,1.276416239393221
1008,8064000.0,1008.0,-103.67812444133153,-70.06523886319737,-34.43834172422526,13.459654637474209,13.211656173811972,1.5348265638040655
1020,8160000.0,1020.0,-105.96643264129175,-66.48245656235855,-35.178846504850334,16.13829963979462,11.786290633258409,1.6401135486186025
1032,8256000.0,1032.0,-101.029595302208,-66.5179383127484,-34.882151096723874,16.128087619707834,12.545603854334626,1.7712678117895466
1044,8352000.0,1044.0,-101.6836243255289,-66.88025030501205,-34.85740179851753,15.419941152145768,12.646393412351472,1.628105035093406
1056,8448000.0,1056.0,-101.50002648389813,-66.41565419468766,-35.92761903253463,16.277728370433927,13.328152118903105,2.2947735179508464
1068,8544000.0,1068.0,-102.27389088060595,-65.3682418060372,-35.287407995047815,15.360534797254147,13.140234125339402,2.1587218922391758
1080,8640000.0,1080.0,-100.1760464898147,-65.6708627236977,-34.53095805030579,13.902167634301357,12.982183535801678,1.9775337678821214
1092,8736000.0,1092.0,-98.26762996805249,-65.82902390450442,-34.883818015994564,14.612552284786338,13.399087477651872,2.395703204219369
1104,8832000.0,1104.0,-96.59462765782173,-66.40207090018642,-34.00015573111224,14.15918575090539,13.587670109483973,2.2780172543718247
1116,8928000.0,1116.0,-99.93075579978111,-67.140796699689,-33.61206445797009,15.108081507303458,13.408185051477016,2.3057850163111278
1128,9024000.0,1128.0,-98.19142954949567,-65.18549217331956,-34.806485431829216,14.517600919409153,13.027041185789164,1.8407228169716339
1140,9120000.0,1140.0,-96.7322660782409,-64.03758296080326,-34.65173050002083,14.978799085811922,11.878062421304909,1.8970315736854444
1152,9216000.0,1152.0,-96.07321662551858,-63.04517100601005,-34.11406794822779,14.840476434117564,11.771944950530962,2.8882175548544415
1164,9312000.0,1164.0,-95.9610546140135,-62.936283328524304,-35.35170397400208,13.778610329241419,11.695543951661797,2.4299409249368145
1176,9408000.0,1176.0,-95.73338143821924,-62.92740638816923,-35.587865307490205,14.673689497093868,10.70548651541696,2.6715416279972257
1188,9504000.0,1188.0,-96.81332032585897,-64.62272031554018,-35.77011347529547,9.533635181750794,12.393894094821796,2.3155697378527327
1200,9600000.0,1200.0,-94.28972561375042,-61.60876805523036,-34.78530032067596,10.379790967480348,9.924592799133695,2.694708307698462
1212,9696000.0,1212.0,-93.94300408161584,-60.242320255785465,-35.11524705119452,11.185940360467349,10.546212469844548,2.763157394866264
1224,9792000.0,1224.0,-92.52006480531271,-58.90442433323797,-35.43234309163972,11.24879421969823,9.888292636500493,2.263437363821122
1236,9888000.0,1236.0,-90.83513697232,-60.10060589057224,-35.43849527127838,10.355684930955997,9.271756598253312,3.4661172337341943
1248,9984000.0,1248.0,-88.07861597158752,-59.45938587091359,-34.58713890787512,12.206224371064572,10.568847465365533,2.4301342535395336


==> figures/reacherall/undiscounted/data/myreacher8kg995f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-276.84993199999997,-276.84172,-275.65842230869396,2.308115559840973,2.096877526580649,1.6660952520043846
12,96000.0,12.0,-263.74260799999996,-259.34087200000005,-179.35135836684518,6.583669345765081,5.162740031264861,1.7599553564799126
24,192000.0,24.0,-252.799674,-245.72973399999995,-121.0083292369529,12.53937467407917,7.645780791179015,1.9112694798230252
36,288000.0,36.0,-243.78074399999997,-240.817844,-88.84197616089716,12.245821535687032,10.827416465440294,0.8644175424062909
48,384000.0,48.0,-236.94885600000003,-231.039718,-73.11944040609937,6.57107240522812,8.026664609204799,1.6683582590825934
60,480000.0,60.0,-234.91935399999997,-223.25514400000003,-63.1298911109871,9.174658575375247,6.267328623964541,0.8718519974125188
72,576000.0,72.0,-223.73976,-212.463142,-57.49363508180829,13.48910909946625,5.990425624830255,1.734847222183956
84,672000.0,84.0,-210.985808,-205.37186000000003,-52.29094984474714,11.479182578177884,4.016157483635457,1.1476216087414814
96,768000.0,96.0,-214.89545400000003,-192.588006,-47.14091885087357,14.303517539071391,5.950707013873242,0.2576307763118182
108,864000.0,108.0,-210.30974,-182.30313999999998,-45.28993025012563,14.636757231412602,7.066662276830252,0.6726795356343125
120,960000.0,120.0,-210.225354,-175.85873999999998,-42.75470064968801,19.836504798978083,6.140501759847808,1.3701944591382413
132,1056000.0,132.0,-202.971026,-168.86459200000002,-40.273639225283105,11.839592671331253,5.2492912996206815,1.4171338121895274
144,1152000.0,144.0,-198.07045,-167.21947799999998,-39.224022977294716,12.835429897601466,6.101397120408076,1.1379280236977127
156,1248000.0,156.0,-193.757356,-158.580942,-36.31307231690688,10.908897595614391,5.360494217558199,1.314857075288317
168,1344000.0,168.0,-189.284998,-156.95066200000002,-33.82402576897577,14.151655606482638,7.08176784555968,0.6846261020886122
180,1440000.0,180.0,-188.25970999999998,-151.051692,-32.253562638061545,17.287786441600492,7.930609840661895,1.2617504112505527
192,1536000.0,192.0,-186.004278,-147.026338,-31.234036825954387,18.055743094010996,6.126906565794049,1.0104579761333554
204,1632000.0,204.0,-175.56940000000003,-138.438096,-29.996846279631313,19.314384666216455,7.427105402844308,1.4035989796049384
216,1728000.0,216.0,-170.900328,-134.98172200000002,-29.548288223233477,17.228887945143384,7.024304740020515,1.2915496576564
228,1824000.0,228.0,-171.364364,-129.6371372,-29.326397139424692,18.965457628729943,7.510802066135896,1.141816008305112
240,1920000.0,240.0,-163.99025799999998,-130.546898,-27.803790135196614,14.511616182053968,5.5736620440943145,1.4996129411201577
252,2016000.0,252.0,-165.55034999999998,-124.2212612,-27.937768468407807,13.235571869097901,4.634150545637996,2.093168692075756
264,2112000.0,264.0,-162.611876,-119.73040800000001,-27.683501084871374,14.602006380816333,5.191529161344025,1.6927554065779087
276,2208000.0,276.0,-159.524032,-117.22809720000001,-26.866680262500495,17.38252243409794,3.9913117896965806,1.7051093045127
288,2304000.0,288.0,-156.36652199999997,-112.416663,-25.98848657762057,16.785343137166283,4.837158698043241,1.635017355267869
300,2400000.0,300.0,-157.75442,-110.279676,-25.692700810099797,16.588796315019206,4.87578784281123,1.3906135258497765
312,2496000.0,312.0,-157.20168399999997,-106.48111099999998,-25.04103397830939,14.416547939597661,3.3453817188394703,1.2477892785633342
324,2592000.0,324.0,-151.448452,-103.22554600000001,-24.985749193669534,17.74493234732004,4.388089101541895,1.2351983140704081
336,2688000.0,336.0,-150.30541,-101.2081,-24.521119364292826,18.727202903683477,4.106006363095602,1.5852933298393803
348,2784000.0,348.0,-142.948806,-100.1261398,-24.409118570199865,18.86058830907917,4.297053309223378,1.6320428652059094
360,2880000.0,360.0,-142.94627599999998,-98.67275400000001,-24.011697249019925,19.273862372265256,4.341428712724097,0.9882111465084583
372,2976000.0,372.0,-141.302844,-93.6335522,-23.829082802902732,20.969101529084554,3.7593824914161664,0.8684377560723997
384,3072000.0,384.0,-136.198112,-91.74906999999999,-23.637280615021638,19.100717649318224,4.37971927936747,1.3716204377234278
396,3168000.0,396.0,-132.698058,-89.42366960000001,-23.651488680496904,19.41401392803413,4.379760408248612,0.9335850306213522
408,3264000.0,408.0,-130.63166199999998,-89.0143822,-23.03448279530835,16.745496445793556,3.448483818844188,0.6645750617435465
420,3360000.0,420.0,-130.27501,-86.1750228,-22.80685602911996,19.511511908892953,3.456639442353268,1.260269228911042
432,3456000.0,432.0,-124.189194,-83.2743072,-23.07962600518055,19.91949059708411,3.8542213730660144,1.1614974184261488
444,3552000.0,444.0,-123.85549600000002,-81.4596008,-22.7925932653539,18.35892703019512,1.1593773748508032,1.4261984136981216
456,3648000.0,456.0,-119.66313,-79.33596680000001,-23.099821116124097,19.1845748013205,2.6055181419810935,1.6274942211273224
468,3744000.0,468.0,-118.48122880000001,-78.147188,-22.39674710260325,16.61752142769653,2.5874284783214327,1.653412298981937
480,3840000.0,480.0,-115.60324,-77.692104,-22.45699917930305,16.868736922195087,2.8975818636125585,1.7422160642140234
492,3936000.0,492.0,-115.176752,-74.75366079999999,-21.802707165720115,18.40588224381545,4.222743553183276,1.4380416202483421
504,4032000.0,504.0,-112.071532,-71.87458319999999,-22.013200598744767,17.91023952863453,3.358619433858967,1.0533158556838087
516,4128000.0,516.0,-111.2509282,-68.990537,-21.97594198589944,19.4625262899865,3.595800285266201,1.7059947661325894
528,4224000.0,528.0,-108.6942742,-69.5641822,-22.465937496510456,16.819980172658106,2.8797062285079362,1.3291402762102429
540,4320000.0,540.0,-105.993173,-69.0396368,-22.673771442249965,17.069295395629727,2.95464471173628,1.0506567366154038
552,4416000.0,552.0,-104.060175,-68.5588238,-22.507345975592465,17.369956673521774,3.0504100111790704,1.708964981442952
564,4512000.0,564.0,-104.06575000000001,-66.1974972,-21.84410791557437,17.64062806822036,2.602206173442633,1.6730075706540635
576,4608000.0,576.0,-101.81168499999998,-65.63193700000001,-22.287304612762142,15.740006183607893,3.4985913630051546,2.0556866176559767
588,4704000.0,588.0,-99.225931,-64.34446999999999,-21.952666507486793,17.559757807244143,2.6399843827402494,2.3369377822545054
600,4800000.0,600.0,-97.77978060000001,-63.1892652,-21.961025953286004,15.297784165888825,3.265067785132491,1.9563125585641088
612,4896000.0,612.0,-97.03501579999998,-63.109683999999994,-20.921893366297603,14.978008707743484,3.419340643897388,1.9706985358757665
624,4992000.0,624.0,-96.65971099999999,-61.90967400000001,-21.401076975569225,14.1633508071672,3.714335802442778,1.9310540977132136
636,5088000.0,636.0,-96.137151,-61.782599000000005,-21.61029130069001,13.90238340024098,5.082964246930292,1.3344857058950548
648,5184000.0,648.0,-95.2652708,-61.0923672,-20.977184929122224,14.996713135884933,5.063689209405554,2.045700995543422
660,5280000.0,660.0,-94.7825112,-60.3471676,-21.487050933906787,14.590149863336302,3.8971083080396216,1.8630583394533968
672,5376000.0,672.0,-93.3064694,-60.0999732,-22.303023401266337,15.343359951953174,4.333901597142592,1.2919713311183176
684,5472000.0,684.0,-89.9579846,-59.4043056,-21.97407224178288,15.632993647733898,4.96724955670804,1.4002148500870073
696,5568000.0,696.0,-91.1004914,-58.7522408,-21.204420096114895,15.030991930701981,5.7007425074278055,1.7047954783620536
708,5664000.0,708.0,-90.4737484,-57.959761400000005,-22.37067740738133,14.876616296821515,5.543851919141318,1.8191366760568828
720,5760000.0,720.0,-89.2141444,-56.102164200000004,-22.19235068726515,15.339342169589061,6.077142609813358,1.8042010649532916
732,5856000.0,732.0,-84.98312999999999,-55.6679264,-22.534124242372492,13.886383739993693,6.059719842045701,1.4077906537163074
744,5952000.0,744.0,-84.61944979999998,-54.58244440000001,-21.87346364548435,13.098675201077759,6.673504591226528,1.0808628476132214
756,6048000.0,756.0,-84.60237019999998,-54.344408599999994,-22.55778810201939,14.56884171560931,6.320791348849935,0.9853036287176734
768,6144000.0,768.0,-85.8323608,-53.885355000000004,-22.869129511651128,13.629457656993779,6.78154924676929,0.5114135877497723
780,6240000.0,780.0,-83.5013606,-51.410226,-22.632272040957822,12.949447843966107,6.544514350504722,0.9141152722497768
792,6336000.0,792.0,-82.5146508,-51.3073886,-23.12538661897759,14.172899985542307,6.648883287706594,1.2927268675422559
804,6432000.0,804.0,-80.40304619999999,-50.0634066,-22.270190700051927,13.882946958177952,6.5803089176554055,1.0663892596273812
816,6528000.0,816.0,-78.8571114,-48.9006986,-22.871073062942614,12.55724327326368,6.888656424021651,0.5848341130716868
828,6624000.0,828.0,-78.187236,-49.7519404,-22.68678751607826,11.270363260350079,7.273783512594427,0.8575346928851248
840,6720000.0,840.0,-79.0038296,-48.612093599999994,-22.402921039807474,13.01043287324883,7.064860383945447,0.7844827142996498
852,6816000.0,852.0,-78.5085988,-49.586122,-22.52829457482683,11.486716744494068,7.577000899298501,1.2156506340278028
864,6912000.0,864.0,-75.725888,-48.53178,-22.707985519241998,9.85622893785602,8.151776393567909,0.797973139541111
876,7008000.0,876.0,-76.4067244,-46.9582038,-22.530416981467575,10.748121117690111,6.972959316988356,0.8188411542227579
888,7104000.0,888.0,-75.03879119999999,-47.76416880000001,-22.777358328885448,10.723038486287324,7.36666312778857,0.8893650711723327
900,7200000.0,900.0,-74.28947880000001,-46.9616998,-22.713906647883515,10.019045870829977,7.190002748601089,0.9856397108849732
912,7296000.0,912.0,-75.1456218,-47.92746520000001,-22.932913930304043,10.07512494522295,7.253570573348566,0.7213881025781961
924,7392000.0,924.0,-72.6676128,-46.725442199999996,-22.7931513837152,6.991908885929358,8.514727837621743,0.892530693606952
936,7488000.0,936.0,-71.72794259999999,-47.289604800000006,-22.942971009413313,10.659950989707248,7.8786461926005655,1.3078520952050663
948,7584000.0,948.0,-69.75670360000001,-46.34361359999999,-21.748554925825268,8.907853292410723,8.721764890380717,1.085275320609837
960,7680000.0,960.0,-68.9006056,-45.97095100000001,-21.639543711536234,9.572135779925329,8.450788900413352,1.2324224074608452
972,7776000.0,972.0,-68.9980342,-45.4814516,-21.88523979642601,9.73995701873231,8.21057764118377,0.8373325217193375
984,7872000.0,984.0,-68.9305474,-45.7307636,-22.151364518463218,9.279805872032924,9.062262103375621,1.2959464825173774
996,7968000.0,996.0,-69.29854700000001,-43.9114474,-22.32591648398654,10.77280032504739,7.34112266487247,0.6977500617364161
1008,8064000.0,1008.0,-66.833915,-44.574769,-22.226141521658104,9.045877968588956,8.289903243357172,0.8816318926173521
1020,8160000.0,1020.0,-69.12805399999999,-42.1825246,-22.780810123490454,10.972648432397635,7.0975016084392095,0.9868746985147082
1032,8256000.0,1032.0,-65.1476386,-42.1973558,-22.60485134024532,10.651311173553,7.510854591435577,1.0993388282922503
1044,8352000.0,1044.0,-65.51693800000001,-42.514045599999996,-22.51102341000928,10.126767891175371,7.589229679714266,0.8714311181554593
1056,8448000.0,1056.0,-65.714557,-42.168803600000004,-23.282862427340024,10.992271626645286,8.07614788772528,1.2423487791292172
1068,8544000.0,1068.0,-66.0828166,-41.53702019999999,-22.866552297790356,10.273136133848503,7.905477516509818,1.1809229990295635
1080,8640000.0,1080.0,-64.8401572,-41.577576199999996,-22.2597913628802,9.355220261024433,7.633361628324636,0.978937748658554
1092,8736000.0,1092.0,-63.409154799999996,-41.7758606,-22.588816175886038,9.608855376709757,7.991957252780045,1.252165203988539
1104,8832000.0,1104.0,-62.454707400000004,-42.0987542,-22.067588117978538,9.447213275535583,8.030026610012396,1.1794901284360284
1116,8928000.0,1116.0,-64.519935,-42.8579902,-21.760158651580003,10.496259744893152,8.144021364444521,1.3328238352266926
1128,9024000.0,1128.0,-63.43038359999999,-41.312543399999996,-22.432358913290948,9.815451226055297,7.647930791806548,1.0079023993206022
1140,9120000.0,1140.0,-62.437692000000006,-40.7921118,-22.317133156487465,9.90059413418741,7.26157494945466,1.1267420988218848
1152,9216000.0,1152.0,-62.369935199999986,-40.1113248,-21.923277039271575,9.778850584202486,7.064273862243349,1.6211570277071266
1164,9312000.0,1164.0,-62.035419000000005,-40.1169118,-22.714157514998607,9.305861090143697,7.092426875348276,1.3633083219775826
1176,9408000.0,1176.0,-62.312288,-39.71673940000001,-22.74395448573147,9.84615087613382,6.203670882129829,1.5157296112608307
1188,9504000.0,1188.0,-62.2258724,-40.93516040000001,-22.886765334221113,6.883812974352324,7.397184388670873,1.3963655960395325
1200,9600000.0,1200.0,-60.691856200000004,-38.9208146,-22.266749147748907,7.745447776311686,5.704332159613663,1.4891213562337053
1212,9696000.0,1212.0,-61.044802600000004,-38.1818036,-22.50439307280641,7.724196255171719,6.150787378668892,1.6516022001491348
1224,9792000.0,1224.0,-59.7313078,-37.427478799999996,-22.655071497339335,7.860141591730723,5.834782925853875,1.2792729014741433
1236,9888000.0,1236.0,-58.655343200000004,-38.154112000000005,-22.74693159116613,7.1448532903382205,5.541014640387029,2.089776586364968
1248,9984000.0,1248.0,-57.16134519999999,-37.8833552,-22.092024815496472,8.327044745998313,6.310191322294644,1.4345794035215633


==> figures/reacherall/undiscounted/data/myreacher8kg999f12disc0.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-437.15040173776686,-436.039835890232,-433.5461361339918,4.270491130879686,4.8427136306360605,1.759922989102678
12,96000.0,12.0,-417.0865922377041,-411.48339320450816,-289.889984073069,7.737706237539536,13.57924353436984,3.0252755787799526
24,192000.0,24.0,-399.8207504723822,-382.3015873123498,-197.5733767015908,16.560522676362094,15.785023426511504,2.980422422442855
36,288000.0,36.0,-385.9929435709443,-371.21592028251354,-147.41655423009985,15.039354329059103,14.233213181880618,4.005538847861683
48,384000.0,48.0,-371.4183112700156,-363.5251193363355,-121.21955442192188,9.509455945167138,13.464544007394823,3.398791592577477
60,480000.0,60.0,-370.90261420141894,-348.59259117443287,-103.41816847950372,12.342025388211844,19.199248988351805,3.3934169942578527
72,576000.0,72.0,-361.83470569429676,-340.27184536411795,-90.90733198004719,19.27266733273784,24.08611892897859,1.8466419061569954
84,672000.0,84.0,-341.00196710813333,-334.7846925248367,-84.74431102185201,16.094786255130582,24.133186668113034,2.2572139627790513
96,768000.0,96.0,-345.01819336257876,-318.2680018127395,-78.8300527347678,20.42920517246202,26.889775487969207,2.340605428605625
108,864000.0,108.0,-339.1229117168376,-307.18383950642107,-73.4149781625323,20.962974430512116,32.346709618649896,1.6088437710410683
120,960000.0,120.0,-338.8057236584459,-294.5584957948191,-70.68605487629074,24.546891122896636,31.020770296548772,1.69514707341993
132,1056000.0,132.0,-326.65938558239617,-280.9238359405887,-67.72587103663002,14.612334890660833,26.222837387407612,1.9973410670399403
144,1152000.0,144.0,-323.9674130920019,-275.79106789268155,-66.40049874662638,19.44102884595495,25.901646165980267,3.7290379235120934
156,1248000.0,156.0,-317.57734318518214,-262.6778706636067,-67.04182478974424,19.986476288423702,20.128135045672416,4.839070531919964
168,1344000.0,168.0,-308.1821953978252,-256.0234861198548,-62.73259567054932,16.628691685397353,18.133628472285352,2.270063500435086
180,1440000.0,180.0,-304.15403544954705,-253.17716496706043,-60.26172647842931,22.68333503896406,20.598186633512125,1.9005313925150646
192,1536000.0,192.0,-301.10023369263934,-248.03576925559508,-58.59334873115021,17.601587092630954,16.103765372015488,0.857332061861199
204,1632000.0,204.0,-284.46348712527043,-240.4419484666035,-59.10305059395305,23.915380680451676,19.015527225163787,3.2756651034970696
216,1728000.0,216.0,-281.50802209774463,-232.3392977299853,-56.35750771008168,23.770241082175566,13.676487724696337,3.26408820516798
228,1824000.0,228.0,-280.16070109785267,-225.51695925916357,-55.70916464746756,26.011114851597775,12.859820588495321,5.197400821951444
240,1920000.0,240.0,-270.511455871938,-218.168560173078,-54.63918425330818,16.953930569327547,12.872273359891645,6.543107715639947
252,2016000.0,252.0,-267.6981338358578,-213.66960716739496,-53.917562617824856,17.309649644395037,11.733536358501034,6.086660071844296
264,2112000.0,264.0,-267.18354643968485,-204.79988371011217,-55.365877857971,12.659022386018805,12.055956387888681,9.365467187674618
276,2208000.0,276.0,-263.9827406963833,-203.17416960458308,-51.55914487320287,17.679179504182077,14.031501565864305,6.3804858145305765
288,2304000.0,288.0,-251.819534678103,-198.64233832710312,-51.66790908535459,14.219222126247825,14.606900877230625,5.200416823319613
300,2400000.0,300.0,-251.95797777856978,-193.76898418060068,-51.507656898635354,10.02470143051126,16.83662771844517,6.332404193288748
312,2496000.0,312.0,-253.380394296725,-189.7890792689356,-49.53739522444738,9.71620315423721,15.447485245008231,4.003545227740863
324,2592000.0,324.0,-246.86388908073167,-183.8247424107904,-47.03233437054236,10.126973387314731,19.376590728231328,5.984566936136798
336,2688000.0,336.0,-241.46689633969785,-179.15525189346164,-47.65675713280957,11.827684924565759,18.194960187689567,5.684912221041277
348,2784000.0,348.0,-231.03953329295058,-173.98706513651086,-46.88662712298301,8.834294539578815,17.274548810605296,3.4280081151899555
360,2880000.0,360.0,-230.60529982737677,-170.18299364738465,-46.634023697347004,10.489621075812495,18.450937062396637,3.5829335048422974
372,2976000.0,372.0,-225.5863584978923,-166.9221733110726,-45.184109166573606,12.32127134871221,16.73234185011888,5.167034827656661
384,3072000.0,384.0,-225.3791875996918,-163.87879575028464,-46.4427415078567,13.44538111086939,17.093361301217918,5.804463406910389
396,3168000.0,396.0,-224.27599514855487,-157.09731624953983,-46.575235999919066,16.073623728267297,17.50765219366841,8.442158682329413
408,3264000.0,408.0,-222.13261357422954,-154.61072469726864,-45.509029330332915,12.591617936368415,17.119373393178467,6.8648887270822
420,3360000.0,420.0,-220.6941397297231,-155.22829834754947,-47.93596163895994,16.63072357381682,19.41626230274882,7.385108651095405
432,3456000.0,432.0,-210.9196893039347,-150.81554213517222,-47.11894368879615,14.59919944591395,19.283821339391803,4.417426320429611
444,3552000.0,444.0,-211.4947493986155,-147.41975285444286,-43.41422861998438,16.05295052192751,21.113238410766513,4.050611498545647
456,3648000.0,456.0,-206.71766066351398,-143.72141810053478,-44.6022768952461,15.91859187655169,18.091451536633752,4.420307496850935
468,3744000.0,468.0,-204.46102278424345,-140.69101052593714,-42.63509562594107,12.410626870006867,16.45748957292512,3.468372669928589
480,3840000.0,480.0,-201.47881310487634,-134.97395020274686,-40.560538248252456,14.76680240129229,16.70821465393844,2.691505378956341
492,3936000.0,492.0,-196.80263486059215,-132.80393553994708,-41.2680987944764,8.609828742399571,16.902866169990073,3.8636360732657353
504,4032000.0,504.0,-192.15748442286082,-132.15645472724594,-42.68992356166247,13.296126332689855,16.46302214087866,3.5775339914458746
516,4128000.0,516.0,-187.69971800174687,-126.6514558888625,-43.33880362230154,11.673270255095444,15.399872363103619,4.070435777599056
528,4224000.0,528.0,-187.72479074044935,-125.68364816346438,-44.18219844332627,14.445919525691536,14.918644735850057,3.261891425114647
540,4320000.0,540.0,-179.5612102038352,-123.5725427444681,-43.7520602263145,12.125843803004317,16.646689291489064,3.394940699868332
552,4416000.0,552.0,-178.28850631303317,-122.99698719356358,-43.64362172922846,10.84542084055787,15.271782161385234,4.3157913248015705
564,4512000.0,564.0,-176.23212089776243,-118.8715214347471,-42.878291137134816,14.53558356784648,16.814184004006517,3.3831405436060082
576,4608000.0,576.0,-173.34942834506745,-113.65851811146649,-41.925697429624066,12.316821175853425,15.175548763701553,3.7610384345819368
588,4704000.0,588.0,-169.45880934442732,-111.08385139909929,-42.216019641340104,10.421426983391319,14.262681750476526,2.6813743122478892
600,4800000.0,600.0,-166.45680489498898,-108.1952736789649,-41.854113210806716,11.439126001682176,14.638576032335314,2.735825719124566
612,4896000.0,612.0,-168.46382767673913,-106.00400780841724,-42.482546503379176,12.207266983004128,14.788761980533605,3.483748204523577
624,4992000.0,624.0,-165.08563968392946,-107.13256087326765,-42.758251137263684,15.954648902197446,13.749155713822207,3.2903143569209257
636,5088000.0,636.0,-167.8218530810802,-102.76287116555662,-41.69773548881379,11.12783736636747,12.558147250036129,3.409459886009521
648,5184000.0,648.0,-163.4771522042455,-104.9634571691494,-40.51707343156295,13.829082379080388,13.4286966462701,2.552968151796002
660,5280000.0,660.0,-161.28494253653568,-103.63552250024213,-41.11925407049556,13.58455615254324,12.360369858564004,2.1504364215535396
672,5376000.0,672.0,-161.5266301027451,-102.39212510876106,-41.58031932071104,13.760341126367013,9.864798967891657,1.6541647043288115
684,5472000.0,684.0,-155.49250679911137,-98.6056001660211,-41.6946165422887,15.885789881458283,11.34167121498322,2.7828445847349386
696,5568000.0,696.0,-159.25147491935155,-96.13393098198178,-41.65505507053479,14.445614054783094,10.899857478401838,3.260745914131486
708,5664000.0,708.0,-155.0516586989892,-96.60689033889773,-40.68393486409927,13.439732728254992,11.042003871475915,1.9799429979688488
720,5760000.0,720.0,-154.45015623295163,-93.87145778138844,-40.332613505982266,16.566924625032193,10.572140761757923,2.0493558060118517
732,5856000.0,732.0,-149.3614563310934,-92.68519646572224,-40.330472736419345,18.438315895426626,10.522440899385565,2.2105938846654607
744,5952000.0,744.0,-148.2082266983793,-93.45159811552628,-39.60613429877878,16.147861442173244,12.180121144274473,2.925442008815198
756,6048000.0,756.0,-149.12126237109246,-91.75309495056015,-38.27024507091707,17.10018326345089,10.776596741325477,2.740683917088765
768,6144000.0,768.0,-148.03914955869186,-90.3075670476971,-40.094332146321065,14.992023692770173,12.981189000573336,3.705322621467158
780,6240000.0,780.0,-143.79012679291807,-87.21879059328305,-38.899697767143834,14.648863361106878,12.442999992491728,2.7145583932116653
792,6336000.0,792.0,-141.12986299526082,-87.72245058058073,-38.08418171610197,15.12090779294884,11.102324652348269,2.643084933439063
804,6432000.0,804.0,-138.4412894048463,-88.04341406335001,-38.98845206710941,14.995892554723468,13.221033975717754,2.922910157497683
816,6528000.0,816.0,-136.13876635369942,-85.13235124182484,-37.63876463103261,12.731046256049652,11.036318495133344,3.2603197429195165
828,6624000.0,828.0,-133.08286310261119,-84.09174622002617,-38.216822050872764,13.580765428160058,11.403302546012629,4.1360348769863355
840,6720000.0,840.0,-135.65908728543658,-84.14749449740313,-36.66233550265204,17.61222952176757,12.070146836515482,3.29002083481738
852,6816000.0,852.0,-132.9573729097664,-83.8434069614648,-38.1657635985714,12.912789118580422,11.049420452213251,2.8140870820017008
864,6912000.0,864.0,-128.1906682198015,-81.39237433492139,-36.91966581428089,12.15481785009915,12.487909855426386,3.079620998484377
876,7008000.0,876.0,-129.6778449932322,-82.80174301740982,-38.197695942043666,8.592086448126205,11.992605361273228,2.2639078408159867
888,7104000.0,888.0,-130.05252042117507,-80.84214608248678,-36.81153045887154,11.898709797665875,11.165373832906068,1.5361305430960832
900,7200000.0,900.0,-124.91701471367564,-77.6910179711854,-38.81398914631978,12.738846608395955,10.957644217554709,2.2157141859068745
912,7296000.0,912.0,-127.77225142340441,-77.75328328280617,-40.037174938717996,10.178138218649966,9.354417727578017,2.4882491308882813
924,7392000.0,924.0,-122.81392770475527,-77.05463729763733,-38.833625501554515,10.90116285401748,8.833782704718464,2.3798022147694415
936,7488000.0,936.0,-120.58998047968205,-77.22812086742657,-38.16919438395387,12.537717704075645,9.633690269827058,2.231017606820609
948,7584000.0,948.0,-118.29388930666418,-74.25687370431342,-38.53242144889416,12.538713818170075,9.683646649083553,1.474194954495955
960,7680000.0,960.0,-118.10691260034159,-74.99618973325971,-39.6149630192982,11.448864988958855,9.189816328354643,3.1078349170217066
972,7776000.0,972.0,-118.2856299833812,-74.65410476172617,-39.235211849182576,10.758616448899478,9.585017061666104,3.070221373379049
984,7872000.0,984.0,-119.72104002371027,-74.69150914383833,-36.495509209665194,11.908077842877473,10.061204619644185,2.7256354731311085
996,7968000.0,996.0,-118.72487829648762,-74.11149397677339,-37.31444173457525,9.691250633828572,9.269861547704624,2.6169918930547365
1008,8064000.0,1008.0,-115.3952900840801,-71.17418431965754,-37.425407040969105,14.470308987188998,7.455494685242626,3.4161915516759094
1020,8160000.0,1020.0,-116.60200477145978,-72.46855727867708,-37.21904539220057,13.41639698611822,10.231153667215953,3.6143527858491282
1032,8256000.0,1032.0,-113.25872267891836,-71.04383711746542,-36.6415145046195,14.886202836913863,7.713496956585762,2.5397693644217934
1044,8352000.0,1044.0,-114.92146732060897,-70.18191033396332,-37.52704315673063,14.44791324496982,7.887699125344008,3.344126222467466
1056,8448000.0,1056.0,-115.90421876729113,-70.02182977649447,-37.85655322596864,15.138084027032383,8.578553821290337,3.7802725946918176
1068,8544000.0,1068.0,-114.44201034738998,-68.79683554604915,-38.5801294860315,13.324128081751795,7.416806850837743,2.5267879426858433
1080,8640000.0,1080.0,-111.31361430456877,-68.50810668877465,-37.203163364993216,13.210340180966513,8.454347659740447,2.861894458575283
1092,8736000.0,1092.0,-111.05518977769952,-66.85786909172906,-38.58801163780299,13.583592096375577,8.076481418060965,3.33145808684219
1104,8832000.0,1104.0,-111.6494463298679,-66.87064325727272,-38.72667723230371,9.22649157663485,7.360457537176413,2.980580325705836
1116,8928000.0,1116.0,-113.39209262557274,-65.87631902184656,-38.93412482788479,10.21179083288591,8.214316227369228,3.2318496728849113
1128,9024000.0,1128.0,-107.90800309053807,-65.58028252649828,-37.68797133347391,11.361326335282111,7.078648105158269,2.3636998829728366
1140,9120000.0,1140.0,-106.668682098451,-64.77145592457676,-36.866927573748534,11.219193098409432,7.181942300394265,3.101772381737579
1152,9216000.0,1152.0,-106.98280192979448,-64.12526249306164,-38.14191585390829,12.322007633464136,7.598742761684125,3.660327314445915
1164,9312000.0,1164.0,-109.09644799737525,-63.15058580960905,-38.095065717250144,11.937560437701007,6.3770884801534695,3.0330744829883862
1176,9408000.0,1176.0,-107.76440117355537,-64.76184548137755,-38.70308178258017,9.379295885896799,5.187925189713964,4.05761664336909
1188,9504000.0,1188.0,-106.96243376915557,-64.70950952234678,-37.63733696452111,10.29987300959941,7.098066163752738,3.6833229669611085
1200,9600000.0,1200.0,-106.13636670365732,-64.57672658926775,-37.37838061493435,12.161102658645529,6.565700402255631,3.909179179486609
1212,9696000.0,1212.0,-104.91808219528465,-63.673225204602275,-37.713388596958076,10.756101350806508,6.9814252383708775,4.197101234346453
1224,9792000.0,1224.0,-102.18833649169707,-62.66249599087887,-37.946260374236466,11.390819505677932,5.232757587516573,4.169747852675672
1236,9888000.0,1236.0,-101.75733814024619,-63.711983476971895,-36.214575549681165,9.915617155414196,7.36587216944185,5.253961040026511
1248,9984000.0,1248.0,-100.94411251126932,-62.74703839637954,-36.955442673136524,11.194928759031349,5.222446180474227,5.670933251494063


==> figures/reacherall/undiscounted/data/myreacher8kg999f12disc1.csv <==
,num_samples,num_iters,pais,tpais,ppo,pais_ci,tpais_ci,ppo_ci
0,0.0,0.0,-396.54531799999995,-395.652944,-393.3721363505573,3.836471614937315,4.385922436565435,1.5261375841082783
12,96000.0,12.0,-378.237678,-373.2056100000001,-262.9721510729554,6.968826109606041,12.397122649892768,2.704987806542899
24,192000.0,24.0,-362.531056,-346.62564999999995,-179.33154377238378,15.118612935881204,14.259224526766971,2.735014054343466
36,288000.0,36.0,-350.023718,-336.61512600000003,-133.7677550354694,13.554505349764481,12.998544096616234,3.6418688279935654
48,384000.0,48.0,-336.694794,-329.64176399999997,-110.04451301739604,8.721965036954153,12.177533976590237,3.0818742271244206
60,480000.0,60.0,-336.339614,-316.38874599999997,-93.88435237191922,11.23817854103831,17.50731808771209,3.063826238353123
72,576000.0,72.0,-327.740226,-308.7263,-82.55927725468166,17.425720327832835,21.886356256840745,1.6637742674538942
84,672000.0,84.0,-309.289844,-303.65148200000004,-76.99491265941744,14.66200579449195,22.0871113981252,2.015874244967354
96,768000.0,96.0,-313.021964,-288.716474,-71.57020018414457,18.70127022703543,24.466874641838466,2.1039360352774557
108,864000.0,108.0,-307.525208,-278.764214,-66.73869216521796,19.293701156463708,29.61012799634802,1.4782414613438557
120,960000.0,120.0,-307.345076,-267.32824999999997,-64.24148482531047,22.387725627017517,28.333649657251343,1.5834835096256523
132,1056000.0,132.0,-296.03591,-254.88514800000002,-61.59971257404264,13.32970020328573,23.927005667043417,1.8525926209286765
144,1152000.0,144.0,-293.796144,-250.18650000000002,-60.34200382525354,17.68126333721938,23.754787868689444,3.381527824532183
156,1248000.0,156.0,-288.02862000000005,-238.418426,-60.83157844189316,18.120550609777172,18.480752009568608,4.345473916981699
168,1344000.0,168.0,-279.52522,-232.380134,-56.981723275234216,15.117746435628462,16.62677856378545,2.038456444134831
180,1440000.0,180.0,-275.852392,-229.74482400000002,-54.73308765956036,20.646473575397618,18.79567670963442,1.683294847836831
192,1536000.0,192.0,-273.213638,-225.112284,-53.2141339231887,16.019153908771315,14.837722861484366,0.7684431710483864
204,1632000.0,204.0,-257.834854,-218.18736200000004,-53.62009840851323,21.623711608170286,17.429599265366267,2.8777085895122765
216,1728000.0,216.0,-255.29159999999996,-210.898286,-51.19505498875182,21.500152095849195,12.64236916498525,2.852477700512855
228,1824000.0,228.0,-254.06706599999998,-204.770178,-50.608085203263514,23.523257580101678,12.000677866510692,4.617967400477493
240,1920000.0,240.0,-245.5776,-198.213662,-49.701346802841314,15.335292621630815,12.084001664867491,5.824450176494286
252,2016000.0,252.0,-242.97378600000002,-194.12079,-49.0132213308196,15.470062937079145,11.039479347103331,5.4637541378165535
264,2112000.0,264.0,-242.472384,-186.101518,-50.23972667426496,11.295486357211917,11.224941203317336,8.386554507293832
276,2208000.0,276.0,-239.663418,-184.625862,-46.859195955057835,15.903639096856606,12.94794445075829,5.68466553150126
288,2304000.0,288.0,-228.58846,-180.39170599999997,-46.98385865738055,12.875603518299448,13.614126321035776,4.690054886466265
300,2400000.0,300.0,-228.798954,-176.149658,-46.85481820813734,9.05069577530735,15.681998238674332,5.6835922542703985
312,2496000.0,312.0,-230.07349400000004,-172.639716,-45.0440445699581,8.769015950832909,14.449294409275776,3.5916006265150573
324,2592000.0,324.0,-224.243084,-167.260196,-42.8294892615984,9.183587686059045,18.008100443712337,5.403122295540239
336,2688000.0,336.0,-219.42652600000002,-163.035998,-43.366372297547244,10.80007115688784,16.791766044462705,5.12136656309372
348,2784000.0,348.0,-210.03008799999998,-158.17497,-42.70577120143529,7.915134002509845,16.01167451928699,3.1107773364890585
360,2880000.0,360.0,-209.39870200000001,-154.703306,-42.463626307954996,9.675209037558483,17.051143153202897,3.2554044492277527
372,2976000.0,372.0,-204.91603999999998,-151.721606,-41.131234783318135,10.93316874569206,15.559000865306551,4.703505776933461
384,3072000.0,384.0,-204.76103799999999,-149.069634,-42.27087309528257,12.283880320633717,15.845349831725057,5.248569255341305
396,3168000.0,396.0,-203.738606,-142.88518000000002,-42.3496593343588,14.761115521966452,16.188229630807815,7.5212916701636665
408,3264000.0,408.0,-201.81222200000002,-140.63757300000003,-41.424129134908654,11.619902173896449,15.871056686878804,6.121788673510964
420,3360000.0,420.0,-200.54637999999997,-141.2445128,-43.57344500603942,15.29875825074981,18.040054691249622,6.54683368270398
432,3456000.0,432.0,-191.61501800000002,-137.21524000000002,-42.74298031634558,13.368820210636445,17.873845665251423,3.917091778142146
444,3552000.0,444.0,-192.33871600000003,-134.145813,-39.522008364194775,14.630646954334061,19.48895168373528,3.5992625343608413
456,3648000.0,456.0,-187.86818399999999,-130.76552999999998,-40.49716038077076,14.542914856329194,16.812606193874597,3.9628044824561477
468,3744000.0,468.0,-185.812256,-127.98833300000001,-38.7693327809415,11.25530212659089,15.130109165817611,3.1324126528089944
480,3840000.0,480.0,-183.026648,-122.862089,-36.92178825747247,13.532546630094766,15.412893759036992,2.422352999482668
492,3936000.0,492.0,-178.95962000000003,-120.84510599999999,-37.56447781603332,7.984377973203635,15.55090976231956,3.4896926179583034
504,4032000.0,504.0,-174.70057400000002,-120.281882,-38.81920125277492,12.125875430814961,15.138574734670895,3.2903074079814183
516,4128000.0,516.0,-170.63395800000004,-115.276056,-39.38376406705692,10.713062777497385,14.198202766947658,3.697780998898018
528,4224000.0,528.0,-170.660896,-114.402639,-40.166054664909005,13.205956320321349,13.827792527642972,2.946824223738344
540,4320000.0,540.0,-163.302918,-112.55202800000002,-39.81711426168869,11.287669381333629,15.325257682648463,3.1216898444760517
552,4416000.0,552.0,-162.24367999999998,-111.93606480000001,-39.6834429543126,10.067158593967859,14.067585034854064,3.91549457550709
564,4512000.0,564.0,-160.40205,-108.1137166,-38.96612993346629,13.31225518835024,15.46826235763071,3.065166453465734
576,4608000.0,576.0,-157.788804,-103.55704639999999,-38.12085377929019,11.363304050582338,14.023549022845083,3.400964076741137
588,4704000.0,588.0,-154.269116,-101.1377454,-38.40036658343554,9.64924596679829,13.154133156414892,2.4189069662782
600,4800000.0,600.0,-151.491524,-98.53339120000001,-38.06838664380739,10.545752948435592,13.50243852065752,2.458223868088909
612,4896000.0,612.0,-153.219542,-96.5376572,-38.608670957268124,11.155248280625411,13.684039035528086,3.108999247757375
624,4992000.0,624.0,-150.4695592,-97.55928639999999,-38.86177544334955,14.722195440332374,12.76980991899157,2.959126650052905
636,5088000.0,636.0,-152.81840400000002,-93.6028368,-37.86198348527064,10.076221548559825,11.596458012052675,3.0353349518676755
648,5184000.0,648.0,-148.920979,-95.62905359999999,-36.8146008073288,12.723229850100022,12.40544589646041,2.28705205645182
660,5280000.0,660.0,-146.79730600000002,-94.44199899999998,-37.40425859228985,12.46031967080946,11.46944089624715,1.8969946967282285
672,5376000.0,672.0,-147.254922,-93.26684800000001,-37.81889816819881,12.726713822064752,9.162669157369494,1.4638982069823152
684,5472000.0,684.0,-141.607446,-89.87437600000001,-37.92462086269899,14.56093211443898,10.495244349594481,2.481351151114442
696,5568000.0,696.0,-144.93223999999998,-87.559464,-37.91261906188387,13.220430247792226,10.100825471297922,2.8422357347829212
708,5664000.0,708.0,-141.223342,-88.0400352,-37.09997764629899,12.408667771440738,10.277839989481595,1.7124395027445174
720,5760000.0,720.0,-140.74618999999998,-85.53209100000001,-36.757781973338865,15.20283679756356,9.864217631116318,1.7921295658923366
732,5856000.0,732.0,-136.016057,-84.4154788,-36.7775459568134,16.96261525652381,9.573058905279943,1.8847409318609374
744,5952000.0,744.0,-135.03424,-85.23522620000001,-36.08877668780494,14.799641911420622,11.176828115094859,2.553688187218426
756,6048000.0,756.0,-135.867592,-83.70955799999999,-34.89677193531425,15.681335534366587,9.891974807963438,2.394789709875725
768,6144000.0,768.0,-134.88643999999996,-82.36345560000001,-36.539900836596004,13.730805420969707,11.894970747134607,3.2344446887532885
780,6240000.0,780.0,-130.8344792,-79.487755,-35.530206465937326,13.33111210999651,11.392089044218704,2.335058194652318
792,6336000.0,792.0,-128.49236739999998,-79.96781200000001,-34.765357957017684,13.761525956923638,10.163496253454044,2.303610652244753
804,6432000.0,804.0,-126.07443,-80.28406399999999,-35.58176252088212,13.79981429434055,12.193026431100968,2.5413218236128765
816,6528000.0,816.0,-123.94619400000002,-77.62156,-34.41111182022477,11.58407915386294,10.20418416769428,2.8744001737575733
828,6624000.0,828.0,-121.16003600000002,-76.6690652,-34.93630770967557,12.441416102013367,10.509151402935284,3.6050843082888258
840,6720000.0,840.0,-123.58380399999999,-76.82889300000001,-33.471910026199,16.00945114661018,11.161100406302264,2.8680813284074405
852,6816000.0,852.0,-121.132039,-76.45513,-34.820001123944465,11.863322001448749,10.200489849202354,2.4474242293299464
864,6912000.0,864.0,-116.70466400000001,-74.21646419999999,-33.72487061051626,11.043043785847258,11.523510983651398,2.68408302404442
876,7008000.0,876.0,-118.161669,-75.5351532,-34.87054521464196,7.791805681880114,11.076583245635405,1.970227868193629
888,7104000.0,888.0,-118.57339120000002,-73.72142799999999,-33.61372122893391,10.961208703323075,10.393129359368832,1.334286771037856
900,7200000.0,900.0,-113.74004639999998,-70.872476,-35.411757727364616,11.670235915182968,10.077810018172686,1.9347648449440595
912,7296000.0,912.0,-116.49743779999999,-70.92310319999999,-36.523010255092814,9.170853206459578,8.685464477471465,2.198456461475815
924,7392000.0,924.0,-111.86618619999999,-70.2636922,-35.43178934011716,9.84648180685194,8.124218329181495,2.0849314214651806
936,7488000.0,936.0,-109.86156299999998,-70.4058668,-34.78950009289497,11.412364479915308,8.874405606569354,1.9934269339076036
948,7584000.0,948.0,-107.73694680000001,-67.75113300000001,-35.15575392829254,11.526761573950113,8.925960860161917,1.3135460605562084
960,7680000.0,960.0,-107.57301500000001,-68.4012434,-36.11050762035852,10.368564887960881,8.5258963696146,2.8128427067340276
972,7776000.0,972.0,-107.825242,-68.062849,-35.78907881548986,9.884408769333595,8.851395278978513,2.786068720716145
984,7872000.0,984.0,-109.163983,-68.1639192,-33.35901916806163,10.846191092747715,9.258203587473325,2.4300004646730047
996,7968000.0,996.0,-108.24297299999998,-67.64764899999999,-34.018875486909394,8.882698510562374,8.62558360393229,2.3169378148862485
1008,8064000.0,1008.0,-105.1743892,-64.9704584,-34.16418095069817,13.20075469718765,6.8844077757229885,3.0471993719183184
1020,8160000.0,1020.0,-106.378811,-66.1637494,-33.95890961140205,12.337131890210745,9.454263062813421,3.211245309705815
1032,8256000.0,1032.0,-103.182873,-64.81407759999999,-33.418115449458824,13.574059658649627,7.152185701744332,2.2521255110762435
1044,8352000.0,1044.0,-104.642892,-64.03057220000001,-34.195535965547094,13.12358593562732,7.278519908441522,2.987315549576474
1056,8448000.0,1056.0,-105.6326188,-63.924226,-34.46775852378871,13.81065843297218,7.9134474154300305,3.3812604707958758
1068,8544000.0,1068.0,-104.33757320000002,-62.7743164,-35.13278747585774,12.213646365459383,6.906392925555242,2.2351516055369975
1080,8640000.0,1080.0,-101.433001,-62.5331586,-33.94451477419674,12.027799905817199,7.86550218652087,2.5741965883586
1092,8736000.0,1092.0,-101.2004648,-61.08937040000001,-35.104782020809026,12.441228711108428,7.454508373034987,2.970353807200604
1104,8832000.0,1104.0,-101.72968019999999,-61.05658860000001,-35.254817370344185,8.314626235375382,6.80691955985053,2.662430711725423
1116,8928000.0,1116.0,-103.41448499999998,-60.1755714,-35.43929887075196,9.335540899694251,7.616079146152847,2.8837785684644732
1128,9024000.0,1128.0,-98.4039332,-59.89458,-34.31451516415922,10.377369830293993,6.5881789965400595,2.1294122218365983
1140,9120000.0,1140.0,-97.193034,-59.156328200000004,-33.593024896798966,10.32379891120447,6.633063377423295,2.7764861108090018
1152,9216000.0,1152.0,-97.527524,-58.5876714,-34.74249264076358,11.299375990413884,6.995023289854418,3.2693432101537345
1164,9312000.0,1164.0,-99.51968199999999,-57.648199999999996,-34.663993327737856,11.053756478883393,5.929951181631179,2.740614151945945
1176,9408000.0,1176.0,-98.261719,-59.0974478,-35.21993738853632,8.71055072242294,4.879636334474193,3.6427447405099573
1188,9504000.0,1188.0,-97.46766699999999,-59.064014,-34.26786438009852,9.40502031843131,6.546058590357831,3.329293072640508
1200,9600000.0,1200.0,-96.72827980000001,-58.922122200000004,-34.08728706993187,11.168389573670924,6.106551394089753,3.4994424027058093
1212,9696000.0,1212.0,-95.690078,-58.1108426,-34.38839243101777,9.91840335393829,6.482920660121187,3.737700598000388
1224,9792000.0,1224.0,-93.16047400000001,-57.238414,-34.59489337296772,10.501849193230182,4.867695720273477,3.7263391572752154
1236,9888000.0,1236.0,-92.749716,-58.2081792,-33.04689889750339,9.123662720842347,6.894104061906609,4.706508766800725
1248,9984000.0,1248.0,-92.13511020000001,-57.2403004,-33.68027295425417,10.312245537579395,4.836980857889181,5.094569824756441


==> figures/stratvis/data/bud100.csv <==
,gamma,temp,1,2,3,4,5,6,7,8,9
0,0.009999999776482582,91.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.050833333283662796,87.54956384237059,4.450436157629427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,0.09166666865348816,84.27480900961689,7.725190990383118,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,0.13249999284744263,81.23620369521656,10.763796304783426,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,0.1733333319425583,77.28246670252399,13.395626121347417,2.3219071761285863,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,0.21416667103767395,73.80754722610293,15.80710698909657,3.3853457848004966,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,0.2549999952316284,70.45329455594697,17.965541155592987,4.581164288460037,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,0.2958333194255829,66.7030479233027,19.732797982101676,5.837433023902785,1.726721070692826,1.0,1.0,1.0,1.0,1.0,1.0
8,0.33666667342185974,63.166301017346676,21.265402009404426,7.158765694909508,2.4095312783393896,1.0,1.0,1.0,1.0,1.0,1.0
9,0.3774999976158142,59.73188734819002,22.547200700803792,8.509981376326742,3.210930574679455,1.0,1.0,1.0,1.0,1.0,1.0
10,0.4183333218097687,55.98810767692055,23.417920976070018,9.792725552224105,4.092849826133019,1.7083959686523047,1.0,1.0,1.0,1.0,1.0
11,0.45916667580604553,52.47611470094985,24.08717456362183,11.051914950733602,5.066548648008163,2.3182471366865616,1.0,1.0,1.0,1.0,1.0
12,0.5,48.827363989767534,24.397761757132777,12.182945037826531,6.075505328884197,3.0217221954768503,1.4947016909121174,1.0,1.0,1.0,1.0
13,0.5408333539962769,45.32750804431619,24.485609571562158,13.213566619470587,7.117178362023349,3.8198767718887154,2.0362606307389846,1.0,1.0,1.0,1.0
14,0.5816666483879089,41.75207443456366,24.23650478102794,14.048145349969214,8.121678641547135,4.674033390400701,2.6679099145095466,1.4996534879818144,1.0,1.0,1.0
15,0.6225000023841858,38.36522278559627,23.80337708617863,14.73828480415994,9.09470367186902,5.580646942788684,3.3915851259987027,2.0261795834087377,1.0,1.0,1.0
16,0.6633333563804626,34.94061488539421,23.057962139069016,15.17502204625699,9.944798887125945,6.473527401917991,4.167890168626766,2.633457871205637,1.6067266004034504,1.0,1.0
17,0.7041666507720947,31.784154985554874,22.20926375931507,15.465313304158244,10.714048762872281,7.364779320536944,5.000836521922746,3.3274556498688392,2.134147695771001,1.0,1.0
18,0.7450000047683716,28.646250739693528,21.10550457539509,15.48451194988523,11.292456595588746,8.16304013628476,5.822278375548659,4.064014030361746,2.730292347269844,1.691651249972411,1.0
19,0.7858333587646484,25.830560967185175,19.98681986466475,15.388976973454087,11.76820047062528,8.912299181385066,6.652942581370814,4.854904550083371,3.405622842824234,2.199672568407231,1.0
20,0.8266666531562805,23.26013037526204,18.831166414183897,15.160387528493775,12.113411562064883,9.577837432609911,7.458529829326625,5.672727284940541,4.143230194800973,2.7825793783173696,1.0
21,0.8675000071525574,20.76760871321122,17.52968720395578,14.705787382791174,12.23689980495636,10.070062329581821,8.156341795806203,6.447748882457235,4.890849324106563,3.4075618323575396,1.7874527307761041
22,0.9083333611488342,18.61245780474094,16.325960850130212,14.226487367960422,12.291277857355116,10.49732016948715,8.819771891253394,7.228776387739881,5.681703119194481,4.098198616390004,2.2180459357483837
23,0.9491666555404663,16.686310796960854,15.163183799687182,13.685082490797349,12.242356410119823,10.82282790468622,9.40986411967668,7.978303226311646,6.484355527983984,4.8331109541048525,2.6946047696713977
24,0.9900000095367432,14.972231392186139,14.055539407601225,13.10342237593198,12.106817195171459,11.052937416949083,9.922723747689286,8.685504840189482,7.28589865158526,5.60214299293722,3.2127819797588706


==> figures/stratvis/data/bud100k.csv <==
,gamma,temp,1,2,3,4,5,6,7,8,9
0,0.009999999776482582,98993.16901551255,989.931668028428,9.89931645901731,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.050833333283662796,94911.60541538961,4824.673270558119,245.2542243371835,12.467089715081508,1.0,1.0,1.0,1.0,1.0,1.0
2,0.09166666865348816,90829.37935344008,8326.026618027878,763.2191200289925,69.96175101981285,6.413157483258541,1.0,1.0,1.0,1.0,1.0
3,0.13249999284744263,86747.00065947385,11493.97685609071,1522.9517403940124,201.79098388249426,26.737193094136114,3.542567064797667,1.0,1.0,1.0,1.0
4,0.1733333319425583,82664.58365427969,14328.526292670891,2483.6097783649707,430.49093235612145,74.61700188736448,12.932187675499499,2.240152765447334,1.0,1.0,1.0
5,0.21416667103767395,78582.17855270267,16829.67325839487,3604.3447712586776,771.9201957051591,165.30925300204868,35.39340495953235,7.569751715561424,1.6108122614775138,1.0,1.0
6,0.2549999952316284,74500.18515313974,18997.495445797464,4844.309834740233,1235.2475700654868,314.93670451575673,80.25741751650857,20.41411911248691,5.153755112312526,1.0,1.0
7,0.2958333194255829,70418.68515139456,20831.996910477756,6162.60232478759,1822.9066168192044,539.0799838331363,159.2811323142356,46.92344317762509,13.682453244855353,3.841983951052614,1.0
8,0.33666667342185974,66339.95288576749,22333.83536283654,7518.442132461189,2530.5928779638507,851.3499640157986,286.00395067195683,95.66812778009734,31.580268830304885,9.977640238506316,2.5967894342512245
9,0.3774999976158142,62268.01510628683,23504.52155744036,8871.302622775574,3347.2619467704976,1261.935110232296,474.7202544155717,177.53595502735746,65.31944914894027,22.870813541895586,6.517184360658642
10,0.4183333218097687,58209.99201070691,24347.259614318467,10181.349215218977,4255.274299589081,1776.193549177018,739.0966484107262,305.2083104004124,123.60749343172529,47.39042334773821,14.628435398939194
11,0.45916667580604553,54177.394801976385,24868.082811280277,11410.218973260266,5230.8065860216875,2393.4049059951803,1090.5173226967402,492.1688160227044,217.18108737611365,90.29139075692095,29.933304613714267
12,0.5,50187.2855883843,25077.27915189495,12522.259896092757,6244.718045773692,3105.882079256565,1536.3315670075453,751.2809571372151,358.15914332147804,160.17363824598294,56.62993288552774
13,0.5408333539962769,46262.74537283491,24990.818374580205,13486.200639706503,7264.026295322092,3898.691855742853,2078.2745652045255,1093.0866542110655,558.948520722205,267.08923889916696,100.11848277645208
14,0.5816666483879089,42432.42741012601,24631.440322993563,14277.060861819129,8254.021963529802,4750.197091680281,2711.383693320552,1524.090446544435,830.8088903426086,421.7716908835629,166.79762876007047
15,0.6225000023841858,38728.895365754004,24029.014654081617,14877.992322392849,9180.91441456697,5633.547150979193,3423.7347246205986,2045.386195633542,1182.3133502884925,634.5644718338377,263.63734984888316
16,0.6633333563804626,35185.98550982441,23219.88678140026,15281.588706501672,10014.63628182465,6518.987777074084,4197.1591959918205,2651.951340893786,1618.0098451466447,914.2219918193811,397.57256952330823
17,0.7041666507720947,31835.51164603628,22245.149363917342,15490.30207120148,10731.360463150173,7376.679289916567,5008.916845703451,3332.8321341628184,2137.5960397234735,1266.828174376695,574.8239718117264
18,0.7450000047683716,28704.04055098471,21148.081984135257,15515.749790803799,11315.237550122829,8179.507930039863,5834.024009267541,4072.2126112522606,2735.8003308783186,1695.063920181673,800.2813223337735
19,0.7858333587646484,25810.452903995894,19971.260921237157,15376.997267639967,11759.039395146197,8905.361311343113,6647.763530478702,4851.125200204172,3402.971701046502,2197.9602108994927,1077.067558008798
20,0.8266666531562805,23164.656305334625,18753.871572322016,15098.159850674672,12063.690572376616,9538.524019226514,7427.915375022526,5649.442877125803,4126.223796171131,2771.1579385464815,1406.3576931996286
21,0.8675000071525574,20767.608713211222,17529.68720395578,14705.787382791175,12236.89980495636,10070.06232958182,8156.341795806202,6447.748882457236,4890.849324106563,3407.56183235754,1787.452730776104
22,0.9083333611488342,18612.45780474094,16325.960850130212,14226.487367960422,12291.277857355117,10497.32016948715,8819.771891253395,7228.776387739881,5681.703119194481,4098.198616390004,2218.0459357483837
23,0.9491666555404663,16686.310796960854,15163.183799687182,13685.08249079735,12242.356410119824,10822.827904686219,9409.86411967668,7978.3032263116465,6484.355527983984,4833.110954104853,2694.6047696713977
24,0.9900000095367432,14972.231392186139,14055.539407601225,13103.422375931981,12106.817195171458,11052.937416949084,9922.723747689286,8685.504840189482,7285.898651585259,5602.14299293722,3212.7819797588704


==> figures/stratvis/data/bud1k.csv <==
,gamma,temp,1,2,3,4,5,6,7,8,9
0,0.009999999776482582,982.1782180391425,9.821781960857486,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.050833333283662796,942.6463211166355,47.917854609842465,2.435824273522125,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,0.09166666865348816,902.6702840974285,82.74477780424608,7.584938098325422,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,0.13249999284744263,862.5608703527519,114.2893080502286,15.143331397199516,2.006490199820104,1.0,1.0,1.0,1.0,1.0,1.0
4,0.1733333319425583,822.449106640577,142.55782982187793,24.710009452207775,4.283054085337199,1.0,1.0,1.0,1.0,1.0,1.0
5,0.21416667103767395,782.2570047337804,167.53327581686634,35.879941186686594,7.684184777097449,1.6455934855691754,1.0,1.0,1.0,1.0,1.0
6,0.2549999952316284,742.0769889520232,189.22911653264558,48.25291169847788,12.303980124616757,3.1370026922366163,1.0,1.0,1.0,1.0,1.0
7,0.2958333194255829,701.8294365979806,207.62257380208885,61.419717057830155,18.16804050093254,5.3727529919289605,1.5874790492388873,1.0,1.0,1.0,1.0
8,0.33666667342185974,661.6710979721277,222.75646459838183,74.98853472795841,25.239996340757365,8.491318443033107,2.852587917741488,1.0,1.0,1.0,1.0
9,0.3774999976158142,621.4006232759465,234.56222782540095,88.53073234553293,33.40383753104474,12.593419955552367,4.737447652250096,1.771711414272331,1.0,1.0,1.0
10,0.4183333218097687,581.432913053614,243.1936097813232,101.69682778743618,42.50398336074622,17.741582738150413,7.38249744536243,3.04858583336762,1.0,1.0,1.0
11,0.45916667580604553,541.3412259635546,248.48220342869956,114.01105479645534,52.266286712478056,23.914932616718442,10.896463120105789,4.917757142450169,2.1700762195378642,1.0,1.0
12,0.5,501.65506995739287,250.66396956516346,125.16825906306805,62.42008172766866,31.04534292863765,15.356648814322396,7.509549414594269,3.5800372144533874,1.6010413146993532,1.0
13,0.5408333539962769,462.62800241153417,249.9084801407028,134.8621663454525,72.64034910567582,38.98696479650595,20.782770300697184,10.930879506284361,5.589491836436382,2.6708955567106,1.0
14,0.5816666483879089,424.32427410126013,246.31440322993564,142.7706086181913,82.54021963529802,47.50197091680281,27.11383693320552,15.24090446544435,8.308088903426086,4.217716908835629,1.6679762876007047
15,0.6225000023841858,387.28895365754005,240.29014654081615,148.7799232239285,91.8091441456697,56.33547150979194,34.237347246205985,20.45386195633542,11.823133502884925,6.345644718338376,2.6363734984888314
16,0.6633333563804626,351.85985509824405,232.1988678140026,152.81588706501674,100.14636281824652,65.18987777074084,41.9715919599182,26.51951340893786,16.18009845146645,9.142219918193812,3.9757256952330824
17,0.7041666507720947,318.3551164603628,222.45149363917344,154.9030207120148,107.31360463150173,73.76679289916567,50.08916845703451,33.32832134162818,21.375960397234735,12.668281743766949,5.748239718117265
18,0.7450000047683716,287.0404055098471,211.4808198413526,155.15749790803798,113.15237550122829,81.79507930039863,58.34024009267541,40.72212611252261,27.358003308783186,16.95063920181673,8.002813223337736
19,0.7858333587646484,258.10452903995895,199.71260921237158,153.76997267639968,117.59039395146198,89.05361311343113,66.47763530478703,48.51125200204172,34.02971701046502,21.97960210899493,10.77067558008798
20,0.8266666531562805,231.64656305334628,187.53871572322018,150.98159850674674,120.63690572376616,95.38524019226513,74.27915375022526,56.49442877125803,41.26223796171131,27.711579385464816,14.063576931996286
21,0.8675000071525574,207.67608713211223,175.2968720395578,147.05787382791175,122.3689980495636,100.7006232958182,81.56341795806202,64.47748882457235,48.90849324106563,34.0756183235754,17.87452730776104
22,0.9083333611488342,186.12457804740941,163.25960850130213,142.26487367960422,122.91277857355117,104.97320169487149,88.19771891253394,72.28776387739882,56.81703119194481,40.98198616390004,22.180459357483837
23,0.9491666555404663,166.86310796960854,151.63183799687184,136.85082490797348,122.42356410119824,108.2282790468622,94.09864119676679,79.78303226311647,64.84355527983985,48.33110954104852,26.946047696713975
24,0.9900000095367432,149.7223139218614,140.55539407601225,131.03422375931981,121.06817195171459,110.52937416949084,99.22723747689287,86.85504840189483,72.85898651585259,56.021429929372204,32.12781979758871


==> figures/stratvismain/data/strategy.csv <==
,time,g0.9,g0.95,g0.99,g0.999
0,0.0,497.0,255.0,100.0,78.0
1,5.0,294.0,198.0,94.0,75.0
2,10.0,174.0,153.0,88.0,73.0
3,15.0,103.0,118.0,82.0,71.0
4,20.0,61.0,91.0,77.0,68.0
5,25.0,36.0,71.0,71.0,66.0
6,30.0,21.0,55.0,66.0,63.0
7,35.0,12.0,42.0,62.0,61.0
8,40.0,7.0,33.0,57.0,58.0
9,45.0,4.0,25.0,52.0,56.0
10,50.0,2.0,18.0,47.0,53.0
11,55.0,1.0,14.0,43.0,49.0
12,60.0,1.0,10.0,39.0,46.0
13,65.0,1.0,8.0,35.0,43.0
14,70.0,1.0,6.0,31.0,39.0
15,75.0,1.0,4.0,27.0,36.0
16,80.0,1.0,3.0,23.0,32.0
17,85.0,1.0,2.0,19.0,27.0
18,90.0,1.0,1.0,15.0,22.0
19,95.0,1.0,1.0,10.0,15.0
20,99.0,1.0,1.0,3.0,5.0

